A primal-dual adaptive finite element method for total variation minimization

Based on previous work we extend a primal-dual semi-smooth Newton method for minimizing a general $L^1$-$L^2$-$TV$ functional over the space of functions of bounded variations by adaptivity in a finite element setting. For automatically generating an adaptive grid we introduce indicators based on a-posteriori error estimates. Further we discuss data interpolation methods on unstructured grids in the context of image processing and present a pixel-based interpolation method. The efficiency of our derived adaptive finite element scheme is demonstrated on image inpainting and the task of computing the optical flow in image sequences. In particular, for optical flow estimation we derive an adaptive finite element coarse-to-fine scheme which allows resolving large displacements and speeds-up the computing time significantly.

==> image-mesh-interpolation13_l2_lagrange.csv <==
x,y,f_xy
1.0,1.0,0.6661143185561716
3.583333333333333,1.0,0.6772587457397683
3.583333333333333,3.583333333333333,0.4525788049707456
1.0,1.0,0.6661143185561716
3.583333333333333,3.583333333333333,0.4525788049707456
1.0,3.583333333333333,0.43401469417665395
3.583333333333333,1.0,0.6772587457397683
6.166666666666666,1.0,0.7039684230701857
3.583333333333333,3.583333333333333,0.4525788049707456
6.166666666666666,1.0,0.7039684230701857
6.166666666666666,3.583333333333333,0.4893728939925244
3.583333333333333,3.583333333333333,0.4525788049707456
6.166666666666666,1.0,0.7039684230701857
8.75,1.0,0.7418608559110321
8.75,3.583333333333333,0.5467652349358741
6.166666666666666,1.0,0.7039684230701857
8.75,3.583333333333333,0.5467652349358741
6.166666666666666,3.583333333333333,0.4893728939925244
8.75,1.0,0.7418608559110321
11.333333333333332,1.0,0.7884931860244586
8.75,3.583333333333333,0.5467652349358741
11.333333333333332,1.0,0.7884931860244586
11.333333333333332,3.583333333333333,0.6167002384581447
8.75,3.583333333333333,0.5467652349358741
11.333333333333332,1.0,0.7884931860244586
13.916666666666668,1.0,0.8358720441583305
13.916666666666668,3.583333333333333,0.6945655818693908
11.333333333333332,1.0,0.7884931860244586
13.916666666666668,3.583333333333333,0.6945655818693908
11.333333333333332,3.583333333333333,0.6167002384581447
13.916666666666668,1.0,0.8358720441583305
16.5,1.0,0.8845467719698962
13.916666666666668,3.583333333333333,0.6945655818693908
16.5,1.0,0.8845467719698962
16.5,3.583333333333333,0.7695118175735852
13.916666666666668,3.583333333333333,0.6945655818693908
16.5,1.0,0.8845467719698962
19.083333333333336,1.0,0.9243212943657381
19.083333333333336,3.583333333333333,0.8424138549088993
16.5,1.0,0.8845467719698962
19.083333333333336,3.583333333333333,0.8424138549088993
16.5,3.583333333333333,0.7695118175735852
19.083333333333336,1.0,0.9243212943657381
21.666666666666664,1.0,0.9599822848953324
19.083333333333336,3.583333333333333,0.8424138549088993
21.666666666666664,1.0,0.9599822848953324
21.666666666666664,3.583333333333333,0.8995912407824022
19.083333333333336,3.583333333333333,0.8424138549088993
21.666666666666664,1.0,0.9599822848953324
24.25,1.0,0.979277261210273
24.25,3.583333333333333,0.9476277250398263
21.666666666666664,1.0,0.9599822848953324
24.25,3.583333333333333,0.9476277250398263
21.666666666666664,3.583333333333333,0.8995912407824022
24.25,1.0,0.979277261210273
26.833333333333336,1.0,0.9969743144728699
24.25,3.583333333333333,0.9476277250398263
26.833333333333336,1.0,0.9969743144728699
26.833333333333336,3.583333333333333,0.9758214182317309
24.25,3.583333333333333,0.9476277250398263
26.833333333333336,1.0,0.9969743144728699
29.416666666666664,1.0,0.9998068550773638
29.416666666666664,3.583333333333333,0.9947474373929353
26.833333333333336,1.0,0.9969743144728699
29.416666666666664,3.583333333333333,0.9947474373929353
26.833333333333336,3.583333333333333,0.9758214182317309
29.416666666666664,1.0,0.9998068550773638
32.0,1.0,0.9995125248950758
29.416666666666664,3.583333333333333,0.9947474373929353
32.0,1.0,0.9995125248950758
32.0,3.583333333333333,0.9998068550773634
29.416666666666664,3.583333333333333,0.9947474373929353
1.0,3.583333333333333,0.43401469417665395
3.583333333333333,3.583333333333333,0.4525788049707456
1.0,6.166666666666666,0.16617186776836287
3.583333333333333,3.583333333333333,0.4525788049707456
3.583333333333333,6.166666666666666,0.18652026701408722
1.0,6.166666666666666,0.16617186776836287
3.583333333333333,3.583333333333333,0.4525788049707456
6.166666666666666,3.583333333333333,0.4893728939925244
6.166666666666666,6.166666666666666,0.22636615586751296
3.583333333333333,3.583333333333333,0.4525788049707456
6.166666666666666,6.166666666666666,0.22636615586751296
3.583333333333333,6.166666666666666,0.18652026701408722
6.166666666666666,3.583333333333333,0.4893728939925244
8.75,3.583333333333333,0.5467652349358741
6.166666666666666,6.166666666666666,0.22636615586751296
8.75,3.583333333333333,0.5467652349358741
8.75,6.166666666666666,0.2975575567848246
6.166666666666666,6.166666666666666,0.22636615586751296
8.75,3.583333333333333,0.5467652349358741
11.333333333333332,3.583333333333333,0.6167002384581447
11.333333333333332,6.166666666666666,0.38939708355679176
8.75,3.583333333333333,0.5467652349358741
11.333333333333332,6.166666666666666,0.38939708355679176
8.75,6.166666666666666,0.2975575567848246
11.333333333333332,3.583333333333333,0.6167002384581447
13.916666666666668,3.583333333333333,0.6945655818693908
11.333333333333332,6.166666666666666,0.38939708355679176
13.916666666666668,3.583333333333333,0.6945655818693908
13.916666666666668,6.166666666666666,0.49753794805526613
11.333333333333332,6.166666666666666,0.38939708355679176
13.916666666666668,3.583333333333333,0.6945655818693908
16.5,3.583333333333333,0.7695118175735852
16.5,6.166666666666666,0.6129411221701077
13.916666666666668,3.583333333333333,0.6945655818693908
16.5,6.166666666666666,0.6129411221701077
13.916666666666668,6.166666666666666,0.49753794805526613
16.5,3.583333333333333,0.7695118175735852
19.083333333333336,3.583333333333333,0.8424138549088993
16.5,6.166666666666666,0.6129411221701077
19.083333333333336,3.583333333333333,0.8424138549088993
19.083333333333336,6.166666666666666,0.7181358884646669
16.5,6.166666666666666,0.6129411221701077
19.083333333333336,3.583333333333333,0.8424138549088993
21.666666666666664,3.583333333333333,0.8995912407824022
21.666666666666664,6.166666666666666,0.814526269228235
19.083333333333336,3.583333333333333,0.8424138549088993
21.666666666666664,6.166666666666666,0.814526269228235
19.083333333333336,6.166666666666666,0.7181358884646669
21.666666666666664,3.583333333333333,0.8995912407824022
24.25,3.583333333333333,0.9476277250398263
21.666666666666664,6.166666666666666,0.814526269228235
24.25,3.583333333333333,0.9476277250398263
24.25,6.166666666666666,0.8871837869490453
21.666666666666664,6.166666666666666,0.814526269228235
24.25,3.583333333333333,0.9476277250398263
26.833333333333336,3.583333333333333,0.9758214182317309
26.833333333333336,6.166666666666666,0.9426113114986598
24.25,3.583333333333333,0.9476277250398263
26.833333333333336,6.166666666666666,0.9426113114986598
24.25,6.166666666666666,0.8871837869490453
26.833333333333336,3.583333333333333,0.9758214182317309
29.416666666666664,3.583333333333333,0.9947474373929353
26.833333333333336,6.166666666666666,0.9426113114986598
29.416666666666664,3.583333333333333,0.9947474373929353
29.416666666666664,6.166666666666666,0.9758214182317314
26.833333333333336,6.166666666666666,0.9426113114986598
29.416666666666664,3.583333333333333,0.9947474373929353
32.0,3.583333333333333,0.9998068550773634
32.0,6.166666666666666,0.9969743144728709
29.416666666666664,3.583333333333333,0.9947474373929353
32.0,6.166666666666666,0.9969743144728709
29.416666666666664,6.166666666666666,0.9758214182317314
1.0,6.166666666666666,0.16617186776836287
3.583333333333333,6.166666666666666,0.18652026701408722
3.583333333333333,8.75,-0.011154265926389625
1.0,6.166666666666666,0.16617186776836287
3.583333333333333,8.75,-0.011154265926389625
1.0,8.75,-0.004263323887688472
3.583333333333333,6.166666666666666,0.18652026701408722
6.166666666666666,6.166666666666666,0.22636615586751296
3.583333333333333,8.75,-0.011154265926389625
6.166666666666666,6.166666666666666,0.22636615586751296
6.166666666666666,8.75,0.018346542542869826
3.583333333333333,8.75,-0.011154265926389625
6.166666666666666,6.166666666666666,0.22636615586751296
8.75,6.166666666666666,0.2975575567848246
8.75,8.75,0.05590044990656871
6.166666666666666,6.166666666666666,0.22636615586751296
8.75,8.75,0.05590044990656871
6.166666666666666,8.75,0.018346542542869826
8.75,6.166666666666666,0.2975575567848246
11.333333333333332,6.166666666666666,0.38939708355679176
8.75,8.75,0.05590044990656871
11.333333333333332,6.166666666666666,0.38939708355679176
11.333333333333332,8.75,0.14792768284740238
8.75,8.75,0.05590044990656871
11.333333333333332,6.166666666666666,0.38939708355679176
13.916666666666668,6.166666666666666,0.49753794805526613
13.916666666666668,8.75,0.2612564425073107
11.333333333333332,6.166666666666666,0.38939708355679176
13.916666666666668,8.75,0.2612564425073107
11.333333333333332,8.75,0.14792768284740238
13.916666666666668,6.166666666666666,0.49753794805526613
16.5,6.166666666666666,0.6129411221701077
13.916666666666668,8.75,0.2612564425073107
16.5,6.166666666666666,0.6129411221701077
16.5,8.75,0.40813978051160865
13.916666666666668,8.75,0.2612564425073107
16.5,6.166666666666666,0.6129411221701077
19.083333333333336,6.166666666666666,0.7181358884646669
19.083333333333336,8.75,0.5541211457729021
16.5,6.166666666666666,0.6129411221701077
19.083333333333336,8.75,0.5541211457729021
16.5,8.75,0.40813978051160865
19.083333333333336,6.166666666666666,0.7181358884646669
21.666666666666664,6.166666666666666,0.814526269228235
19.083333333333336,8.75,0.5541211457729021
21.666666666666664,6.166666666666666,0.814526269228235
21.666666666666664,8.75,0.6891438142933083
19.083333333333336,8.75,0.5541211457729021
21.666666666666664,6.166666666666666,0.814526269228235
24.25,6.166666666666666,0.8871837869490453
24.25,8.75,0.8033281661343384
21.666666666666664,6.166666666666666,0.814526269228235
24.25,8.75,0.8033281661343384
21.666666666666664,8.75,0.6891438142933083
24.25,6.166666666666666,0.8871837869490453
26.833333333333336,6.166666666666666,0.9426113114986598
24.25,8.75,0.8033281661343384
26.833333333333336,6.166666666666666,0.9426113114986598
26.833333333333336,8.75,0.8871837869490456
24.25,8.75,0.8033281661343384
26.833333333333336,6.166666666666666,0.9426113114986598
29.416666666666664,6.166666666666666,0.9758214182317314
29.416666666666664,8.75,0.9476277250398245
26.833333333333336,6.166666666666666,0.9426113114986598
29.416666666666664,8.75,0.9476277250398245
26.833333333333336,8.75,0.8871837869490456
29.416666666666664,6.166666666666666,0.9758214182317314
32.0,6.166666666666666,0.9969743144728709
29.416666666666664,8.75,0.9476277250398245
32.0,6.166666666666666,0.9969743144728709
32.0,8.75,0.9792772612102734
29.416666666666664,8.75,0.9476277250398245
1.0,8.75,-0.004263323887688472
3.583333333333333,8.75,-0.011154265926389625
1.0,11.333333333333332,0.15036401578302216
3.583333333333333,8.75,-0.011154265926389625
3.583333333333333,11.333333333333332,0.13293644108636524
1.0,11.333333333333332,0.15036401578302216
3.583333333333333,8.75,-0.011154265926389625
6.166666666666666,8.75,0.018346542542869826
6.166666666666666,11.333333333333332,0.05197588778952997
3.583333333333333,8.75,-0.011154265926389625
6.166666666666666,11.333333333333332,0.05197588778952997
3.583333333333333,11.333333333333332,0.13293644108636524
6.166666666666666,8.75,0.018346542542869826
8.75,8.75,0.05590044990656871
6.166666666666666,11.333333333333332,0.05197588778952997
8.75,8.75,0.05590044990656871
8.75,11.333333333333332,0.00527477373827728
6.166666666666666,11.333333333333332,0.05197588778952997
8.75,8.75,0.05590044990656871
11.333333333333332,8.75,0.14792768284740238
11.333333333333332,11.333333333333332,-0.016157192048488582
8.75,8.75,0.05590044990656871
11.333333333333332,11.333333333333332,-0.016157192048488582
8.75,11.333333333333332,0.00527477373827728
11.333333333333332,8.75,0.14792768284740238
13.916666666666668,8.75,0.2612564425073107
11.333333333333332,11.333333333333332,-0.016157192048488582
13.916666666666668,8.75,0.2612564425073107
13.916666666666668,11.333333333333332,0.059518505882208986
11.333333333333332,11.333333333333332,-0.016157192048488582
13.916666666666668,8.75,0.2612564425073107
16.5,8.75,0.40813978051160865
16.5,11.333333333333332,0.18299524372791864
13.916666666666668,8.75,0.2612564425073107
16.5,11.333333333333332,0.18299524372791864
13.916666666666668,11.333333333333332,0.059518505882208986
16.5,8.75,0.40813978051160865
19.083333333333336,8.75,0.5541211457729021
16.5,11.333333333333332,0.18299524372791864
19.083333333333336,8.75,0.5541211457729021
19.083333333333336,11.333333333333332,0.3594191100323567
16.5,11.333333333333332,0.18299524372791864
19.083333333333336,8.75,0.5541211457729021
21.666666666666664,8.75,0.6891438142933083
21.666666666666664,11.333333333333332,0.5334713395525663
19.083333333333336,8.75,0.5541211457729021
21.666666666666664,11.333333333333332,0.5334713395525663
19.083333333333336,11.333333333333332,0.3594191100323567
21.666666666666664,8.75,0.6891438142933083
24.25,8.75,0.8033281661343384
21.666666666666664,11.333333333333332,0.5334713395525663
24.25,8.75,0.8033281661343384
24.25,11.333333333333332,0.6891438142933076
21.666666666666664,11.333333333333332,0.5334713395525663
24.25,8.75,0.8033281661343384
26.833333333333336,8.75,0.8871837869490456
26.833333333333336,11.333333333333332,0.8145262692282352
24.25,8.75,0.8033281661343384
26.833333333333336,11.333333333333332,0.8145262692282352
24.25,11.333333333333332,0.6891438142933076
26.833333333333336,8.75,0.8871837869490456
29.416666666666664,8.75,0.9476277250398245
26.833333333333336,11.333333333333332,0.8145262692282352
29.416666666666664,8.75,0.9476277250398245
29.416666666666664,11.333333333333332,0.8995912407824022
26.833333333333336,11.333333333333332,0.8145262692282352
29.416666666666664,8.75,0.9476277250398245
32.0,8.75,0.9792772612102734
32.0,11.333333333333332,0.9599822848953321
29.416666666666664,8.75,0.9476277250398245
32.0,11.333333333333332,0.9599822848953321
29.416666666666664,11.333333333333332,0.8995912407824022
1.0,11.333333333333332,0.15036401578302216
3.583333333333333,11.333333333333332,0.13293644108636524
3.583333333333333,13.916666666666668,0.7379072968688454
1.0,11.333333333333332,0.15036401578302216
3.583333333333333,13.916666666666668,0.7379072968688454
1.0,13.916666666666668,0.801417001633759
3.583333333333333,11.333333333333332,0.13293644108636524
6.166666666666666,11.333333333333332,0.05197588778952997
3.583333333333333,13.916666666666668,0.7379072968688454
6.166666666666666,11.333333333333332,0.05197588778952997
6.166666666666666,13.916666666666668,0.5637759252971711
3.583333333333333,13.916666666666668,0.7379072968688454
6.166666666666666,11.333333333333332,0.05197588778952997
8.75,11.333333333333332,0.00527477373827728
8.75,13.916666666666668,0.33226738455036675
6.166666666666666,11.333333333333332,0.05197588778952997
8.75,13.916666666666668,0.33226738455036675
6.166666666666666,13.916666666666668,0.5637759252971711
8.75,11.333333333333332,0.00527477373827728
11.333333333333332,11.333333333333332,-0.016157192048488582
8.75,13.916666666666668,0.33226738455036675
11.333333333333332,11.333333333333332,-0.016157192048488582
11.333333333333332,13.916666666666668,0.10856998279304353
8.75,13.916666666666668,0.33226738455036675
11.333333333333332,11.333333333333332,-0.016157192048488582
13.916666666666668,11.333333333333332,0.059518505882208986
13.916666666666668,13.916666666666668,-0.014881356204662457
11.333333333333332,11.333333333333332,-0.016157192048488582
13.916666666666668,13.916666666666668,-0.014881356204662457
11.333333333333332,13.916666666666668,0.10856998279304353
13.916666666666668,11.333333333333332,0.059518505882208986
16.5,11.333333333333332,0.18299524372791864
13.916666666666668,13.916666666666668,-0.014881356204662457
16.5,11.333333333333332,0.18299524372791864
16.5,13.916666666666668,0.026079917728460276
13.916666666666668,13.916666666666668,-0.014881356204662457
16.5,11.333333333333332,0.18299524372791864
19.083333333333336,11.333333333333332,0.3594191100323567
19.083333333333336,13.916666666666668,0.15739434785508602
16.5,11.333333333333332,0.18299524372791864
19.083333333333336,13.916666666666668,0.15739434785508602
16.5,13.916666666666668,0.026079917728460276
19.083333333333336,11.333333333333332,0.3594191100323567
21.666666666666664,11.333333333333332,0.5334713395525663
19.083333333333336,13.916666666666668,0.15739434785508602
21.666666666666664,11.333333333333332,0.5334713395525663
21.666666666666664,13.916666666666668,0.35941911003235616
19.083333333333336,13.916666666666668,0.15739434785508602
21.666666666666664,11.333333333333332,0.5334713395525663
24.25,11.333333333333332,0.6891438142933076
24.25,13.916666666666668,0.5541211457729023
21.666666666666664,11.333333333333332,0.5334713395525663
24.25,13.916666666666668,0.5541211457729023
21.666666666666664,13.916666666666668,0.35941911003235616
24.25,11.333333333333332,0.6891438142933076
26.833333333333336,11.333333333333332,0.8145262692282352
24.25,13.916666666666668,0.5541211457729023
26.833333333333336,11.333333333333332,0.8145262692282352
26.833333333333336,13.916666666666668,0.7181358884646664
24.25,13.916666666666668,0.5541211457729023
26.833333333333336,11.333333333333332,0.8145262692282352
29.416666666666664,11.333333333333332,0.8995912407824022
29.416666666666664,13.916666666666668,0.8424138549088998
26.833333333333336,11.333333333333332,0.8145262692282352
29.416666666666664,13.916666666666668,0.8424138549088998
26.833333333333336,13.916666666666668,0.7181358884646664
29.416666666666664,11.333333333333332,0.8995912407824022
32.0,11.333333333333332,0.9599822848953321
29.416666666666664,13.916666666666668,0.8424138549088998
32.0,11.333333333333332,0.9599822848953321
32.0,13.916666666666668,0.9243212943657375
29.416666666666664,13.916666666666668,0.8424138549088998
1.0,13.916666666666668,0.801417001633759
3.583333333333333,13.916666666666668,0.7379072968688454
1.0,16.5,0.9113491137923557
3.583333333333333,13.916666666666668,0.7379072968688454
3.583333333333333,16.5,0.9501467889216921
1.0,16.5,0.9113491137923557
3.583333333333333,13.916666666666668,0.7379072968688454
6.166666666666666,13.916666666666668,0.5637759252971711
6.166666666666666,16.5,1.0521873071688692
3.583333333333333,13.916666666666668,0.7379072968688454
6.166666666666666,16.5,1.0521873071688692
3.583333333333333,16.5,0.9501467889216921
6.166666666666666,13.916666666666668,0.5637759252971711
8.75,13.916666666666668,0.33226738455036675
6.166666666666666,16.5,1.0521873071688692
8.75,13.916666666666668,0.33226738455036675
8.75,16.5,0.9303889247580903
6.166666666666666,16.5,1.0521873071688692
8.75,13.916666666666668,0.33226738455036675
11.333333333333332,13.916666666666668,0.10856998279304353
11.333333333333332,16.5,0.6114500365857631
8.75,13.916666666666668,0.33226738455036675
11.333333333333332,16.5,0.6114500365857631
8.75,16.5,0.9303889247580903
11.333333333333332,13.916666666666668,0.10856998279304353
13.916666666666668,13.916666666666668,-0.014881356204662457
11.333333333333332,16.5,0.6114500365857631
13.916666666666668,13.916666666666668,-0.014881356204662457
13.916666666666668,16.5,0.20688686755393007
11.333333333333332,16.5,0.6114500365857631
13.916666666666668,13.916666666666668,-0.014881356204662457
16.5,13.916666666666668,0.026079917728460276
16.5,16.5,0.00022940460185707717
13.916666666666668,13.916666666666668,-0.014881356204662457
16.5,16.5,0.00022940460185707717
13.916666666666668,16.5,0.20688686755393007
16.5,13.916666666666668,0.026079917728460276
19.083333333333336,13.916666666666668,0.15739434785508602
16.5,16.5,0.00022940460185707717
19.083333333333336,13.916666666666668,0.15739434785508602
19.083333333333336,16.5,0.026079917728460404
16.5,16.5,0.00022940460185707717
19.083333333333336,13.916666666666668,0.15739434785508602
21.666666666666664,13.916666666666668,0.35941911003235616
21.666666666666664,16.5,0.1829952437279184
19.083333333333336,13.916666666666668,0.15739434785508602
21.666666666666664,16.5,0.1829952437279184
19.083333333333336,16.5,0.026079917728460404
21.666666666666664,13.916666666666668,0.35941911003235616
24.25,13.916666666666668,0.5541211457729023
21.666666666666664,16.5,0.1829952437279184
24.25,13.916666666666668,0.5541211457729023
24.25,16.5,0.4081397805116081
21.666666666666664,16.5,0.1829952437279184
24.25,13.916666666666668,0.5541211457729023
26.833333333333336,13.916666666666668,0.7181358884646664
26.833333333333336,16.5,0.6129411221701082
24.25,13.916666666666668,0.5541211457729023
26.833333333333336,16.5,0.6129411221701082
24.25,16.5,0.4081397805116081
26.833333333333336,13.916666666666668,0.7181358884646664
29.416666666666664,13.916666666666668,0.8424138549088998
26.833333333333336,16.5,0.6129411221701082
29.416666666666664,13.916666666666668,0.8424138549088998
29.416666666666664,16.5,0.7695118175735843
26.833333333333336,16.5,0.6129411221701082
29.416666666666664,13.916666666666668,0.8424138549088998
32.0,13.916666666666668,0.9243212943657375
32.0,16.5,0.8845467719698955
29.416666666666664,13.916666666666668,0.8424138549088998
32.0,16.5,0.8845467719698955
29.416666666666664,16.5,0.7695118175735843
1.0,16.5,0.9113491137923557
3.583333333333333,16.5,0.9501467889216921
3.583333333333333,19.083333333333336,0.023982918116818696
1.0,16.5,0.9113491137923557
3.583333333333333,19.083333333333336,0.023982918116818696
1.0,19.083333333333336,0.0038279054188746636
3.583333333333333,16.5,0.9501467889216921
6.166666666666666,16.5,1.0521873071688692
3.583333333333333,19.083333333333336,0.023982918116818696
6.166666666666666,16.5,1.0521873071688692
6.166666666666666,19.083333333333336,0.278176090488326
3.583333333333333,19.083333333333336,0.023982918116818696
6.166666666666666,16.5,1.0521873071688692
8.75,16.5,0.9303889247580903
8.75,19.083333333333336,0.7862450870332234
6.166666666666666,16.5,1.0521873071688692
8.75,19.083333333333336,0.7862450870332234
6.166666666666666,19.083333333333336,0.278176090488326
8.75,16.5,0.9303889247580903
11.333333333333332,16.5,0.6114500365857631
8.75,19.083333333333336,0.7862450870332234
11.333333333333332,16.5,0.6114500365857631
11.333333333333332,19.083333333333336,1.052815945719356
8.75,19.083333333333336,0.7862450870332234
11.333333333333332,16.5,0.6114500365857631
13.916666666666668,16.5,0.20688686755393007
13.916666666666668,19.083333333333336,0.710065880779512
11.333333333333332,16.5,0.6114500365857631
13.916666666666668,19.083333333333336,0.710065880779512
11.333333333333332,19.083333333333336,1.052815945719356
13.916666666666668,16.5,0.20688686755393007
16.5,16.5,0.00022940460185707717
13.916666666666668,19.083333333333336,0.710065880779512
16.5,16.5,0.00022940460185707717
16.5,19.083333333333336,0.20688686755393057
13.916666666666668,19.083333333333336,0.710065880779512
16.5,16.5,0.00022940460185707717
19.083333333333336,16.5,0.026079917728460404
19.083333333333336,19.083333333333336,-0.014881356204662391
16.5,16.5,0.00022940460185707717
19.083333333333336,19.083333333333336,-0.014881356204662391
16.5,19.083333333333336,0.20688686755393057
19.083333333333336,16.5,0.026079917728460404
21.666666666666664,16.5,0.1829952437279184
19.083333333333336,19.083333333333336,-0.014881356204662391
21.666666666666664,16.5,0.1829952437279184
21.666666666666664,19.083333333333336,0.05951850588220883
19.083333333333336,19.083333333333336,-0.014881356204662391
21.666666666666664,16.5,0.1829952437279184
24.25,16.5,0.4081397805116081
24.25,19.083333333333336,0.2612564425073104
21.666666666666664,16.5,0.1829952437279184
24.25,19.083333333333336,0.2612564425073104
21.666666666666664,19.083333333333336,0.05951850588220883
24.25,16.5,0.4081397805116081
26.833333333333336,16.5,0.6129411221701082
24.25,19.083333333333336,0.2612564425073104
26.833333333333336,16.5,0.6129411221701082
26.833333333333336,19.083333333333336,0.49753794805526635
24.25,19.083333333333336,0.2612564425073104
26.833333333333336,16.5,0.6129411221701082
29.416666666666664,16.5,0.7695118175735843
29.416666666666664,19.083333333333336,0.6945655818693907
26.833333333333336,16.5,0.6129411221701082
29.416666666666664,19.083333333333336,0.6945655818693907
26.833333333333336,19.083333333333336,0.49753794805526635
29.416666666666664,16.5,0.7695118175735843
32.0,16.5,0.8845467719698955
29.416666666666664,19.083333333333336,0.6945655818693907
32.0,16.5,0.8845467719698955
32.0,19.083333333333336,0.8358720441583304
29.416666666666664,19.083333333333336,0.6945655818693907
1.0,19.083333333333336,0.0038279054188746636
3.583333333333333,19.083333333333336,0.023982918116818696
1.0,21.666666666666664,0.83561139583801
3.583333333333333,19.083333333333336,0.023982918116818696
3.583333333333333,21.666666666666664,0.8411249779805741
1.0,21.666666666666664,0.83561139583801
3.583333333333333,19.083333333333336,0.023982918116818696
6.166666666666666,19.083333333333336,0.278176090488326
6.166666666666666,21.666666666666664,0.36541265741032564
3.583333333333333,19.083333333333336,0.023982918116818696
6.166666666666666,21.666666666666664,0.36541265741032564
3.583333333333333,21.666666666666664,0.8411249779805741
6.166666666666666,19.083333333333336,0.278176090488326
8.75,19.083333333333336,0.7862450870332234
6.166666666666666,21.666666666666664,0.36541265741032564
8.75,19.083333333333336,0.7862450870332234
8.75,21.666666666666664,-0.05019268193433407
6.166666666666666,21.666666666666664,0.36541265741032564
8.75,19.083333333333336,0.7862450870332234
11.333333333333332,19.083333333333336,1.052815945719356
11.333333333333332,21.666666666666664,0.6139140088885804
8.75,19.083333333333336,0.7862450870332234
11.333333333333332,21.666666666666664,0.6139140088885804
8.75,21.666666666666664,-0.05019268193433407
11.333333333333332,19.083333333333336,1.052815945719356
13.916666666666668,19.083333333333336,0.710065880779512
11.333333333333332,21.666666666666664,0.6139140088885804
13.916666666666668,19.083333333333336,0.710065880779512
13.916666666666668,21.666666666666664,1.052815945719356
11.333333333333332,21.666666666666664,0.6139140088885804
13.916666666666668,19.083333333333336,0.710065880779512
16.5,19.083333333333336,0.20688686755393057
16.5,21.666666666666664,0.6114500365857624
13.916666666666668,19.083333333333336,0.710065880779512
16.5,21.666666666666664,0.6114500365857624
13.916666666666668,21.666666666666664,1.052815945719356
16.5,19.083333333333336,0.20688686755393057
19.083333333333336,19.083333333333336,-0.014881356204662391
16.5,21.666666666666664,0.6114500365857624
19.083333333333336,19.083333333333336,-0.014881356204662391
19.083333333333336,21.666666666666664,0.10856998279304311
16.5,21.666666666666664,0.6114500365857624
19.083333333333336,19.083333333333336,-0.014881356204662391
21.666666666666664,19.083333333333336,0.05951850588220883
21.666666666666664,21.666666666666664,-0.01615719204848856
19.083333333333336,19.083333333333336,-0.014881356204662391
21.666666666666664,21.666666666666664,-0.01615719204848856
19.083333333333336,21.666666666666664,0.10856998279304311
21.666666666666664,19.083333333333336,0.05951850588220883
24.25,19.083333333333336,0.2612564425073104
21.666666666666664,21.666666666666664,-0.01615719204848856
24.25,19.083333333333336,0.2612564425073104
24.25,21.666666666666664,0.14792768284740254
21.666666666666664,21.666666666666664,-0.01615719204848856
24.25,19.083333333333336,0.2612564425073104
26.833333333333336,19.083333333333336,0.49753794805526635
26.833333333333336,21.666666666666664,0.38939708355679187
24.25,19.083333333333336,0.2612564425073104
26.833333333333336,21.666666666666664,0.38939708355679187
24.25,21.666666666666664,0.14792768284740254
26.833333333333336,19.083333333333336,0.49753794805526635
29.416666666666664,19.083333333333336,0.6945655818693907
26.833333333333336,21.666666666666664,0.38939708355679187
29.416666666666664,19.083333333333336,0.6945655818693907
29.416666666666664,21.666666666666664,0.6167002384581446
26.833333333333336,21.666666666666664,0.38939708355679187
29.416666666666664,19.083333333333336,0.6945655818693907
32.0,19.083333333333336,0.8358720441583304
32.0,21.666666666666664,0.7884931860244574
29.416666666666664,19.083333333333336,0.6945655818693907
32.0,21.666666666666664,0.7884931860244574
29.416666666666664,21.666666666666664,0.6167002384581446
1.0,21.666666666666664,0.83561139583801
3.583333333333333,21.666666666666664,0.8411249779805741
3.583333333333333,24.25,0.3167519808050183
1.0,21.666666666666664,0.83561139583801
3.583333333333333,24.25,0.3167519808050183
1.0,24.25,0.2808694776057369
3.583333333333333,21.666666666666664,0.8411249779805741
6.166666666666666,21.666666666666664,0.36541265741032564
3.583333333333333,24.25,0.3167519808050183
6.166666666666666,21.666666666666664,0.36541265741032564
6.166666666666666,24.25,0.7406136294185613
3.583333333333333,24.25,0.3167519808050183
6.166666666666666,21.666666666666664,0.36541265741032564
8.75,21.666666666666664,-0.05019268193433407
8.75,24.25,0.6195662787355446
6.166666666666666,21.666666666666664,0.36541265741032564
8.75,24.25,0.6195662787355446
6.166666666666666,24.25,0.7406136294185613
8.75,21.666666666666664,-0.05019268193433407
11.333333333333332,21.666666666666664,0.6139140088885804
8.75,24.25,0.6195662787355446
11.333333333333332,21.666666666666664,0.6139140088885804
11.333333333333332,24.25,-0.050192681934334
8.75,24.25,0.6195662787355446
11.333333333333332,21.666666666666664,0.6139140088885804
13.916666666666668,21.666666666666664,1.052815945719356
13.916666666666668,24.25,0.7862450870332232
11.333333333333332,21.666666666666664,0.6139140088885804
13.916666666666668,24.25,0.7862450870332232
11.333333333333332,24.25,-0.050192681934334
13.916666666666668,21.666666666666664,1.052815945719356
16.5,21.666666666666664,0.6114500365857624
13.916666666666668,24.25,0.7862450870332232
16.5,21.666666666666664,0.6114500365857624
16.5,24.25,0.9303889247580903
13.916666666666668,24.25,0.7862450870332232
16.5,21.666666666666664,0.6114500365857624
19.083333333333336,21.666666666666664,0.10856998279304311
19.083333333333336,24.25,0.3322673845503663
16.5,21.666666666666664,0.6114500365857624
19.083333333333336,24.25,0.3322673845503663
16.5,24.25,0.9303889247580903
19.083333333333336,21.666666666666664,0.10856998279304311
21.666666666666664,21.666666666666664,-0.01615719204848856
19.083333333333336,24.25,0.3322673845503663
21.666666666666664,21.666666666666664,-0.01615719204848856
21.666666666666664,24.25,0.005274773738277462
19.083333333333336,24.25,0.3322673845503663
21.666666666666664,21.666666666666664,-0.01615719204848856
24.25,21.666666666666664,0.14792768284740254
24.25,24.25,0.05590044990656871
21.666666666666664,21.666666666666664,-0.01615719204848856
24.25,24.25,0.05590044990656871
21.666666666666664,24.25,0.005274773738277462
24.25,21.666666666666664,0.14792768284740254
26.833333333333336,21.666666666666664,0.38939708355679187
24.25,24.25,0.05590044990656871
26.833333333333336,21.666666666666664,0.38939708355679187
26.833333333333336,24.25,0.2975575567848247
24.25,24.25,0.05590044990656871
26.833333333333336,21.666666666666664,0.38939708355679187
29.416666666666664,21.666666666666664,0.6167002384581446
29.416666666666664,24.25,0.546765234935874
26.833333333333336,21.666666666666664,0.38939708355679187
29.416666666666664,24.25,0.546765234935874
26.833333333333336,24.25,0.2975575567848247
29.416666666666664,21.666666666666664,0.6167002384581446
32.0,21.666666666666664,0.7884931860244574
29.416666666666664,24.25,0.546765234935874
32.0,21.666666666666664,0.7884931860244574
32.0,24.25,0.7418608559110327
29.416666666666664,24.25,0.546765234935874
1.0,24.25,0.2808694776057369
3.583333333333333,24.25,0.3167519808050183
1.0,26.833333333333336,0.39923935974827895
3.583333333333333,24.25,0.3167519808050183
3.583333333333333,26.833333333333336,0.6867017849496023
1.0,26.833333333333336,0.39923935974827895
3.583333333333333,24.25,0.3167519808050183
6.166666666666666,24.25,0.7406136294185613
6.166666666666666,26.833333333333336,0.34240806775324995
3.583333333333333,24.25,0.3167519808050183
6.166666666666666,26.833333333333336,0.34240806775324995
3.583333333333333,26.833333333333336,0.6867017849496023
6.166666666666666,24.25,0.7406136294185613
8.75,24.25,0.6195662787355446
6.166666666666666,26.833333333333336,0.34240806775324995
8.75,24.25,0.6195662787355446
8.75,26.833333333333336,0.740613629418562
6.166666666666666,26.833333333333336,0.34240806775324995
8.75,24.25,0.6195662787355446
11.333333333333332,24.25,-0.050192681934334
11.333333333333332,26.833333333333336,0.3654126574103256
8.75,24.25,0.6195662787355446
11.333333333333332,26.833333333333336,0.3654126574103256
8.75,26.833333333333336,0.740613629418562
11.333333333333332,24.25,-0.050192681934334
13.916666666666668,24.25,0.7862450870332232
11.333333333333332,26.833333333333336,0.3654126574103256
13.916666666666668,24.25,0.7862450870332232
13.916666666666668,26.833333333333336,0.2781760904883268
11.333333333333332,26.833333333333336,0.3654126574103256
13.916666666666668,24.25,0.7862450870332232
16.5,24.25,0.9303889247580903
16.5,26.833333333333336,1.0521873071688692
13.916666666666668,24.25,0.7862450870332232
16.5,26.833333333333336,1.0521873071688692
13.916666666666668,26.833333333333336,0.2781760904883268
16.5,24.25,0.9303889247580903
19.083333333333336,24.25,0.3322673845503663
16.5,26.833333333333336,1.0521873071688692
19.083333333333336,24.25,0.3322673845503663
19.083333333333336,26.833333333333336,0.5637759252971709
16.5,26.833333333333336,1.0521873071688692
19.083333333333336,24.25,0.3322673845503663
21.666666666666664,24.25,0.005274773738277462
21.666666666666664,26.833333333333336,0.0519758877895301
19.083333333333336,24.25,0.3322673845503663
21.666666666666664,26.833333333333336,0.0519758877895301
19.083333333333336,26.833333333333336,0.5637759252971709
21.666666666666664,24.25,0.005274773738277462
24.25,24.25,0.05590044990656871
21.666666666666664,26.833333333333336,0.0519758877895301
24.25,24.25,0.05590044990656871
24.25,26.833333333333336,0.018346542542869874
21.666666666666664,26.833333333333336,0.0519758877895301
24.25,24.25,0.05590044990656871
26.833333333333336,24.25,0.2975575567848247
26.833333333333336,26.833333333333336,0.2263661558675128
24.25,24.25,0.05590044990656871
26.833333333333336,26.833333333333336,0.2263661558675128
24.25,26.833333333333336,0.018346542542869874
26.833333333333336,24.25,0.2975575567848247
29.416666666666664,24.25,0.546765234935874
26.833333333333336,26.833333333333336,0.2263661558675128
29.416666666666664,24.25,0.546765234935874
29.416666666666664,26.833333333333336,0.48937289399252415
26.833333333333336,26.833333333333336,0.2263661558675128
29.416666666666664,24.25,0.546765234935874
32.0,24.25,0.7418608559110327
32.0,26.833333333333336,0.7039684230701851
29.416666666666664,24.25,0.546765234935874
32.0,26.833333333333336,0.7039684230701851
29.416666666666664,26.833333333333336,0.48937289399252415
1.0,26.833333333333336,0.39923935974827895
3.583333333333333,26.833333333333336,0.6867017849496023
3.583333333333333,29.416666666666664,0.4799526172291476
1.0,26.833333333333336,0.39923935974827895
3.583333333333333,29.416666666666664,0.4799526172291476
1.0,29.416666666666664,0.8599809590567828
3.583333333333333,26.833333333333336,0.6867017849496023
6.166666666666666,26.833333333333336,0.34240806775324995
3.583333333333333,29.416666666666664,0.4799526172291476
6.166666666666666,26.833333333333336,0.34240806775324995
6.166666666666666,29.416666666666664,0.6867017849496023
3.583333333333333,29.416666666666664,0.4799526172291476
6.166666666666666,26.833333333333336,0.34240806775324995
8.75,26.833333333333336,0.740613629418562
8.75,29.416666666666664,0.3167519808050176
6.166666666666666,26.833333333333336,0.34240806775324995
8.75,29.416666666666664,0.3167519808050176
6.166666666666666,29.416666666666664,0.6867017849496023
8.75,26.833333333333336,0.740613629418562
11.333333333333332,26.833333333333336,0.3654126574103256
8.75,29.416666666666664,0.3167519808050176
11.333333333333332,26.833333333333336,0.3654126574103256
11.333333333333332,29.416666666666664,0.8411249779805744
8.75,29.416666666666664,0.3167519808050176
11.333333333333332,26.833333333333336,0.3654126574103256
13.916666666666668,26.833333333333336,0.2781760904883268
13.916666666666668,29.416666666666664,0.023982918116819168
11.333333333333332,26.833333333333336,0.3654126574103256
13.916666666666668,29.416666666666664,0.023982918116819168
11.333333333333332,29.416666666666664,0.8411249779805744
13.916666666666668,26.833333333333336,0.2781760904883268
16.5,26.833333333333336,1.0521873071688692
13.916666666666668,29.416666666666664,0.023982918116819168
16.5,26.833333333333336,1.0521873071688692
16.5,29.416666666666664,0.9501467889216917
13.916666666666668,29.416666666666664,0.023982918116819168
16.5,26.833333333333336,1.0521873071688692
19.083333333333336,26.833333333333336,0.5637759252971709
19.083333333333336,29.416666666666664,0.7379072968688446
16.5,26.833333333333336,1.0521873071688692
19.083333333333336,29.416666666666664,0.7379072968688446
16.5,29.416666666666664,0.9501467889216917
19.083333333333336,26.833333333333336,0.5637759252971709
21.666666666666664,26.833333333333336,0.0519758877895301
19.083333333333336,29.416666666666664,0.7379072968688446
21.666666666666664,26.833333333333336,0.0519758877895301
21.666666666666664,29.416666666666664,0.13293644108636557
19.083333333333336,29.416666666666664,0.7379072968688446
21.666666666666664,26.833333333333336,0.0519758877895301
24.25,26.833333333333336,0.018346542542869874
24.25,29.416666666666664,-0.011154265926389583
21.666666666666664,26.833333333333336,0.0519758877895301
24.25,29.416666666666664,-0.011154265926389583
21.666666666666664,29.416666666666664,0.13293644108636557
24.25,26.833333333333336,0.018346542542869874
26.833333333333336,26.833333333333336,0.2263661558675128
24.25,29.416666666666664,-0.011154265926389583
26.833333333333336,26.833333333333336,0.2263661558675128
26.833333333333336,29.416666666666664,0.1865202670140874
24.25,29.416666666666664,-0.011154265926389583
26.833333333333336,26.833333333333336,0.2263661558675128
29.416666666666664,26.833333333333336,0.48937289399252415
29.416666666666664,29.416666666666664,0.45257880497074554
26.833333333333336,26.833333333333336,0.2263661558675128
29.416666666666664,29.416666666666664,0.45257880497074554
26.833333333333336,29.416666666666664,0.1865202670140874
29.416666666666664,26.833333333333336,0.48937289399252415
32.0,26.833333333333336,0.7039684230701851
29.416666666666664,29.416666666666664,0.45257880497074554
32.0,26.833333333333336,0.7039684230701851
32.0,29.416666666666664,0.6772587457397685
29.416666666666664,29.416666666666664,0.45257880497074554
1.0,29.416666666666664,0.8599809590567828
3.583333333333333,29.416666666666664,0.4799526172291476
1.0,32.0,0.07197363081792482
3.583333333333333,29.416666666666664,0.4799526172291476
3.583333333333333,32.0,0.8599809590567826
1.0,32.0,0.07197363081792482
3.583333333333333,29.416666666666664,0.4799526172291476
6.166666666666666,29.416666666666664,0.6867017849496023
6.166666666666666,32.0,0.3992393597482794
3.583333333333333,29.416666666666664,0.4799526172291476
6.166666666666666,32.0,0.3992393597482794
3.583333333333333,32.0,0.8599809590567826
6.166666666666666,29.416666666666664,0.6867017849496023
8.75,29.416666666666664,0.3167519808050176
6.166666666666666,32.0,0.3992393597482794
8.75,29.416666666666664,0.3167519808050176
8.75,32.0,0.28086947760573644
6.166666666666666,32.0,0.3992393597482794
8.75,29.416666666666664,0.3167519808050176
11.333333333333332,29.416666666666664,0.8411249779805744
11.333333333333332,32.0,0.8356113958380099
8.75,29.416666666666664,0.3167519808050176
11.333333333333332,32.0,0.8356113958380099
8.75,32.0,0.28086947760573644
11.333333333333332,29.416666666666664,0.8411249779805744
13.916666666666668,29.416666666666664,0.023982918116819168
11.333333333333332,32.0,0.8356113958380099
13.916666666666668,29.416666666666664,0.023982918116819168
13.916666666666668,32.0,0.0038279054188742364
11.333333333333332,32.0,0.8356113958380099
13.916666666666668,29.416666666666664,0.023982918116819168
16.5,29.416666666666664,0.9501467889216917
16.5,32.0,0.9113491137923565
13.916666666666668,29.416666666666664,0.023982918116819168
16.5,32.0,0.9113491137923565
13.916666666666668,32.0,0.0038279054188742364
16.5,29.416666666666664,0.9501467889216917
19.083333333333336,29.416666666666664,0.7379072968688446
16.5,32.0,0.9113491137923565
19.083333333333336,29.416666666666664,0.7379072968688446
19.083333333333336,32.0,0.8014170016337582
16.5,32.0,0.9113491137923565
19.083333333333336,29.416666666666664,0.7379072968688446
21.666666666666664,29.416666666666664,0.13293644108636557
21.666666666666664,32.0,0.15036401578302258
19.083333333333336,29.416666666666664,0.7379072968688446
21.666666666666664,32.0,0.15036401578302258
19.083333333333336,32.0,0.8014170016337582
21.666666666666664,29.416666666666664,0.13293644108636557
24.25,29.416666666666664,-0.011154265926389583
21.666666666666664,32.0,0.15036401578302258
24.25,29.416666666666664,-0.011154265926389583
24.25,32.0,-0.004263323887688532
21.666666666666664,32.0,0.15036401578302258
24.25,29.416666666666664,-0.011154265926389583
26.833333333333336,29.416666666666664,0.1865202670140874
26.833333333333336,32.0,0.16617186776836307
24.25,29.416666666666664,-0.011154265926389583
26.833333333333336,32.0,0.16617186776836307
24.25,32.0,-0.004263323887688532
26.833333333333336,29.416666666666664,0.1865202670140874
29.416666666666664,29.416666666666664,0.45257880497074554
26.833333333333336,32.0,0.16617186776836307
29.416666666666664,29.416666666666664,0.45257880497074554
29.416666666666664,32.0,0.4340146941766535
26.833333333333336,32.0,0.16617186776836307
29.416666666666664,29.416666666666664,0.45257880497074554
32.0,29.416666666666664,0.6772587457397685
32.0,32.0,0.6661143185561714
29.416666666666664,29.416666666666664,0.45257880497074554
32.0,32.0,0.6661143185561714
29.416666666666664,32.0,0.4340146941766535


==> image-mesh-interpolation13_l2_pixel.csv <==
x,y,f_xy
1.0,1.0,0.6655975258898718
3.583333333333333,1.0,0.6745388169721216
3.583333333333333,3.583333333333333,0.45507992217422927
1.0,1.0,0.6655975258898718
3.583333333333333,3.583333333333333,0.45507992217422927
1.0,3.583333333333333,0.43838975916034323
3.583333333333333,1.0,0.6745388169721216
6.166666666666666,1.0,0.7028399019779157
3.583333333333333,3.583333333333333,0.45507992217422927
6.166666666666666,1.0,0.7028399019779157
6.166666666666666,3.583333333333333,0.4926182605959022
3.583333333333333,3.583333333333333,0.45507992217422927
6.166666666666666,1.0,0.7028399019779157
8.75,1.0,0.7403093261088086
8.75,3.583333333333333,0.5500161122443291
6.166666666666666,1.0,0.7028399019779157
8.75,3.583333333333333,0.5500161122443291
6.166666666666666,3.583333333333333,0.4926182605959022
8.75,1.0,0.7403093261088086
11.333333333333332,1.0,0.7871051606432548
8.75,3.583333333333333,0.5500161122443291
11.333333333333332,1.0,0.7871051606432548
11.333333333333332,3.583333333333333,0.6206583472733105
8.75,3.583333333333333,0.5500161122443291
11.333333333333332,1.0,0.7871051606432548
13.916666666666668,1.0,0.8346142361271313
13.916666666666668,3.583333333333333,0.698296533709631
11.333333333333332,1.0,0.7871051606432548
13.916666666666668,3.583333333333333,0.698296533709631
11.333333333333332,3.583333333333333,0.6206583472733105
13.916666666666668,1.0,0.8346142361271313
16.5,1.0,0.8843576596983643
13.916666666666668,3.583333333333333,0.698296533709631
16.5,1.0,0.8843576596983643
16.5,3.583333333333333,0.7719982178511822
13.916666666666668,3.583333333333333,0.698296533709631
16.5,1.0,0.8843576596983643
19.083333333333336,1.0,0.923093440439588
19.083333333333336,3.583333333333333,0.8457599818873548
16.5,1.0,0.8843576596983643
19.083333333333336,3.583333333333333,0.8457599818873548
16.5,3.583333333333333,0.7719982178511822
19.083333333333336,1.0,0.923093440439588
21.666666666666664,1.0,0.9605603086717702
19.083333333333336,3.583333333333333,0.8457599818873548
21.666666666666664,1.0,0.9605603086717702
21.666666666666664,3.583333333333333,0.9003693784959835
19.083333333333336,3.583333333333333,0.8457599818873548
21.666666666666664,1.0,0.9605603086717702
24.25,1.0,0.9782656992620432
24.25,3.583333333333333,0.949916257911621
21.666666666666664,1.0,0.9605603086717702
24.25,3.583333333333333,0.949916257911621
21.666666666666664,3.583333333333333,0.9003693784959835
24.25,1.0,0.9782656992620432
26.833333333333336,1.0,0.9974403084103086
24.25,3.583333333333333,0.949916257911621
26.833333333333336,1.0,0.9974403084103086
26.833333333333336,3.583333333333333,0.9757012654801794
24.25,3.583333333333333,0.949916257911621
26.833333333333336,1.0,0.9974403084103086
29.416666666666664,1.0,0.9995582792783319
29.416666666666664,3.583333333333333,0.9961893925868794
26.833333333333336,1.0,0.9974403084103086
29.416666666666664,3.583333333333333,0.9961893925868794
26.833333333333336,3.583333333333333,0.9757012654801794
29.416666666666664,1.0,0.9995582792783319
32.0,1.0,0.9991059967805432
29.416666666666664,3.583333333333333,0.9961893925868794
32.0,1.0,0.9991059967805432
32.0,3.583333333333333,0.9995582792783319
29.416666666666664,3.583333333333333,0.9961893925868794
1.0,3.583333333333333,0.43838975916034323
3.583333333333333,3.583333333333333,0.45507992217422927
1.0,6.166666666666666,0.16349212375318642
3.583333333333333,3.583333333333333,0.45507992217422927
3.583333333333333,6.166666666666666,0.1827891691201188
1.0,6.166666666666666,0.16349212375318642
3.583333333333333,3.583333333333333,0.45507992217422927
6.166666666666666,3.583333333333333,0.4926182605959022
6.166666666666666,6.166666666666666,0.22392992259738753
3.583333333333333,3.583333333333333,0.45507992217422927
6.166666666666666,6.166666666666666,0.22392992259738753
3.583333333333333,6.166666666666666,0.1827891691201188
6.166666666666666,3.583333333333333,0.4926182605959022
8.75,3.583333333333333,0.5500161122443291
6.166666666666666,6.166666666666666,0.22392992259738753
8.75,3.583333333333333,0.5500161122443291
8.75,6.166666666666666,0.29593160652942235
6.166666666666666,6.166666666666666,0.22392992259738753
8.75,3.583333333333333,0.5500161122443291
11.333333333333332,3.583333333333333,0.6206583472733105
11.333333333333332,6.166666666666666,0.38825126896165607
8.75,3.583333333333333,0.5500161122443291
11.333333333333332,6.166666666666666,0.38825126896165607
8.75,6.166666666666666,0.29593160652942235
11.333333333333332,3.583333333333333,0.6206583472733105
13.916666666666668,3.583333333333333,0.698296533709631
11.333333333333332,6.166666666666666,0.38825126896165607
13.916666666666668,3.583333333333333,0.698296533709631
13.916666666666668,6.166666666666666,0.4985388038696646
11.333333333333332,6.166666666666666,0.38825126896165607
13.916666666666668,3.583333333333333,0.698296533709631
16.5,3.583333333333333,0.7719982178511822
16.5,6.166666666666666,0.6140880443935175
13.916666666666668,3.583333333333333,0.698296533709631
16.5,6.166666666666666,0.6140880443935175
13.916666666666668,6.166666666666666,0.4985388038696646
16.5,3.583333333333333,0.7719982178511822
19.083333333333336,3.583333333333333,0.8457599818873548
16.5,6.166666666666666,0.6140880443935175
19.083333333333336,3.583333333333333,0.8457599818873548
19.083333333333336,6.166666666666666,0.7188535716431736
16.5,6.166666666666666,0.6140880443935175
19.083333333333336,3.583333333333333,0.8457599818873548
21.666666666666664,3.583333333333333,0.9003693784959835
21.666666666666664,6.166666666666666,0.8173609638810961
19.083333333333336,3.583333333333333,0.8457599818873548
21.666666666666664,6.166666666666666,0.8173609638810961
19.083333333333336,6.166666666666666,0.7188535716431736
21.666666666666664,3.583333333333333,0.9003693784959835
24.25,3.583333333333333,0.949916257911621
21.666666666666664,6.166666666666666,0.8173609638810961
24.25,3.583333333333333,0.949916257911621
24.25,6.166666666666666,0.8874007025898688
21.666666666666664,6.166666666666666,0.8173609638810961
24.25,3.583333333333333,0.949916257911621
26.833333333333336,3.583333333333333,0.9757012654801794
26.833333333333336,6.166666666666666,0.944552996556987
24.25,3.583333333333333,0.949916257911621
26.833333333333336,6.166666666666666,0.944552996556987
24.25,6.166666666666666,0.8874007025898688
26.833333333333336,3.583333333333333,0.9757012654801794
29.416666666666664,3.583333333333333,0.9961893925868794
26.833333333333336,6.166666666666666,0.944552996556987
29.416666666666664,3.583333333333333,0.9961893925868794
29.416666666666664,6.166666666666666,0.9757012654801789
26.833333333333336,6.166666666666666,0.944552996556987
29.416666666666664,3.583333333333333,0.9961893925868794
32.0,3.583333333333333,0.9995582792783319
32.0,6.166666666666666,0.9974403084103097
29.416666666666664,3.583333333333333,0.9961893925868794
32.0,6.166666666666666,0.9974403084103097
29.416666666666664,6.166666666666666,0.9757012654801789
1.0,6.166666666666666,0.16349212375318642
3.583333333333333,6.166666666666666,0.1827891691201188
3.583333333333333,8.75,-0.019439564066981926
1.0,6.166666666666666,0.16349212375318642
3.583333333333333,8.75,-0.019439564066981926
1.0,8.75,-0.019178461400796838
3.583333333333333,6.166666666666666,0.1827891691201188
6.166666666666666,6.166666666666666,0.22392992259738753
3.583333333333333,8.75,-0.019439564066981926
6.166666666666666,6.166666666666666,0.22392992259738753
6.166666666666666,8.75,0.006597397645190822
3.583333333333333,8.75,-0.019439564066981926
6.166666666666666,6.166666666666666,0.22392992259738753
8.75,6.166666666666666,0.29593160652942235
8.75,8.75,0.0536263102334303
6.166666666666666,6.166666666666666,0.22392992259738753
8.75,8.75,0.0536263102334303
6.166666666666666,8.75,0.006597397645190822
8.75,6.166666666666666,0.29593160652942235
11.333333333333332,6.166666666666666,0.38825126896165607
8.75,8.75,0.0536263102334303
11.333333333333332,6.166666666666666,0.38825126896165607
11.333333333333332,8.75,0.14238800368638768
8.75,8.75,0.0536263102334303
11.333333333333332,6.166666666666666,0.38825126896165607
13.916666666666668,6.166666666666666,0.4985388038696646
13.916666666666668,8.75,0.26168826514314797
11.333333333333332,6.166666666666666,0.38825126896165607
13.916666666666668,8.75,0.26168826514314797
11.333333333333332,8.75,0.14238800368638768
13.916666666666668,6.166666666666666,0.4985388038696646
16.5,6.166666666666666,0.6140880443935175
13.916666666666668,8.75,0.26168826514314797
16.5,6.166666666666666,0.6140880443935175
16.5,8.75,0.41003440713931055
13.916666666666668,8.75,0.26168826514314797
16.5,6.166666666666666,0.6140880443935175
19.083333333333336,6.166666666666666,0.7188535716431736
19.083333333333336,8.75,0.5566341188344078
16.5,6.166666666666666,0.6140880443935175
19.083333333333336,8.75,0.5566341188344078
16.5,8.75,0.41003440713931055
19.083333333333336,6.166666666666666,0.7188535716431736
21.666666666666664,6.166666666666666,0.8173609638810961
19.083333333333336,8.75,0.5566341188344078
21.666666666666664,6.166666666666666,0.8173609638810961
21.666666666666664,8.75,0.690172690669106
19.083333333333336,8.75,0.5566341188344078
21.666666666666664,6.166666666666666,0.8173609638810961
24.25,6.166666666666666,0.8874007025898688
24.25,8.75,0.8068329195933222
21.666666666666664,6.166666666666666,0.8173609638810961
24.25,8.75,0.8068329195933222
21.666666666666664,8.75,0.690172690669106
24.25,6.166666666666666,0.8874007025898688
26.833333333333336,6.166666666666666,0.944552996556987
24.25,8.75,0.8068329195933222
26.833333333333336,6.166666666666666,0.944552996556987
26.833333333333336,8.75,0.8874007025898694
24.25,8.75,0.8068329195933222
26.833333333333336,6.166666666666666,0.944552996556987
29.416666666666664,6.166666666666666,0.9757012654801789
29.416666666666664,8.75,0.9499162579116209
26.833333333333336,6.166666666666666,0.944552996556987
29.416666666666664,8.75,0.9499162579116209
26.833333333333336,8.75,0.8874007025898694
29.416666666666664,6.166666666666666,0.9757012654801789
32.0,6.166666666666666,0.9974403084103097
29.416666666666664,8.75,0.9499162579116209
32.0,6.166666666666666,0.9974403084103097
32.0,8.75,0.9782656992620433
29.416666666666664,8.75,0.9499162579116209
1.0,8.75,-0.019178461400796838
3.583333333333333,8.75,-0.019439564066981926
1.0,11.333333333333332,0.12445664423912758
3.583333333333333,8.75,-0.019439564066981926
3.583333333333333,11.333333333333332,0.11064983443997918
1.0,11.333333333333332,0.12445664423912758
3.583333333333333,8.75,-0.019439564066981926
6.166666666666666,8.75,0.006597397645190822
6.166666666666666,11.333333333333332,0.03222021871439392
3.583333333333333,8.75,-0.019439564066981926
6.166666666666666,11.333333333333332,0.03222021871439392
3.583333333333333,11.333333333333332,0.11064983443997918
6.166666666666666,8.75,0.006597397645190822
8.75,8.75,0.0536263102334303
6.166666666666666,11.333333333333332,0.03222021871439392
8.75,8.75,0.0536263102334303
8.75,11.333333333333332,-0.01919921448746505
6.166666666666666,11.333333333333332,0.03222021871439392
8.75,8.75,0.0536263102334303
11.333333333333332,8.75,0.14238800368638768
11.333333333333332,11.333333333333332,-0.027810041582284666
8.75,8.75,0.0536263102334303
11.333333333333332,11.333333333333332,-0.027810041582284666
8.75,11.333333333333332,-0.01919921448746505
11.333333333333332,8.75,0.14238800368638768
13.916666666666668,8.75,0.26168826514314797
11.333333333333332,11.333333333333332,-0.027810041582284666
13.916666666666668,8.75,0.26168826514314797
13.916666666666668,11.333333333333332,0.05011619253294984
11.333333333333332,11.333333333333332,-0.027810041582284666
13.916666666666668,8.75,0.26168826514314797
16.5,8.75,0.41003440713931055
16.5,11.333333333333332,0.1763096136785094
13.916666666666668,8.75,0.26168826514314797
16.5,11.333333333333332,0.1763096136785094
13.916666666666668,11.333333333333332,0.05011619253294984
16.5,8.75,0.41003440713931055
19.083333333333336,8.75,0.5566341188344078
16.5,11.333333333333332,0.1763096136785094
19.083333333333336,8.75,0.5566341188344078
19.083333333333336,11.333333333333332,0.3606663100235486
16.5,11.333333333333332,0.1763096136785094
19.083333333333336,8.75,0.5566341188344078
21.666666666666664,8.75,0.690172690669106
21.666666666666664,11.333333333333332,0.5360002949911853
19.083333333333336,8.75,0.5566341188344078
21.666666666666664,11.333333333333332,0.5360002949911853
19.083333333333336,11.333333333333332,0.3606663100235486
21.666666666666664,8.75,0.690172690669106
24.25,8.75,0.8068329195933222
21.666666666666664,11.333333333333332,0.5360002949911853
24.25,8.75,0.8068329195933222
24.25,11.333333333333332,0.6901726906691054
21.666666666666664,11.333333333333332,0.5360002949911853
24.25,8.75,0.8068329195933222
26.833333333333336,8.75,0.8874007025898694
26.833333333333336,11.333333333333332,0.8173609638810971
24.25,8.75,0.8068329195933222
26.833333333333336,11.333333333333332,0.8173609638810971
24.25,11.333333333333332,0.6901726906691054
26.833333333333336,8.75,0.8874007025898694
29.416666666666664,8.75,0.9499162579116209
26.833333333333336,11.333333333333332,0.8173609638810971
29.416666666666664,8.75,0.9499162579116209
29.416666666666664,11.333333333333332,0.9003693784959825
26.833333333333336,11.333333333333332,0.8173609638810971
29.416666666666664,8.75,0.9499162579116209
32.0,8.75,0.9782656992620433
32.0,11.333333333333332,0.9605603086717706
29.416666666666664,8.75,0.9499162579116209
32.0,11.333333333333332,0.9605603086717706
29.416666666666664,11.333333333333332,0.9003693784959825
1.0,11.333333333333332,0.12445664423912758
3.583333333333333,11.333333333333332,0.11064983443997918
3.583333333333333,13.916666666666668,0.7371248109564358
1.0,11.333333333333332,0.12445664423912758
3.583333333333333,13.916666666666668,0.7371248109564358
1.0,13.916666666666668,0.816907307165703
3.583333333333333,11.333333333333332,0.11064983443997918
6.166666666666666,11.333333333333332,0.03222021871439392
3.583333333333333,13.916666666666668,0.7371248109564358
6.166666666666666,11.333333333333332,0.03222021871439392
6.166666666666666,13.916666666666668,0.5554564909150189
3.583333333333333,13.916666666666668,0.7371248109564358
6.166666666666666,11.333333333333332,0.03222021871439392
8.75,11.333333333333332,-0.01919921448746505
8.75,13.916666666666668,0.3127955679911278
6.166666666666666,11.333333333333332,0.03222021871439392
8.75,13.916666666666668,0.3127955679911278
6.166666666666666,13.916666666666668,0.5554564909150189
8.75,11.333333333333332,-0.01919921448746505
11.333333333333332,11.333333333333332,-0.027810041582284666
8.75,13.916666666666668,0.3127955679911278
11.333333333333332,11.333333333333332,-0.027810041582284666
11.333333333333332,13.916666666666668,0.09055032646065775
8.75,13.916666666666668,0.3127955679911278
11.333333333333332,11.333333333333332,-0.027810041582284666
13.916666666666668,11.333333333333332,0.05011619253294984
13.916666666666668,13.916666666666668,-0.020476590819108926
11.333333333333332,11.333333333333332,-0.027810041582284666
13.916666666666668,13.916666666666668,-0.020476590819108926
11.333333333333332,13.916666666666668,0.09055032646065775
13.916666666666668,11.333333333333332,0.05011619253294984
16.5,11.333333333333332,0.1763096136785094
13.916666666666668,13.916666666666668,-0.020476590819108926
16.5,11.333333333333332,0.1763096136785094
16.5,13.916666666666668,0.019191532162511855
13.916666666666668,13.916666666666668,-0.020476590819108926
16.5,11.333333333333332,0.1763096136785094
19.083333333333336,11.333333333333332,0.3606663100235486
19.083333333333336,13.916666666666668,0.15464243917103773
16.5,11.333333333333332,0.1763096136785094
19.083333333333336,13.916666666666668,0.15464243917103773
16.5,13.916666666666668,0.019191532162511855
19.083333333333336,11.333333333333332,0.3606663100235486
21.666666666666664,11.333333333333332,0.5360002949911853
19.083333333333336,13.916666666666668,0.15464243917103773
21.666666666666664,11.333333333333332,0.5360002949911853
21.666666666666664,13.916666666666668,0.36066631002354826
19.083333333333336,13.916666666666668,0.15464243917103773
21.666666666666664,11.333333333333332,0.5360002949911853
24.25,11.333333333333332,0.6901726906691054
24.25,13.916666666666668,0.5566341188344076
21.666666666666664,11.333333333333332,0.5360002949911853
24.25,13.916666666666668,0.5566341188344076
21.666666666666664,13.916666666666668,0.36066631002354826
24.25,11.333333333333332,0.6901726906691054
26.833333333333336,11.333333333333332,0.8173609638810971
24.25,13.916666666666668,0.5566341188344076
26.833333333333336,11.333333333333332,0.8173609638810971
26.833333333333336,13.916666666666668,0.718853571643173
24.25,13.916666666666668,0.5566341188344076
26.833333333333336,11.333333333333332,0.8173609638810971
29.416666666666664,11.333333333333332,0.9003693784959825
29.416666666666664,13.916666666666668,0.8457599818873555
26.833333333333336,11.333333333333332,0.8173609638810971
29.416666666666664,13.916666666666668,0.8457599818873555
26.833333333333336,13.916666666666668,0.718853571643173
29.416666666666664,11.333333333333332,0.9003693784959825
32.0,11.333333333333332,0.9605603086717706
29.416666666666664,13.916666666666668,0.8457599818873555
32.0,11.333333333333332,0.9605603086717706
32.0,13.916666666666668,0.9230934404395879
29.416666666666664,13.916666666666668,0.8457599818873555
1.0,13.916666666666668,0.816907307165703
3.583333333333333,13.916666666666668,0.7371248109564358
1.0,16.5,0.9821946143780299
3.583333333333333,13.916666666666668,0.7371248109564358
3.583333333333333,16.5,1.05749398642607
1.0,16.5,0.9821946143780299
3.583333333333333,13.916666666666668,0.7371248109564358
6.166666666666666,13.916666666666668,0.5554564909150189
6.166666666666666,16.5,1.1466421724246947
3.583333333333333,13.916666666666668,0.7371248109564358
6.166666666666666,16.5,1.1466421724246947
3.583333333333333,16.5,1.05749398642607
6.166666666666666,13.916666666666668,0.5554564909150189
8.75,13.916666666666668,0.3127955679911278
6.166666666666666,16.5,1.1466421724246947
8.75,13.916666666666668,0.3127955679911278
8.75,16.5,0.9952895925493267
6.166666666666666,16.5,1.1466421724246947
8.75,13.916666666666668,0.3127955679911278
11.333333333333332,13.916666666666668,0.09055032646065775
11.333333333333332,16.5,0.6255541570448764
8.75,13.916666666666668,0.3127955679911278
11.333333333333332,16.5,0.6255541570448764
8.75,16.5,0.9952895925493267
11.333333333333332,13.916666666666668,0.09055032646065775
13.916666666666668,13.916666666666668,-0.020476590819108926
11.333333333333332,16.5,0.6255541570448764
13.916666666666668,13.916666666666668,-0.020476590819108926
13.916666666666668,16.5,0.1704801136242048
11.333333333333332,16.5,0.6255541570448764
13.916666666666668,13.916666666666668,-0.020476590819108926
16.5,13.916666666666668,0.019191532162511855
16.5,16.5,-0.0239251481712846
13.916666666666668,13.916666666666668,-0.020476590819108926
16.5,16.5,-0.0239251481712846
13.916666666666668,16.5,0.1704801136242048
16.5,13.916666666666668,0.019191532162511855
19.083333333333336,13.916666666666668,0.15464243917103773
16.5,16.5,-0.0239251481712846
19.083333333333336,13.916666666666668,0.15464243917103773
19.083333333333336,16.5,0.019191532162511883
16.5,16.5,-0.0239251481712846
19.083333333333336,13.916666666666668,0.15464243917103773
21.666666666666664,13.916666666666668,0.36066631002354826
21.666666666666664,16.5,0.17630961367850928
19.083333333333336,13.916666666666668,0.15464243917103773
21.666666666666664,16.5,0.17630961367850928
19.083333333333336,16.5,0.019191532162511883
21.666666666666664,13.916666666666668,0.36066631002354826
24.25,13.916666666666668,0.5566341188344076
21.666666666666664,16.5,0.17630961367850928
24.25,13.916666666666668,0.5566341188344076
24.25,16.5,0.4100344071393104
21.666666666666664,16.5,0.17630961367850928
24.25,13.916666666666668,0.5566341188344076
26.833333333333336,13.916666666666668,0.718853571643173
26.833333333333336,16.5,0.614088044393518
24.25,13.916666666666668,0.5566341188344076
26.833333333333336,16.5,0.614088044393518
24.25,16.5,0.4100344071393104
26.833333333333336,13.916666666666668,0.718853571643173
29.416666666666664,13.916666666666668,0.8457599818873555
26.833333333333336,16.5,0.614088044393518
29.416666666666664,13.916666666666668,0.8457599818873555
29.416666666666664,16.5,0.7719982178511821
26.833333333333336,16.5,0.614088044393518
29.416666666666664,13.916666666666668,0.8457599818873555
32.0,13.916666666666668,0.9230934404395879
32.0,16.5,0.8843576596983644
29.416666666666664,13.916666666666668,0.8457599818873555
32.0,16.5,0.8843576596983644
29.416666666666664,16.5,0.7719982178511821
1.0,16.5,0.9821946143780299
3.583333333333333,16.5,1.05749398642607
3.583333333333333,19.083333333333336,-0.10137211865890781
1.0,16.5,0.9821946143780299
3.583333333333333,19.083333333333336,-0.10137211865890781
1.0,19.083333333333336,-0.04344742758699369
3.583333333333333,16.5,1.05749398642607
6.166666666666666,16.5,1.1466421724246947
3.583333333333333,19.083333333333336,-0.10137211865890781
6.166666666666666,16.5,1.1466421724246947
6.166666666666666,19.083333333333336,0.24552670420575423
3.583333333333333,19.083333333333336,-0.10137211865890781
6.166666666666666,16.5,1.1466421724246947
8.75,16.5,0.9952895925493267
8.75,19.083333333333336,0.8021336250511258
6.166666666666666,16.5,1.1466421724246947
8.75,19.083333333333336,0.8021336250511258
6.166666666666666,19.083333333333336,0.24552670420575423
8.75,16.5,0.9952895925493267
11.333333333333332,16.5,0.6255541570448764
8.75,19.083333333333336,0.8021336250511258
11.333333333333332,16.5,0.6255541570448764
11.333333333333332,19.083333333333336,1.1188796032156556
8.75,19.083333333333336,0.8021336250511258
11.333333333333332,16.5,0.6255541570448764
13.916666666666668,16.5,0.1704801136242048
13.916666666666668,19.083333333333336,0.7325361135522434
11.333333333333332,16.5,0.6255541570448764
13.916666666666668,19.083333333333336,0.7325361135522434
11.333333333333332,19.083333333333336,1.1188796032156556
13.916666666666668,16.5,0.1704801136242048
16.5,16.5,-0.0239251481712846
13.916666666666668,19.083333333333336,0.7325361135522434
16.5,16.5,-0.0239251481712846
16.5,19.083333333333336,0.17048011362420493
13.916666666666668,19.083333333333336,0.7325361135522434
16.5,16.5,-0.0239251481712846
19.083333333333336,16.5,0.019191532162511883
19.083333333333336,19.083333333333336,-0.020476590819109016
16.5,16.5,-0.0239251481712846
19.083333333333336,19.083333333333336,-0.020476590819109016
16.5,19.083333333333336,0.17048011362420493
19.083333333333336,16.5,0.019191532162511883
21.666666666666664,16.5,0.17630961367850928
19.083333333333336,19.083333333333336,-0.020476590819109016
21.666666666666664,16.5,0.17630961367850928
21.666666666666664,19.083333333333336,0.050116192532949515
19.083333333333336,19.083333333333336,-0.020476590819109016
21.666666666666664,16.5,0.17630961367850928
24.25,16.5,0.4100344071393104
24.25,19.083333333333336,0.2616882651431474
21.666666666666664,16.5,0.17630961367850928
24.25,19.083333333333336,0.2616882651431474
21.666666666666664,19.083333333333336,0.050116192532949515
24.25,16.5,0.4100344071393104
26.833333333333336,16.5,0.614088044393518
24.25,19.083333333333336,0.2616882651431474
26.833333333333336,16.5,0.614088044393518
26.833333333333336,19.083333333333336,0.49853880386966515
24.25,19.083333333333336,0.2616882651431474
26.833333333333336,16.5,0.614088044393518
29.416666666666664,16.5,0.7719982178511821
29.416666666666664,19.083333333333336,0.6982965337096297
26.833333333333336,16.5,0.614088044393518
29.416666666666664,19.083333333333336,0.6982965337096297
26.833333333333336,19.083333333333336,0.49853880386966515
29.416666666666664,16.5,0.7719982178511821
32.0,16.5,0.8843576596983644
29.416666666666664,19.083333333333336,0.6982965337096297
32.0,16.5,0.8843576596983644
32.0,19.083333333333336,0.8346142361271311
29.416666666666664,19.083333333333336,0.6982965337096297
1.0,19.083333333333336,-0.04344742758699369
3.583333333333333,19.083333333333336,-0.10137211865890781
1.0,21.666666666666664,0.8544102986459605
3.583333333333333,19.083333333333336,-0.10137211865890781
3.583333333333333,21.666666666666664,1.050629344147544
1.0,21.666666666666664,0.8544102986459605
3.583333333333333,19.083333333333336,-0.10137211865890781
6.166666666666666,19.083333333333336,0.24552670420575423
6.166666666666666,21.666666666666664,0.3499552333614962
3.583333333333333,19.083333333333336,-0.10137211865890781
6.166666666666666,21.666666666666664,0.3499552333614962
3.583333333333333,21.666666666666664,1.050629344147544
6.166666666666666,19.083333333333336,0.24552670420575423
8.75,19.083333333333336,0.8021336250511258
6.166666666666666,21.666666666666664,0.3499552333614962
8.75,19.083333333333336,0.8021336250511258
8.75,21.666666666666664,-0.2688756267334675
6.166666666666666,21.666666666666664,0.3499552333614962
8.75,19.083333333333336,0.8021336250511258
11.333333333333332,19.083333333333336,1.1188796032156556
11.333333333333332,21.666666666666664,0.6149441687695785
8.75,19.083333333333336,0.8021336250511258
11.333333333333332,21.666666666666664,0.6149441687695785
8.75,21.666666666666664,-0.2688756267334675
11.333333333333332,19.083333333333336,1.1188796032156556
13.916666666666668,19.083333333333336,0.7325361135522434
11.333333333333332,21.666666666666664,0.6149441687695785
13.916666666666668,19.083333333333336,0.7325361135522434
13.916666666666668,21.666666666666664,1.1188796032156552
11.333333333333332,21.666666666666664,0.6149441687695785
13.916666666666668,19.083333333333336,0.7325361135522434
16.5,19.083333333333336,0.17048011362420493
16.5,21.666666666666664,0.6255541570448768
13.916666666666668,19.083333333333336,0.7325361135522434
16.5,21.666666666666664,0.6255541570448768
13.916666666666668,21.666666666666664,1.1188796032156552
16.5,19.083333333333336,0.17048011362420493
19.083333333333336,19.083333333333336,-0.020476590819109016
16.5,21.666666666666664,0.6255541570448768
19.083333333333336,19.083333333333336,-0.020476590819109016
19.083333333333336,21.666666666666664,0.0905503264606567
16.5,21.666666666666664,0.6255541570448768
19.083333333333336,19.083333333333336,-0.020476590819109016
21.666666666666664,19.083333333333336,0.050116192532949515
21.666666666666664,21.666666666666664,-0.027810041582284496
19.083333333333336,19.083333333333336,-0.020476590819109016
21.666666666666664,21.666666666666664,-0.027810041582284496
19.083333333333336,21.666666666666664,0.0905503264606567
21.666666666666664,19.083333333333336,0.050116192532949515
24.25,19.083333333333336,0.2616882651431474
21.666666666666664,21.666666666666664,-0.027810041582284496
24.25,19.083333333333336,0.2616882651431474
24.25,21.666666666666664,0.14238800368638815
21.666666666666664,21.666666666666664,-0.027810041582284496
24.25,19.083333333333336,0.2616882651431474
26.833333333333336,19.083333333333336,0.49853880386966515
26.833333333333336,21.666666666666664,0.38825126896165607
24.25,19.083333333333336,0.2616882651431474
26.833333333333336,21.666666666666664,0.38825126896165607
24.25,21.666666666666664,0.14238800368638815
26.833333333333336,19.083333333333336,0.49853880386966515
29.416666666666664,19.083333333333336,0.6982965337096297
26.833333333333336,21.666666666666664,0.38825126896165607
29.416666666666664,19.083333333333336,0.6982965337096297
29.416666666666664,21.666666666666664,0.6206583472733113
26.833333333333336,21.666666666666664,0.38825126896165607
29.416666666666664,19.083333333333336,0.6982965337096297
32.0,19.083333333333336,0.8346142361271311
32.0,21.666666666666664,0.7871051606432543
29.416666666666664,19.083333333333336,0.6982965337096297
32.0,21.666666666666664,0.7871051606432543
29.416666666666664,21.666666666666664,0.6206583472733113
1.0,21.666666666666664,0.8544102986459605
3.583333333333333,21.666666666666664,1.050629344147544
3.583333333333333,24.25,0.33422368029372573
1.0,21.666666666666664,0.8544102986459605
3.583333333333333,24.25,0.33422368029372573
1.0,24.25,0.27342909352337696
3.583333333333333,21.666666666666664,1.050629344147544
6.166666666666666,21.666666666666664,0.3499552333614962
3.583333333333333,24.25,0.33422368029372573
6.166666666666666,21.666666666666664,0.3499552333614962
6.166666666666666,24.25,0.834743625898611
3.583333333333333,24.25,0.33422368029372573
6.166666666666666,21.666666666666664,0.3499552333614962
8.75,21.666666666666664,-0.2688756267334675
8.75,24.25,0.6729713774488444
6.166666666666666,21.666666666666664,0.3499552333614962
8.75,24.25,0.6729713774488444
6.166666666666666,24.25,0.834743625898611
8.75,21.666666666666664,-0.2688756267334675
11.333333333333332,21.666666666666664,0.6149441687695785
8.75,24.25,0.6729713774488444
11.333333333333332,21.666666666666664,0.6149441687695785
11.333333333333332,24.25,-0.2688756267334667
8.75,24.25,0.6729713774488444
11.333333333333332,21.666666666666664,0.6149441687695785
13.916666666666668,21.666666666666664,1.1188796032156552
13.916666666666668,24.25,0.8021336250511254
11.333333333333332,21.666666666666664,0.6149441687695785
13.916666666666668,24.25,0.8021336250511254
11.333333333333332,24.25,-0.2688756267334667
13.916666666666668,21.666666666666664,1.1188796032156552
16.5,21.666666666666664,0.6255541570448768
13.916666666666668,24.25,0.8021336250511254
16.5,21.666666666666664,0.6255541570448768
16.5,24.25,0.9952895925493261
13.916666666666668,24.25,0.8021336250511254
16.5,21.666666666666664,0.6255541570448768
19.083333333333336,21.666666666666664,0.0905503264606567
19.083333333333336,24.25,0.312795567991127
16.5,21.666666666666664,0.6255541570448768
19.083333333333336,24.25,0.312795567991127
16.5,24.25,0.9952895925493261
19.083333333333336,21.666666666666664,0.0905503264606567
21.666666666666664,21.666666666666664,-0.027810041582284496
19.083333333333336,24.25,0.312795567991127
21.666666666666664,21.666666666666664,-0.027810041582284496
21.666666666666664,24.25,-0.01919921448746475
19.083333333333336,24.25,0.312795567991127
21.666666666666664,21.666666666666664,-0.027810041582284496
24.25,21.666666666666664,0.14238800368638815
24.25,24.25,0.05362631023343008
21.666666666666664,21.666666666666664,-0.027810041582284496
24.25,24.25,0.05362631023343008
21.666666666666664,24.25,-0.01919921448746475
24.25,21.666666666666664,0.14238800368638815
26.833333333333336,21.666666666666664,0.38825126896165607
24.25,24.25,0.05362631023343008
26.833333333333336,21.666666666666664,0.38825126896165607
26.833333333333336,24.25,0.2959316065294227
24.25,24.25,0.05362631023343008
26.833333333333336,21.666666666666664,0.38825126896165607
29.416666666666664,21.666666666666664,0.6206583472733113
29.416666666666664,24.25,0.5500161122443289
26.833333333333336,21.666666666666664,0.38825126896165607
29.416666666666664,24.25,0.5500161122443289
26.833333333333336,24.25,0.2959316065294227
29.416666666666664,21.666666666666664,0.6206583472733113
32.0,21.666666666666664,0.7871051606432543
29.416666666666664,24.25,0.5500161122443289
32.0,21.666666666666664,0.7871051606432543
32.0,24.25,0.740309326108809
29.416666666666664,24.25,0.5500161122443289
1.0,24.25,0.27342909352337696
3.583333333333333,24.25,0.33422368029372573
1.0,26.833333333333336,0.4299909866395866
3.583333333333333,24.25,0.33422368029372573
3.583333333333333,26.833333333333336,0.7809739070592412
1.0,26.833333333333336,0.4299909866395866
3.583333333333333,24.25,0.33422368029372573
6.166666666666666,24.25,0.834743625898611
6.166666666666666,26.833333333333336,0.2459730008737048
3.583333333333333,24.25,0.33422368029372573
6.166666666666666,26.833333333333336,0.2459730008737048
3.583333333333333,26.833333333333336,0.7809739070592412
6.166666666666666,24.25,0.834743625898611
8.75,24.25,0.6729713774488444
6.166666666666666,26.833333333333336,0.2459730008737048
8.75,24.25,0.6729713774488444
8.75,26.833333333333336,0.8347436258986114
6.166666666666666,26.833333333333336,0.2459730008737048
8.75,24.25,0.6729713774488444
11.333333333333332,24.25,-0.2688756267334667
11.333333333333332,26.833333333333336,0.34995523336149476
8.75,24.25,0.6729713774488444
11.333333333333332,26.833333333333336,0.34995523336149476
8.75,26.833333333333336,0.8347436258986114
11.333333333333332,24.25,-0.2688756267334667
13.916666666666668,24.25,0.8021336250511254
11.333333333333332,26.833333333333336,0.34995523336149476
13.916666666666668,24.25,0.8021336250511254
13.916666666666668,26.833333333333336,0.2455267042057556
11.333333333333332,26.833333333333336,0.34995523336149476
13.916666666666668,24.25,0.8021336250511254
16.5,24.25,0.9952895925493261
16.5,26.833333333333336,1.1466421724246951
13.916666666666668,24.25,0.8021336250511254
16.5,26.833333333333336,1.1466421724246951
13.916666666666668,26.833333333333336,0.2455267042057556
16.5,24.25,0.9952895925493261
19.083333333333336,24.25,0.312795567991127
16.5,26.833333333333336,1.1466421724246951
19.083333333333336,24.25,0.312795567991127
19.083333333333336,26.833333333333336,0.5554564909150184
16.5,26.833333333333336,1.1466421724246951
19.083333333333336,24.25,0.312795567991127
21.666666666666664,24.25,-0.01919921448746475
21.666666666666664,26.833333333333336,0.03222021871439427
19.083333333333336,24.25,0.312795567991127
21.666666666666664,26.833333333333336,0.03222021871439427
19.083333333333336,26.833333333333336,0.5554564909150184
21.666666666666664,24.25,-0.01919921448746475
24.25,24.25,0.05362631023343008
21.666666666666664,26.833333333333336,0.03222021871439427
24.25,24.25,0.05362631023343008
24.25,26.833333333333336,0.0065973976451907425
21.666666666666664,26.833333333333336,0.03222021871439427
24.25,24.25,0.05362631023343008
26.833333333333336,24.25,0.2959316065294227
26.833333333333336,26.833333333333336,0.2239299225973878
24.25,24.25,0.05362631023343008
26.833333333333336,26.833333333333336,0.2239299225973878
24.25,26.833333333333336,0.0065973976451907425
26.833333333333336,24.25,0.2959316065294227
29.416666666666664,24.25,0.5500161122443289
26.833333333333336,26.833333333333336,0.2239299225973878
29.416666666666664,24.25,0.5500161122443289
29.416666666666664,26.833333333333336,0.49261826059590125
26.833333333333336,26.833333333333336,0.2239299225973878
29.416666666666664,24.25,0.5500161122443289
32.0,24.25,0.740309326108809
32.0,26.833333333333336,0.7028399019779162
29.416666666666664,24.25,0.5500161122443289
32.0,26.833333333333336,0.7028399019779162
29.416666666666664,26.833333333333336,0.49261826059590125
1.0,26.833333333333336,0.4299909866395866
3.583333333333333,26.833333333333336,0.7809739070592412
3.583333333333333,29.416666666666664,0.49294477403854486
1.0,26.833333333333336,0.4299909866395866
3.583333333333333,29.416666666666664,0.49294477403854486
1.0,29.416666666666664,0.8841100060442983
3.583333333333333,26.833333333333336,0.7809739070592412
6.166666666666666,26.833333333333336,0.2459730008737048
3.583333333333333,29.416666666666664,0.49294477403854486
6.166666666666666,26.833333333333336,0.2459730008737048
6.166666666666666,29.416666666666664,0.7809739070592405
3.583333333333333,29.416666666666664,0.49294477403854486
6.166666666666666,26.833333333333336,0.2459730008737048
8.75,26.833333333333336,0.8347436258986114
8.75,29.416666666666664,0.3342236802937257
6.166666666666666,26.833333333333336,0.2459730008737048
8.75,29.416666666666664,0.3342236802937257
6.166666666666666,29.416666666666664,0.7809739070592405
8.75,26.833333333333336,0.8347436258986114
11.333333333333332,26.833333333333336,0.34995523336149476
8.75,29.416666666666664,0.3342236802937257
11.333333333333332,26.833333333333336,0.34995523336149476
11.333333333333332,29.416666666666664,1.0506293441475423
8.75,29.416666666666664,0.3342236802937257
11.333333333333332,26.833333333333336,0.34995523336149476
13.916666666666668,26.833333333333336,0.2455267042057556
13.916666666666668,29.416666666666664,-0.10137211865890704
11.333333333333332,26.833333333333336,0.34995523336149476
13.916666666666668,29.416666666666664,-0.10137211865890704
11.333333333333332,29.416666666666664,1.0506293441475423
13.916666666666668,26.833333333333336,0.2455267042057556
16.5,26.833333333333336,1.1466421724246951
13.916666666666668,29.416666666666664,-0.10137211865890704
16.5,26.833333333333336,1.1466421724246951
16.5,29.416666666666664,1.0574939864260702
13.916666666666668,29.416666666666664,-0.10137211865890704
16.5,26.833333333333336,1.1466421724246951
19.083333333333336,26.833333333333336,0.5554564909150184
19.083333333333336,29.416666666666664,0.7371248109564353
16.5,26.833333333333336,1.1466421724246951
19.083333333333336,29.416666666666664,0.7371248109564353
16.5,29.416666666666664,1.0574939864260702
19.083333333333336,26.833333333333336,0.5554564909150184
21.666666666666664,26.833333333333336,0.03222021871439427
19.083333333333336,29.416666666666664,0.7371248109564353
21.666666666666664,26.833333333333336,0.03222021871439427
21.666666666666664,29.416666666666664,0.1106498344399794
19.083333333333336,29.416666666666664,0.7371248109564353
21.666666666666664,26.833333333333336,0.03222021871439427
24.25,26.833333333333336,0.0065973976451907425
24.25,29.416666666666664,-0.01943956406698201
21.666666666666664,26.833333333333336,0.03222021871439427
24.25,29.416666666666664,-0.01943956406698201
21.666666666666664,29.416666666666664,0.1106498344399794
24.25,26.833333333333336,0.0065973976451907425
26.833333333333336,26.833333333333336,0.2239299225973878
24.25,29.416666666666664,-0.01943956406698201
26.833333333333336,26.833333333333336,0.2239299225973878
26.833333333333336,29.416666666666664,0.18278916912011897
24.25,29.416666666666664,-0.01943956406698201
26.833333333333336,26.833333333333336,0.2239299225973878
29.416666666666664,26.833333333333336,0.49261826059590125
29.416666666666664,29.416666666666664,0.45507992217422943
26.833333333333336,26.833333333333336,0.2239299225973878
29.416666666666664,29.416666666666664,0.45507992217422943
26.833333333333336,29.416666666666664,0.18278916912011897
29.416666666666664,26.833333333333336,0.49261826059590125
32.0,26.833333333333336,0.7028399019779162
29.416666666666664,29.416666666666664,0.45507992217422943
32.0,26.833333333333336,0.7028399019779162
32.0,29.416666666666664,0.6745388169721214
29.416666666666664,29.416666666666664,0.45507992217422943
1.0,29.416666666666664,0.8841100060442983
3.583333333333333,29.416666666666664,0.49294477403854486
1.0,32.0,-0.021486301718993208
3.583333333333333,29.416666666666664,0.49294477403854486
3.583333333333333,32.0,0.8841100060442985
1.0,32.0,-0.021486301718993208
3.583333333333333,29.416666666666664,0.49294477403854486
6.166666666666666,29.416666666666664,0.7809739070592405
6.166666666666666,32.0,0.4299909866395868
3.583333333333333,29.416666666666664,0.49294477403854486
6.166666666666666,32.0,0.4299909866395868
3.583333333333333,32.0,0.8841100060442985
6.166666666666666,29.416666666666664,0.7809739070592405
8.75,29.416666666666664,0.3342236802937257
6.166666666666666,32.0,0.4299909866395868
8.75,29.416666666666664,0.3342236802937257
8.75,32.0,0.2734290935233765
6.166666666666666,32.0,0.4299909866395868
8.75,29.416666666666664,0.3342236802937257
11.333333333333332,29.416666666666664,1.0506293441475423
11.333333333333332,32.0,0.8544102986459613
8.75,29.416666666666664,0.3342236802937257
11.333333333333332,32.0,0.8544102986459613
8.75,32.0,0.2734290935233765
11.333333333333332,29.416666666666664,1.0506293441475423
13.916666666666668,29.416666666666664,-0.10137211865890704
11.333333333333332,32.0,0.8544102986459613
13.916666666666668,29.416666666666664,-0.10137211865890704
13.916666666666668,32.0,-0.043447427586992694
11.333333333333332,32.0,0.8544102986459613
13.916666666666668,29.416666666666664,-0.10137211865890704
16.5,29.416666666666664,1.0574939864260702
16.5,32.0,0.9821946143780304
13.916666666666668,29.416666666666664,-0.10137211865890704
16.5,32.0,0.9821946143780304
13.916666666666668,32.0,-0.043447427586992694
16.5,29.416666666666664,1.0574939864260702
19.083333333333336,29.416666666666664,0.7371248109564353
16.5,32.0,0.9821946143780304
19.083333333333336,29.416666666666664,0.7371248109564353
19.083333333333336,32.0,0.8169073071657026
16.5,32.0,0.9821946143780304
19.083333333333336,29.416666666666664,0.7371248109564353
21.666666666666664,29.416666666666664,0.1106498344399794
21.666666666666664,32.0,0.1244566442391279
19.083333333333336,29.416666666666664,0.7371248109564353
21.666666666666664,32.0,0.1244566442391279
19.083333333333336,32.0,0.8169073071657026
21.666666666666664,29.416666666666664,0.1106498344399794
24.25,29.416666666666664,-0.01943956406698201
21.666666666666664,32.0,0.1244566442391279
24.25,29.416666666666664,-0.01943956406698201
24.25,32.0,-0.0191784614007969
21.666666666666664,32.0,0.1244566442391279
24.25,29.416666666666664,-0.01943956406698201
26.833333333333336,29.416666666666664,0.18278916912011897
26.833333333333336,32.0,0.16349212375318686
24.25,29.416666666666664,-0.01943956406698201
26.833333333333336,32.0,0.16349212375318686
24.25,32.0,-0.0191784614007969
26.833333333333336,29.416666666666664,0.18278916912011897
29.416666666666664,29.416666666666664,0.45507992217422943
26.833333333333336,32.0,0.16349212375318686
29.416666666666664,29.416666666666664,0.45507992217422943
29.416666666666664,32.0,0.43838975916034273
26.833333333333336,32.0,0.16349212375318686
29.416666666666664,29.416666666666664,0.45507992217422943
32.0,29.416666666666664,0.6745388169721214
32.0,32.0,0.6655975258898719
29.416666666666664,29.416666666666664,0.45507992217422943
32.0,32.0,0.6655975258898719
29.416666666666664,32.0,0.43838975916034273


==> image-mesh-interpolation13_nodal.csv <==
x,y,f_xy
1.0,1.0,0.6627450980392157
3.583333333333333,1.0,0.6751633986928105
3.583333333333333,3.583333333333333,0.45068082788671027
1.0,1.0,0.6627450980392157
3.583333333333333,3.583333333333333,0.45068082788671027
1.0,3.583333333333333,0.43300653594771243
3.583333333333333,1.0,0.6751633986928105
6.166666666666666,1.0,0.7006535947712418
3.583333333333333,3.583333333333333,0.45068082788671027
6.166666666666666,1.0,0.7006535947712418
6.166666666666666,3.583333333333333,0.48790849673202613
3.583333333333333,3.583333333333333,0.45068082788671027
6.166666666666666,1.0,0.7006535947712418
8.75,1.0,0.7401960784313726
8.75,3.583333333333333,0.5437908496732027
6.166666666666666,1.0,0.7006535947712418
8.75,3.583333333333333,0.5437908496732027
6.166666666666666,3.583333333333333,0.48790849673202613
8.75,1.0,0.7401960784313726
11.333333333333332,1.0,0.7856209150326797
8.75,3.583333333333333,0.5437908496732027
11.333333333333332,1.0,0.7856209150326797
11.333333333333332,3.583333333333333,0.6145969498910675
8.75,3.583333333333333,0.5437908496732027
11.333333333333332,1.0,0.7856209150326797
13.916666666666668,1.0,0.8336601307189544
13.916666666666668,3.583333333333333,0.6903322440087145
11.333333333333332,1.0,0.7856209150326797
13.916666666666668,3.583333333333333,0.6903322440087145
11.333333333333332,3.583333333333333,0.6145969498910675
13.916666666666668,1.0,0.8336601307189544
16.5,1.0,0.8803921568627451
13.916666666666668,3.583333333333333,0.6903322440087145
16.5,1.0,0.8803921568627451
16.5,3.583333333333333,0.7671568627450981
13.916666666666668,3.583333333333333,0.6903322440087145
16.5,1.0,0.8803921568627451
19.083333333333336,1.0,0.9228758169934641
19.083333333333336,3.583333333333333,0.8380991285403051
16.5,1.0,0.8803921568627451
19.083333333333336,3.583333333333333,0.8380991285403051
16.5,3.583333333333333,0.7671568627450981
19.083333333333336,1.0,0.9228758169934641
21.666666666666664,1.0,0.9568627450980391
19.083333333333336,3.583333333333333,0.8380991285403051
21.666666666666664,1.0,0.9568627450980391
21.666666666666664,3.583333333333333,0.8982570806100216
19.083333333333336,3.583333333333333,0.8380991285403051
21.666666666666664,1.0,0.9568627450980391
24.25,1.0,0.9784313725490196
24.25,3.583333333333333,0.9450163398692811
21.666666666666664,1.0,0.9568627450980391
24.25,3.583333333333333,0.9450163398692811
21.666666666666664,3.583333333333333,0.8982570806100216
24.25,1.0,0.9784313725490196
26.833333333333336,1.0,0.9954248366013072
24.25,3.583333333333333,0.9450163398692811
26.833333333333336,1.0,0.9954248366013072
26.833333333333336,3.583333333333333,0.9754901960784315
24.25,3.583333333333333,0.9450163398692811
26.833333333333336,1.0,0.9954248366013072
29.416666666666664,1.0,1.0
29.416666666666664,3.583333333333333,0.993409586056645
26.833333333333336,1.0,0.9954248366013072
29.416666666666664,3.583333333333333,0.993409586056645
26.833333333333336,3.583333333333333,0.9754901960784315
29.416666666666664,1.0,1.0
32.0,1.0,0.996078431372549
29.416666666666664,3.583333333333333,0.993409586056645
32.0,1.0,0.996078431372549
32.0,3.583333333333333,1.0
29.416666666666664,3.583333333333333,0.993409586056645
1.0,3.583333333333333,0.43300653594771243
3.583333333333333,3.583333333333333,0.45068082788671027
1.0,6.166666666666666,0.17320261437908502
3.583333333333333,3.583333333333333,0.45068082788671027
3.583333333333333,6.166666666666666,0.19117647058823534
1.0,6.166666666666666,0.17320261437908502
3.583333333333333,3.583333333333333,0.45068082788671027
6.166666666666666,3.583333333333333,0.48790849673202613
6.166666666666666,6.166666666666666,0.23126361655773428
3.583333333333333,3.583333333333333,0.45068082788671027
6.166666666666666,6.166666666666666,0.23126361655773428
3.583333333333333,6.166666666666666,0.19117647058823534
6.166666666666666,3.583333333333333,0.48790849673202613
8.75,3.583333333333333,0.5437908496732027
6.166666666666666,6.166666666666666,0.23126361655773428
8.75,3.583333333333333,0.5437908496732027
8.75,6.166666666666666,0.2983660130718955
6.166666666666666,6.166666666666666,0.23126361655773428
8.75,3.583333333333333,0.5437908496732027
11.333333333333332,3.583333333333333,0.6145969498910675
11.333333333333332,6.166666666666666,0.3895424836601308
8.75,3.583333333333333,0.5437908496732027
11.333333333333332,6.166666666666666,0.3895424836601308
8.75,6.166666666666666,0.2983660130718955
11.333333333333332,3.583333333333333,0.6145969498910675
13.916666666666668,3.583333333333333,0.6903322440087145
11.333333333333332,6.166666666666666,0.3895424836601308
13.916666666666668,3.583333333333333,0.6903322440087145
13.916666666666668,6.166666666666666,0.4956971677559913
11.333333333333332,6.166666666666666,0.3895424836601308
13.916666666666668,3.583333333333333,0.6903322440087145
16.5,3.583333333333333,0.7671568627450981
16.5,6.166666666666666,0.6094771241830066
13.916666666666668,3.583333333333333,0.6903322440087145
16.5,6.166666666666666,0.6094771241830066
13.916666666666668,6.166666666666666,0.4956971677559913
16.5,3.583333333333333,0.7671568627450981
19.083333333333336,3.583333333333333,0.8380991285403051
16.5,6.166666666666666,0.6094771241830066
19.083333333333336,3.583333333333333,0.8380991285403051
19.083333333333336,6.166666666666666,0.7151416122004358
16.5,6.166666666666666,0.6094771241830066
19.083333333333336,3.583333333333333,0.8380991285403051
21.666666666666664,3.583333333333333,0.8982570806100216
21.666666666666664,6.166666666666666,0.8100217864923747
19.083333333333336,3.583333333333333,0.8380991285403051
21.666666666666664,6.166666666666666,0.8100217864923747
19.083333333333336,6.166666666666666,0.7151416122004358
21.666666666666664,3.583333333333333,0.8982570806100216
24.25,3.583333333333333,0.9450163398692811
21.666666666666664,6.166666666666666,0.8100217864923747
24.25,3.583333333333333,0.9450163398692811
24.25,6.166666666666666,0.884640522875817
21.666666666666664,6.166666666666666,0.8100217864923747
24.25,3.583333333333333,0.9450163398692811
26.833333333333336,3.583333333333333,0.9754901960784315
26.833333333333336,6.166666666666666,0.9396514161220044
24.25,3.583333333333333,0.9450163398692811
26.833333333333336,6.166666666666666,0.9396514161220044
24.25,6.166666666666666,0.884640522875817
26.833333333333336,3.583333333333333,0.9754901960784315
29.416666666666664,3.583333333333333,0.993409586056645
26.833333333333336,6.166666666666666,0.9396514161220044
29.416666666666664,3.583333333333333,0.993409586056645
29.416666666666664,6.166666666666666,0.9754901960784312
26.833333333333336,6.166666666666666,0.9396514161220044
29.416666666666664,3.583333333333333,0.993409586056645
32.0,3.583333333333333,1.0
32.0,6.166666666666666,0.9954248366013072
29.416666666666664,3.583333333333333,0.993409586056645
32.0,6.166666666666666,0.9954248366013072
29.416666666666664,6.166666666666666,0.9754901960784312
1.0,6.166666666666666,0.17320261437908502
3.583333333333333,6.166666666666666,0.19117647058823534
3.583333333333333,8.75,0.012908496732026143
1.0,6.166666666666666,0.17320261437908502
3.583333333333333,8.75,0.012908496732026143
1.0,8.75,0.010784313725490196
3.583333333333333,6.166666666666666,0.19117647058823534
6.166666666666666,6.166666666666666,0.23126361655773428
3.583333333333333,8.75,0.012908496732026143
6.166666666666666,6.166666666666666,0.23126361655773428
6.166666666666666,8.75,0.030228758169934634
3.583333333333333,8.75,0.012908496732026143
6.166666666666666,6.166666666666666,0.23126361655773428
8.75,6.166666666666666,0.2983660130718955
8.75,8.75,0.07205882352941176
6.166666666666666,6.166666666666666,0.23126361655773428
8.75,8.75,0.07205882352941176
6.166666666666666,8.75,0.030228758169934634
8.75,6.166666666666666,0.2983660130718955
11.333333333333332,6.166666666666666,0.3895424836601308
8.75,8.75,0.07205882352941176
11.333333333333332,6.166666666666666,0.3895424836601308
11.333333333333332,8.75,0.15228758169934636
8.75,8.75,0.07205882352941176
11.333333333333332,6.166666666666666,0.3895424836601308
13.916666666666668,6.166666666666666,0.4956971677559913
13.916666666666668,8.75,0.265686274509804
11.333333333333332,6.166666666666666,0.3895424836601308
13.916666666666668,8.75,0.265686274509804
11.333333333333332,8.75,0.15228758169934636
13.916666666666668,6.166666666666666,0.4956971677559913
16.5,6.166666666666666,0.6094771241830066
13.916666666666668,8.75,0.265686274509804
16.5,6.166666666666666,0.6094771241830066
16.5,8.75,0.4068627450980392
13.916666666666668,8.75,0.265686274509804
16.5,6.166666666666666,0.6094771241830066
19.083333333333336,6.166666666666666,0.7151416122004358
19.083333333333336,8.75,0.5515522875816995
16.5,6.166666666666666,0.6094771241830066
19.083333333333336,8.75,0.5515522875816995
16.5,8.75,0.4068627450980392
19.083333333333336,6.166666666666666,0.7151416122004358
21.666666666666664,6.166666666666666,0.8100217864923747
19.083333333333336,8.75,0.5515522875816995
21.666666666666664,6.166666666666666,0.8100217864923747
21.666666666666664,8.75,0.6866013071895424
19.083333333333336,8.75,0.5515522875816995
21.666666666666664,6.166666666666666,0.8100217864923747
24.25,6.166666666666666,0.884640522875817
24.25,8.75,0.7995098039215687
21.666666666666664,6.166666666666666,0.8100217864923747
24.25,8.75,0.7995098039215687
21.666666666666664,8.75,0.6866013071895424
24.25,6.166666666666666,0.884640522875817
26.833333333333336,6.166666666666666,0.9396514161220044
24.25,8.75,0.7995098039215687
26.833333333333336,6.166666666666666,0.9396514161220044
26.833333333333336,8.75,0.8846405228758171
24.25,8.75,0.7995098039215687
26.833333333333336,6.166666666666666,0.9396514161220044
29.416666666666664,6.166666666666666,0.9754901960784312
29.416666666666664,8.75,0.945016339869281
26.833333333333336,6.166666666666666,0.9396514161220044
29.416666666666664,8.75,0.945016339869281
26.833333333333336,8.75,0.8846405228758171
29.416666666666664,6.166666666666666,0.9754901960784312
32.0,6.166666666666666,0.9954248366013072
29.416666666666664,8.75,0.945016339869281
32.0,6.166666666666666,0.9954248366013072
32.0,8.75,0.9784313725490196
29.416666666666664,8.75,0.945016339869281
1.0,8.75,0.010784313725490196
3.583333333333333,8.75,0.012908496732026143
1.0,11.333333333333332,0.1869281045751632
3.583333333333333,8.75,0.012908496732026143
3.583333333333333,11.333333333333332,0.153267973856209
1.0,11.333333333333332,0.1869281045751632
3.583333333333333,8.75,0.012908496732026143
6.166666666666666,8.75,0.030228758169934634
6.166666666666666,11.333333333333332,0.08801742919389967
3.583333333333333,8.75,0.012908496732026143
6.166666666666666,11.333333333333332,0.08801742919389967
3.583333333333333,11.333333333333332,0.153267973856209
6.166666666666666,8.75,0.030228758169934634
8.75,8.75,0.07205882352941176
6.166666666666666,11.333333333333332,0.08801742919389967
8.75,8.75,0.07205882352941176
8.75,11.333333333333332,0.02581699346405222
6.166666666666666,11.333333333333332,0.08801742919389967
8.75,8.75,0.07205882352941176
11.333333333333332,8.75,0.15228758169934636
11.333333333333332,11.333333333333332,0.01089324618736383
8.75,8.75,0.07205882352941176
11.333333333333332,11.333333333333332,0.01089324618736383
8.75,11.333333333333332,0.02581699346405222
11.333333333333332,8.75,0.15228758169934636
13.916666666666668,8.75,0.265686274509804
11.333333333333332,11.333333333333332,0.01089324618736383
13.916666666666668,8.75,0.265686274509804
13.916666666666668,11.333333333333332,0.06786492374727679
11.333333333333332,11.333333333333332,0.01089324618736383
13.916666666666668,8.75,0.265686274509804
16.5,8.75,0.4068627450980392
16.5,11.333333333333332,0.19215686274509813
13.916666666666668,8.75,0.265686274509804
16.5,11.333333333333332,0.19215686274509813
13.916666666666668,11.333333333333332,0.06786492374727679
16.5,8.75,0.4068627450980392
19.083333333333336,8.75,0.5515522875816995
16.5,11.333333333333332,0.19215686274509813
19.083333333333336,8.75,0.5515522875816995
19.083333333333336,11.333333333333332,0.3575163398692813
16.5,11.333333333333332,0.19215686274509813
19.083333333333336,8.75,0.5515522875816995
21.666666666666664,8.75,0.6866013071895424
21.666666666666664,11.333333333333332,0.5302832244008714
19.083333333333336,8.75,0.5515522875816995
21.666666666666664,11.333333333333332,0.5302832244008714
19.083333333333336,11.333333333333332,0.3575163398692813
21.666666666666664,8.75,0.6866013071895424
24.25,8.75,0.7995098039215687
21.666666666666664,11.333333333333332,0.5302832244008714
24.25,8.75,0.7995098039215687
24.25,11.333333333333332,0.6866013071895425
21.666666666666664,11.333333333333332,0.5302832244008714
24.25,8.75,0.7995098039215687
26.833333333333336,8.75,0.8846405228758171
26.833333333333336,11.333333333333332,0.8100217864923749
24.25,8.75,0.7995098039215687
26.833333333333336,11.333333333333332,0.8100217864923749
24.25,11.333333333333332,0.6866013071895425
26.833333333333336,8.75,0.8846405228758171
29.416666666666664,8.75,0.945016339869281
26.833333333333336,11.333333333333332,0.8100217864923749
29.416666666666664,8.75,0.945016339869281
29.416666666666664,11.333333333333332,0.8982570806100217
26.833333333333336,11.333333333333332,0.8100217864923749
29.416666666666664,8.75,0.945016339869281
32.0,8.75,0.9784313725490196
32.0,11.333333333333332,0.9568627450980393
29.416666666666664,8.75,0.945016339869281
32.0,11.333333333333332,0.9568627450980393
29.416666666666664,11.333333333333332,0.8982570806100217
1.0,11.333333333333332,0.1869281045751632
3.583333333333333,11.333333333333332,0.153267973856209
3.583333333333333,13.916666666666668,0.7055555555555559
1.0,11.333333333333332,0.1869281045751632
3.583333333333333,13.916666666666668,0.7055555555555559
1.0,13.916666666666668,0.7676470588235297
3.583333333333333,11.333333333333332,0.153267973856209
6.166666666666666,11.333333333333332,0.08801742919389967
3.583333333333333,13.916666666666668,0.7055555555555559
6.166666666666666,11.333333333333332,0.08801742919389967
6.166666666666666,13.916666666666668,0.5596949891067541
3.583333333333333,13.916666666666668,0.7055555555555559
6.166666666666666,11.333333333333332,0.08801742919389967
8.75,11.333333333333332,0.02581699346405222
8.75,13.916666666666668,0.34215686274509827
6.166666666666666,11.333333333333332,0.08801742919389967
8.75,13.916666666666668,0.34215686274509827
6.166666666666666,13.916666666666668,0.5596949891067541
8.75,11.333333333333332,0.02581699346405222
11.333333333333332,11.333333333333332,0.01089324618736383
8.75,13.916666666666668,0.34215686274509827
11.333333333333332,11.333333333333332,0.01089324618736383
11.333333333333332,13.916666666666668,0.1333333333333335
8.75,13.916666666666668,0.34215686274509827
11.333333333333332,11.333333333333332,0.01089324618736383
13.916666666666668,11.333333333333332,0.06786492374727679
13.916666666666668,13.916666666666668,0.013507625272331132
11.333333333333332,11.333333333333332,0.01089324618736383
13.916666666666668,13.916666666666668,0.013507625272331132
11.333333333333332,13.916666666666668,0.1333333333333335
13.916666666666668,11.333333333333332,0.06786492374727679
16.5,11.333333333333332,0.19215686274509813
13.916666666666668,13.916666666666668,0.013507625272331132
16.5,11.333333333333332,0.19215686274509813
16.5,13.916666666666668,0.03529411764705877
13.916666666666668,13.916666666666668,0.013507625272331132
16.5,11.333333333333332,0.19215686274509813
19.083333333333336,11.333333333333332,0.3575163398692813
19.083333333333336,13.916666666666668,0.1680283224400872
16.5,11.333333333333332,0.19215686274509813
19.083333333333336,13.916666666666668,0.1680283224400872
16.5,13.916666666666668,0.03529411764705877
19.083333333333336,11.333333333333332,0.3575163398692813
21.666666666666664,11.333333333333332,0.5302832244008714
19.083333333333336,13.916666666666668,0.1680283224400872
21.666666666666664,11.333333333333332,0.5302832244008714
21.666666666666664,13.916666666666668,0.3575163398692808
19.083333333333336,13.916666666666668,0.1680283224400872
21.666666666666664,11.333333333333332,0.5302832244008714
24.25,11.333333333333332,0.6866013071895425
24.25,13.916666666666668,0.5515522875816993
21.666666666666664,11.333333333333332,0.5302832244008714
24.25,13.916666666666668,0.5515522875816993
21.666666666666664,13.916666666666668,0.3575163398692808
24.25,11.333333333333332,0.6866013071895425
26.833333333333336,11.333333333333332,0.8100217864923749
24.25,13.916666666666668,0.5515522875816993
26.833333333333336,11.333333333333332,0.8100217864923749
26.833333333333336,13.916666666666668,0.7151416122004358
24.25,13.916666666666668,0.5515522875816993
26.833333333333336,11.333333333333332,0.8100217864923749
29.416666666666664,11.333333333333332,0.8982570806100217
29.416666666666664,13.916666666666668,0.8380991285403049
26.833333333333336,11.333333333333332,0.8100217864923749
29.416666666666664,13.916666666666668,0.8380991285403049
26.833333333333336,13.916666666666668,0.7151416122004358
29.416666666666664,11.333333333333332,0.8982570806100217
32.0,11.333333333333332,0.9568627450980393
29.416666666666664,13.916666666666668,0.8380991285403049
32.0,11.333333333333332,0.9568627450980393
32.0,13.916666666666668,0.9228758169934639
29.416666666666664,13.916666666666668,0.8380991285403049
1.0,13.916666666666668,0.7676470588235297
3.583333333333333,13.916666666666668,0.7055555555555559
1.0,16.5,0.8392156862745098
3.583333333333333,13.916666666666668,0.7055555555555559
3.583333333333333,16.5,0.8998366013071896
1.0,16.5,0.8392156862745098
3.583333333333333,13.916666666666668,0.7055555555555559
6.166666666666666,13.916666666666668,0.5596949891067541
6.166666666666666,16.5,0.9624183006535947
3.583333333333333,13.916666666666668,0.7055555555555559
6.166666666666666,16.5,0.9624183006535947
3.583333333333333,16.5,0.8998366013071896
6.166666666666666,13.916666666666668,0.5596949891067541
8.75,13.916666666666668,0.34215686274509827
6.166666666666666,16.5,0.9624183006535947
8.75,13.916666666666668,0.34215686274509827
8.75,16.5,0.8774509803921569
6.166666666666666,16.5,0.9624183006535947
8.75,13.916666666666668,0.34215686274509827
11.333333333333332,13.916666666666668,0.1333333333333335
11.333333333333332,16.5,0.584967320261438
8.75,13.916666666666668,0.34215686274509827
11.333333333333332,16.5,0.584967320261438
8.75,16.5,0.8774509803921569
11.333333333333332,13.916666666666668,0.1333333333333335
13.916666666666668,13.916666666666668,0.013507625272331132
11.333333333333332,16.5,0.584967320261438
13.916666666666668,13.916666666666668,0.013507625272331132
13.916666666666668,16.5,0.23594771241830054
11.333333333333332,16.5,0.584967320261438
13.916666666666668,13.916666666666668,0.013507625272331132
16.5,13.916666666666668,0.03529411764705877
16.5,16.5,0.032352941176470584
13.916666666666668,13.916666666666668,0.013507625272331132
16.5,16.5,0.032352941176470584
13.916666666666668,16.5,0.23594771241830054
16.5,13.916666666666668,0.03529411764705877
19.083333333333336,13.916666666666668,0.1680283224400872
16.5,16.5,0.032352941176470584
19.083333333333336,13.916666666666668,0.1680283224400872
19.083333333333336,16.5,0.03529411764705894
16.5,16.5,0.032352941176470584
19.083333333333336,13.916666666666668,0.1680283224400872
21.666666666666664,13.916666666666668,0.3575163398692808
21.666666666666664,16.5,0.19215686274509786
19.083333333333336,13.916666666666668,0.1680283224400872
21.666666666666664,16.5,0.19215686274509786
19.083333333333336,16.5,0.03529411764705894
21.666666666666664,13.916666666666668,0.3575163398692808
24.25,13.916666666666668,0.5515522875816993
21.666666666666664,16.5,0.19215686274509786
24.25,13.916666666666668,0.5515522875816993
24.25,16.5,0.4068627450980392
21.666666666666664,16.5,0.19215686274509786
24.25,13.916666666666668,0.5515522875816993
26.833333333333336,13.916666666666668,0.7151416122004358
26.833333333333336,16.5,0.6094771241830068
24.25,13.916666666666668,0.5515522875816993
26.833333333333336,16.5,0.6094771241830068
24.25,16.5,0.4068627450980392
26.833333333333336,13.916666666666668,0.7151416122004358
29.416666666666664,13.916666666666668,0.8380991285403049
26.833333333333336,16.5,0.6094771241830068
29.416666666666664,13.916666666666668,0.8380991285403049
29.416666666666664,16.5,0.7671568627450979
26.833333333333336,16.5,0.6094771241830068
29.416666666666664,13.916666666666668,0.8380991285403049
32.0,13.916666666666668,0.9228758169934639
32.0,16.5,0.8803921568627451
29.416666666666664,13.916666666666668,0.8380991285403049
32.0,16.5,0.8803921568627451
29.416666666666664,16.5,0.7671568627450979
1.0,16.5,0.8392156862745098
3.583333333333333,16.5,0.8998366013071896
3.583333333333333,19.083333333333336,0.09466230936819164
1.0,16.5,0.8392156862745098
3.583333333333333,19.083333333333336,0.09466230936819164
1.0,19.083333333333336,0.04509803921568667
3.583333333333333,16.5,0.8998366013071896
6.166666666666666,16.5,0.9624183006535947
3.583333333333333,19.083333333333336,0.09466230936819164
6.166666666666666,16.5,0.9624183006535947
6.166666666666666,19.083333333333336,0.34488017429193824
3.583333333333333,19.083333333333336,0.09466230936819164
6.166666666666666,16.5,0.9624183006535947
8.75,16.5,0.8774509803921569
8.75,19.083333333333336,0.7894607843137247
6.166666666666666,16.5,0.9624183006535947
8.75,19.083333333333336,0.7894607843137247
6.166666666666666,19.083333333333336,0.34488017429193824
8.75,16.5,0.8774509803921569
11.333333333333332,16.5,0.584967320261438
8.75,19.083333333333336,0.7894607843137247
11.333333333333332,16.5,0.584967320261438
11.333333333333332,19.083333333333336,0.9697167755991285
8.75,19.083333333333336,0.7894607843137247
11.333333333333332,16.5,0.584967320261438
13.916666666666668,16.5,0.23594771241830054
13.916666666666668,19.083333333333336,0.6709967320261441
11.333333333333332,16.5,0.584967320261438
13.916666666666668,19.083333333333336,0.6709967320261441
11.333333333333332,19.083333333333336,0.9697167755991285
13.916666666666668,16.5,0.23594771241830054
16.5,16.5,0.032352941176470584
13.916666666666668,19.083333333333336,0.6709967320261441
16.5,16.5,0.032352941176470584
16.5,19.083333333333336,0.23594771241830098
13.916666666666668,19.083333333333336,0.6709967320261441
16.5,16.5,0.032352941176470584
19.083333333333336,16.5,0.03529411764705894
19.083333333333336,19.083333333333336,0.013507625272331198
16.5,16.5,0.032352941176470584
19.083333333333336,19.083333333333336,0.013507625272331198
16.5,19.083333333333336,0.23594771241830098
19.083333333333336,16.5,0.03529411764705894
21.666666666666664,16.5,0.19215686274509786
19.083333333333336,19.083333333333336,0.013507625272331198
21.666666666666664,16.5,0.19215686274509786
21.666666666666664,19.083333333333336,0.06786492374727647
19.083333333333336,19.083333333333336,0.013507625272331198
21.666666666666664,16.5,0.19215686274509786
24.25,16.5,0.4068627450980392
24.25,19.083333333333336,0.2656862745098038
21.666666666666664,16.5,0.19215686274509786
24.25,19.083333333333336,0.2656862745098038
21.666666666666664,19.083333333333336,0.06786492374727647
24.25,16.5,0.4068627450980392
26.833333333333336,16.5,0.6094771241830068
24.25,19.083333333333336,0.2656862745098038
26.833333333333336,16.5,0.6094771241830068
26.833333333333336,19.083333333333336,0.4956971677559914
24.25,19.083333333333336,0.2656862745098038
26.833333333333336,16.5,0.6094771241830068
29.416666666666664,16.5,0.7671568627450979
29.416666666666664,19.083333333333336,0.6903322440087143
26.833333333333336,16.5,0.6094771241830068
29.416666666666664,19.083333333333336,0.6903322440087143
26.833333333333336,19.083333333333336,0.4956971677559914
29.416666666666664,16.5,0.7671568627450979
32.0,16.5,0.8803921568627451
29.416666666666664,19.083333333333336,0.6903322440087143
32.0,16.5,0.8803921568627451
32.0,19.083333333333336,0.8336601307189543
29.416666666666664,19.083333333333336,0.6903322440087143
1.0,19.083333333333336,0.04509803921568667
3.583333333333333,19.083333333333336,0.09466230936819164
1.0,21.666666666666664,0.8705882352941171
3.583333333333333,19.083333333333336,0.09466230936819164
3.583333333333333,21.666666666666664,0.7874727668845307
1.0,21.666666666666664,0.8705882352941171
3.583333333333333,19.083333333333336,0.09466230936819164
6.166666666666666,19.083333333333336,0.34488017429193824
6.166666666666666,21.666666666666664,0.3599128540305003
3.583333333333333,19.083333333333336,0.09466230936819164
6.166666666666666,21.666666666666664,0.3599128540305003
3.583333333333333,21.666666666666664,0.7874727668845307
6.166666666666666,19.083333333333336,0.34488017429193824
8.75,19.083333333333336,0.7894607843137247
6.166666666666666,21.666666666666664,0.3599128540305003
8.75,19.083333333333336,0.7894607843137247
8.75,21.666666666666664,0.09019607843137291
6.166666666666666,21.666666666666664,0.3599128540305003
8.75,19.083333333333336,0.7894607843137247
11.333333333333332,19.083333333333336,0.9697167755991285
11.333333333333332,21.666666666666664,0.6344226579520701
8.75,19.083333333333336,0.7894607843137247
11.333333333333332,21.666666666666664,0.6344226579520701
8.75,21.666666666666664,0.09019607843137291
11.333333333333332,19.083333333333336,0.9697167755991285
13.916666666666668,19.083333333333336,0.6709967320261441
11.333333333333332,21.666666666666664,0.6344226579520701
13.916666666666668,19.083333333333336,0.6709967320261441
13.916666666666668,21.666666666666664,0.9697167755991285
11.333333333333332,21.666666666666664,0.6344226579520701
13.916666666666668,19.083333333333336,0.6709967320261441
16.5,19.083333333333336,0.23594771241830098
16.5,21.666666666666664,0.5849673202614376
13.916666666666668,19.083333333333336,0.6709967320261441
16.5,21.666666666666664,0.5849673202614376
13.916666666666668,21.666666666666664,0.9697167755991285
16.5,19.083333333333336,0.23594771241830098
19.083333333333336,19.083333333333336,0.013507625272331198
16.5,21.666666666666664,0.5849673202614376
19.083333333333336,19.083333333333336,0.013507625272331198
19.083333333333336,21.666666666666664,0.13333333333333294
16.5,21.666666666666664,0.5849673202614376
19.083333333333336,19.083333333333336,0.013507625272331198
21.666666666666664,19.083333333333336,0.06786492374727647
21.666666666666664,21.666666666666664,0.010893246187363842
19.083333333333336,19.083333333333336,0.013507625272331198
21.666666666666664,21.666666666666664,0.010893246187363842
19.083333333333336,21.666666666666664,0.13333333333333294
21.666666666666664,19.083333333333336,0.06786492374727647
24.25,19.083333333333336,0.2656862745098038
21.666666666666664,21.666666666666664,0.010893246187363842
24.25,19.083333333333336,0.2656862745098038
24.25,21.666666666666664,0.1522875816993465
21.666666666666664,21.666666666666664,0.010893246187363842
24.25,19.083333333333336,0.2656862745098038
26.833333333333336,19.083333333333336,0.4956971677559914
26.833333333333336,21.666666666666664,0.389542483660131
24.25,19.083333333333336,0.2656862745098038
26.833333333333336,21.666666666666664,0.389542483660131
24.25,21.666666666666664,0.1522875816993465
26.833333333333336,19.083333333333336,0.4956971677559914
29.416666666666664,19.083333333333336,0.6903322440087143
26.833333333333336,21.666666666666664,0.389542483660131
29.416666666666664,19.083333333333336,0.6903322440087143
29.416666666666664,21.666666666666664,0.6145969498910674
26.833333333333336,21.666666666666664,0.389542483660131
29.416666666666664,19.083333333333336,0.6903322440087143
32.0,19.083333333333336,0.8336601307189543
32.0,21.666666666666664,0.7856209150326798
29.416666666666664,19.083333333333336,0.6903322440087143
32.0,21.666666666666664,0.7856209150326798
29.416666666666664,21.666666666666664,0.6145969498910674
1.0,21.666666666666664,0.8705882352941171
3.583333333333333,21.666666666666664,0.7874727668845307
3.583333333333333,24.25,0.17802287581699347
1.0,21.666666666666664,0.8705882352941171
3.583333333333333,24.25,0.17802287581699347
1.0,24.25,0.23039215686274508
3.583333333333333,21.666666666666664,0.7874727668845307
6.166666666666666,21.666666666666664,0.3599128540305003
3.583333333333333,24.25,0.17802287581699347
6.166666666666666,21.666666666666664,0.3599128540305003
6.166666666666666,24.25,0.7034313725490194
3.583333333333333,24.25,0.17802287581699347
6.166666666666666,21.666666666666664,0.3599128540305003
8.75,21.666666666666664,0.09019607843137291
8.75,24.25,0.6132352941176471
6.166666666666666,21.666666666666664,0.3599128540305003
8.75,24.25,0.6132352941176471
6.166666666666666,24.25,0.7034313725490194
8.75,21.666666666666664,0.09019607843137291
11.333333333333332,21.666666666666664,0.6344226579520701
8.75,24.25,0.6132352941176471
11.333333333333332,21.666666666666664,0.6344226579520701
11.333333333333332,24.25,0.09019607843137237
8.75,24.25,0.6132352941176471
11.333333333333332,21.666666666666664,0.6344226579520701
13.916666666666668,21.666666666666664,0.9697167755991285
13.916666666666668,24.25,0.7894607843137258
11.333333333333332,21.666666666666664,0.6344226579520701
13.916666666666668,24.25,0.7894607843137258
11.333333333333332,24.25,0.09019607843137237
13.916666666666668,21.666666666666664,0.9697167755991285
16.5,21.666666666666664,0.5849673202614376
13.916666666666668,24.25,0.7894607843137258
16.5,21.666666666666664,0.5849673202614376
16.5,24.25,0.8774509803921569
13.916666666666668,24.25,0.7894607843137258
16.5,21.666666666666664,0.5849673202614376
19.083333333333336,21.666666666666664,0.13333333333333294
19.083333333333336,24.25,0.34215686274509766
16.5,21.666666666666664,0.5849673202614376
19.083333333333336,24.25,0.34215686274509766
16.5,24.25,0.8774509803921569
19.083333333333336,21.666666666666664,0.13333333333333294
21.666666666666664,21.666666666666664,0.010893246187363842
19.083333333333336,24.25,0.34215686274509766
21.666666666666664,21.666666666666664,0.010893246187363842
21.666666666666664,24.25,0.02581699346405242
19.083333333333336,24.25,0.34215686274509766
21.666666666666664,21.666666666666664,0.010893246187363842
24.25,21.666666666666664,0.1522875816993465
24.25,24.25,0.07205882352941177
21.666666666666664,21.666666666666664,0.010893246187363842
24.25,24.25,0.07205882352941177
21.666666666666664,24.25,0.02581699346405242
24.25,21.666666666666664,0.1522875816993465
26.833333333333336,21.666666666666664,0.389542483660131
24.25,24.25,0.07205882352941177
26.833333333333336,21.666666666666664,0.389542483660131
26.833333333333336,24.25,0.2983660130718957
24.25,24.25,0.07205882352941177
26.833333333333336,21.666666666666664,0.389542483660131
29.416666666666664,21.666666666666664,0.6145969498910674
29.416666666666664,24.25,0.5437908496732023
26.833333333333336,21.666666666666664,0.389542483660131
29.416666666666664,24.25,0.5437908496732023
26.833333333333336,24.25,0.2983660130718957
29.416666666666664,21.666666666666664,0.6145969498910674
32.0,21.666666666666664,0.7856209150326798
29.416666666666664,24.25,0.5437908496732023
32.0,21.666666666666664,0.7856209150326798
32.0,24.25,0.7401960784313726
29.416666666666664,24.25,0.5437908496732023
1.0,24.25,0.23039215686274508
3.583333333333333,24.25,0.17802287581699347
1.0,26.833333333333336,0.23267973856208984
3.583333333333333,24.25,0.17802287581699347
3.583333333333333,26.833333333333336,0.690468409586056
1.0,26.833333333333336,0.23267973856208984
3.583333333333333,24.25,0.17802287581699347
6.166666666666666,24.25,0.7034313725490194
6.166666666666666,26.833333333333336,0.37494553376906414
3.583333333333333,24.25,0.17802287581699347
6.166666666666666,26.833333333333336,0.37494553376906414
3.583333333333333,26.833333333333336,0.690468409586056
6.166666666666666,24.25,0.7034313725490194
8.75,24.25,0.6132352941176471
6.166666666666666,26.833333333333336,0.37494553376906414
8.75,24.25,0.6132352941176471
8.75,26.833333333333336,0.7034313725490191
6.166666666666666,26.833333333333336,0.37494553376906414
8.75,24.25,0.6132352941176471
11.333333333333332,24.25,0.09019607843137237
11.333333333333332,26.833333333333336,0.35991285403050205
8.75,24.25,0.6132352941176471
11.333333333333332,26.833333333333336,0.35991285403050205
8.75,26.833333333333336,0.7034313725490191
11.333333333333332,24.25,0.09019607843137237
13.916666666666668,24.25,0.7894607843137258
11.333333333333332,26.833333333333336,0.35991285403050205
13.916666666666668,24.25,0.7894607843137258
13.916666666666668,26.833333333333336,0.34488017429193896
11.333333333333332,26.833333333333336,0.35991285403050205
13.916666666666668,24.25,0.7894607843137258
16.5,24.25,0.8774509803921569
16.5,26.833333333333336,0.9624183006535947
13.916666666666668,24.25,0.7894607843137258
16.5,26.833333333333336,0.9624183006535947
13.916666666666668,26.833333333333336,0.34488017429193896
16.5,24.25,0.8774509803921569
19.083333333333336,24.25,0.34215686274509766
16.5,26.833333333333336,0.9624183006535947
19.083333333333336,24.25,0.34215686274509766
19.083333333333336,26.833333333333336,0.5596949891067534
16.5,26.833333333333336,0.9624183006535947
19.083333333333336,24.25,0.34215686274509766
21.666666666666664,24.25,0.02581699346405242
21.666666666666664,26.833333333333336,0.08801742919390013
19.083333333333336,24.25,0.34215686274509766
21.666666666666664,26.833333333333336,0.08801742919390013
19.083333333333336,26.833333333333336,0.5596949891067534
21.666666666666664,24.25,0.02581699346405242
24.25,24.25,0.07205882352941177
21.666666666666664,26.833333333333336,0.08801742919390013
24.25,24.25,0.07205882352941177
24.25,26.833333333333336,0.030228758169934616
21.666666666666664,26.833333333333336,0.08801742919390013
24.25,24.25,0.07205882352941177
26.833333333333336,24.25,0.2983660130718957
26.833333333333336,26.833333333333336,0.2312636165577344
24.25,24.25,0.07205882352941177
26.833333333333336,26.833333333333336,0.2312636165577344
24.25,26.833333333333336,0.030228758169934616
26.833333333333336,24.25,0.2983660130718957
29.416666666666664,24.25,0.5437908496732023
26.833333333333336,26.833333333333336,0.2312636165577344
29.416666666666664,24.25,0.5437908496732023
29.416666666666664,26.833333333333336,0.48790849673202585
26.833333333333336,26.833333333333336,0.2312636165577344
29.416666666666664,24.25,0.5437908496732023
32.0,24.25,0.7401960784313726
32.0,26.833333333333336,0.7006535947712418
29.416666666666664,24.25,0.5437908496732023
32.0,26.833333333333336,0.7006535947712418
29.416666666666664,26.833333333333336,0.48790849673202585
1.0,26.833333333333336,0.23267973856208984
3.583333333333333,26.833333333333336,0.690468409586056
3.583333333333333,29.416666666666664,0.5116013071895417
1.0,26.833333333333336,0.23267973856208984
3.583333333333333,29.416666666666664,0.5116013071895417
1.0,29.416666666666664,0.7800653594771252
3.583333333333333,26.833333333333336,0.690468409586056
6.166666666666666,26.833333333333336,0.37494553376906414
3.583333333333333,29.416666666666664,0.5116013071895417
6.166666666666666,26.833333333333336,0.37494553376906414
6.166666666666666,29.416666666666664,0.6904684095860573
3.583333333333333,29.416666666666664,0.5116013071895417
6.166666666666666,26.833333333333336,0.37494553376906414
8.75,26.833333333333336,0.7034313725490191
8.75,29.416666666666664,0.17802287581699355
6.166666666666666,26.833333333333336,0.37494553376906414
8.75,29.416666666666664,0.17802287581699355
6.166666666666666,29.416666666666664,0.6904684095860573
8.75,26.833333333333336,0.7034313725490191
11.333333333333332,26.833333333333336,0.35991285403050205
8.75,29.416666666666664,0.17802287581699355
11.333333333333332,26.833333333333336,0.35991285403050205
11.333333333333332,29.416666666666664,0.7874727668845318
8.75,29.416666666666664,0.17802287581699355
11.333333333333332,26.833333333333336,0.35991285403050205
13.916666666666668,26.833333333333336,0.34488017429193896
13.916666666666668,29.416666666666664,0.09466230936819185
11.333333333333332,26.833333333333336,0.35991285403050205
13.916666666666668,29.416666666666664,0.09466230936819185
11.333333333333332,29.416666666666664,0.7874727668845318
13.916666666666668,26.833333333333336,0.34488017429193896
16.5,26.833333333333336,0.9624183006535947
13.916666666666668,29.416666666666664,0.09466230936819185
16.5,26.833333333333336,0.9624183006535947
16.5,29.416666666666664,0.8998366013071897
13.916666666666668,29.416666666666664,0.09466230936819185
16.5,26.833333333333336,0.9624183006535947
19.083333333333336,26.833333333333336,0.5596949891067534
19.083333333333336,29.416666666666664,0.7055555555555548
16.5,26.833333333333336,0.9624183006535947
19.083333333333336,29.416666666666664,0.7055555555555548
16.5,29.416666666666664,0.8998366013071897
19.083333333333336,26.833333333333336,0.5596949891067534
21.666666666666664,26.833333333333336,0.08801742919390013
19.083333333333336,29.416666666666664,0.7055555555555548
21.666666666666664,26.833333333333336,0.08801742919390013
21.666666666666664,29.416666666666664,0.1532679738562095
19.083333333333336,29.416666666666664,0.7055555555555548
21.666666666666664,26.833333333333336,0.08801742919390013
24.25,26.833333333333336,0.030228758169934616
24.25,29.416666666666664,0.01290849673202615
21.666666666666664,26.833333333333336,0.08801742919390013
24.25,29.416666666666664,0.01290849673202615
21.666666666666664,29.416666666666664,0.1532679738562095
24.25,26.833333333333336,0.030228758169934616
26.833333333333336,26.833333333333336,0.2312636165577344
24.25,29.416666666666664,0.01290849673202615
26.833333333333336,26.833333333333336,0.2312636165577344
26.833333333333336,29.416666666666664,0.19117647058823556
24.25,29.416666666666664,0.01290849673202615
26.833333333333336,26.833333333333336,0.2312636165577344
29.416666666666664,26.833333333333336,0.48790849673202585
29.416666666666664,29.416666666666664,0.45068082788671004
26.833333333333336,26.833333333333336,0.2312636165577344
29.416666666666664,29.416666666666664,0.45068082788671004
26.833333333333336,29.416666666666664,0.19117647058823556
29.416666666666664,26.833333333333336,0.48790849673202585
32.0,26.833333333333336,0.7006535947712418
29.416666666666664,29.416666666666664,0.45068082788671004
32.0,26.833333333333336,0.7006535947712418
32.0,29.416666666666664,0.6751633986928105
29.416666666666664,29.416666666666664,0.45068082788671004
1.0,29.416666666666664,0.7800653594771252
3.583333333333333,29.416666666666664,0.5116013071895417
1.0,32.0,0.00392156862745098
3.583333333333333,29.416666666666664,0.5116013071895417
3.583333333333333,32.0,0.7800653594771241
1.0,32.0,0.00392156862745098
3.583333333333333,29.416666666666664,0.5116013071895417
6.166666666666666,29.416666666666664,0.6904684095860573
6.166666666666666,32.0,0.2326797385620911
3.583333333333333,29.416666666666664,0.5116013071895417
6.166666666666666,32.0,0.2326797385620911
3.583333333333333,32.0,0.7800653594771241
6.166666666666666,29.416666666666664,0.6904684095860573
8.75,29.416666666666664,0.17802287581699355
6.166666666666666,32.0,0.2326797385620911
8.75,29.416666666666664,0.17802287581699355
8.75,32.0,0.23039215686274508
6.166666666666666,32.0,0.2326797385620911
8.75,29.416666666666664,0.17802287581699355
11.333333333333332,29.416666666666664,0.7874727668845318
11.333333333333332,32.0,0.8705882352941179
8.75,29.416666666666664,0.17802287581699355
11.333333333333332,32.0,0.8705882352941179
8.75,32.0,0.23039215686274508
11.333333333333332,29.416666666666664,0.7874727668845318
13.916666666666668,29.416666666666664,0.09466230936819185
11.333333333333332,32.0,0.8705882352941179
13.916666666666668,29.416666666666664,0.09466230936819185
13.916666666666668,32.0,0.04509803921568608
11.333333333333332,32.0,0.8705882352941179
13.916666666666668,29.416666666666664,0.09466230936819185
16.5,29.416666666666664,0.8998366013071897
16.5,32.0,0.8392156862745098
13.916666666666668,29.416666666666664,0.09466230936819185
16.5,32.0,0.8392156862745098
13.916666666666668,32.0,0.04509803921568608
16.5,29.416666666666664,0.8998366013071897
19.083333333333336,29.416666666666664,0.7055555555555548
16.5,32.0,0.8392156862745098
19.083333333333336,29.416666666666664,0.7055555555555548
19.083333333333336,32.0,0.7676470588235288
16.5,32.0,0.8392156862745098
19.083333333333336,29.416666666666664,0.7055555555555548
21.666666666666664,29.416666666666664,0.1532679738562095
21.666666666666664,32.0,0.18692810457516382
19.083333333333336,29.416666666666664,0.7055555555555548
21.666666666666664,32.0,0.18692810457516382
19.083333333333336,32.0,0.7676470588235288
21.666666666666664,29.416666666666664,0.1532679738562095
24.25,29.416666666666664,0.01290849673202615
21.666666666666664,32.0,0.18692810457516382
24.25,29.416666666666664,0.01290849673202615
24.25,32.0,0.010784313725490196
21.666666666666664,32.0,0.18692810457516382
24.25,29.416666666666664,0.01290849673202615
26.833333333333336,29.416666666666664,0.19117647058823556
26.833333333333336,32.0,0.17320261437908518
24.25,29.416666666666664,0.01290849673202615
26.833333333333336,32.0,0.17320261437908518
24.25,32.0,0.010784313725490196
26.833333333333336,29.416666666666664,0.19117647058823556
29.416666666666664,29.416666666666664,0.45068082788671004
26.833333333333336,32.0,0.17320261437908518
29.416666666666664,29.416666666666664,0.45068082788671004
29.416666666666664,32.0,0.4330065359477122
26.833333333333336,32.0,0.17320261437908518
29.416666666666664,29.416666666666664,0.45068082788671004
32.0,29.416666666666664,0.6751633986928105
32.0,32.0,0.6627450980392157
29.416666666666664,29.416666666666664,0.45068082788671004
32.0,32.0,0.6627450980392157
29.416666666666664,32.0,0.4330065359477122


==> image-mesh-interpolation13_qi_lagrange.csv <==
x,y,f_xy
1.0,1.0,0.7465713507625272
3.583333333333333,1.0,0.730040509259259
3.583333333333333,3.583333333333333,0.45521752450980385
1.0,1.0,0.7465713507625272
3.583333333333333,3.583333333333333,0.45521752450980385
1.0,3.583333333333333,0.4331406590413943
3.583333333333333,1.0,0.730040509259259
6.166666666666666,1.0,0.7808826933551197
3.583333333333333,3.583333333333333,0.45521752450980385
6.166666666666666,1.0,0.7808826933551197
6.166666666666666,3.583333333333333,0.4917310049019609
3.583333333333333,3.583333333333333,0.45521752450980385
6.166666666666666,1.0,0.7808826933551197
8.75,1.0,0.7879393041938998
8.75,3.583333333333333,0.553011557053377
6.166666666666666,1.0,0.7808826933551197
8.75,3.583333333333333,0.553011557053377
6.166666666666666,3.583333333333333,0.4917310049019609
8.75,1.0,0.7879393041938998
11.333333333333332,1.0,0.8522145629084965
8.75,3.583333333333333,0.553011557053377
11.333333333333332,1.0,0.8522145629084965
11.333333333333332,3.583333333333333,0.6216773046023967
8.75,3.583333333333333,0.553011557053377
11.333333333333332,1.0,0.8522145629084965
13.916666666666668,1.0,0.8710911968954251
13.916666666666668,3.583333333333333,0.7042792585784312
11.333333333333332,1.0,0.8522145629084965
13.916666666666668,3.583333333333333,0.7042792585784312
11.333333333333332,3.583333333333333,0.6216773046023967
13.916666666666668,1.0,0.8710911968954251
16.5,1.0,0.9285751974400867
13.916666666666668,3.583333333333333,0.7042792585784312
16.5,1.0,0.9285751974400867
16.5,3.583333333333333,0.7747386471949891
13.916666666666668,3.583333333333333,0.7042792585784312
16.5,1.0,0.9285751974400867
19.083333333333336,1.0,0.9459366489651418
19.083333333333336,3.583333333333333,0.8519935491557734
16.5,1.0,0.9285751974400867
19.083333333333336,3.583333333333333,0.8519935491557734
16.5,3.583333333333333,0.7747386471949891
19.083333333333336,1.0,0.9459366489651418
21.666666666666664,1.0,0.9845690359477122
19.083333333333336,3.583333333333333,0.8519935491557734
21.666666666666664,1.0,0.9845690359477122
21.666666666666664,3.583333333333333,0.9041734749455337
19.083333333333336,3.583333333333333,0.8519935491557734
21.666666666666664,1.0,0.9845690359477122
24.25,1.0,0.9877452682461872
24.25,3.583333333333333,0.9556420206971683
21.666666666666664,1.0,0.9845690359477122
24.25,3.583333333333333,0.9556420206971683
21.666666666666664,3.583333333333333,0.9041734749455337
24.25,1.0,0.9877452682461872
26.833333333333336,1.0,1.0066656454248366
24.25,3.583333333333333,0.9556420206971683
26.833333333333336,1.0,1.0066656454248366
26.833333333333336,3.583333333333333,0.9789970554193899
24.25,3.583333333333333,0.9556420206971683
26.833333333333336,1.0,1.0066656454248366
29.416666666666664,1.0,1.0024521718409587
29.416666666666664,3.583333333333333,0.9994863153594769
26.833333333333336,1.0,1.0066656454248366
29.416666666666664,3.583333333333333,0.9994863153594769
26.833333333333336,3.583333333333333,0.9789970554193899
29.416666666666664,1.0,1.0024521718409587
32.0,1.0,0.9997583061002181
29.416666666666664,3.583333333333333,0.9994863153594769
32.0,1.0,0.9997583061002181
32.0,3.583333333333333,1.0024521718409587
29.416666666666664,3.583333333333333,0.9994863153594769
1.0,3.583333333333333,0.4331406590413943
3.583333333333333,3.583333333333333,0.45521752450980385
1.0,6.166666666666666,0.14119689542483665
3.583333333333333,3.583333333333333,0.45521752450980385
3.583333333333333,6.166666666666666,0.1761523011982571
1.0,6.166666666666666,0.14119689542483665
3.583333333333333,3.583333333333333,0.45521752450980385
6.166666666666666,3.583333333333333,0.4917310049019609
6.166666666666666,6.166666666666666,0.20984732434640524
3.583333333333333,3.583333333333333,0.45521752450980385
6.166666666666666,6.166666666666666,0.20984732434640524
3.583333333333333,6.166666666666666,0.1761523011982571
6.166666666666666,3.583333333333333,0.4917310049019609
8.75,3.583333333333333,0.553011557053377
6.166666666666666,6.166666666666666,0.20984732434640524
8.75,3.583333333333333,0.553011557053377
8.75,6.166666666666666,0.2925083401416122
6.166666666666666,6.166666666666666,0.20984732434640524
8.75,3.583333333333333,0.553011557053377
11.333333333333332,3.583333333333333,0.6216773046023967
11.333333333333332,6.166666666666666,0.38792628336056656
8.75,3.583333333333333,0.553011557053377
11.333333333333332,6.166666666666666,0.38792628336056656
8.75,6.166666666666666,0.2925083401416122
11.333333333333332,3.583333333333333,0.6216773046023967
13.916666666666668,3.583333333333333,0.7042792585784312
11.333333333333332,6.166666666666666,0.38792628336056656
13.916666666666668,3.583333333333333,0.7042792585784312
13.916666666666668,6.166666666666666,0.4995529513888889
11.333333333333332,6.166666666666666,0.38792628336056656
13.916666666666668,3.583333333333333,0.7042792585784312
16.5,3.583333333333333,0.7747386471949891
16.5,6.166666666666666,0.6222935389433554
13.916666666666668,3.583333333333333,0.7042792585784312
16.5,6.166666666666666,0.6222935389433554
13.916666666666668,6.166666666666666,0.4995529513888889
16.5,3.583333333333333,0.7747386471949891
19.083333333333336,3.583333333333333,0.8519935491557734
16.5,6.166666666666666,0.6222935389433554
19.083333333333336,3.583333333333333,0.8519935491557734
19.083333333333336,6.166666666666666,0.7229677287581702
16.5,6.166666666666666,0.6222935389433554
19.083333333333336,3.583333333333333,0.8519935491557734
21.666666666666664,3.583333333333333,0.9041734749455337
21.666666666666664,6.166666666666666,0.8250885076252719
19.083333333333336,3.583333333333333,0.8519935491557734
21.666666666666664,6.166666666666666,0.8250885076252719
19.083333333333336,6.166666666666666,0.7229677287581702
21.666666666666664,3.583333333333333,0.9041734749455337
24.25,3.583333333333333,0.9556420206971683
21.666666666666664,6.166666666666666,0.8250885076252719
24.25,3.583333333333333,0.9556420206971683
24.25,6.166666666666666,0.8921366932189543
21.666666666666664,6.166666666666666,0.8250885076252719
24.25,3.583333333333333,0.9556420206971683
26.833333333333336,3.583333333333333,0.9789970554193899
26.833333333333336,6.166666666666666,0.950208843954248
24.25,3.583333333333333,0.9556420206971683
26.833333333333336,6.166666666666666,0.950208843954248
24.25,6.166666666666666,0.8921366932189543
26.833333333333336,3.583333333333333,0.9789970554193899
29.416666666666664,3.583333333333333,0.9994863153594769
26.833333333333336,6.166666666666666,0.950208843954248
29.416666666666664,3.583333333333333,0.9994863153594769
29.416666666666664,6.166666666666666,0.9789970554193901
26.833333333333336,6.166666666666666,0.950208843954248
29.416666666666664,3.583333333333333,0.9994863153594769
32.0,3.583333333333333,1.0024521718409587
32.0,6.166666666666666,1.006665645424837
29.416666666666664,3.583333333333333,0.9994863153594769
32.0,6.166666666666666,1.006665645424837
29.416666666666664,6.166666666666666,0.9789970554193901
1.0,6.166666666666666,0.14119689542483665
3.583333333333333,6.166666666666666,0.1761523011982571
3.583333333333333,8.75,-0.07454265386710238
1.0,6.166666666666666,0.14119689542483665
3.583333333333333,8.75,-0.07454265386710238
1.0,8.75,-0.03805793845315904
3.583333333333333,6.166666666666666,0.1761523011982571
6.166666666666666,6.166666666666666,0.20984732434640524
3.583333333333333,8.75,-0.07454265386710238
6.166666666666666,6.166666666666666,0.20984732434640524
6.166666666666666,8.75,-0.010631723175381264
3.583333333333333,8.75,-0.07454265386710238
6.166666666666666,6.166666666666666,0.20984732434640524
8.75,6.166666666666666,0.2925083401416122
8.75,8.75,0.012739821623093712
6.166666666666666,6.166666666666666,0.20984732434640524
8.75,8.75,0.012739821623093712
6.166666666666666,8.75,-0.010631723175381264
8.75,6.166666666666666,0.2925083401416122
11.333333333333332,6.166666666666666,0.38792628336056656
8.75,8.75,0.012739821623093712
11.333333333333332,6.166666666666666,0.38792628336056656
11.333333333333332,8.75,0.1334733285675381
8.75,8.75,0.012739821623093712
11.333333333333332,6.166666666666666,0.38792628336056656
13.916666666666668,6.166666666666666,0.4995529513888889
13.916666666666668,8.75,0.24847111587690637
11.333333333333332,6.166666666666666,0.38792628336056656
13.916666666666668,8.75,0.24847111587690637
11.333333333333332,8.75,0.1334733285675381
13.916666666666668,6.166666666666666,0.4995529513888889
16.5,6.166666666666666,0.6222935389433554
13.916666666666668,8.75,0.24847111587690637
16.5,6.166666666666666,0.6222935389433554
16.5,8.75,0.4076398250272333
13.916666666666668,8.75,0.24847111587690637
16.5,6.166666666666666,0.6222935389433554
19.083333333333336,6.166666666666666,0.7229677287581702
19.083333333333336,8.75,0.5608387799564272
16.5,6.166666666666666,0.6222935389433554
19.083333333333336,8.75,0.5608387799564272
16.5,8.75,0.4076398250272333
19.083333333333336,6.166666666666666,0.7229677287581702
21.666666666666664,6.166666666666666,0.8250885076252719
19.083333333333336,8.75,0.5608387799564272
21.666666666666664,6.166666666666666,0.8250885076252719
21.666666666666664,8.75,0.6946345656318084
19.083333333333336,8.75,0.5608387799564272
21.666666666666664,6.166666666666666,0.8250885076252719
24.25,6.166666666666666,0.8921366932189543
24.25,8.75,0.8135304330065359
21.666666666666664,6.166666666666666,0.8250885076252719
24.25,8.75,0.8135304330065359
21.666666666666664,8.75,0.6946345656318084
24.25,6.166666666666666,0.8921366932189543
26.833333333333336,6.166666666666666,0.950208843954248
24.25,8.75,0.8135304330065359
26.833333333333336,6.166666666666666,0.950208843954248
26.833333333333336,8.75,0.8921366932189541
24.25,8.75,0.8135304330065359
26.833333333333336,6.166666666666666,0.950208843954248
29.416666666666664,6.166666666666666,0.9789970554193901
29.416666666666664,8.75,0.9556420206971681
26.833333333333336,6.166666666666666,0.950208843954248
29.416666666666664,8.75,0.9556420206971681
26.833333333333336,8.75,0.8921366932189541
29.416666666666664,6.166666666666666,0.9789970554193901
32.0,6.166666666666666,1.006665645424837
29.416666666666664,8.75,0.9556420206971681
32.0,6.166666666666666,1.006665645424837
32.0,8.75,0.9877452682461874
29.416666666666664,8.75,0.9556420206971681
1.0,8.75,-0.03805793845315904
3.583333333333333,8.75,-0.07454265386710238
1.0,11.333333333333332,0.09150003404139412
3.583333333333333,8.75,-0.07454265386710238
3.583333333333333,11.333333333333332,0.09664666734749441
1.0,11.333333333333332,0.09150003404139412
3.583333333333333,8.75,-0.07454265386710238
6.166666666666666,8.75,-0.010631723175381264
6.166666666666666,11.333333333333332,-0.022073035811546973
3.583333333333333,8.75,-0.07454265386710238
6.166666666666666,11.333333333333332,-0.022073035811546973
3.583333333333333,11.333333333333332,0.09664666734749441
6.166666666666666,8.75,-0.010631723175381264
8.75,8.75,0.012739821623093712
6.166666666666666,11.333333333333332,-0.022073035811546973
8.75,8.75,0.012739821623093712
8.75,11.333333333333332,-0.03423517497276697
6.166666666666666,11.333333333333332,-0.022073035811546973
8.75,8.75,0.012739821623093712
11.333333333333332,8.75,0.1334733285675381
11.333333333333332,11.333333333333332,-0.08027701184640529
8.75,8.75,0.012739821623093712
11.333333333333332,11.333333333333332,-0.08027701184640529
8.75,11.333333333333332,-0.03423517497276697
11.333333333333332,8.75,0.1334733285675381
13.916666666666668,8.75,0.24847111587690637
11.333333333333332,11.333333333333332,-0.08027701184640529
13.916666666666668,8.75,0.24847111587690637
13.916666666666668,11.333333333333332,0.03577520765250554
11.333333333333332,11.333333333333332,-0.08027701184640529
13.916666666666668,8.75,0.24847111587690637
16.5,8.75,0.4076398250272333
16.5,11.333333333333332,0.16176462077886722
13.916666666666668,8.75,0.24847111587690637
16.5,11.333333333333332,0.16176462077886722
13.916666666666668,11.333333333333332,0.03577520765250554
16.5,8.75,0.4076398250272333
19.083333333333336,8.75,0.5608387799564272
16.5,11.333333333333332,0.16176462077886722
19.083333333333336,8.75,0.5608387799564272
19.083333333333336,11.333333333333332,0.35656207448257116
16.5,11.333333333333332,0.16176462077886722
19.083333333333336,8.75,0.5608387799564272
21.666666666666664,8.75,0.6946345656318084
21.666666666666664,11.333333333333332,0.539267258986928
19.083333333333336,8.75,0.5608387799564272
21.666666666666664,11.333333333333332,0.539267258986928
19.083333333333336,11.333333333333332,0.35656207448257116
21.666666666666664,8.75,0.6946345656318084
24.25,8.75,0.8135304330065359
21.666666666666664,11.333333333333332,0.539267258986928
24.25,8.75,0.8135304330065359
24.25,11.333333333333332,0.6946345656318083
21.666666666666664,11.333333333333332,0.539267258986928
24.25,8.75,0.8135304330065359
26.833333333333336,8.75,0.8921366932189541
26.833333333333336,11.333333333333332,0.8250885076252723
24.25,8.75,0.8135304330065359
26.833333333333336,11.333333333333332,0.8250885076252723
24.25,11.333333333333332,0.6946345656318083
26.833333333333336,8.75,0.8921366932189541
29.416666666666664,8.75,0.9556420206971681
26.833333333333336,11.333333333333332,0.8250885076252723
29.416666666666664,8.75,0.9556420206971681
29.416666666666664,11.333333333333332,0.9041734749455338
26.833333333333336,11.333333333333332,0.8250885076252723
29.416666666666664,8.75,0.9556420206971681
32.0,8.75,0.9877452682461874
32.0,11.333333333333332,0.984569035947713
29.416666666666664,8.75,0.9556420206971681
32.0,11.333333333333332,0.984569035947713
29.416666666666664,11.333333333333332,0.9041734749455338
1.0,11.333333333333332,0.09150003404139412
3.583333333333333,11.333333333333332,0.09664666734749441
3.583333333333333,13.916666666666668,0.8147747310729847
1.0,11.333333333333332,0.09150003404139412
3.583333333333333,13.916666666666668,0.8147747310729847
1.0,13.916666666666668,0.8511037922113291
3.583333333333333,11.333333333333332,0.09664666734749441
6.166666666666666,11.333333333333332,-0.022073035811546973
3.583333333333333,13.916666666666668,0.8147747310729847
6.166666666666666,11.333333333333332,-0.022073035811546973
6.166666666666666,13.916666666666668,0.5781330848311548
3.583333333333333,13.916666666666668,0.8147747310729847
6.166666666666666,11.333333333333332,-0.022073035811546973
8.75,11.333333333333332,-0.03423517497276697
8.75,13.916666666666668,0.3033133340141615
6.166666666666666,11.333333333333332,-0.022073035811546973
8.75,13.916666666666668,0.3033133340141615
6.166666666666666,13.916666666666668,0.5781330848311548
8.75,11.333333333333332,-0.03423517497276697
11.333333333333332,11.333333333333332,-0.08027701184640529
8.75,13.916666666666668,0.3033133340141615
11.333333333333332,11.333333333333332,-0.08027701184640529
11.333333333333332,13.916666666666668,0.0750646786492376
8.75,13.916666666666668,0.3033133340141615
11.333333333333332,11.333333333333332,-0.08027701184640529
13.916666666666668,11.333333333333332,0.03577520765250554
13.916666666666668,13.916666666666668,-0.08960180078976039
11.333333333333332,11.333333333333332,-0.08027701184640529
13.916666666666668,13.916666666666668,-0.08960180078976039
11.333333333333332,13.916666666666668,0.0750646786492376
13.916666666666668,11.333333333333332,0.03577520765250554
16.5,11.333333333333332,0.16176462077886722
13.916666666666668,13.916666666666668,-0.08960180078976039
16.5,11.333333333333332,0.16176462077886722
16.5,13.916666666666668,-0.002571657135076305
13.916666666666668,13.916666666666668,-0.08960180078976039
16.5,11.333333333333332,0.16176462077886722
19.083333333333336,11.333333333333332,0.35656207448257116
19.083333333333336,13.916666666666668,0.13251651007625284
16.5,11.333333333333332,0.16176462077886722
19.083333333333336,13.916666666666668,0.13251651007625284
16.5,13.916666666666668,-0.002571657135076305
19.083333333333336,11.333333333333332,0.35656207448257116
21.666666666666664,11.333333333333332,0.539267258986928
19.083333333333336,13.916666666666668,0.13251651007625284
21.666666666666664,11.333333333333332,0.539267258986928
21.666666666666664,13.916666666666668,0.35656207448257066
19.083333333333336,13.916666666666668,0.13251651007625284
21.666666666666664,11.333333333333332,0.539267258986928
24.25,11.333333333333332,0.6946345656318083
24.25,13.916666666666668,0.5608387799564268
21.666666666666664,11.333333333333332,0.539267258986928
24.25,13.916666666666668,0.5608387799564268
21.666666666666664,13.916666666666668,0.35656207448257066
24.25,11.333333333333332,0.6946345656318083
26.833333333333336,11.333333333333332,0.8250885076252723
24.25,13.916666666666668,0.5608387799564268
26.833333333333336,11.333333333333332,0.8250885076252723
26.833333333333336,13.916666666666668,0.7229677287581702
24.25,13.916666666666668,0.5608387799564268
26.833333333333336,11.333333333333332,0.8250885076252723
29.416666666666664,11.333333333333332,0.9041734749455338
29.416666666666664,13.916666666666668,0.8519935491557732
26.833333333333336,11.333333333333332,0.8250885076252723
29.416666666666664,13.916666666666668,0.8519935491557732
26.833333333333336,13.916666666666668,0.7229677287581702
29.416666666666664,11.333333333333332,0.9041734749455338
32.0,11.333333333333332,0.984569035947713
29.416666666666664,13.916666666666668,0.8519935491557732
32.0,11.333333333333332,0.984569035947713
32.0,13.916666666666668,0.9459366489651414
29.416666666666664,13.916666666666668,0.8519935491557732
1.0,13.916666666666668,0.8511037922113291
3.583333333333333,13.916666666666668,0.8147747310729847
1.0,16.5,1.0611676198257076
3.583333333333333,13.916666666666668,0.8147747310729847
3.583333333333333,16.5,1.0522455405773417
1.0,16.5,1.0611676198257076
3.583333333333333,13.916666666666668,0.8147747310729847
6.166666666666666,13.916666666666668,0.5781330848311548
6.166666666666666,16.5,1.2405927457788672
3.583333333333333,13.916666666666668,0.8147747310729847
6.166666666666666,16.5,1.2405927457788672
3.583333333333333,16.5,1.0522455405773417
6.166666666666666,13.916666666666668,0.5781330848311548
8.75,13.916666666666668,0.3033133340141615
6.166666666666666,16.5,1.2405927457788672
8.75,13.916666666666668,0.3033133340141615
8.75,16.5,1.0003788807189546
6.166666666666666,16.5,1.2405927457788672
8.75,13.916666666666668,0.3033133340141615
11.333333333333332,13.916666666666668,0.0750646786492376
11.333333333333332,16.5,0.6461974060457524
8.75,13.916666666666668,0.3033133340141615
11.333333333333332,16.5,0.6461974060457524
8.75,16.5,1.0003788807189546
11.333333333333332,13.916666666666668,0.0750646786492376
13.916666666666668,13.916666666666668,-0.08960180078976039
11.333333333333332,16.5,0.6461974060457524
13.916666666666668,13.916666666666668,-0.08960180078976039
13.916666666666668,16.5,0.18526424632352936
11.333333333333332,16.5,0.6461974060457524
13.916666666666668,13.916666666666668,-0.08960180078976039
16.5,13.916666666666668,-0.002571657135076305
16.5,16.5,-0.07483455882352943
13.916666666666668,13.916666666666668,-0.08960180078976039
16.5,16.5,-0.07483455882352943
13.916666666666668,16.5,0.18526424632352936
16.5,13.916666666666668,-0.002571657135076305
19.083333333333336,13.916666666666668,0.13251651007625284
16.5,16.5,-0.07483455882352943
19.083333333333336,13.916666666666668,0.13251651007625284
19.083333333333336,16.5,-0.0025716571350761215
16.5,16.5,-0.07483455882352943
19.083333333333336,13.916666666666668,0.13251651007625284
21.666666666666664,13.916666666666668,0.35656207448257066
21.666666666666664,16.5,0.16176462077886694
19.083333333333336,13.916666666666668,0.13251651007625284
21.666666666666664,16.5,0.16176462077886694
19.083333333333336,16.5,-0.0025716571350761215
21.666666666666664,13.916666666666668,0.35656207448257066
24.25,13.916666666666668,0.5608387799564268
21.666666666666664,16.5,0.16176462077886694
24.25,13.916666666666668,0.5608387799564268
24.25,16.5,0.40763982502723306
21.666666666666664,16.5,0.16176462077886694
24.25,13.916666666666668,0.5608387799564268
26.833333333333336,13.916666666666668,0.7229677287581702
26.833333333333336,16.5,0.6222935389433555
24.25,13.916666666666668,0.5608387799564268
26.833333333333336,16.5,0.6222935389433555
24.25,16.5,0.40763982502723306
26.833333333333336,13.916666666666668,0.7229677287581702
29.416666666666664,13.916666666666668,0.8519935491557732
26.833333333333336,16.5,0.6222935389433555
29.416666666666664,13.916666666666668,0.8519935491557732
29.416666666666664,16.5,0.7747386471949887
26.833333333333336,16.5,0.6222935389433555
29.416666666666664,13.916666666666668,0.8519935491557732
32.0,13.916666666666668,0.9459366489651414
32.0,16.5,0.9285751974400874
29.416666666666664,13.916666666666668,0.8519935491557732
32.0,16.5,0.9285751974400874
29.416666666666664,16.5,0.7747386471949887
1.0,16.5,1.0611676198257076
3.583333333333333,16.5,1.0522455405773417
3.583333333333333,19.083333333333336,-0.25114583333333323
1.0,16.5,1.0611676198257076
3.583333333333333,19.083333333333336,-0.25114583333333323
1.0,19.083333333333336,-0.2016264978213501
3.583333333333333,16.5,1.0522455405773417
6.166666666666666,16.5,1.2405927457788672
3.583333333333333,19.083333333333336,-0.25114583333333323
6.166666666666666,16.5,1.2405927457788672
6.166666666666666,19.083333333333336,0.22785420070806026
3.583333333333333,19.083333333333336,-0.25114583333333323
6.166666666666666,16.5,1.2405927457788672
8.75,16.5,1.0003788807189546
8.75,19.083333333333336,0.8989782475490182
6.166666666666666,16.5,1.2405927457788672
8.75,19.083333333333336,0.8989782475490182
6.166666666666666,19.083333333333336,0.22785420070806026
8.75,16.5,1.0003788807189546
11.333333333333332,16.5,0.6461974060457524
8.75,19.083333333333336,0.8989782475490182
11.333333333333332,16.5,0.6461974060457524
11.333333333333332,19.083333333333336,1.1384077988834422
8.75,19.083333333333336,0.8989782475490182
11.333333333333332,16.5,0.6461974060457524
13.916666666666668,16.5,0.18526424632352936
13.916666666666668,19.083333333333336,0.7741838575708064
11.333333333333332,16.5,0.6461974060457524
13.916666666666668,19.083333333333336,0.7741838575708064
11.333333333333332,19.083333333333336,1.1384077988834422
13.916666666666668,16.5,0.18526424632352936
16.5,16.5,-0.07483455882352943
13.916666666666668,19.083333333333336,0.7741838575708064
16.5,16.5,-0.07483455882352943
16.5,19.083333333333336,0.18526424632352975
13.916666666666668,19.083333333333336,0.7741838575708064
16.5,16.5,-0.07483455882352943
19.083333333333336,16.5,-0.0025716571350761215
19.083333333333336,19.083333333333336,-0.08960180078976024
16.5,16.5,-0.07483455882352943
19.083333333333336,19.083333333333336,-0.08960180078976024
16.5,19.083333333333336,0.18526424632352975
19.083333333333336,16.5,-0.0025716571350761215
21.666666666666664,16.5,0.16176462077886694
19.083333333333336,19.083333333333336,-0.08960180078976024
21.666666666666664,16.5,0.16176462077886694
21.666666666666664,19.083333333333336,0.03577520765250524
19.083333333333336,19.083333333333336,-0.08960180078976024
21.666666666666664,16.5,0.16176462077886694
24.25,16.5,0.40763982502723306
24.25,19.083333333333336,0.24847111587690612
21.666666666666664,16.5,0.16176462077886694
24.25,19.083333333333336,0.24847111587690612
21.666666666666664,19.083333333333336,0.03577520765250524
24.25,16.5,0.40763982502723306
26.833333333333336,16.5,0.6222935389433555
24.25,19.083333333333336,0.24847111587690612
26.833333333333336,16.5,0.6222935389433555
26.833333333333336,19.083333333333336,0.49955295138888905
24.25,19.083333333333336,0.24847111587690612
26.833333333333336,16.5,0.6222935389433555
29.416666666666664,16.5,0.7747386471949887
29.416666666666664,19.083333333333336,0.704279258578431
26.833333333333336,16.5,0.6222935389433555
29.416666666666664,19.083333333333336,0.704279258578431
26.833333333333336,19.083333333333336,0.49955295138888905
29.416666666666664,16.5,0.7747386471949887
32.0,16.5,0.9285751974400874
29.416666666666664,19.083333333333336,0.704279258578431
32.0,16.5,0.9285751974400874
32.0,19.083333333333336,0.8710911968954249
29.416666666666664,19.083333333333336,0.704279258578431
1.0,19.083333333333336,-0.2016264978213501
3.583333333333333,19.083333333333336,-0.25114583333333323
1.0,21.666666666666664,1.179254153050108
3.583333333333333,19.083333333333336,-0.25114583333333323
3.583333333333333,21.666666666666664,1.025131314678648
1.0,21.666666666666664,1.179254153050108
3.583333333333333,19.083333333333336,-0.25114583333333323
6.166666666666666,19.083333333333336,0.22785420070806026
6.166666666666666,21.666666666666664,0.3182803138616551
3.583333333333333,19.083333333333336,-0.25114583333333323
6.166666666666666,21.666666666666664,0.3182803138616551
3.583333333333333,21.666666666666664,1.025131314678648
6.166666666666666,19.083333333333336,0.22785420070806026
8.75,19.083333333333336,0.8989782475490182
6.166666666666666,21.666666666666664,0.3182803138616551
8.75,19.083333333333336,0.8989782475490182
8.75,21.666666666666664,-0.19647501361655714
6.166666666666666,21.666666666666664,0.3182803138616551
8.75,19.083333333333336,0.8989782475490182
11.333333333333332,19.083333333333336,1.1384077988834422
11.333333333333332,21.666666666666664,0.6341477736928111
8.75,19.083333333333336,0.8989782475490182
11.333333333333332,21.666666666666664,0.6341477736928111
8.75,21.666666666666664,-0.19647501361655714
11.333333333333332,19.083333333333336,1.1384077988834422
13.916666666666668,19.083333333333336,0.7741838575708064
11.333333333333332,21.666666666666664,0.6341477736928111
13.916666666666668,19.083333333333336,0.7741838575708064
13.916666666666668,21.666666666666664,1.1384077988834422
11.333333333333332,21.666666666666664,0.6341477736928111
13.916666666666668,19.083333333333336,0.7741838575708064
16.5,19.083333333333336,0.18526424632352975
16.5,21.666666666666664,0.646197406045751
13.916666666666668,19.083333333333336,0.7741838575708064
16.5,21.666666666666664,0.646197406045751
13.916666666666668,21.666666666666664,1.1384077988834422
16.5,19.083333333333336,0.18526424632352975
19.083333333333336,19.083333333333336,-0.08960180078976024
16.5,21.666666666666664,0.646197406045751
19.083333333333336,19.083333333333336,-0.08960180078976024
19.083333333333336,21.666666666666664,0.0750646786492371
16.5,21.666666666666664,0.646197406045751
19.083333333333336,19.083333333333336,-0.08960180078976024
21.666666666666664,19.083333333333336,0.03577520765250524
21.666666666666664,21.666666666666664,-0.08027701184640514
19.083333333333336,19.083333333333336,-0.08960180078976024
21.666666666666664,21.666666666666664,-0.08027701184640514
19.083333333333336,21.666666666666664,0.0750646786492371
21.666666666666664,19.083333333333336,0.03577520765250524
24.25,19.083333333333336,0.24847111587690612
21.666666666666664,21.666666666666664,-0.08027701184640514
24.25,19.083333333333336,0.24847111587690612
24.25,21.666666666666664,0.13347332856753819
21.666666666666664,21.666666666666664,-0.08027701184640514
24.25,19.083333333333336,0.24847111587690612
26.833333333333336,19.083333333333336,0.49955295138888905
26.833333333333336,21.666666666666664,0.38792628336056667
24.25,19.083333333333336,0.24847111587690612
26.833333333333336,21.666666666666664,0.38792628336056667
24.25,21.666666666666664,0.13347332856753819
26.833333333333336,19.083333333333336,0.49955295138888905
29.416666666666664,19.083333333333336,0.704279258578431
26.833333333333336,21.666666666666664,0.38792628336056667
29.416666666666664,19.083333333333336,0.704279258578431
29.416666666666664,21.666666666666664,0.6216773046023965
26.833333333333336,21.666666666666664,0.38792628336056667
29.416666666666664,19.083333333333336,0.704279258578431
32.0,19.083333333333336,0.8710911968954249
32.0,21.666666666666664,0.8522145629084971
29.416666666666664,19.083333333333336,0.704279258578431
32.0,21.666666666666664,0.8522145629084971
29.416666666666664,21.666666666666664,0.6216773046023965
1.0,21.666666666666664,1.179254153050108
3.583333333333333,21.666666666666664,1.025131314678648
3.583333333333333,24.25,0.08437312772331262
1.0,21.666666666666664,1.179254153050108
3.583333333333333,24.25,0.08437312772331262
1.0,24.25,0.13210801334422728
3.583333333333333,21.666666666666664,1.025131314678648
6.166666666666666,21.666666666666664,0.3182803138616551
3.583333333333333,24.25,0.08437312772331262
6.166666666666666,21.666666666666664,0.3182803138616551
6.166666666666666,24.25,0.8361332380174284
3.583333333333333,24.25,0.08437312772331262
6.166666666666666,21.666666666666664,0.3182803138616551
8.75,21.666666666666664,-0.19647501361655714
8.75,24.25,0.7507017633442267
6.166666666666666,21.666666666666664,0.3182803138616551
8.75,24.25,0.7507017633442267
6.166666666666666,24.25,0.8361332380174284
8.75,21.666666666666664,-0.19647501361655714
11.333333333333332,21.666666666666664,0.6341477736928111
8.75,24.25,0.7507017633442267
11.333333333333332,21.666666666666664,0.6341477736928111
11.333333333333332,24.25,-0.196475013616558
8.75,24.25,0.7507017633442267
11.333333333333332,21.666666666666664,0.6341477736928111
13.916666666666668,21.666666666666664,1.1384077988834422
13.916666666666668,24.25,0.8989782475490198
11.333333333333332,21.666666666666664,0.6341477736928111
13.916666666666668,24.25,0.8989782475490198
11.333333333333332,24.25,-0.196475013616558
13.916666666666668,21.666666666666664,1.1384077988834422
16.5,21.666666666666664,0.646197406045751
13.916666666666668,24.25,0.8989782475490198
16.5,21.666666666666664,0.646197406045751
16.5,24.25,1.000378880718954
13.916666666666668,24.25,0.8989782475490198
16.5,21.666666666666664,0.646197406045751
19.083333333333336,21.666666666666664,0.0750646786492371
19.083333333333336,24.25,0.30331333401416083
16.5,21.666666666666664,0.646197406045751
19.083333333333336,24.25,0.30331333401416083
16.5,24.25,1.000378880718954
19.083333333333336,21.666666666666664,0.0750646786492371
21.666666666666664,21.666666666666664,-0.08027701184640514
19.083333333333336,24.25,0.30331333401416083
21.666666666666664,21.666666666666664,-0.08027701184640514
21.666666666666664,24.25,-0.03423517497276671
19.083333333333336,24.25,0.30331333401416083
21.666666666666664,21.666666666666664,-0.08027701184640514
24.25,21.666666666666664,0.13347332856753819
24.25,24.25,0.012739821623093613
21.666666666666664,21.666666666666664,-0.08027701184640514
24.25,24.25,0.012739821623093613
21.666666666666664,24.25,-0.03423517497276671
24.25,21.666666666666664,0.13347332856753819
26.833333333333336,21.666666666666664,0.38792628336056667
24.25,24.25,0.012739821623093613
26.833333333333336,21.666666666666664,0.38792628336056667
26.833333333333336,24.25,0.2925083401416124
24.25,24.25,0.012739821623093613
26.833333333333336,21.666666666666664,0.38792628336056667
29.416666666666664,21.666666666666664,0.6216773046023965
29.416666666666664,24.25,0.5530115570533765
26.833333333333336,21.666666666666664,0.38792628336056667
29.416666666666664,24.25,0.5530115570533765
26.833333333333336,24.25,0.2925083401416124
29.416666666666664,21.666666666666664,0.6216773046023965
32.0,21.666666666666664,0.8522145629084971
29.416666666666664,24.25,0.5530115570533765
32.0,21.666666666666664,0.8522145629084971
32.0,24.25,0.7879393041938998
29.416666666666664,24.25,0.5530115570533765
1.0,24.25,0.13210801334422728
3.583333333333333,24.25,0.08437312772331262
1.0,26.833333333333336,0.3360530705337673
3.583333333333333,24.25,0.08437312772331262
3.583333333333333,26.833333333333336,0.8536897467320259
1.0,26.833333333333336,0.3360530705337673
3.583333333333333,24.25,0.08437312772331262
6.166666666666666,24.25,0.8361332380174284
6.166666666666666,26.833333333333336,0.2975151484204797
3.583333333333333,24.25,0.08437312772331262
6.166666666666666,26.833333333333336,0.2975151484204797
3.583333333333333,26.833333333333336,0.8536897467320259
6.166666666666666,24.25,0.8361332380174284
8.75,24.25,0.7507017633442267
6.166666666666666,26.833333333333336,0.2975151484204797
8.75,24.25,0.7507017633442267
8.75,26.833333333333336,0.8361332380174287
6.166666666666666,26.833333333333336,0.2975151484204797
8.75,24.25,0.7507017633442267
11.333333333333332,24.25,-0.196475013616558
11.333333333333332,26.833333333333336,0.31828031386165645
8.75,24.25,0.7507017633442267
11.333333333333332,26.833333333333336,0.31828031386165645
8.75,26.833333333333336,0.8361332380174287
11.333333333333332,24.25,-0.196475013616558
13.916666666666668,24.25,0.8989782475490198
11.333333333333332,26.833333333333336,0.31828031386165645
13.916666666666668,24.25,0.8989782475490198
13.916666666666668,26.833333333333336,0.22785420070806103
11.333333333333332,26.833333333333336,0.31828031386165645
13.916666666666668,24.25,0.8989782475490198
16.5,24.25,1.000378880718954
16.5,26.833333333333336,1.2405927457788672
13.916666666666668,24.25,0.8989782475490198
16.5,26.833333333333336,1.2405927457788672
13.916666666666668,26.833333333333336,0.22785420070806103
16.5,24.25,1.000378880718954
19.083333333333336,24.25,0.30331333401416083
16.5,26.833333333333336,1.2405927457788672
19.083333333333336,24.25,0.30331333401416083
19.083333333333336,26.833333333333336,0.578133084831154
16.5,26.833333333333336,1.2405927457788672
19.083333333333336,24.25,0.30331333401416083
21.666666666666664,24.25,-0.03423517497276671
21.666666666666664,26.833333333333336,-0.022073035811546397
19.083333333333336,24.25,0.30331333401416083
21.666666666666664,26.833333333333336,-0.022073035811546397
19.083333333333336,26.833333333333336,0.578133084831154
21.666666666666664,24.25,-0.03423517497276671
24.25,24.25,0.012739821623093613
21.666666666666664,26.833333333333336,-0.022073035811546397
24.25,24.25,0.012739821623093613
24.25,26.833333333333336,-0.010631723175381328
21.666666666666664,26.833333333333336,-0.022073035811546397
24.25,24.25,0.012739821623093613
26.833333333333336,24.25,0.2925083401416124
26.833333333333336,26.833333333333336,0.2098473243464054
24.25,24.25,0.012739821623093613
26.833333333333336,26.833333333333336,0.2098473243464054
24.25,26.833333333333336,-0.010631723175381328
26.833333333333336,24.25,0.2925083401416124
29.416666666666664,24.25,0.5530115570533765
26.833333333333336,26.833333333333336,0.2098473243464054
29.416666666666664,24.25,0.5530115570533765
29.416666666666664,26.833333333333336,0.4917310049019605
26.833333333333336,26.833333333333336,0.2098473243464054
29.416666666666664,24.25,0.5530115570533765
32.0,24.25,0.7879393041938998
32.0,26.833333333333336,0.78088269335512
29.416666666666664,24.25,0.5530115570533765
32.0,26.833333333333336,0.78088269335512
29.416666666666664,26.833333333333336,0.4917310049019605
1.0,26.833333333333336,0.3360530705337673
3.583333333333333,26.833333333333336,0.8536897467320259
3.583333333333333,29.416666666666664,0.5311968954248361
1.0,26.833333333333336,0.3360530705337673
3.583333333333333,29.416666666666664,0.5311968954248361
1.0,29.416666666666664,1.0500614447167764
3.583333333333333,26.833333333333336,0.8536897467320259
6.166666666666666,26.833333333333336,0.2975151484204797
3.583333333333333,29.416666666666664,0.5311968954248361
6.166666666666666,26.833333333333336,0.2975151484204797
6.166666666666666,29.416666666666664,0.8536897467320265
3.583333333333333,29.416666666666664,0.5311968954248361
6.166666666666666,26.833333333333336,0.2975151484204797
8.75,26.833333333333336,0.8361332380174287
8.75,29.416666666666664,0.08437312772331129
6.166666666666666,26.833333333333336,0.2975151484204797
8.75,29.416666666666664,0.08437312772331129
6.166666666666666,29.416666666666664,0.8536897467320265
8.75,26.833333333333336,0.8361332380174287
11.333333333333332,26.833333333333336,0.31828031386165645
8.75,29.416666666666664,0.08437312772331129
11.333333333333332,26.833333333333336,0.31828031386165645
11.333333333333332,29.416666666666664,1.0251313146786496
8.75,29.416666666666664,0.08437312772331129
11.333333333333332,26.833333333333336,0.31828031386165645
13.916666666666668,26.833333333333336,0.22785420070806103
13.916666666666668,29.416666666666664,-0.25114583333333335
11.333333333333332,26.833333333333336,0.31828031386165645
13.916666666666668,29.416666666666664,-0.25114583333333335
11.333333333333332,29.416666666666664,1.0251313146786496
13.916666666666668,26.833333333333336,0.22785420070806103
16.5,26.833333333333336,1.2405927457788672
13.916666666666668,29.416666666666664,-0.25114583333333335
16.5,26.833333333333336,1.2405927457788672
16.5,29.416666666666664,1.0522455405773425
13.916666666666668,29.416666666666664,-0.25114583333333335
16.5,26.833333333333336,1.2405927457788672
19.083333333333336,26.833333333333336,0.578133084831154
19.083333333333336,29.416666666666664,0.8147747310729839
16.5,26.833333333333336,1.2405927457788672
19.083333333333336,29.416666666666664,0.8147747310729839
16.5,29.416666666666664,1.0522455405773425
19.083333333333336,26.833333333333336,0.578133084831154
21.666666666666664,26.833333333333336,-0.022073035811546397
19.083333333333336,29.416666666666664,0.8147747310729839
21.666666666666664,26.833333333333336,-0.022073035811546397
21.666666666666664,29.416666666666664,0.0966466673474949
19.083333333333336,29.416666666666664,0.8147747310729839
21.666666666666664,26.833333333333336,-0.022073035811546397
24.25,26.833333333333336,-0.010631723175381328
24.25,29.416666666666664,-0.07454265386710249
21.666666666666664,26.833333333333336,-0.022073035811546397
24.25,29.416666666666664,-0.07454265386710249
21.666666666666664,29.416666666666664,0.0966466673474949
24.25,26.833333333333336,-0.010631723175381328
26.833333333333336,26.833333333333336,0.2098473243464054
24.25,29.416666666666664,-0.07454265386710249
26.833333333333336,26.833333333333336,0.2098473243464054
26.833333333333336,29.416666666666664,0.17615230119825748
24.25,29.416666666666664,-0.07454265386710249
26.833333333333336,26.833333333333336,0.2098473243464054
29.416666666666664,26.833333333333336,0.4917310049019605
29.416666666666664,29.416666666666664,0.4552175245098034
26.833333333333336,26.833333333333336,0.2098473243464054
29.416666666666664,29.416666666666664,0.4552175245098034
26.833333333333336,29.416666666666664,0.17615230119825748
29.416666666666664,26.833333333333336,0.4917310049019605
32.0,26.833333333333336,0.78088269335512
29.416666666666664,29.416666666666664,0.4552175245098034
32.0,26.833333333333336,0.78088269335512
32.0,29.416666666666664,0.7300405092592592
29.416666666666664,29.416666666666664,0.4552175245098034
1.0,29.416666666666664,1.0500614447167764
3.583333333333333,29.416666666666664,0.5311968954248361
1.0,32.0,-0.4074448529411759
3.583333333333333,29.416666666666664,0.5311968954248361
3.583333333333333,32.0,1.0500614447167758
1.0,32.0,-0.4074448529411759
3.583333333333333,29.416666666666664,0.5311968954248361
6.166666666666666,29.416666666666664,0.8536897467320265
6.166666666666666,32.0,0.3360530705337688
3.583333333333333,29.416666666666664,0.5311968954248361
6.166666666666666,32.0,0.3360530705337688
3.583333333333333,32.0,1.0500614447167758
6.166666666666666,29.416666666666664,0.8536897467320265
8.75,29.416666666666664,0.08437312772331129
6.166666666666666,32.0,0.3360530705337688
8.75,29.416666666666664,0.08437312772331129
8.75,32.0,0.13210801334422656
6.166666666666666,32.0,0.3360530705337688
8.75,29.416666666666664,0.08437312772331129
11.333333333333332,29.416666666666664,1.0251313146786496
11.333333333333332,32.0,1.1792541530501095
8.75,29.416666666666664,0.08437312772331129
11.333333333333332,32.0,1.1792541530501095
8.75,32.0,0.13210801334422656
11.333333333333332,29.416666666666664,1.0251313146786496
13.916666666666668,29.416666666666664,-0.25114583333333335
11.333333333333332,32.0,1.1792541530501095
13.916666666666668,29.416666666666664,-0.25114583333333335
13.916666666666668,32.0,-0.20162649782135109
11.333333333333332,32.0,1.1792541530501095
13.916666666666668,29.416666666666664,-0.25114583333333335
16.5,29.416666666666664,1.0522455405773425
16.5,32.0,1.061167619825709
13.916666666666668,29.416666666666664,-0.25114583333333335
16.5,32.0,1.061167619825709
13.916666666666668,32.0,-0.20162649782135109
16.5,29.416666666666664,1.0522455405773425
19.083333333333336,29.416666666666664,0.8147747310729839
16.5,32.0,1.061167619825709
19.083333333333336,29.416666666666664,0.8147747310729839
19.083333333333336,32.0,0.8511037922113284
16.5,32.0,1.061167619825709
19.083333333333336,29.416666666666664,0.8147747310729839
21.666666666666664,29.416666666666664,0.0966466673474949
21.666666666666664,32.0,0.09150003404139488
19.083333333333336,29.416666666666664,0.8147747310729839
21.666666666666664,32.0,0.09150003404139488
19.083333333333336,32.0,0.8511037922113284
21.666666666666664,29.416666666666664,0.0966466673474949
24.25,29.416666666666664,-0.07454265386710249
21.666666666666664,32.0,0.09150003404139488
24.25,29.416666666666664,-0.07454265386710249
24.25,32.0,-0.03805793845315908
21.666666666666664,32.0,0.09150003404139488
24.25,29.416666666666664,-0.07454265386710249
26.833333333333336,29.416666666666664,0.17615230119825748
26.833333333333336,32.0,0.14119689542483688
24.25,29.416666666666664,-0.07454265386710249
26.833333333333336,32.0,0.14119689542483688
24.25,32.0,-0.03805793845315908
26.833333333333336,29.416666666666664,0.17615230119825748
29.416666666666664,29.416666666666664,0.4552175245098034
26.833333333333336,32.0,0.14119689542483688
29.416666666666664,29.416666666666664,0.4552175245098034
29.416666666666664,32.0,0.4331406590413941
26.833333333333336,32.0,0.14119689542483688
29.416666666666664,29.416666666666664,0.4552175245098034
32.0,29.416666666666664,0.7300405092592592
32.0,32.0,0.7465713507625271
29.416666666666664,29.416666666666664,0.4552175245098034
32.0,32.0,0.7465713507625271
29.416666666666664,32.0,0.4331406590413941


==> image-mesh-interpolation16_l2_lagrange.csv <==
x,y,f_xy
1.0,1.0,0.664742167620865
3.0666666666666664,1.0,0.6727024173564655
3.0666666666666664,3.0666666666666664,0.4970073549699838
1.0,1.0,0.664742167620865
3.0666666666666664,3.0666666666666664,0.4970073549699838
1.0,3.0666666666666664,0.4844697147431825
3.0666666666666664,1.0,0.6727024173564655
5.133333333333333,1.0,0.6899093318808339
3.0666666666666664,3.0666666666666664,0.4970073549699838
5.133333333333333,1.0,0.6899093318808339
5.133333333333333,3.0666666666666664,0.520655000552771
3.0666666666666664,3.0666666666666664,0.4970073549699838
5.133333333333333,1.0,0.6899093318808339
7.2,1.0,0.7165699484949112
7.2,3.0666666666666664,0.5564541122419917
5.133333333333333,1.0,0.6899093318808339
7.2,3.0666666666666664,0.5564541122419917
5.133333333333333,3.0666666666666664,0.520655000552771
7.2,1.0,0.7165699484949112
9.266666666666666,1.0,0.7503070967797415
7.2,3.0666666666666664,0.5564541122419917
9.266666666666666,1.0,0.7503070967797415
9.266666666666666,3.0666666666666664,0.6011115904160361
7.2,3.0666666666666664,0.5564541122419917
9.266666666666666,1.0,0.7503070967797415
11.333333333333332,1.0,0.7858843339486159
11.333333333333332,3.0666666666666664,0.655365922913499
9.266666666666666,1.0,0.7503070967797415
11.333333333333332,3.0666666666666664,0.655365922913499
9.266666666666666,3.0666666666666664,0.6011115904160361
11.333333333333332,1.0,0.7858843339486159
13.4,1.0,0.825918048839916
11.333333333333332,3.0666666666666664,0.655365922913499
13.4,1.0,0.825918048839916
13.4,3.0666666666666664,0.709852952988276
11.333333333333332,3.0666666666666664,0.655365922913499
13.4,1.0,0.825918048839916
15.466666666666667,1.0,0.8635186040053837
15.466666666666667,3.0666666666666664,0.7680685977352296
13.4,1.0,0.825918048839916
15.466666666666667,3.0666666666666664,0.7680685977352296
13.4,3.0666666666666664,0.709852952988276
15.466666666666667,1.0,0.8635186040053837
17.53333333333333,1.0,0.9005950521868579
15.466666666666667,3.0666666666666664,0.7680685977352296
17.53333333333333,1.0,0.9005950521868579
17.53333333333333,3.0666666666666664,0.8222112796096966
15.466666666666667,3.0666666666666664,0.7680685977352296
17.53333333333333,1.0,0.9005950521868579
19.599999999999998,1.0,0.9312673089642113
19.599999999999998,3.0666666666666664,0.8720896244924052
17.53333333333333,1.0,0.9005950521868579
19.599999999999998,3.0666666666666664,0.8720896244924052
17.53333333333333,3.0666666666666664,0.8222112796096966
19.599999999999998,1.0,0.9312673089642113
21.666666666666664,1.0,0.9584182365554539
19.599999999999998,3.0666666666666664,0.8720896244924052
21.666666666666664,1.0,0.9584182365554539
21.666666666666664,3.0666666666666664,0.9135970192397577
19.599999999999998,3.0666666666666664,0.8720896244924052
21.666666666666664,1.0,0.9584182365554539
23.73333333333333,1.0,0.9745813534024294
23.73333333333333,3.0666666666666664,0.9485773374339113
21.666666666666664,1.0,0.9584182365554539
23.73333333333333,3.0666666666666664,0.9485773374339113
21.666666666666664,3.0666666666666664,0.9135970192397577
23.73333333333333,1.0,0.9745813534024294
25.8,1.0,0.9914340681837194
23.73333333333333,3.0666666666666664,0.9485773374339113
25.8,1.0,0.9914340681837194
25.8,3.0666666666666664,0.9713404833766999
23.73333333333333,3.0666666666666664,0.9485773374339113
25.8,1.0,0.9914340681837194
27.866666666666667,1.0,0.9973775097590999
27.866666666666667,3.0666666666666664,0.9884521338745211
25.8,1.0,0.9914340681837194
27.866666666666667,3.0666666666666664,0.9884521338745211
25.8,3.0666666666666664,0.9713404833766999
27.866666666666667,1.0,0.9973775097590999
29.933333333333334,1.0,1.00078624830381
27.866666666666667,3.0666666666666664,0.9884521338745211
29.933333333333334,1.0,1.00078624830381
29.933333333333334,3.0666666666666664,0.9973198888417637
27.866666666666667,3.0666666666666664,0.9884521338745211
29.933333333333334,1.0,1.00078624830381
32.0,1.0,0.9970532084552112
32.0,3.0666666666666664,1.0007862483038101
29.933333333333334,1.0,1.00078624830381
32.0,3.0666666666666664,1.0007862483038101
29.933333333333334,3.0666666666666664,0.9973198888417637
1.0,3.0666666666666664,0.4844697147431825
3.0666666666666664,3.0666666666666664,0.4970073549699838
1.0,5.133333333333333,0.27493435147991063
3.0666666666666664,3.0666666666666664,0.4970073549699838
3.0666666666666664,5.133333333333333,0.2885723698455927
1.0,5.133333333333333,0.27493435147991063
3.0666666666666664,3.0666666666666664,0.4970073549699838
5.133333333333333,3.0666666666666664,0.520655000552771
5.133333333333333,5.133333333333333,0.3140076423818955
3.0666666666666664,3.0666666666666664,0.4970073549699838
5.133333333333333,5.133333333333333,0.3140076423818955
3.0666666666666664,5.133333333333333,0.2885723698455927
5.133333333333333,3.0666666666666664,0.520655000552771
7.2,3.0666666666666664,0.5564541122419917
5.133333333333333,5.133333333333333,0.3140076423818955
7.2,3.0666666666666664,0.5564541122419917
7.2,5.133333333333333,0.3596471888999863
5.133333333333333,5.133333333333333,0.3140076423818955
7.2,3.0666666666666664,0.5564541122419917
9.266666666666666,3.0666666666666664,0.6011115904160361
9.266666666666666,5.133333333333333,0.41550040617438533
7.2,3.0666666666666664,0.5564541122419917
9.266666666666666,5.133333333333333,0.41550040617438533
7.2,5.133333333333333,0.3596471888999863
9.266666666666666,3.0666666666666664,0.6011115904160361
11.333333333333332,3.0666666666666664,0.655365922913499
9.266666666666666,5.133333333333333,0.41550040617438533
11.333333333333332,3.0666666666666664,0.655365922913499
11.333333333333332,5.133333333333333,0.4862483774430696
9.266666666666666,5.133333333333333,0.41550040617438533
11.333333333333332,3.0666666666666664,0.655365922913499
13.4,3.0666666666666664,0.709852952988276
13.4,5.133333333333333,0.5626473360169104
11.333333333333332,3.0666666666666664,0.655365922913499
13.4,5.133333333333333,0.5626473360169104
11.333333333333332,5.133333333333333,0.4862483774430696
13.4,3.0666666666666664,0.709852952988276
15.466666666666667,3.0666666666666664,0.7680685977352296
13.4,5.133333333333333,0.5626473360169104
15.466666666666667,3.0666666666666664,0.7680685977352296
15.466666666666667,5.133333333333333,0.6411168351013848
13.4,5.133333333333333,0.5626473360169104
15.466666666666667,3.0666666666666664,0.7680685977352296
17.53333333333333,3.0666666666666664,0.8222112796096966
17.53333333333333,5.133333333333333,0.7186737000369092
15.466666666666667,3.0666666666666664,0.7680685977352296
17.53333333333333,5.133333333333333,0.7186737000369092
15.466666666666667,5.133333333333333,0.6411168351013848
17.53333333333333,3.0666666666666664,0.8222112796096966
19.599999999999998,3.0666666666666664,0.8720896244924052
17.53333333333333,5.133333333333333,0.7186737000369092
19.599999999999998,3.0666666666666664,0.8720896244924052
19.599999999999998,5.133333333333333,0.7894736237687039
17.53333333333333,5.133333333333333,0.7186737000369092
19.599999999999998,3.0666666666666664,0.8720896244924052
21.666666666666664,3.0666666666666664,0.9135970192397577
21.666666666666664,5.133333333333333,0.8510493229814278
19.599999999999998,3.0666666666666664,0.8720896244924052
21.666666666666664,5.133333333333333,0.8510493229814278
19.599999999999998,5.133333333333333,0.7894736237687039
21.666666666666664,3.0666666666666664,0.9135970192397577
23.73333333333333,3.0666666666666664,0.9485773374339113
21.666666666666664,5.133333333333333,0.8510493229814278
23.73333333333333,3.0666666666666664,0.9485773374339113
23.73333333333333,5.133333333333333,0.9018595165615221
21.666666666666664,5.133333333333333,0.8510493229814278
23.73333333333333,3.0666666666666664,0.9485773374339113
25.8,3.0666666666666664,0.9713404833766999
25.8,5.133333333333333,0.9418304584179955
23.73333333333333,3.0666666666666664,0.9485773374339113
25.8,5.133333333333333,0.9418304584179955
23.73333333333333,5.133333333333333,0.9018595165615221
25.8,3.0666666666666664,0.9713404833766999
27.866666666666667,3.0666666666666664,0.9884521338745211
25.8,5.133333333333333,0.9418304584179955
27.866666666666667,3.0666666666666664,0.9884521338745211
27.866666666666667,5.133333333333333,0.9695148275986204
25.8,5.133333333333333,0.9418304584179955
27.866666666666667,3.0666666666666664,0.9884521338745211
29.933333333333334,3.0666666666666664,0.9973198888417637
29.933333333333334,5.133333333333333,0.9884521338745217
27.866666666666667,3.0666666666666664,0.9884521338745211
29.933333333333334,5.133333333333333,0.9884521338745217
27.866666666666667,5.133333333333333,0.9695148275986204
29.933333333333334,3.0666666666666664,0.9973198888417637
32.0,3.0666666666666664,1.0007862483038101
29.933333333333334,5.133333333333333,0.9884521338745217
32.0,3.0666666666666664,1.0007862483038101
32.0,5.133333333333333,0.9973775097590992
29.933333333333334,5.133333333333333,0.9884521338745217
1.0,5.133333333333333,0.27493435147991063
3.0666666666666664,5.133333333333333,0.2885723698455927
3.0666666666666664,7.2,0.08527648543179091
1.0,5.133333333333333,0.27493435147991063
3.0666666666666664,7.2,0.08527648543179091
1.0,7.2,0.08026025270297564
3.0666666666666664,5.133333333333333,0.2885723698455927
5.133333333333333,5.133333333333333,0.3140076423818955
3.0666666666666664,7.2,0.08527648543179091
5.133333333333333,5.133333333333333,0.3140076423818955
5.133333333333333,7.2,0.11357423561311011
3.0666666666666664,7.2,0.08527648543179091
5.133333333333333,5.133333333333333,0.3140076423818955
7.2,5.133333333333333,0.3596471888999863
7.2,7.2,0.15226018275855374
5.133333333333333,5.133333333333333,0.3140076423818955
7.2,7.2,0.15226018275855374
5.133333333333333,7.2,0.11357423561311011
7.2,5.133333333333333,0.3596471888999863
9.266666666666666,5.133333333333333,0.41550040617438533
7.2,7.2,0.15226018275855374
9.266666666666666,5.133333333333333,0.41550040617438533
9.266666666666666,7.2,0.213091197533181
7.2,7.2,0.15226018275855374
9.266666666666666,5.133333333333333,0.41550040617438533
11.333333333333332,5.133333333333333,0.4862483774430696
11.333333333333332,7.2,0.2900162361930558
9.266666666666666,5.133333333333333,0.41550040617438533
11.333333333333332,7.2,0.2900162361930558
9.266666666666666,7.2,0.213091197533181
11.333333333333332,5.133333333333333,0.4862483774430696
13.4,5.133333333333333,0.5626473360169104
11.333333333333332,7.2,0.2900162361930558
13.4,5.133333333333333,0.5626473360169104
13.4,7.2,0.38107492227312767
11.333333333333332,7.2,0.2900162361930558
13.4,5.133333333333333,0.5626473360169104
15.466666666666667,5.133333333333333,0.6411168351013848
15.466666666666667,7.2,0.4823013934608738
13.4,5.133333333333333,0.5626473360169104
15.466666666666667,7.2,0.4823013934608738
13.4,7.2,0.38107492227312767
15.466666666666667,5.133333333333333,0.6411168351013848
17.53333333333333,5.133333333333333,0.7186737000369092
15.466666666666667,7.2,0.4823013934608738
17.53333333333333,5.133333333333333,0.7186737000369092
17.53333333333333,7.2,0.583861446009733
15.466666666666667,7.2,0.4823013934608738
17.53333333333333,5.133333333333333,0.7186737000369092
19.599999999999998,5.133333333333333,0.7894736237687039
19.599999999999998,7.2,0.681043533000481
17.53333333333333,5.133333333333333,0.7186737000369092
19.599999999999998,7.2,0.681043533000481
17.53333333333333,7.2,0.583861446009733
19.599999999999998,5.133333333333333,0.7894736237687039
21.666666666666664,5.133333333333333,0.8510493229814278
19.599999999999998,7.2,0.681043533000481
21.666666666666664,5.133333333333333,0.8510493229814278
21.666666666666664,7.2,0.766855498842654
19.599999999999998,7.2,0.681043533000481
21.666666666666664,5.133333333333333,0.8510493229814278
23.73333333333333,5.133333333333333,0.9018595165615221
23.73333333333333,7.2,0.8409721952975826
21.666666666666664,5.133333333333333,0.8510493229814278
23.73333333333333,7.2,0.8409721952975826
21.666666666666664,7.2,0.766855498842654
23.73333333333333,5.133333333333333,0.9018595165615221
25.8,5.133333333333333,0.9418304584179955
23.73333333333333,7.2,0.8409721952975826
25.8,5.133333333333333,0.9418304584179955
25.8,7.2,0.8976721760772788
23.73333333333333,7.2,0.8409721952975826
25.8,5.133333333333333,0.9418304584179955
27.866666666666667,5.133333333333333,0.9695148275986204
27.866666666666667,7.2,0.9418304584179956
25.8,5.133333333333333,0.9418304584179955
27.866666666666667,7.2,0.9418304584179956
25.8,7.2,0.8976721760772788
27.866666666666667,5.133333333333333,0.9695148275986204
29.933333333333334,5.133333333333333,0.9884521338745217
27.866666666666667,7.2,0.9418304584179956
29.933333333333334,5.133333333333333,0.9884521338745217
29.933333333333334,7.2,0.9713404833766999
27.866666666666667,7.2,0.9418304584179956
29.933333333333334,5.133333333333333,0.9884521338745217
32.0,5.133333333333333,0.9973775097590992
32.0,7.2,0.9914340681837202
29.933333333333334,5.133333333333333,0.9884521338745217
32.0,7.2,0.9914340681837202
29.933333333333334,7.2,0.9713404833766999
1.0,7.2,0.08026025270297564
3.0666666666666664,7.2,0.08527648543179091
1.0,9.266666666666666,-0.006385320728372856
3.0666666666666664,7.2,0.08527648543179091
3.0666666666666664,9.266666666666666,-0.0009133002575105604
1.0,9.266666666666666,-0.006385320728372856
3.0666666666666664,7.2,0.08527648543179091
5.133333333333333,7.2,0.11357423561311011
5.133333333333333,9.266666666666666,-0.006255261562815235
3.0666666666666664,7.2,0.08527648543179091
5.133333333333333,9.266666666666666,-0.006255261562815235
3.0666666666666664,9.266666666666666,-0.0009133002575105604
5.133333333333333,7.2,0.11357423561311011
7.2,7.2,0.15226018275855374
5.133333333333333,9.266666666666666,-0.006255261562815235
7.2,7.2,0.15226018275855374
7.2,9.266666666666666,0.013574005402928415
5.133333333333333,9.266666666666666,-0.006255261562815235
7.2,7.2,0.15226018275855374
9.266666666666666,7.2,0.213091197533181
9.266666666666666,9.266666666666666,0.041670791413203866
7.2,7.2,0.15226018275855374
9.266666666666666,9.266666666666666,0.041670791413203866
7.2,9.266666666666666,0.013574005402928415
9.266666666666666,7.2,0.213091197533181
11.333333333333332,7.2,0.2900162361930558
9.266666666666666,9.266666666666666,0.041670791413203866
11.333333333333332,7.2,0.2900162361930558
11.333333333333332,9.266666666666666,0.10756652301984486
9.266666666666666,9.266666666666666,0.041670791413203866
11.333333333333332,7.2,0.2900162361930558
13.4,7.2,0.38107492227312767
13.4,9.266666666666666,0.19149447967354916
11.333333333333332,7.2,0.2900162361930558
13.4,9.266666666666666,0.19149447967354916
11.333333333333332,9.266666666666666,0.10756652301984486
13.4,7.2,0.38107492227312767
15.466666666666667,7.2,0.4823013934608738
13.4,9.266666666666666,0.19149447967354916
15.466666666666667,7.2,0.4823013934608738
15.466666666666667,9.266666666666666,0.30429543281383764
13.4,9.266666666666666,0.19149447967354916
15.466666666666667,7.2,0.4823013934608738
17.53333333333333,7.2,0.583861446009733
17.53333333333333,9.266666666666666,0.42318276112466885
15.466666666666667,7.2,0.4823013934608738
17.53333333333333,9.266666666666666,0.42318276112466885
15.466666666666667,9.266666666666666,0.30429543281383764
17.53333333333333,7.2,0.583861446009733
19.599999999999998,7.2,0.681043533000481
17.53333333333333,9.266666666666666,0.42318276112466885
19.599999999999998,7.2,0.681043533000481
19.599999999999998,9.266666666666666,0.544932718983128
17.53333333333333,9.266666666666666,0.42318276112466885
19.599999999999998,7.2,0.681043533000481
21.666666666666664,7.2,0.766855498842654
21.666666666666664,9.266666666666666,0.6599945164396953
19.599999999999998,7.2,0.681043533000481
21.666666666666664,9.266666666666666,0.6599945164396953
19.599999999999998,9.266666666666666,0.544932718983128
21.666666666666664,7.2,0.766855498842654
23.73333333333333,7.2,0.8409721952975826
21.666666666666664,9.266666666666666,0.6599945164396953
23.73333333333333,7.2,0.8409721952975826
23.73333333333333,9.266666666666666,0.7578501158202193
21.666666666666664,9.266666666666666,0.6599945164396953
23.73333333333333,7.2,0.8409721952975826
25.8,7.2,0.8976721760772788
25.8,9.266666666666666,0.8409721952975827
23.73333333333333,7.2,0.8409721952975826
25.8,9.266666666666666,0.8409721952975827
23.73333333333333,9.266666666666666,0.7578501158202193
25.8,7.2,0.8976721760772788
27.866666666666667,7.2,0.9418304584179956
25.8,9.266666666666666,0.8409721952975827
27.866666666666667,7.2,0.9418304584179956
27.866666666666667,9.266666666666666,0.9018595165615217
25.8,9.266666666666666,0.8409721952975827
27.866666666666667,7.2,0.9418304584179956
29.933333333333334,7.2,0.9713404833766999
29.933333333333334,9.266666666666666,0.9485773374339103
27.866666666666667,7.2,0.9418304584179956
29.933333333333334,9.266666666666666,0.9485773374339103
27.866666666666667,9.266666666666666,0.9018595165615217
29.933333333333334,7.2,0.9713404833766999
32.0,7.2,0.9914340681837202
29.933333333333334,9.266666666666666,0.9485773374339103
32.0,7.2,0.9914340681837202
32.0,9.266666666666666,0.9745813534024297
29.933333333333334,9.266666666666666,0.9485773374339103
1.0,9.266666666666666,-0.006385320728372856
3.0666666666666664,9.266666666666666,-0.0009133002575105604
3.0666666666666664,11.333333333333332,0.14295982353821782
1.0,9.266666666666666,-0.006385320728372856
3.0666666666666664,11.333333333333332,0.14295982353821782
1.0,11.333333333333332,0.17609313894066272
3.0666666666666664,9.266666666666666,-0.0009133002575105604
5.133333333333333,9.266666666666666,-0.006255261562815235
3.0666666666666664,11.333333333333332,0.14295982353821782
5.133333333333333,9.266666666666666,-0.006255261562815235
5.133333333333333,11.333333333333332,0.10500816267131043
3.0666666666666664,11.333333333333332,0.14295982353821782
5.133333333333333,9.266666666666666,-0.006255261562815235
7.2,9.266666666666666,0.013574005402928415
7.2,11.333333333333332,0.03878874380452231
5.133333333333333,9.266666666666666,-0.006255261562815235
7.2,11.333333333333332,0.03878874380452231
5.133333333333333,11.333333333333332,0.10500816267131043
7.2,9.266666666666666,0.013574005402928415
9.266666666666666,9.266666666666666,0.041670791413203866
7.2,11.333333333333332,0.03878874380452231
9.266666666666666,9.266666666666666,0.041670791413203866
9.266666666666666,11.333333333333332,0.007494452388275743
7.2,11.333333333333332,0.03878874380452231
9.266666666666666,9.266666666666666,0.041670791413203866
11.333333333333332,9.266666666666666,0.10756652301984486
11.333333333333332,11.333333333333332,-0.005515289114675361
9.266666666666666,9.266666666666666,0.041670791413203866
11.333333333333332,11.333333333333332,-0.005515289114675361
9.266666666666666,11.333333333333332,0.007494452388275743
11.333333333333332,9.266666666666666,0.10756652301984486
13.4,9.266666666666666,0.19149447967354916
11.333333333333332,11.333333333333332,-0.005515289114675361
13.4,9.266666666666666,0.19149447967354916
13.4,11.333333333333332,0.04526912636800188
11.333333333333332,11.333333333333332,-0.005515289114675361
13.4,9.266666666666666,0.19149447967354916
15.466666666666667,9.266666666666666,0.30429543281383764
15.466666666666667,11.333333333333332,0.12799501288888643
13.4,9.266666666666666,0.19149447967354916
15.466666666666667,11.333333333333332,0.12799501288888643
13.4,11.333333333333332,0.04526912636800188
15.466666666666667,9.266666666666666,0.30429543281383764
17.53333333333333,9.266666666666666,0.42318276112466885
15.466666666666667,11.333333333333332,0.12799501288888643
17.53333333333333,9.266666666666666,0.42318276112466885
17.53333333333333,11.333333333333332,0.25453480225280506
15.466666666666667,11.333333333333332,0.12799501288888643
17.53333333333333,9.266666666666666,0.42318276112466885
19.599999999999998,9.266666666666666,0.544932718983128
19.599999999999998,11.333333333333332,0.39374488855051915
17.53333333333333,9.266666666666666,0.42318276112466885
19.599999999999998,11.333333333333332,0.39374488855051915
17.53333333333333,11.333333333333332,0.25453480225280506
19.599999999999998,9.266666666666666,0.544932718983128
21.666666666666664,9.266666666666666,0.6599945164396953
19.599999999999998,11.333333333333332,0.39374488855051915
21.666666666666664,9.266666666666666,0.6599945164396953
21.666666666666664,11.333333333333332,0.5317545459928236
19.599999999999998,11.333333333333332,0.39374488855051915
21.666666666666664,9.266666666666666,0.6599945164396953
23.73333333333333,9.266666666666666,0.7578501158202193
23.73333333333333,11.333333333333332,0.6599945164396953
21.666666666666664,9.266666666666666,0.6599945164396953
23.73333333333333,11.333333333333332,0.6599945164396953
21.666666666666664,11.333333333333332,0.5317545459928236
23.73333333333333,9.266666666666666,0.7578501158202193
25.8,9.266666666666666,0.8409721952975827
23.73333333333333,11.333333333333332,0.6599945164396953
25.8,9.266666666666666,0.8409721952975827
25.8,11.333333333333332,0.7668554988426544
23.73333333333333,11.333333333333332,0.6599945164396953
25.8,9.266666666666666,0.8409721952975827
27.866666666666667,9.266666666666666,0.9018595165615217
27.866666666666667,11.333333333333332,0.851049322981428
25.8,9.266666666666666,0.8409721952975827
27.866666666666667,11.333333333333332,0.851049322981428
25.8,11.333333333333332,0.7668554988426544
27.866666666666667,9.266666666666666,0.9018595165615217
29.933333333333334,9.266666666666666,0.9485773374339103
27.866666666666667,11.333333333333332,0.851049322981428
29.933333333333334,9.266666666666666,0.9485773374339103
29.933333333333334,11.333333333333332,0.913597019239758
27.866666666666667,11.333333333333332,0.851049322981428
29.933333333333334,9.266666666666666,0.9485773374339103
32.0,9.266666666666666,0.9745813534024297
32.0,11.333333333333332,0.9584182365554539
29.933333333333334,9.266666666666666,0.9485773374339103
32.0,11.333333333333332,0.9584182365554539
29.933333333333334,11.333333333333332,0.913597019239758
1.0,11.333333333333332,0.17609313894066272
3.0666666666666664,11.333333333333332,0.14295982353821782
1.0,13.4,0.6473533871084781
3.0666666666666664,11.333333333333332,0.14295982353821782
3.0666666666666664,13.4,0.6030325052676777
1.0,13.4,0.6473533871084781
3.0666666666666664,11.333333333333332,0.14295982353821782
5.133333333333333,11.333333333333332,0.10500816267131043
5.133333333333333,13.4,0.5028140871124808
3.0666666666666664,11.333333333333332,0.14295982353821782
5.133333333333333,13.4,0.5028140871124808
3.0666666666666664,13.4,0.6030325052676777
5.133333333333333,11.333333333333332,0.10500816267131043
7.2,11.333333333333332,0.03878874380452231
5.133333333333333,13.4,0.5028140871124808
7.2,11.333333333333332,0.03878874380452231
7.2,13.4,0.3594737995331555
5.133333333333333,13.4,0.5028140871124808
7.2,11.333333333333332,0.03878874380452231
9.266666666666666,11.333333333333332,0.007494452388275743
9.266666666666666,13.4,0.19662547974353886
7.2,11.333333333333332,0.03878874380452231
9.266666666666666,13.4,0.19662547974353886
7.2,13.4,0.3594737995331555
9.266666666666666,11.333333333333332,0.007494452388275743
11.333333333333332,11.333333333333332,-0.005515289114675361
9.266666666666666,13.4,0.19662547974353886
11.333333333333332,11.333333333333332,-0.005515289114675361
11.333333333333332,13.4,0.07170748725705821
9.266666666666666,13.4,0.19662547974353886
11.333333333333332,11.333333333333332,-0.005515289114675361
13.4,11.333333333333332,0.04526912636800188
13.4,13.4,-0.004593154842029105
11.333333333333332,11.333333333333332,-0.005515289114675361
13.4,13.4,-0.004593154842029105
11.333333333333332,13.4,0.07170748725705821
13.4,11.333333333333332,0.04526912636800188
15.466666666666667,11.333333333333332,0.12799501288888643
13.4,13.4,-0.004593154842029105
15.466666666666667,11.333333333333332,0.12799501288888643
15.466666666666667,13.4,0.018600694947356337
13.4,13.4,-0.004593154842029105
15.466666666666667,11.333333333333332,0.12799501288888643
17.53333333333333,11.333333333333332,0.25453480225280506
17.53333333333333,13.4,0.09974532464224184
15.466666666666667,11.333333333333332,0.12799501288888643
17.53333333333333,13.4,0.09974532464224184
15.466666666666667,13.4,0.018600694947356337
17.53333333333333,11.333333333333332,0.25453480225280506
19.599999999999998,11.333333333333332,0.39374488855051915
17.53333333333333,13.4,0.09974532464224184
19.599999999999998,11.333333333333332,0.39374488855051915
19.599999999999998,13.4,0.2388153188877209
17.53333333333333,13.4,0.09974532464224184
19.599999999999998,11.333333333333332,0.39374488855051915
21.666666666666664,11.333333333333332,0.5317545459928236
21.666666666666664,13.4,0.3937448885505196
19.599999999999998,11.333333333333332,0.39374488855051915
21.666666666666664,13.4,0.3937448885505196
19.599999999999998,13.4,0.2388153188877209
21.666666666666664,11.333333333333332,0.5317545459928236
23.73333333333333,11.333333333333332,0.6599945164396953
21.666666666666664,13.4,0.3937448885505196
23.73333333333333,11.333333333333332,0.6599945164396953
23.73333333333333,13.4,0.5449327189831283
21.666666666666664,13.4,0.3937448885505196
23.73333333333333,11.333333333333332,0.6599945164396953
25.8,11.333333333333332,0.7668554988426544
25.8,13.4,0.6810435330004814
23.73333333333333,11.333333333333332,0.6599945164396953
25.8,13.4,0.6810435330004814
23.73333333333333,13.4,0.5449327189831283
25.8,11.333333333333332,0.7668554988426544
27.866666666666667,11.333333333333332,0.851049322981428
25.8,13.4,0.6810435330004814
27.866666666666667,11.333333333333332,0.851049322981428
27.866666666666667,13.4,0.7894736237687043
25.8,13.4,0.6810435330004814
27.866666666666667,11.333333333333332,0.851049322981428
29.933333333333334,11.333333333333332,0.913597019239758
29.933333333333334,13.4,0.8720896244924051
27.866666666666667,11.333333333333332,0.851049322981428
29.933333333333334,13.4,0.8720896244924051
27.866666666666667,13.4,0.7894736237687043
29.933333333333334,11.333333333333332,0.913597019239758
32.0,11.333333333333332,0.9584182365554539
29.933333333333334,13.4,0.8720896244924051
32.0,11.333333333333332,0.9584182365554539
32.0,13.4,0.9312673089642113
29.933333333333334,13.4,0.8720896244924051
1.0,13.4,0.6473533871084781
3.0666666666666664,13.4,0.6030325052676777
3.0666666666666664,15.466666666666667,1.0207901473906134
1.0,13.4,0.6473533871084781
3.0666666666666664,15.466666666666667,1.0207901473906134
1.0,15.466666666666667,1.0010473372981334
3.0666666666666664,13.4,0.6030325052676777
5.133333333333333,13.4,0.5028140871124808
3.0666666666666664,15.466666666666667,1.0207901473906134
5.133333333333333,13.4,0.5028140871124808
5.133333333333333,15.466666666666667,0.9563879159605315
3.0666666666666664,15.466666666666667,1.0207901473906134
5.133333333333333,13.4,0.5028140871124808
7.2,13.4,0.3594737995331555
7.2,15.466666666666667,0.8551902981577295
5.133333333333333,13.4,0.5028140871124808
7.2,15.466666666666667,0.8551902981577295
5.133333333333333,15.466666666666667,0.9563879159605315
7.2,13.4,0.3594737995331555
9.266666666666666,13.4,0.19662547974353886
7.2,15.466666666666667,0.8551902981577295
9.266666666666666,13.4,0.19662547974353886
9.266666666666666,15.466666666666667,0.6291491558988295
7.2,15.466666666666667,0.8551902981577295
9.266666666666666,13.4,0.19662547974353886
11.333333333333332,13.4,0.07170748725705821
11.333333333333332,15.466666666666667,0.3731529136512544
9.266666666666666,13.4,0.19662547974353886
11.333333333333332,15.466666666666667,0.3731529136512544
9.266666666666666,15.466666666666667,0.6291491558988295
11.333333333333332,13.4,0.07170748725705821
13.4,13.4,-0.004593154842029105
11.333333333333332,15.466666666666667,0.3731529136512544
13.4,13.4,-0.004593154842029105
13.4,15.466666666666667,0.14364968623345678
11.333333333333332,15.466666666666667,0.3731529136512544
13.4,13.4,-0.004593154842029105
15.466666666666667,13.4,0.018600694947356337
15.466666666666667,15.466666666666667,0.010361854681941052
13.4,13.4,-0.004593154842029105
15.466666666666667,15.466666666666667,0.010361854681941052
13.4,15.466666666666667,0.14364968623345678
15.466666666666667,13.4,0.018600694947356337
17.53333333333333,13.4,0.09974532464224184
15.466666666666667,15.466666666666667,0.010361854681941052
17.53333333333333,13.4,0.09974532464224184
17.53333333333333,15.466666666666667,0.011438564646078406
15.466666666666667,15.466666666666667,0.010361854681941052
17.53333333333333,13.4,0.09974532464224184
19.599999999999998,13.4,0.2388153188877209
19.599999999999998,15.466666666666667,0.09974532464224166
17.53333333333333,13.4,0.09974532464224184
19.599999999999998,15.466666666666667,0.09974532464224166
17.53333333333333,15.466666666666667,0.011438564646078406
19.599999999999998,13.4,0.2388153188877209
21.666666666666664,13.4,0.3937448885505196
19.599999999999998,15.466666666666667,0.09974532464224166
21.666666666666664,13.4,0.3937448885505196
21.666666666666664,15.466666666666667,0.25453480225280506
19.599999999999998,15.466666666666667,0.09974532464224166
21.666666666666664,13.4,0.3937448885505196
23.73333333333333,13.4,0.5449327189831283
23.73333333333333,15.466666666666667,0.4231827611246689
21.666666666666664,13.4,0.3937448885505196
23.73333333333333,15.466666666666667,0.4231827611246689
21.666666666666664,15.466666666666667,0.25453480225280506
23.73333333333333,13.4,0.5449327189831283
25.8,13.4,0.6810435330004814
23.73333333333333,15.466666666666667,0.4231827611246689
25.8,13.4,0.6810435330004814
25.8,15.466666666666667,0.5838614460097331
23.73333333333333,15.466666666666667,0.4231827611246689
25.8,13.4,0.6810435330004814
27.866666666666667,13.4,0.7894736237687043
27.866666666666667,15.466666666666667,0.7186737000369092
25.8,13.4,0.6810435330004814
27.866666666666667,15.466666666666667,0.7186737000369092
25.8,15.466666666666667,0.5838614460097331
27.866666666666667,13.4,0.7894736237687043
29.933333333333334,13.4,0.8720896244924051
27.866666666666667,15.466666666666667,0.7186737000369092
29.933333333333334,13.4,0.8720896244924051
29.933333333333334,15.466666666666667,0.822211279609697
27.866666666666667,15.466666666666667,0.7186737000369092
29.933333333333334,13.4,0.8720896244924051
32.0,13.4,0.9312673089642113
32.0,15.466666666666667,0.9005950521868574
29.933333333333334,13.4,0.8720896244924051
32.0,15.466666666666667,0.9005950521868574
29.933333333333334,15.466666666666667,0.822211279609697
1.0,15.466666666666667,1.0010473372981334
3.0666666666666664,15.466666666666667,1.0207901473906134
1.0,17.53333333333333,0.49704404674047775
3.0666666666666664,15.466666666666667,1.0207901473906134
3.0666666666666664,17.53333333333333,0.57876837947022
1.0,17.53333333333333,0.49704404674047775
3.0666666666666664,15.466666666666667,1.0207901473906134
5.133333333333333,15.466666666666667,0.9563879159605315
5.133333333333333,17.53333333333333,0.778529154905466
3.0666666666666664,15.466666666666667,1.0207901473906134
5.133333333333333,17.53333333333333,0.778529154905466
3.0666666666666664,17.53333333333333,0.57876837947022
5.133333333333333,15.466666666666667,0.9563879159605315
7.2,15.466666666666667,0.8551902981577295
5.133333333333333,17.53333333333333,0.778529154905466
7.2,15.466666666666667,0.8551902981577295
7.2,17.53333333333333,0.9615028619209668
5.133333333333333,17.53333333333333,0.778529154905466
7.2,15.466666666666667,0.8551902981577295
9.266666666666666,15.466666666666667,0.6291491558988295
9.266666666666666,17.53333333333333,1.006955853558948
7.2,15.466666666666667,0.8551902981577295
9.266666666666666,17.53333333333333,1.006955853558948
7.2,17.53333333333333,0.9615028619209668
9.266666666666666,15.466666666666667,0.6291491558988295
11.333333333333332,15.466666666666667,0.3731529136512544
9.266666666666666,17.53333333333333,1.006955853558948
11.333333333333332,15.466666666666667,0.3731529136512544
11.333333333333332,17.53333333333333,0.7987955515261301
9.266666666666666,17.53333333333333,1.006955853558948
11.333333333333332,15.466666666666667,0.3731529136512544
13.4,15.466666666666667,0.14364968623345678
13.4,17.53333333333333,0.48112534108562244
11.333333333333332,15.466666666666667,0.3731529136512544
13.4,17.53333333333333,0.48112534108562244
11.333333333333332,17.53333333333333,0.7987955515261301
13.4,15.466666666666667,0.14364968623345678
15.466666666666667,15.466666666666667,0.010361854681941052
13.4,17.53333333333333,0.48112534108562244
15.466666666666667,15.466666666666667,0.010361854681941052
15.466666666666667,17.53333333333333,0.17216465712201579
13.4,17.53333333333333,0.48112534108562244
15.466666666666667,15.466666666666667,0.010361854681941052
17.53333333333333,15.466666666666667,0.011438564646078406
17.53333333333333,17.53333333333333,0.010361854681941035
15.466666666666667,15.466666666666667,0.010361854681941052
17.53333333333333,17.53333333333333,0.010361854681941035
15.466666666666667,17.53333333333333,0.17216465712201579
17.53333333333333,15.466666666666667,0.011438564646078406
19.599999999999998,15.466666666666667,0.09974532464224166
17.53333333333333,17.53333333333333,0.010361854681941035
19.599999999999998,15.466666666666667,0.09974532464224166
19.599999999999998,17.53333333333333,0.01860069494735638
17.53333333333333,17.53333333333333,0.010361854681941035
19.599999999999998,15.466666666666667,0.09974532464224166
21.666666666666664,15.466666666666667,0.25453480225280506
21.666666666666664,17.53333333333333,0.12799501288888632
19.599999999999998,15.466666666666667,0.09974532464224166
21.666666666666664,17.53333333333333,0.12799501288888632
19.599999999999998,17.53333333333333,0.01860069494735638
21.666666666666664,15.466666666666667,0.25453480225280506
23.73333333333333,15.466666666666667,0.4231827611246689
21.666666666666664,17.53333333333333,0.12799501288888632
23.73333333333333,15.466666666666667,0.4231827611246689
23.73333333333333,17.53333333333333,0.30429543281383725
21.666666666666664,17.53333333333333,0.12799501288888632
23.73333333333333,15.466666666666667,0.4231827611246689
25.8,15.466666666666667,0.5838614460097331
25.8,17.53333333333333,0.4823013934608746
23.73333333333333,15.466666666666667,0.4231827611246689
25.8,17.53333333333333,0.4823013934608746
23.73333333333333,17.53333333333333,0.30429543281383725
25.8,15.466666666666667,0.5838614460097331
27.866666666666667,15.466666666666667,0.7186737000369092
25.8,17.53333333333333,0.4823013934608746
27.866666666666667,15.466666666666667,0.7186737000369092
27.866666666666667,17.53333333333333,0.6411168351013847
25.8,17.53333333333333,0.4823013934608746
27.866666666666667,15.466666666666667,0.7186737000369092
29.933333333333334,15.466666666666667,0.822211279609697
29.933333333333334,17.53333333333333,0.7680685977352294
27.866666666666667,15.466666666666667,0.7186737000369092
29.933333333333334,17.53333333333333,0.7680685977352294
27.866666666666667,17.53333333333333,0.6411168351013847
29.933333333333334,15.466666666666667,0.822211279609697
32.0,15.466666666666667,0.9005950521868574
29.933333333333334,17.53333333333333,0.7680685977352294
32.0,15.466666666666667,0.9005950521868574
32.0,17.53333333333333,0.8635186040053839
29.933333333333334,17.53333333333333,0.7680685977352294
1.0,17.53333333333333,0.49704404674047775
3.0666666666666664,17.53333333333333,0.57876837947022
3.0666666666666664,19.599999999999998,0.012157443814614536
1.0,17.53333333333333,0.49704404674047775
3.0666666666666664,19.599999999999998,0.012157443814614536
1.0,19.599999999999998,0.09243165977784694
3.0666666666666664,17.53333333333333,0.57876837947022
5.133333333333333,17.53333333333333,0.778529154905466
3.0666666666666664,19.599999999999998,0.012157443814614536
5.133333333333333,17.53333333333333,0.778529154905466
5.133333333333333,19.599999999999998,0.03562814084003077
3.0666666666666664,19.599999999999998,0.012157443814614536
5.133333333333333,17.53333333333333,0.778529154905466
7.2,17.53333333333333,0.9615028619209668
7.2,19.599999999999998,0.29097064332603073
5.133333333333333,17.53333333333333,0.778529154905466
7.2,19.599999999999998,0.29097064332603073
5.133333333333333,19.599999999999998,0.03562814084003077
7.2,17.53333333333333,0.9615028619209668
9.266666666666666,17.53333333333333,1.006955853558948
7.2,19.599999999999998,0.29097064332603073
9.266666666666666,17.53333333333333,1.006955853558948
9.266666666666666,19.599999999999998,0.7632552764082625
7.2,19.599999999999998,0.29097064332603073
9.266666666666666,17.53333333333333,1.006955853558948
11.333333333333332,17.53333333333333,0.7987955515261301
11.333333333333332,19.599999999999998,1.0109908767355078
9.266666666666666,17.53333333333333,1.006955853558948
11.333333333333332,19.599999999999998,1.0109908767355078
9.266666666666666,19.599999999999998,0.7632552764082625
11.333333333333332,17.53333333333333,0.7987955515261301
13.4,17.53333333333333,0.48112534108562244
11.333333333333332,19.599999999999998,1.0109908767355078
13.4,17.53333333333333,0.48112534108562244
13.4,19.599999999999998,0.8518884473602574
11.333333333333332,19.599999999999998,1.0109908767355078
13.4,17.53333333333333,0.48112534108562244
15.466666666666667,17.53333333333333,0.17216465712201579
15.466666666666667,19.599999999999998,0.48112534108562277
13.4,17.53333333333333,0.48112534108562244
15.466666666666667,19.599999999999998,0.48112534108562277
13.4,19.599999999999998,0.8518884473602574
15.466666666666667,17.53333333333333,0.17216465712201579
17.53333333333333,17.53333333333333,0.010361854681941035
15.466666666666667,19.599999999999998,0.48112534108562277
17.53333333333333,17.53333333333333,0.010361854681941035
17.53333333333333,19.599999999999998,0.14364968623345697
15.466666666666667,19.599999999999998,0.48112534108562277
17.53333333333333,17.53333333333333,0.010361854681941035
19.599999999999998,17.53333333333333,0.01860069494735638
19.599999999999998,19.599999999999998,-0.004593154842029082
17.53333333333333,17.53333333333333,0.010361854681941035
19.599999999999998,19.599999999999998,-0.004593154842029082
17.53333333333333,19.599999999999998,0.14364968623345697
19.599999999999998,17.53333333333333,0.01860069494735638
21.666666666666664,17.53333333333333,0.12799501288888632
19.599999999999998,19.599999999999998,-0.004593154842029082
21.666666666666664,17.53333333333333,0.12799501288888632
21.666666666666664,19.599999999999998,0.045269126368001775
19.599999999999998,19.599999999999998,-0.004593154842029082
21.666666666666664,17.53333333333333,0.12799501288888632
23.73333333333333,17.53333333333333,0.30429543281383725
23.73333333333333,19.599999999999998,0.19149447967354924
21.666666666666664,17.53333333333333,0.12799501288888632
23.73333333333333,19.599999999999998,0.19149447967354924
21.666666666666664,19.599999999999998,0.045269126368001775
23.73333333333333,17.53333333333333,0.30429543281383725
25.8,17.53333333333333,0.4823013934608746
23.73333333333333,19.599999999999998,0.19149447967354924
25.8,17.53333333333333,0.4823013934608746
25.8,19.599999999999998,0.38107492227312795
23.73333333333333,19.599999999999998,0.19149447967354924
25.8,17.53333333333333,0.4823013934608746
27.866666666666667,17.53333333333333,0.6411168351013847
27.866666666666667,19.599999999999998,0.5626473360169101
25.8,17.53333333333333,0.4823013934608746
27.866666666666667,19.599999999999998,0.5626473360169101
25.8,19.599999999999998,0.38107492227312795
27.866666666666667,17.53333333333333,0.6411168351013847
29.933333333333334,17.53333333333333,0.7680685977352294
27.866666666666667,19.599999999999998,0.5626473360169101
29.933333333333334,17.53333333333333,0.7680685977352294
29.933333333333334,19.599999999999998,0.7098529529882763
27.866666666666667,19.599999999999998,0.5626473360169101
29.933333333333334,17.53333333333333,0.7680685977352294
32.0,17.53333333333333,0.8635186040053839
32.0,19.599999999999998,0.8259180488399163
29.933333333333334,17.53333333333333,0.7680685977352294
32.0,19.599999999999998,0.8259180488399163
29.933333333333334,19.599999999999998,0.7098529529882763
1.0,19.599999999999998,0.09243165977784694
3.0666666666666664,19.599999999999998,0.012157443814614536
1.0,21.666666666666664,0.9240534373712042
3.0666666666666664,19.599999999999998,0.012157443814614536
3.0666666666666664,21.666666666666664,0.8872898574871116
1.0,21.666666666666664,0.9240534373712042
3.0666666666666664,19.599999999999998,0.012157443814614536
5.133333333333333,19.599999999999998,0.03562814084003077
5.133333333333333,21.666666666666664,0.6016406522939226
3.0666666666666664,19.599999999999998,0.012157443814614536
5.133333333333333,21.666666666666664,0.6016406522939226
3.0666666666666664,21.666666666666664,0.8872898574871116
5.133333333333333,19.599999999999998,0.03562814084003077
7.2,19.599999999999998,0.29097064332603073
5.133333333333333,21.666666666666664,0.6016406522939226
7.2,19.599999999999998,0.29097064332603073
7.2,21.666666666666664,0.09213114985434616
5.133333333333333,21.666666666666664,0.6016406522939226
7.2,19.599999999999998,0.29097064332603073
9.266666666666666,19.599999999999998,0.7632552764082625
9.266666666666666,21.666666666666664,0.0910836976115998
7.2,19.599999999999998,0.29097064332603073
9.266666666666666,21.666666666666664,0.0910836976115998
7.2,21.666666666666664,0.09213114985434616
9.266666666666666,19.599999999999998,0.7632552764082625
11.333333333333332,19.599999999999998,1.0109908767355078
9.266666666666666,21.666666666666664,0.0910836976115998
11.333333333333332,19.599999999999998,1.0109908767355078
11.333333333333332,21.666666666666664,0.6608480230798903
9.266666666666666,21.666666666666664,0.0910836976115998
11.333333333333332,19.599999999999998,1.0109908767355078
13.4,19.599999999999998,0.8518884473602574
13.4,21.666666666666664,1.010990876735507
11.333333333333332,19.599999999999998,1.0109908767355078
13.4,21.666666666666664,1.010990876735507
11.333333333333332,21.666666666666664,0.6608480230798903
13.4,19.599999999999998,0.8518884473602574
15.466666666666667,19.599999999999998,0.48112534108562277
13.4,21.666666666666664,1.010990876735507
15.466666666666667,19.599999999999998,0.48112534108562277
15.466666666666667,21.666666666666664,0.7987955515261302
13.4,21.666666666666664,1.010990876735507
15.466666666666667,19.599999999999998,0.48112534108562277
17.53333333333333,19.599999999999998,0.14364968623345697
17.53333333333333,21.666666666666664,0.373152913651254
15.466666666666667,19.599999999999998,0.48112534108562277
17.53333333333333,21.666666666666664,0.373152913651254
15.466666666666667,21.666666666666664,0.7987955515261302
17.53333333333333,19.599999999999998,0.14364968623345697
19.599999999999998,19.599999999999998,-0.004593154842029082
17.53333333333333,21.666666666666664,0.373152913651254
19.599999999999998,19.599999999999998,-0.004593154842029082
19.599999999999998,21.666666666666664,0.07170748725705821
17.53333333333333,21.666666666666664,0.373152913651254
19.599999999999998,19.599999999999998,-0.004593154842029082
21.666666666666664,19.599999999999998,0.045269126368001775
21.666666666666664,21.666666666666664,-0.005515289114675368
19.599999999999998,19.599999999999998,-0.004593154842029082
21.666666666666664,21.666666666666664,-0.005515289114675368
19.599999999999998,21.666666666666664,0.07170748725705821
21.666666666666664,19.599999999999998,0.045269126368001775
23.73333333333333,19.599999999999998,0.19149447967354924
21.666666666666664,21.666666666666664,-0.005515289114675368
23.73333333333333,19.599999999999998,0.19149447967354924
23.73333333333333,21.666666666666664,0.10756652301984475
21.666666666666664,21.666666666666664,-0.005515289114675368
23.73333333333333,19.599999999999998,0.19149447967354924
25.8,19.599999999999998,0.38107492227312795
25.8,21.666666666666664,0.29001623619305616
23.73333333333333,19.599999999999998,0.19149447967354924
25.8,21.666666666666664,0.29001623619305616
23.73333333333333,21.666666666666664,0.10756652301984475
25.8,19.599999999999998,0.38107492227312795
27.866666666666667,19.599999999999998,0.5626473360169101
25.8,21.666666666666664,0.29001623619305616
27.866666666666667,19.599999999999998,0.5626473360169101
27.866666666666667,21.666666666666664,0.48624837744307
25.8,21.666666666666664,0.29001623619305616
27.866666666666667,19.599999999999998,0.5626473360169101
29.933333333333334,19.599999999999998,0.7098529529882763
29.933333333333334,21.666666666666664,0.6553659229134989
27.866666666666667,19.599999999999998,0.5626473360169101
29.933333333333334,21.666666666666664,0.6553659229134989
27.866666666666667,21.666666666666664,0.48624837744307
29.933333333333334,19.599999999999998,0.7098529529882763
32.0,19.599999999999998,0.8259180488399163
29.933333333333334,21.666666666666664,0.6553659229134989
32.0,19.599999999999998,0.8259180488399163
32.0,21.666666666666664,0.785884333948616
29.933333333333334,21.666666666666664,0.6553659229134989
1.0,21.666666666666664,0.9240534373712042
3.0666666666666664,21.666666666666664,0.8872898574871116
3.0666666666666664,23.73333333333333,0.2591382485986655
1.0,21.666666666666664,0.9240534373712042
3.0666666666666664,23.73333333333333,0.2591382485986655
1.0,23.73333333333333,0.15394369491491577
3.0666666666666664,21.666666666666664,0.8872898574871116
5.133333333333333,21.666666666666664,0.6016406522939226
3.0666666666666664,23.73333333333333,0.2591382485986655
5.133333333333333,21.666666666666664,0.6016406522939226
5.133333333333333,23.73333333333333,0.6606309947542854
3.0666666666666664,23.73333333333333,0.2591382485986655
5.133333333333333,21.666666666666664,0.6016406522939226
7.2,21.666666666666664,0.09213114985434616
7.2,23.73333333333333,0.8778405573890111
5.133333333333333,21.666666666666664,0.6016406522939226
7.2,23.73333333333333,0.8778405573890111
5.133333333333333,23.73333333333333,0.6606309947542854
7.2,21.666666666666664,0.09213114985434616
9.266666666666666,21.666666666666664,0.0910836976115998
7.2,23.73333333333333,0.8778405573890111
9.266666666666666,21.666666666666664,0.0910836976115998
9.266666666666666,23.73333333333333,0.23202340248078362
7.2,23.73333333333333,0.8778405573890111
9.266666666666666,21.666666666666664,0.0910836976115998
11.333333333333332,21.666666666666664,0.6608480230798903
11.333333333333332,23.73333333333333,0.09108369761159975
9.266666666666666,21.666666666666664,0.0910836976115998
11.333333333333332,23.73333333333333,0.09108369761159975
9.266666666666666,23.73333333333333,0.23202340248078362
11.333333333333332,21.666666666666664,0.6608480230798903
13.4,21.666666666666664,1.010990876735507
11.333333333333332,23.73333333333333,0.09108369761159975
13.4,21.666666666666664,1.010990876735507
13.4,23.73333333333333,0.7632552764082631
11.333333333333332,23.73333333333333,0.09108369761159975
13.4,21.666666666666664,1.010990876735507
15.466666666666667,21.666666666666664,0.7987955515261302
15.466666666666667,23.73333333333333,1.0069558535589498
13.4,21.666666666666664,1.010990876735507
15.466666666666667,23.73333333333333,1.0069558535589498
13.4,23.73333333333333,0.7632552764082631
15.466666666666667,21.666666666666664,0.7987955515261302
17.53333333333333,21.666666666666664,0.373152913651254
15.466666666666667,23.73333333333333,1.0069558535589498
17.53333333333333,21.666666666666664,0.373152913651254
17.53333333333333,23.73333333333333,0.6291491558988292
15.466666666666667,23.73333333333333,1.0069558535589498
17.53333333333333,21.666666666666664,0.373152913651254
19.599999999999998,21.666666666666664,0.07170748725705821
19.599999999999998,23.73333333333333,0.19662547974353903
17.53333333333333,21.666666666666664,0.373152913651254
19.599999999999998,23.73333333333333,0.19662547974353903
17.53333333333333,23.73333333333333,0.6291491558988292
19.599999999999998,21.666666666666664,0.07170748725705821
21.666666666666664,21.666666666666664,-0.005515289114675368
19.599999999999998,23.73333333333333,0.19662547974353903
21.666666666666664,21.666666666666664,-0.005515289114675368
21.666666666666664,23.73333333333333,0.00749445238827582
19.599999999999998,23.73333333333333,0.19662547974353903
21.666666666666664,21.666666666666664,-0.005515289114675368
23.73333333333333,21.666666666666664,0.10756652301984475
23.73333333333333,23.73333333333333,0.04167079141320392
21.666666666666664,21.666666666666664,-0.005515289114675368
23.73333333333333,23.73333333333333,0.04167079141320392
21.666666666666664,23.73333333333333,0.00749445238827582
23.73333333333333,21.666666666666664,0.10756652301984475
25.8,21.666666666666664,0.29001623619305616
23.73333333333333,23.73333333333333,0.04167079141320392
25.8,21.666666666666664,0.29001623619305616
25.8,23.73333333333333,0.2130911975331813
23.73333333333333,23.73333333333333,0.04167079141320392
25.8,21.666666666666664,0.29001623619305616
27.866666666666667,21.666666666666664,0.48624837744307
27.866666666666667,23.73333333333333,0.4155004061743857
25.8,21.666666666666664,0.29001623619305616
27.866666666666667,23.73333333333333,0.4155004061743857
25.8,23.73333333333333,0.2130911975331813
27.866666666666667,21.666666666666664,0.48624837744307
29.933333333333334,21.666666666666664,0.6553659229134989
27.866666666666667,23.73333333333333,0.4155004061743857
29.933333333333334,21.666666666666664,0.6553659229134989
29.933333333333334,23.73333333333333,0.6011115904160363
27.866666666666667,23.73333333333333,0.4155004061743857
29.933333333333334,21.666666666666664,0.6553659229134989
32.0,21.666666666666664,0.785884333948616
32.0,23.73333333333333,0.7503070967797424
29.933333333333334,21.666666666666664,0.6553659229134989
32.0,23.73333333333333,0.7503070967797424
29.933333333333334,23.73333333333333,0.6011115904160363
1.0,23.73333333333333,0.15394369491491577
3.0666666666666664,23.73333333333333,0.2591382485986655
1.0,25.8,0.7310657493946459
3.0666666666666664,23.73333333333333,0.2591382485986655
3.0666666666666664,25.8,0.8065649668276272
1.0,25.8,0.7310657493946459
3.0666666666666664,23.73333333333333,0.2591382485986655
5.133333333333333,23.73333333333333,0.6606309947542854
5.133333333333333,25.8,0.29998922856429483
3.0666666666666664,23.73333333333333,0.2591382485986655
5.133333333333333,25.8,0.29998922856429483
3.0666666666666664,25.8,0.8065649668276272
5.133333333333333,23.73333333333333,0.6606309947542854
7.2,23.73333333333333,0.8778405573890111
5.133333333333333,25.8,0.29998922856429483
7.2,23.73333333333333,0.8778405573890111
7.2,25.8,0.37463274959010445
5.133333333333333,25.8,0.29998922856429483
7.2,23.73333333333333,0.8778405573890111
9.266666666666666,23.73333333333333,0.23202340248078362
9.266666666666666,25.8,0.8778405573890113
7.2,23.73333333333333,0.8778405573890111
9.266666666666666,25.8,0.8778405573890113
7.2,25.8,0.37463274959010445
9.266666666666666,23.73333333333333,0.23202340248078362
11.333333333333332,23.73333333333333,0.09108369761159975
9.266666666666666,25.8,0.8778405573890113
11.333333333333332,23.73333333333333,0.09108369761159975
11.333333333333332,25.8,0.09213114985434669
9.266666666666666,25.8,0.8778405573890113
11.333333333333332,23.73333333333333,0.09108369761159975
13.4,23.73333333333333,0.7632552764082631
13.4,25.8,0.2909706433260296
11.333333333333332,23.73333333333333,0.09108369761159975
13.4,25.8,0.2909706433260296
11.333333333333332,25.8,0.09213114985434669
13.4,23.73333333333333,0.7632552764082631
15.466666666666667,23.73333333333333,1.0069558535589498
13.4,25.8,0.2909706433260296
15.466666666666667,23.73333333333333,1.0069558535589498
15.466666666666667,25.8,0.9615028619209663
13.4,25.8,0.2909706433260296
15.466666666666667,23.73333333333333,1.0069558535589498
17.53333333333333,23.73333333333333,0.6291491558988292
17.53333333333333,25.8,0.8551902981577288
15.466666666666667,23.73333333333333,1.0069558535589498
17.53333333333333,25.8,0.8551902981577288
15.466666666666667,25.8,0.9615028619209663
17.53333333333333,23.73333333333333,0.6291491558988292
19.599999999999998,23.73333333333333,0.19662547974353903
17.53333333333333,25.8,0.8551902981577288
19.599999999999998,23.73333333333333,0.19662547974353903
19.599999999999998,25.8,0.359473799533156
17.53333333333333,25.8,0.8551902981577288
19.599999999999998,23.73333333333333,0.19662547974353903
21.666666666666664,23.73333333333333,0.00749445238827582
21.666666666666664,25.8,0.038788743804522664
19.599999999999998,23.73333333333333,0.19662547974353903
21.666666666666664,25.8,0.038788743804522664
19.599999999999998,25.8,0.359473799533156
21.666666666666664,23.73333333333333,0.00749445238827582
23.73333333333333,23.73333333333333,0.04167079141320392
21.666666666666664,25.8,0.038788743804522664
23.73333333333333,23.73333333333333,0.04167079141320392
23.73333333333333,25.8,0.013574005402928272
21.666666666666664,25.8,0.038788743804522664
23.73333333333333,23.73333333333333,0.04167079141320392
25.8,23.73333333333333,0.2130911975331813
25.8,25.8,0.152260182758554
23.73333333333333,23.73333333333333,0.04167079141320392
25.8,25.8,0.152260182758554
23.73333333333333,25.8,0.013574005402928272
25.8,23.73333333333333,0.2130911975331813
27.866666666666667,23.73333333333333,0.4155004061743857
25.8,25.8,0.152260182758554
27.866666666666667,23.73333333333333,0.4155004061743857
27.866666666666667,25.8,0.3596471888999865
25.8,25.8,0.152260182758554
27.866666666666667,23.73333333333333,0.4155004061743857
29.933333333333334,23.73333333333333,0.6011115904160363
29.933333333333334,25.8,0.5564541122419919
27.866666666666667,23.73333333333333,0.4155004061743857
29.933333333333334,25.8,0.5564541122419919
27.866666666666667,25.8,0.3596471888999865
29.933333333333334,23.73333333333333,0.6011115904160363
32.0,23.73333333333333,0.7503070967797424
29.933333333333334,25.8,0.5564541122419919
32.0,23.73333333333333,0.7503070967797424
32.0,25.8,0.7165699484949111
29.933333333333334,25.8,0.5564541122419919
1.0,25.8,0.7310657493946459
3.0666666666666664,25.8,0.8065649668276272
3.0666666666666664,27.866666666666667,0.23417825160279093
1.0,25.8,0.7310657493946459
3.0666666666666664,27.866666666666667,0.23417825160279093
1.0,27.866666666666667,0.3625944671323429
3.0666666666666664,25.8,0.8065649668276272
5.133333333333333,25.8,0.29998922856429483
3.0666666666666664,27.866666666666667,0.23417825160279093
5.133333333333333,25.8,0.29998922856429483
5.133333333333333,27.866666666666667,0.8170611074455195
3.0666666666666664,27.866666666666667,0.23417825160279093
5.133333333333333,25.8,0.29998922856429483
7.2,25.8,0.37463274959010445
7.2,27.866666666666667,0.2999892285642949
5.133333333333333,25.8,0.29998922856429483
7.2,27.866666666666667,0.2999892285642949
5.133333333333333,27.866666666666667,0.8170611074455195
7.2,25.8,0.37463274959010445
9.266666666666666,25.8,0.8778405573890113
7.2,27.866666666666667,0.2999892285642949
9.266666666666666,25.8,0.8778405573890113
9.266666666666666,27.866666666666667,0.6606309947542841
7.2,27.866666666666667,0.2999892285642949
9.266666666666666,25.8,0.8778405573890113
11.333333333333332,25.8,0.09213114985434669
11.333333333333332,27.866666666666667,0.6016406522939254
9.266666666666666,25.8,0.8778405573890113
11.333333333333332,27.866666666666667,0.6016406522939254
9.266666666666666,27.866666666666667,0.6606309947542841
11.333333333333332,25.8,0.09213114985434669
13.4,25.8,0.2909706433260296
11.333333333333332,27.866666666666667,0.6016406522939254
13.4,25.8,0.2909706433260296
13.4,27.866666666666667,0.03562814084003027
11.333333333333332,27.866666666666667,0.6016406522939254
13.4,25.8,0.2909706433260296
15.466666666666667,25.8,0.9615028619209663
15.466666666666667,27.866666666666667,0.7785291549054657
13.4,25.8,0.2909706433260296
15.466666666666667,27.866666666666667,0.7785291549054657
13.4,27.866666666666667,0.03562814084003027
15.466666666666667,25.8,0.9615028619209663
17.53333333333333,25.8,0.8551902981577288
15.466666666666667,27.866666666666667,0.7785291549054657
17.53333333333333,25.8,0.8551902981577288
17.53333333333333,27.866666666666667,0.9563879159605323
15.466666666666667,27.866666666666667,0.7785291549054657
17.53333333333333,25.8,0.8551902981577288
19.599999999999998,25.8,0.359473799533156
19.599999999999998,27.866666666666667,0.5028140871124809
17.53333333333333,25.8,0.8551902981577288
19.599999999999998,27.866666666666667,0.5028140871124809
17.53333333333333,27.866666666666667,0.9563879159605323
19.599999999999998,25.8,0.359473799533156
21.666666666666664,25.8,0.038788743804522664
19.599999999999998,27.866666666666667,0.5028140871124809
21.666666666666664,25.8,0.038788743804522664
21.666666666666664,27.866666666666667,0.10500816267131097
19.599999999999998,27.866666666666667,0.5028140871124809
21.666666666666664,25.8,0.038788743804522664
23.73333333333333,25.8,0.013574005402928272
23.73333333333333,27.866666666666667,-0.006255261562815329
21.666666666666664,25.8,0.038788743804522664
23.73333333333333,27.866666666666667,-0.006255261562815329
21.666666666666664,27.866666666666667,0.10500816267131097
23.73333333333333,25.8,0.013574005402928272
25.8,25.8,0.152260182758554
23.73333333333333,27.866666666666667,-0.006255261562815329
25.8,25.8,0.152260182758554
25.8,27.866666666666667,0.11357423561311038
23.73333333333333,27.866666666666667,-0.006255261562815329
25.8,25.8,0.152260182758554
27.866666666666667,25.8,0.3596471888999865
27.866666666666667,27.866666666666667,0.3140076423818954
25.8,25.8,0.152260182758554
27.866666666666667,27.866666666666667,0.3140076423818954
25.8,27.866666666666667,0.11357423561311038
27.866666666666667,25.8,0.3596471888999865
29.933333333333334,25.8,0.5564541122419919
27.866666666666667,27.866666666666667,0.3140076423818954
29.933333333333334,25.8,0.5564541122419919
29.933333333333334,27.866666666666667,0.5206550005527715
27.866666666666667,27.866666666666667,0.3140076423818954
29.933333333333334,25.8,0.5564541122419919
32.0,25.8,0.7165699484949111
32.0,27.866666666666667,0.6899093318808339
29.933333333333334,25.8,0.5564541122419919
32.0,27.866666666666667,0.6899093318808339
29.933333333333334,27.866666666666667,0.5206550005527715
1.0,27.866666666666667,0.3625944671323429
3.0666666666666664,27.866666666666667,0.23417825160279093
1.0,29.933333333333334,0.6529990619023956
3.0666666666666664,27.866666666666667,0.23417825160279093
3.0666666666666664,29.933333333333334,0.8873130064094692
1.0,29.933333333333334,0.6529990619023956
3.0666666666666664,27.866666666666667,0.23417825160279093
5.133333333333333,27.866666666666667,0.8170611074455195
5.133333333333333,29.933333333333334,0.23417825160279107
3.0666666666666664,27.866666666666667,0.23417825160279093
5.133333333333333,29.933333333333334,0.23417825160279107
3.0666666666666664,29.933333333333334,0.8873130064094692
5.133333333333333,27.866666666666667,0.8170611074455195
7.2,27.866666666666667,0.2999892285642949
5.133333333333333,29.933333333333334,0.23417825160279107
7.2,27.866666666666667,0.2999892285642949
7.2,29.933333333333334,0.8065649668276267
5.133333333333333,29.933333333333334,0.23417825160279107
7.2,27.866666666666667,0.2999892285642949
9.266666666666666,27.866666666666667,0.6606309947542841
9.266666666666666,29.933333333333334,0.25913824859866386
7.2,27.866666666666667,0.2999892285642949
9.266666666666666,29.933333333333334,0.25913824859866386
7.2,29.933333333333334,0.8065649668276267
9.266666666666666,27.866666666666667,0.6606309947542841
11.333333333333332,27.866666666666667,0.6016406522939254
9.266666666666666,29.933333333333334,0.25913824859866386
11.333333333333332,27.866666666666667,0.6016406522939254
11.333333333333332,29.933333333333334,0.8872898574871126
9.266666666666666,29.933333333333334,0.25913824859866386
11.333333333333332,27.866666666666667,0.6016406522939254
13.4,27.866666666666667,0.03562814084003027
13.4,29.933333333333334,0.012157443814614739
11.333333333333332,27.866666666666667,0.6016406522939254
13.4,29.933333333333334,0.012157443814614739
11.333333333333332,29.933333333333334,0.8872898574871126
13.4,27.866666666666667,0.03562814084003027
15.466666666666667,27.866666666666667,0.7785291549054657
13.4,29.933333333333334,0.012157443814614739
15.466666666666667,27.866666666666667,0.7785291549054657
15.466666666666667,29.933333333333334,0.5787683794702192
13.4,29.933333333333334,0.012157443814614739
15.466666666666667,27.866666666666667,0.7785291549054657
17.53333333333333,27.866666666666667,0.9563879159605323
17.53333333333333,29.933333333333334,1.0207901473906131
15.466666666666667,27.866666666666667,0.7785291549054657
17.53333333333333,29.933333333333334,1.0207901473906131
15.466666666666667,29.933333333333334,0.5787683794702192
17.53333333333333,27.866666666666667,0.9563879159605323
19.599999999999998,27.866666666666667,0.5028140871124809
17.53333333333333,29.933333333333334,1.0207901473906131
19.599999999999998,27.866666666666667,0.5028140871124809
19.599999999999998,29.933333333333334,0.603032505267678
17.53333333333333,29.933333333333334,1.0207901473906131
19.599999999999998,27.866666666666667,0.5028140871124809
21.666666666666664,27.866666666666667,0.10500816267131097
21.666666666666664,29.933333333333334,0.1429598235382183
19.599999999999998,27.866666666666667,0.5028140871124809
21.666666666666664,29.933333333333334,0.1429598235382183
19.599999999999998,29.933333333333334,0.603032505267678
21.666666666666664,27.866666666666667,0.10500816267131097
23.73333333333333,27.866666666666667,-0.006255261562815329
21.666666666666664,29.933333333333334,0.1429598235382183
23.73333333333333,27.866666666666667,-0.006255261562815329
23.73333333333333,29.933333333333334,-0.0009133002575105433
21.666666666666664,29.933333333333334,0.1429598235382183
23.73333333333333,27.866666666666667,-0.006255261562815329
25.8,27.866666666666667,0.11357423561311038
25.8,29.933333333333334,0.08527648543179121
23.73333333333333,27.866666666666667,-0.006255261562815329
25.8,29.933333333333334,0.08527648543179121
23.73333333333333,29.933333333333334,-0.0009133002575105433
25.8,27.866666666666667,0.11357423561311038
27.866666666666667,27.866666666666667,0.3140076423818954
25.8,29.933333333333334,0.08527648543179121
27.866666666666667,27.866666666666667,0.3140076423818954
27.866666666666667,29.933333333333334,0.28857236984559254
25.8,29.933333333333334,0.08527648543179121
27.866666666666667,27.866666666666667,0.3140076423818954
29.933333333333334,27.866666666666667,0.5206550005527715
29.933333333333334,29.933333333333334,0.4970073549699837
27.866666666666667,27.866666666666667,0.3140076423818954
29.933333333333334,29.933333333333334,0.4970073549699837
27.866666666666667,29.933333333333334,0.28857236984559254
29.933333333333334,27.866666666666667,0.5206550005527715
32.0,27.866666666666667,0.6899093318808339
29.933333333333334,29.933333333333334,0.4970073549699837
32.0,27.866666666666667,0.6899093318808339
32.0,29.933333333333334,0.6727024173564654
29.933333333333334,29.933333333333334,0.4970073549699837
1.0,29.933333333333334,0.6529990619023956
3.0666666666666664,29.933333333333334,0.8873130064094692
3.0666666666666664,32.0,0.6529990619023961
1.0,29.933333333333334,0.6529990619023956
3.0666666666666664,32.0,0.6529990619023961
1.0,32.0,-0.17221717801002184
3.0666666666666664,29.933333333333334,0.8873130064094692
5.133333333333333,29.933333333333334,0.23417825160279107
3.0666666666666664,32.0,0.6529990619023961
5.133333333333333,29.933333333333334,0.23417825160279107
5.133333333333333,32.0,0.3625944671323427
3.0666666666666664,32.0,0.6529990619023961
5.133333333333333,29.933333333333334,0.23417825160279107
7.2,29.933333333333334,0.8065649668276267
7.2,32.0,0.7310657493946457
5.133333333333333,29.933333333333334,0.23417825160279107
7.2,32.0,0.7310657493946457
5.133333333333333,32.0,0.3625944671323427
7.2,29.933333333333334,0.8065649668276267
9.266666666666666,29.933333333333334,0.25913824859866386
7.2,32.0,0.7310657493946457
9.266666666666666,29.933333333333334,0.25913824859866386
9.266666666666666,32.0,0.15394369491491458
7.2,32.0,0.7310657493946457
9.266666666666666,29.933333333333334,0.25913824859866386
11.333333333333332,29.933333333333334,0.8872898574871126
11.333333333333332,32.0,0.9240534373712044
9.266666666666666,29.933333333333334,0.25913824859866386
11.333333333333332,32.0,0.9240534373712044
9.266666666666666,32.0,0.15394369491491458
11.333333333333332,29.933333333333334,0.8872898574871126
13.4,29.933333333333334,0.012157443814614739
11.333333333333332,32.0,0.9240534373712044
13.4,29.933333333333334,0.012157443814614739
13.4,32.0,0.09243165977784738
11.333333333333332,32.0,0.9240534373712044
13.4,29.933333333333334,0.012157443814614739
15.466666666666667,29.933333333333334,0.5787683794702192
15.466666666666667,32.0,0.4970440467404773
13.4,29.933333333333334,0.012157443814614739
15.466666666666667,32.0,0.4970440467404773
13.4,32.0,0.09243165977784738
15.466666666666667,29.933333333333334,0.5787683794702192
17.53333333333333,29.933333333333334,1.0207901473906131
15.466666666666667,32.0,0.4970440467404773
17.53333333333333,29.933333333333334,1.0207901473906131
17.53333333333333,32.0,1.0010473372981334
15.466666666666667,32.0,0.4970440467404773
17.53333333333333,29.933333333333334,1.0207901473906131
19.599999999999998,29.933333333333334,0.603032505267678
19.599999999999998,32.0,0.6473533871084786
17.53333333333333,29.933333333333334,1.0207901473906131
19.599999999999998,32.0,0.6473533871084786
17.53333333333333,32.0,1.0010473372981334
19.599999999999998,29.933333333333334,0.603032505267678
21.666666666666664,29.933333333333334,0.1429598235382183
19.599999999999998,32.0,0.6473533871084786
21.666666666666664,29.933333333333334,0.1429598235382183
21.666666666666664,32.0,0.1760931389406633
19.599999999999998,32.0,0.6473533871084786
21.666666666666664,29.933333333333334,0.1429598235382183
23.73333333333333,29.933333333333334,-0.0009133002575105433
23.73333333333333,32.0,-0.006385320728372853
21.666666666666664,29.933333333333334,0.1429598235382183
23.73333333333333,32.0,-0.006385320728372853
21.666666666666664,32.0,0.1760931389406633
23.73333333333333,29.933333333333334,-0.0009133002575105433
25.8,29.933333333333334,0.08527648543179121
23.73333333333333,32.0,-0.006385320728372853
25.8,29.933333333333334,0.08527648543179121
25.8,32.0,0.0802602527029758
23.73333333333333,32.0,-0.006385320728372853
25.8,29.933333333333334,0.08527648543179121
27.866666666666667,29.933333333333334,0.28857236984559254
27.866666666666667,32.0,0.2749343514799107
25.8,29.933333333333334,0.08527648543179121
27.866666666666667,32.0,0.2749343514799107
25.8,32.0,0.0802602527029758
27.866666666666667,29.933333333333334,0.28857236984559254
29.933333333333334,29.933333333333334,0.4970073549699837
27.866666666666667,32.0,0.2749343514799107
29.933333333333334,29.933333333333334,0.4970073549699837
29.933333333333334,32.0,0.4844697147431823
27.866666666666667,32.0,0.2749343514799107
29.933333333333334,29.933333333333334,0.4970073549699837
32.0,29.933333333333334,0.6727024173564654
32.0,32.0,0.6647421676208649
29.933333333333334,29.933333333333334,0.4970073549699837
32.0,32.0,0.6647421676208649
29.933333333333334,32.0,0.4844697147431823


==> image-mesh-interpolation16_l2_pixel.csv <==
x,y,f_xy
1.0,1.0,0.6649097083660356
3.0666666666666664,1.0,0.6716519241810368
3.0666666666666664,3.0666666666666664,0.4981299797509569
1.0,1.0,0.6649097083660356
3.0666666666666664,3.0666666666666664,0.4981299797509569
1.0,3.0666666666666664,0.4863519396076372
3.0666666666666664,1.0,0.6716519241810368
5.133333333333333,1.0,0.6899667348586245
3.0666666666666664,3.0666666666666664,0.4981299797509569
5.133333333333333,1.0,0.6899667348586245
5.133333333333333,3.0666666666666664,0.5204461912519002
3.0666666666666664,3.0666666666666664,0.4981299797509569
5.133333333333333,1.0,0.6899667348586245
7.2,1.0,0.7147226000663705
7.2,3.0666666666666664,0.5585361989293394
5.133333333333333,1.0,0.6899667348586245
7.2,3.0666666666666664,0.5585361989293394
5.133333333333333,3.0666666666666664,0.5204461912519002
7.2,1.0,0.7147226000663705
9.266666666666666,1.0,0.7507235854383606
7.2,3.0666666666666664,0.5585361989293394
9.266666666666666,1.0,0.7507235854383606
9.266666666666666,3.0666666666666664,0.6001522064067678
7.2,3.0666666666666664,0.5585361989293394
9.266666666666666,1.0,0.7507235854383606
11.333333333333332,1.0,0.7839467389752706
11.333333333333332,3.0666666666666664,0.65780284325871
9.266666666666666,1.0,0.7507235854383606
11.333333333333332,3.0666666666666664,0.65780284325871
9.266666666666666,3.0666666666666664,0.6001522064067678
11.333333333333332,1.0,0.7839467389752706
13.4,1.0,0.8270336792267461
11.333333333333332,3.0666666666666664,0.65780284325871
13.4,1.0,0.8270336792267461
13.4,3.0666666666666664,0.7090395276914974
11.333333333333332,3.0666666666666664,0.65780284325871
13.4,1.0,0.8270336792267461
15.466666666666667,1.0,0.8620221969309874
15.466666666666667,3.0666666666666664,0.7705819372355049
13.4,1.0,0.8270336792267461
15.466666666666667,3.0666666666666664,0.7705819372355049
13.4,3.0666666666666664,0.7090395276914974
15.466666666666667,1.0,0.8620221969309874
17.53333333333333,1.0,0.9014770714322426
15.466666666666667,3.0666666666666664,0.7705819372355049
17.53333333333333,1.0,0.9014770714322426
17.53333333333333,3.0666666666666664,0.8222066723895101
15.466666666666667,3.0666666666666664,0.7705819372355049
17.53333333333333,1.0,0.9014770714322426
19.599999999999998,1.0,0.9304123709318645
19.599999999999998,3.0666666666666664,0.8739702587565267
17.53333333333333,1.0,0.9014770714322426
19.599999999999998,3.0666666666666664,0.8739702587565267
17.53333333333333,3.0666666666666664,0.8222066723895101
19.599999999999998,1.0,0.9304123709318645
21.666666666666664,1.0,0.9595984798341526
19.599999999999998,3.0666666666666664,0.8739702587565267
21.666666666666664,1.0,0.9595984798341526
21.666666666666664,3.0666666666666664,0.9134726658008596
19.599999999999998,3.0666666666666664,0.8739702587565267
21.666666666666664,1.0,0.9595984798341526
23.73333333333333,1.0,0.9735633248245531
23.73333333333333,3.0666666666666664,0.9502597523977616
21.666666666666664,1.0,0.9595984798341526
23.73333333333333,3.0666666666666664,0.9502597523977616
21.666666666666664,3.0666666666666664,0.9134726658008596
23.73333333333333,1.0,0.9735633248245531
25.8,1.0,0.9920689361567661
23.73333333333333,3.0666666666666664,0.9502597523977616
25.8,1.0,0.9920689361567661
25.8,3.0666666666666664,0.971533341249646
23.73333333333333,3.0666666666666664,0.9502597523977616
25.8,1.0,0.9920689361567661
27.866666666666667,1.0,0.9974600043141814
27.866666666666667,3.0666666666666664,0.9893065928088914
25.8,1.0,0.9920689361567661
27.866666666666667,3.0666666666666664,0.9893065928088914
25.8,3.0666666666666664,0.971533341249646
27.866666666666667,1.0,0.9974600043141814
29.933333333333334,1.0,1.0009860683477048
27.866666666666667,3.0666666666666664,0.9893065928088914
29.933333333333334,1.0,1.0009860683477048
29.933333333333334,3.0666666666666664,0.9980287438534162
27.866666666666667,3.0666666666666664,0.9893065928088914
29.933333333333334,1.0,1.0009860683477048
32.0,1.0,0.9970659306170921
32.0,3.0666666666666664,1.0009860683477054
29.933333333333334,1.0,1.0009860683477048
32.0,3.0666666666666664,1.0009860683477054
29.933333333333334,3.0666666666666664,0.9980287438534162
1.0,3.0666666666666664,0.4863519396076372
3.0666666666666664,3.0666666666666664,0.4981299797509569
1.0,5.133333333333333,0.2747671950505795
3.0666666666666664,3.0666666666666664,0.4981299797509569
3.0666666666666664,5.133333333333333,0.2884611626481925
1.0,5.133333333333333,0.2747671950505795
3.0666666666666664,3.0666666666666664,0.4981299797509569
5.133333333333333,3.0666666666666664,0.5204461912519002
5.133333333333333,5.133333333333333,0.31408632445459056
3.0666666666666664,3.0666666666666664,0.4981299797509569
5.133333333333333,5.133333333333333,0.31408632445459056
3.0666666666666664,5.133333333333333,0.2884611626481925
5.133333333333333,3.0666666666666664,0.5204461912519002
7.2,3.0666666666666664,0.5585361989293394
5.133333333333333,5.133333333333333,0.31408632445459056
7.2,3.0666666666666664,0.5585361989293394
7.2,5.133333333333333,0.35928383675176273
5.133333333333333,5.133333333333333,0.31408632445459056
7.2,3.0666666666666664,0.5585361989293394
9.266666666666666,3.0666666666666664,0.6001522064067678
9.266666666666666,5.133333333333333,0.41606028609466367
7.2,3.0666666666666664,0.5585361989293394
9.266666666666666,5.133333333333333,0.41606028609466367
7.2,5.133333333333333,0.35928383675176273
9.266666666666666,3.0666666666666664,0.6001522064067678
11.333333333333332,3.0666666666666664,0.65780284325871
9.266666666666666,5.133333333333333,0.41606028609466367
11.333333333333332,3.0666666666666664,0.65780284325871
11.333333333333332,5.133333333333333,0.48650063174179775
9.266666666666666,5.133333333333333,0.41606028609466367
11.333333333333332,3.0666666666666664,0.65780284325871
13.4,3.0666666666666664,0.7090395276914974
13.4,5.133333333333333,0.5640272889034619
11.333333333333332,3.0666666666666664,0.65780284325871
13.4,5.133333333333333,0.5640272889034619
11.333333333333332,5.133333333333333,0.48650063174179775
13.4,3.0666666666666664,0.7090395276914974
15.466666666666667,3.0666666666666664,0.7705819372355049
13.4,5.133333333333333,0.5640272889034619
15.466666666666667,3.0666666666666664,0.7705819372355049
15.466666666666667,5.133333333333333,0.6419320565491476
13.4,5.133333333333333,0.5640272889034619
15.466666666666667,3.0666666666666664,0.7705819372355049
17.53333333333333,3.0666666666666664,0.8222066723895101
17.53333333333333,5.133333333333333,0.7204764286510754
15.466666666666667,3.0666666666666664,0.7705819372355049
17.53333333333333,5.133333333333333,0.7204764286510754
15.466666666666667,5.133333333333333,0.6419320565491476
17.53333333333333,3.0666666666666664,0.8222066723895101
19.599999999999998,3.0666666666666664,0.8739702587565267
17.53333333333333,5.133333333333333,0.7204764286510754
19.599999999999998,3.0666666666666664,0.8739702587565267
19.599999999999998,5.133333333333333,0.7903991780595817
17.53333333333333,5.133333333333333,0.7204764286510754
19.599999999999998,3.0666666666666664,0.8739702587565267
21.666666666666664,3.0666666666666664,0.9134726658008596
21.666666666666664,5.133333333333333,0.8532363324439771
19.599999999999998,3.0666666666666664,0.8739702587565267
21.666666666666664,5.133333333333333,0.8532363324439771
19.599999999999998,5.133333333333333,0.7903991780595817
21.666666666666664,3.0666666666666664,0.9134726658008596
23.73333333333333,3.0666666666666664,0.9502597523977616
21.666666666666664,5.133333333333333,0.8532363324439771
23.73333333333333,3.0666666666666664,0.9502597523977616
23.73333333333333,5.133333333333333,0.9017916376282397
21.666666666666664,5.133333333333333,0.8532363324439771
23.73333333333333,3.0666666666666664,0.9502597523977616
25.8,3.0666666666666664,0.971533341249646
25.8,5.133333333333333,0.9439365939942965
23.73333333333333,3.0666666666666664,0.9502597523977616
25.8,5.133333333333333,0.9439365939942965
23.73333333333333,5.133333333333333,0.9017916376282397
25.8,3.0666666666666664,0.971533341249646
27.866666666666667,3.0666666666666664,0.9893065928088914
25.8,5.133333333333333,0.9439365939942965
27.866666666666667,3.0666666666666664,0.9893065928088914
27.866666666666667,5.133333333333333,0.9693499840947903
25.8,5.133333333333333,0.9439365939942965
27.866666666666667,3.0666666666666664,0.9893065928088914
29.933333333333334,3.0666666666666664,0.9980287438534162
29.933333333333334,5.133333333333333,0.9893065928088912
27.866666666666667,3.0666666666666664,0.9893065928088914
29.933333333333334,5.133333333333333,0.9893065928088912
27.866666666666667,5.133333333333333,0.9693499840947903
29.933333333333334,3.0666666666666664,0.9980287438534162
32.0,3.0666666666666664,1.0009860683477054
29.933333333333334,5.133333333333333,0.9893065928088912
32.0,3.0666666666666664,1.0009860683477054
32.0,5.133333333333333,0.9974600043141819
29.933333333333334,5.133333333333333,0.9893065928088912
1.0,5.133333333333333,0.2747671950505795
3.0666666666666664,5.133333333333333,0.2884611626481925
3.0666666666666664,7.2,0.08093362950945526
1.0,5.133333333333333,0.2747671950505795
3.0666666666666664,7.2,0.08093362950945526
1.0,7.2,0.07482228333538975
3.0666666666666664,5.133333333333333,0.2884611626481925
5.133333333333333,5.133333333333333,0.31408632445459056
3.0666666666666664,7.2,0.08093362950945526
5.133333333333333,5.133333333333333,0.31408632445459056
5.133333333333333,7.2,0.1091034061879558
3.0666666666666664,7.2,0.08093362950945526
5.133333333333333,5.133333333333333,0.31408632445459056
7.2,5.133333333333333,0.35928383675176273
7.2,7.2,0.14995782025433524
5.133333333333333,5.133333333333333,0.31408632445459056
7.2,7.2,0.14995782025433524
5.133333333333333,7.2,0.1091034061879558
7.2,5.133333333333333,0.35928383675176273
9.266666666666666,5.133333333333333,0.41606028609466367
7.2,7.2,0.14995782025433524
9.266666666666666,5.133333333333333,0.41606028609466367
9.266666666666666,7.2,0.20963733723711828
7.2,7.2,0.14995782025433524
9.266666666666666,5.133333333333333,0.41606028609466367
11.333333333333332,5.133333333333333,0.48650063174179775
11.333333333333332,7.2,0.28953337450550143
9.266666666666666,5.133333333333333,0.41606028609466367
11.333333333333332,7.2,0.28953337450550143
9.266666666666666,7.2,0.20963733723711828
11.333333333333332,5.133333333333333,0.48650063174179775
13.4,5.133333333333333,0.5640272889034619
11.333333333333332,7.2,0.28953337450550143
13.4,5.133333333333333,0.5640272889034619
13.4,7.2,0.38035716560614646
11.333333333333332,7.2,0.28953337450550143
13.4,5.133333333333333,0.5640272889034619
15.466666666666667,5.133333333333333,0.6419320565491476
15.466666666666667,7.2,0.4833936485114346
13.4,5.133333333333333,0.5640272889034619
15.466666666666667,7.2,0.4833936485114346
13.4,7.2,0.38035716560614646
15.466666666666667,5.133333333333333,0.6419320565491476
17.53333333333333,5.133333333333333,0.7204764286510754
15.466666666666667,7.2,0.4833936485114346
17.53333333333333,5.133333333333333,0.7204764286510754
17.53333333333333,7.2,0.5852570855066546
15.466666666666667,7.2,0.4833936485114346
17.53333333333333,5.133333333333333,0.7204764286510754
19.599999999999998,5.133333333333333,0.7903991780595817
19.599999999999998,7.2,0.683637339944215
17.53333333333333,5.133333333333333,0.7204764286510754
19.599999999999998,7.2,0.683637339944215
17.53333333333333,7.2,0.5852570855066546
19.599999999999998,5.133333333333333,0.7903991780595817
21.666666666666664,5.133333333333333,0.8532363324439771
19.599999999999998,7.2,0.683637339944215
21.666666666666664,5.133333333333333,0.8532363324439771
21.666666666666664,7.2,0.7677722278703379
19.599999999999998,7.2,0.683637339944215
21.666666666666664,5.133333333333333,0.8532363324439771
23.73333333333333,5.133333333333333,0.9017916376282397
23.73333333333333,7.2,0.8436668093284599
21.666666666666664,5.133333333333333,0.8532363324439771
23.73333333333333,7.2,0.8436668093284599
21.666666666666664,7.2,0.7677722278703379
23.73333333333333,5.133333333333333,0.9017916376282397
25.8,5.133333333333333,0.9439365939942965
23.73333333333333,7.2,0.8436668093284599
25.8,5.133333333333333,0.9439365939942965
25.8,7.2,0.8977306091173723
23.73333333333333,7.2,0.8436668093284599
25.8,5.133333333333333,0.9439365939942965
27.866666666666667,5.133333333333333,0.9693499840947903
27.866666666666667,7.2,0.9439365939942972
25.8,5.133333333333333,0.9439365939942965
27.866666666666667,7.2,0.9439365939942972
25.8,7.2,0.8977306091173723
27.866666666666667,5.133333333333333,0.9693499840947903
29.933333333333334,5.133333333333333,0.9893065928088912
27.866666666666667,7.2,0.9439365939942972
29.933333333333334,5.133333333333333,0.9893065928088912
29.933333333333334,7.2,0.9715333412496459
27.866666666666667,7.2,0.9439365939942972
29.933333333333334,5.133333333333333,0.9893065928088912
32.0,5.133333333333333,0.9974600043141819
32.0,7.2,0.9920689361567665
29.933333333333334,5.133333333333333,0.9893065928088912
32.0,7.2,0.9920689361567665
29.933333333333334,7.2,0.9715333412496459
1.0,7.2,0.07482228333538975
3.0666666666666664,7.2,0.08093362950945526
1.0,9.266666666666666,-0.018707715173879532
3.0666666666666664,7.2,0.08093362950945526
3.0666666666666664,9.266666666666666,-0.016129955418156365
1.0,9.266666666666666,-0.018707715173879532
3.0666666666666664,7.2,0.08093362950945526
5.133333333333333,7.2,0.1091034061879558
5.133333333333333,9.266666666666666,-0.016037502341194436
3.0666666666666664,7.2,0.08093362950945526
5.133333333333333,9.266666666666666,-0.016037502341194436
3.0666666666666664,9.266666666666666,-0.016129955418156365
5.133333333333333,7.2,0.1091034061879558
7.2,7.2,0.14995782025433524
5.133333333333333,9.266666666666666,-0.016037502341194436
7.2,7.2,0.14995782025433524
7.2,9.266666666666666,0.0011118444587937648
5.133333333333333,9.266666666666666,-0.016037502341194436
7.2,7.2,0.14995782025433524
9.266666666666666,7.2,0.20963733723711828
9.266666666666666,9.266666666666666,0.03714992725602707
7.2,7.2,0.14995782025433524
9.266666666666666,9.266666666666666,0.03714992725602707
7.2,9.266666666666666,0.0011118444587937648
9.266666666666666,7.2,0.20963733723711828
11.333333333333332,7.2,0.28953337450550143
9.266666666666666,9.266666666666666,0.03714992725602707
11.333333333333332,7.2,0.28953337450550143
11.333333333333332,9.266666666666666,0.09973360817076522
9.266666666666666,9.266666666666666,0.03714992725602707
11.333333333333332,7.2,0.28953337450550143
13.4,7.2,0.38035716560614646
13.4,9.266666666666666,0.18916579827318997
11.333333333333332,7.2,0.28953337450550143
13.4,9.266666666666666,0.18916579827318997
11.333333333333332,9.266666666666666,0.09973360817076522
13.4,7.2,0.38035716560614646
15.466666666666667,7.2,0.4833936485114346
13.4,9.266666666666666,0.18916579827318997
15.466666666666667,7.2,0.4833936485114346
15.466666666666667,9.266666666666666,0.30421763446478917
13.4,9.266666666666666,0.18916579827318997
15.466666666666667,7.2,0.4833936485114346
17.53333333333333,7.2,0.5852570855066546
17.53333333333333,9.266666666666666,0.4238220298109854
15.466666666666667,7.2,0.4833936485114346
17.53333333333333,9.266666666666666,0.4238220298109854
15.466666666666667,9.266666666666666,0.30421763446478917
17.53333333333333,7.2,0.5852570855066546
19.599999999999998,7.2,0.683637339944215
17.53333333333333,9.266666666666666,0.4238220298109854
19.599999999999998,7.2,0.683637339944215
19.599999999999998,9.266666666666666,0.5453202262991356
17.53333333333333,9.266666666666666,0.4238220298109854
19.599999999999998,7.2,0.683637339944215
21.666666666666664,7.2,0.7677722278703379
21.666666666666664,9.266666666666666,0.662969865414101
19.599999999999998,7.2,0.683637339944215
21.666666666666664,9.266666666666666,0.662969865414101
19.599999999999998,9.266666666666666,0.5453202262991356
21.666666666666664,7.2,0.7677722278703379
23.73333333333333,7.2,0.8436668093284599
21.666666666666664,9.266666666666666,0.662969865414101
23.73333333333333,7.2,0.8436668093284599
23.73333333333333,9.266666666666666,0.758176810220879
21.666666666666664,9.266666666666666,0.662969865414101
23.73333333333333,7.2,0.8436668093284599
25.8,7.2,0.8977306091173723
25.8,9.266666666666666,0.8436668093284594
23.73333333333333,7.2,0.8436668093284599
25.8,9.266666666666666,0.8436668093284594
23.73333333333333,9.266666666666666,0.758176810220879
25.8,7.2,0.8977306091173723
27.866666666666667,7.2,0.9439365939942972
25.8,9.266666666666666,0.8436668093284594
27.866666666666667,7.2,0.9439365939942972
27.866666666666667,9.266666666666666,0.9017916376282399
25.8,9.266666666666666,0.8436668093284594
27.866666666666667,7.2,0.9439365939942972
29.933333333333334,7.2,0.9715333412496459
29.933333333333334,9.266666666666666,0.9502597523977602
27.866666666666667,7.2,0.9439365939942972
29.933333333333334,9.266666666666666,0.9502597523977602
27.866666666666667,9.266666666666666,0.9017916376282399
29.933333333333334,7.2,0.9715333412496459
32.0,7.2,0.9920689361567665
29.933333333333334,9.266666666666666,0.9502597523977602
32.0,7.2,0.9920689361567665
32.0,9.266666666666666,0.9735633248245525
29.933333333333334,9.266666666666666,0.9502597523977602
1.0,9.266666666666666,-0.018707715173879532
3.0666666666666664,9.266666666666666,-0.016129955418156365
3.0666666666666664,11.333333333333332,0.12562470931689856
1.0,9.266666666666666,-0.018707715173879532
3.0666666666666664,11.333333333333332,0.12562470931689856
1.0,11.333333333333332,0.15136224237524196
3.0666666666666664,9.266666666666666,-0.016129955418156365
5.133333333333333,9.266666666666666,-0.016037502341194436
3.0666666666666664,11.333333333333332,0.12562470931689856
5.133333333333333,9.266666666666666,-0.016037502341194436
5.133333333333333,11.333333333333332,0.08223991814865692
3.0666666666666664,11.333333333333332,0.12562470931689856
5.133333333333333,9.266666666666666,-0.016037502341194436
7.2,9.266666666666666,0.0011118444587937648
7.2,11.333333333333332,0.025595448036855904
5.133333333333333,9.266666666666666,-0.016037502341194436
7.2,11.333333333333332,0.025595448036855904
5.133333333333333,11.333333333333332,0.08223991814865692
7.2,9.266666666666666,0.0011118444587937648
9.266666666666666,9.266666666666666,0.03714992725602707
7.2,11.333333333333332,0.025595448036855904
9.266666666666666,9.266666666666666,0.03714992725602707
9.266666666666666,11.333333333333332,-0.016400120499972557
7.2,11.333333333333332,0.025595448036855904
9.266666666666666,9.266666666666666,0.03714992725602707
11.333333333333332,9.266666666666666,0.09973360817076522
11.333333333333332,11.333333333333332,-0.01209136861431584
9.266666666666666,9.266666666666666,0.03714992725602707
11.333333333333332,11.333333333333332,-0.01209136861431584
9.266666666666666,11.333333333333332,-0.016400120499972557
11.333333333333332,9.266666666666666,0.09973360817076522
13.4,9.266666666666666,0.18916579827318997
11.333333333333332,11.333333333333332,-0.01209136861431584
13.4,9.266666666666666,0.18916579827318997
13.4,11.333333333333332,0.03200858247808465
11.333333333333332,11.333333333333332,-0.01209136861431584
13.4,9.266666666666666,0.18916579827318997
15.466666666666667,9.266666666666666,0.30421763446478917
15.466666666666667,11.333333333333332,0.12369936758224627
13.4,9.266666666666666,0.18916579827318997
15.466666666666667,11.333333333333332,0.12369936758224627
13.4,11.333333333333332,0.03200858247808465
15.466666666666667,9.266666666666666,0.30421763446478917
17.53333333333333,9.266666666666666,0.4238220298109854
15.466666666666667,11.333333333333332,0.12369936758224627
17.53333333333333,9.266666666666666,0.4238220298109854
17.53333333333333,11.333333333333332,0.2520865088016446
15.466666666666667,11.333333333333332,0.12369936758224627
17.53333333333333,9.266666666666666,0.4238220298109854
19.599999999999998,9.266666666666666,0.5453202262991356
19.599999999999998,11.333333333333332,0.39507341214223035
17.53333333333333,9.266666666666666,0.4238220298109854
19.599999999999998,11.333333333333332,0.39507341214223035
17.53333333333333,11.333333333333332,0.2520865088016446
19.599999999999998,9.266666666666666,0.5453202262991356
21.666666666666664,9.266666666666666,0.662969865414101
19.599999999999998,11.333333333333332,0.39507341214223035
21.666666666666664,9.266666666666666,0.662969865414101
21.666666666666664,11.333333333333332,0.5313216144970059
19.599999999999998,11.333333333333332,0.39507341214223035
21.666666666666664,9.266666666666666,0.662969865414101
23.73333333333333,9.266666666666666,0.758176810220879
23.73333333333333,11.333333333333332,0.6629698654141011
21.666666666666664,9.266666666666666,0.662969865414101
23.73333333333333,11.333333333333332,0.6629698654141011
21.666666666666664,11.333333333333332,0.5313216144970059
23.73333333333333,9.266666666666666,0.758176810220879
25.8,9.266666666666666,0.8436668093284594
23.73333333333333,11.333333333333332,0.6629698654141011
25.8,9.266666666666666,0.8436668093284594
25.8,11.333333333333332,0.7677722278703377
23.73333333333333,11.333333333333332,0.6629698654141011
25.8,9.266666666666666,0.8436668093284594
27.866666666666667,9.266666666666666,0.9017916376282399
27.866666666666667,11.333333333333332,0.8532363324439788
25.8,9.266666666666666,0.8436668093284594
27.866666666666667,11.333333333333332,0.8532363324439788
25.8,11.333333333333332,0.7677722278703377
27.866666666666667,9.266666666666666,0.9017916376282399
29.933333333333334,9.266666666666666,0.9502597523977602
27.866666666666667,11.333333333333332,0.8532363324439788
29.933333333333334,9.266666666666666,0.9502597523977602
29.933333333333334,11.333333333333332,0.9134726658008596
27.866666666666667,11.333333333333332,0.8532363324439788
29.933333333333334,9.266666666666666,0.9502597523977602
32.0,9.266666666666666,0.9735633248245525
32.0,11.333333333333332,0.9595984798341531
29.933333333333334,9.266666666666666,0.9502597523977602
32.0,11.333333333333332,0.9595984798341531
29.933333333333334,11.333333333333332,0.9134726658008596
1.0,11.333333333333332,0.15136224237524196
3.0666666666666664,11.333333333333332,0.12562470931689856
1.0,13.4,0.6365308450729539
3.0666666666666664,11.333333333333332,0.12562470931689856
3.0666666666666664,13.4,0.5998768411333902
1.0,13.4,0.6365308450729539
3.0666666666666664,11.333333333333332,0.12562470931689856
5.133333333333333,11.333333333333332,0.08223991814865692
5.133333333333333,13.4,0.49124613326232297
3.0666666666666664,11.333333333333332,0.12562470931689856
5.133333333333333,13.4,0.49124613326232297
3.0666666666666664,13.4,0.5998768411333902
5.133333333333333,11.333333333333332,0.08223991814865692
7.2,11.333333333333332,0.025595448036855904
5.133333333333333,13.4,0.49124613326232297
7.2,11.333333333333332,0.025595448036855904
7.2,13.4,0.33844018304467555
5.133333333333333,13.4,0.49124613326232297
7.2,11.333333333333332,0.025595448036855904
9.266666666666666,11.333333333333332,-0.016400120499972557
9.266666666666666,13.4,0.1849765426798804
7.2,11.333333333333332,0.025595448036855904
9.266666666666666,13.4,0.1849765426798804
7.2,13.4,0.33844018304467555
9.266666666666666,11.333333333333332,-0.016400120499972557
11.333333333333332,11.333333333333332,-0.01209136861431584
9.266666666666666,13.4,0.1849765426798804
11.333333333333332,11.333333333333332,-0.01209136861431584
11.333333333333332,13.4,0.039434828924294486
9.266666666666666,13.4,0.1849765426798804
11.333333333333332,11.333333333333332,-0.01209136861431584
13.4,11.333333333333332,0.03200858247808465
13.4,13.4,-0.013701616486467704
11.333333333333332,11.333333333333332,-0.01209136861431584
13.4,13.4,-0.013701616486467704
11.333333333333332,13.4,0.039434828924294486
13.4,11.333333333333332,0.03200858247808465
15.466666666666667,11.333333333333332,0.12369936758224627
13.4,13.4,-0.013701616486467704
15.466666666666667,11.333333333333332,0.12369936758224627
15.466666666666667,13.4,0.0018613363537805416
13.4,13.4,-0.013701616486467704
15.466666666666667,11.333333333333332,0.12369936758224627
17.53333333333333,11.333333333333332,0.2520865088016446
17.53333333333333,13.4,0.0937911773851954
15.466666666666667,11.333333333333332,0.12369936758224627
17.53333333333333,13.4,0.0937911773851954
15.466666666666667,13.4,0.0018613363537805416
17.53333333333333,11.333333333333332,0.2520865088016446
19.599999999999998,11.333333333333332,0.39507341214223035
17.53333333333333,13.4,0.0937911773851954
19.599999999999998,11.333333333333332,0.39507341214223035
19.599999999999998,13.4,0.23546794716591463
17.53333333333333,13.4,0.0937911773851954
19.599999999999998,11.333333333333332,0.39507341214223035
21.666666666666664,11.333333333333332,0.5313216144970059
21.666666666666664,13.4,0.39507341214223074
19.599999999999998,11.333333333333332,0.39507341214223035
21.666666666666664,13.4,0.39507341214223074
19.599999999999998,13.4,0.23546794716591463
21.666666666666664,11.333333333333332,0.5313216144970059
23.73333333333333,11.333333333333332,0.6629698654141011
21.666666666666664,13.4,0.39507341214223074
23.73333333333333,11.333333333333332,0.6629698654141011
23.73333333333333,13.4,0.5453202262991358
21.666666666666664,13.4,0.39507341214223074
23.73333333333333,11.333333333333332,0.6629698654141011
25.8,11.333333333333332,0.7677722278703377
25.8,13.4,0.6836373399442147
23.73333333333333,11.333333333333332,0.6629698654141011
25.8,13.4,0.6836373399442147
23.73333333333333,13.4,0.5453202262991358
25.8,11.333333333333332,0.7677722278703377
27.866666666666667,11.333333333333332,0.8532363324439788
25.8,13.4,0.6836373399442147
27.866666666666667,11.333333333333332,0.8532363324439788
27.866666666666667,13.4,0.7903991780595814
25.8,13.4,0.6836373399442147
27.866666666666667,11.333333333333332,0.8532363324439788
29.933333333333334,11.333333333333332,0.9134726658008596
29.933333333333334,13.4,0.8739702587565255
27.866666666666667,11.333333333333332,0.8532363324439788
29.933333333333334,13.4,0.8739702587565255
27.866666666666667,13.4,0.7903991780595814
29.933333333333334,11.333333333333332,0.9134726658008596
32.0,11.333333333333332,0.9595984798341531
29.933333333333334,13.4,0.8739702587565255
32.0,11.333333333333332,0.9595984798341531
32.0,13.4,0.9304123709318635
29.933333333333334,13.4,0.8739702587565255
1.0,13.4,0.6365308450729539
3.0666666666666664,13.4,0.5998768411333902
3.0666666666666664,15.466666666666667,1.0857253633198278
1.0,13.4,0.6365308450729539
3.0666666666666664,15.466666666666667,1.0857253633198278
1.0,15.466666666666667,1.102703072675017
3.0666666666666664,13.4,0.5998768411333902
5.133333333333333,13.4,0.49124613326232297
3.0666666666666664,15.466666666666667,1.0857253633198278
5.133333333333333,13.4,0.49124613326232297
5.133333333333333,15.466666666666667,1.0106061588521762
3.0666666666666664,15.466666666666667,1.0857253633198278
5.133333333333333,13.4,0.49124613326232297
7.2,13.4,0.33844018304467555
7.2,15.466666666666667,0.8727372025211622
5.133333333333333,13.4,0.49124613326232297
7.2,15.466666666666667,0.8727372025211622
5.133333333333333,15.466666666666667,1.0106061588521762
7.2,13.4,0.33844018304467555
9.266666666666666,13.4,0.1849765426798804
7.2,15.466666666666667,0.8727372025211622
9.266666666666666,13.4,0.1849765426798804
9.266666666666666,15.466666666666667,0.619305087012022
7.2,15.466666666666667,0.8727372025211622
9.266666666666666,13.4,0.1849765426798804
11.333333333333332,13.4,0.039434828924294486
11.333333333333332,15.466666666666667,0.3658078097457462
9.266666666666666,13.4,0.1849765426798804
11.333333333333332,15.466666666666667,0.3658078097457462
9.266666666666666,15.466666666666667,0.619305087012022
11.333333333333332,13.4,0.039434828924294486
13.4,13.4,-0.013701616486467704
11.333333333333332,15.466666666666667,0.3658078097457462
13.4,13.4,-0.013701616486467704
13.4,15.466666666666667,0.1065470468793735
11.333333333333332,15.466666666666667,0.3658078097457462
13.4,13.4,-0.013701616486467704
15.466666666666667,13.4,0.0018613363537805416
15.466666666666667,15.466666666666667,-0.0035414254509358103
13.4,13.4,-0.013701616486467704
15.466666666666667,15.466666666666667,-0.0035414254509358103
13.4,15.466666666666667,0.1065470468793735
15.466666666666667,13.4,0.0018613363537805416
17.53333333333333,13.4,0.0937911773851954
15.466666666666667,15.466666666666667,-0.0035414254509358103
17.53333333333333,13.4,0.0937911773851954
17.53333333333333,15.466666666666667,-0.006374036498988813
15.466666666666667,15.466666666666667,-0.0035414254509358103
17.53333333333333,13.4,0.0937911773851954
19.599999999999998,13.4,0.23546794716591463
19.599999999999998,15.466666666666667,0.0937911773851953
17.53333333333333,13.4,0.0937911773851954
19.599999999999998,15.466666666666667,0.0937911773851953
17.53333333333333,15.466666666666667,-0.006374036498988813
19.599999999999998,13.4,0.23546794716591463
21.666666666666664,13.4,0.39507341214223074
19.599999999999998,15.466666666666667,0.0937911773851953
21.666666666666664,13.4,0.39507341214223074
21.666666666666664,15.466666666666667,0.2520865088016445
19.599999999999998,15.466666666666667,0.0937911773851953
21.666666666666664,13.4,0.39507341214223074
23.73333333333333,13.4,0.5453202262991358
23.73333333333333,15.466666666666667,0.4238220298109852
21.666666666666664,13.4,0.39507341214223074
23.73333333333333,15.466666666666667,0.4238220298109852
21.666666666666664,15.466666666666667,0.2520865088016445
23.73333333333333,13.4,0.5453202262991358
25.8,13.4,0.6836373399442147
23.73333333333333,15.466666666666667,0.4238220298109852
25.8,13.4,0.6836373399442147
25.8,15.466666666666667,0.5852570855066548
23.73333333333333,15.466666666666667,0.4238220298109852
25.8,13.4,0.6836373399442147
27.866666666666667,13.4,0.7903991780595814
27.866666666666667,15.466666666666667,0.720476428651076
25.8,13.4,0.6836373399442147
27.866666666666667,15.466666666666667,0.720476428651076
25.8,15.466666666666667,0.5852570855066548
27.866666666666667,13.4,0.7903991780595814
29.933333333333334,13.4,0.8739702587565255
27.866666666666667,15.466666666666667,0.720476428651076
29.933333333333334,13.4,0.8739702587565255
29.933333333333334,15.466666666666667,0.8222066723895106
27.866666666666667,15.466666666666667,0.720476428651076
29.933333333333334,13.4,0.8739702587565255
32.0,13.4,0.9304123709318635
32.0,15.466666666666667,0.9014770714322443
29.933333333333334,13.4,0.8739702587565255
32.0,15.466666666666667,0.9014770714322443
29.933333333333334,15.466666666666667,0.8222066723895106
1.0,15.466666666666667,1.102703072675017
3.0666666666666664,15.466666666666667,1.0857253633198278
1.0,17.53333333333333,0.508463742974327
3.0666666666666664,15.466666666666667,1.0857253633198278
3.0666666666666664,17.53333333333333,0.6168953055498686
1.0,17.53333333333333,0.508463742974327
3.0666666666666664,15.466666666666667,1.0857253633198278
5.133333333333333,15.466666666666667,1.0106061588521762
5.133333333333333,17.53333333333333,0.863419228918691
3.0666666666666664,15.466666666666667,1.0857253633198278
5.133333333333333,17.53333333333333,0.863419228918691
3.0666666666666664,17.53333333333333,0.6168953055498686
5.133333333333333,15.466666666666667,1.0106061588521762
7.2,15.466666666666667,0.8727372025211622
5.133333333333333,17.53333333333333,0.863419228918691
7.2,15.466666666666667,0.8727372025211622
7.2,17.53333333333333,1.0807020118519797
5.133333333333333,17.53333333333333,0.863419228918691
7.2,15.466666666666667,0.8727372025211622
9.266666666666666,15.466666666666667,0.619305087012022
9.266666666666666,17.53333333333333,1.0707305895915806
7.2,15.466666666666667,0.8727372025211622
9.266666666666666,17.53333333333333,1.0707305895915806
7.2,17.53333333333333,1.0807020118519797
9.266666666666666,15.466666666666667,0.619305087012022
11.333333333333332,15.466666666666667,0.3658078097457462
9.266666666666666,17.53333333333333,1.0707305895915806
11.333333333333332,15.466666666666667,0.3658078097457462
11.333333333333332,17.53333333333333,0.8060270645450999
9.266666666666666,17.53333333333333,1.0707305895915806
11.333333333333332,15.466666666666667,0.3658078097457462
13.4,15.466666666666667,0.1065470468793735
13.4,17.53333333333333,0.48403737910054384
11.333333333333332,15.466666666666667,0.3658078097457462
13.4,17.53333333333333,0.48403737910054384
11.333333333333332,17.53333333333333,0.8060270645450999
13.4,15.466666666666667,0.1065470468793735
15.466666666666667,15.466666666666667,-0.0035414254509358103
13.4,17.53333333333333,0.48403737910054384
15.466666666666667,15.466666666666667,-0.0035414254509358103
15.466666666666667,17.53333333333333,0.13222156970375668
13.4,17.53333333333333,0.48403737910054384
15.466666666666667,15.466666666666667,-0.0035414254509358103
17.53333333333333,15.466666666666667,-0.006374036498988813
17.53333333333333,17.53333333333333,-0.003541425450935969
15.466666666666667,15.466666666666667,-0.0035414254509358103
17.53333333333333,17.53333333333333,-0.003541425450935969
15.466666666666667,17.53333333333333,0.13222156970375668
17.53333333333333,15.466666666666667,-0.006374036498988813
19.599999999999998,15.466666666666667,0.0937911773851953
17.53333333333333,17.53333333333333,-0.003541425450935969
19.599999999999998,15.466666666666667,0.0937911773851953
19.599999999999998,17.53333333333333,0.0018613363537807203
17.53333333333333,17.53333333333333,-0.003541425450935969
19.599999999999998,15.466666666666667,0.0937911773851953
21.666666666666664,15.466666666666667,0.2520865088016445
21.666666666666664,17.53333333333333,0.12369936758224594
19.599999999999998,15.466666666666667,0.0937911773851953
21.666666666666664,17.53333333333333,0.12369936758224594
19.599999999999998,17.53333333333333,0.0018613363537807203
21.666666666666664,15.466666666666667,0.2520865088016445
23.73333333333333,15.466666666666667,0.4238220298109852
21.666666666666664,17.53333333333333,0.12369936758224594
23.73333333333333,15.466666666666667,0.4238220298109852
23.73333333333333,17.53333333333333,0.30421763446478894
21.666666666666664,17.53333333333333,0.12369936758224594
23.73333333333333,15.466666666666667,0.4238220298109852
25.8,15.466666666666667,0.5852570855066548
25.8,17.53333333333333,0.4833936485114345
23.73333333333333,15.466666666666667,0.4238220298109852
25.8,17.53333333333333,0.4833936485114345
23.73333333333333,17.53333333333333,0.30421763446478894
25.8,15.466666666666667,0.5852570855066548
27.866666666666667,15.466666666666667,0.720476428651076
25.8,17.53333333333333,0.4833936485114345
27.866666666666667,15.466666666666667,0.720476428651076
27.866666666666667,17.53333333333333,0.6419320565491479
25.8,17.53333333333333,0.4833936485114345
27.866666666666667,15.466666666666667,0.720476428651076
29.933333333333334,15.466666666666667,0.8222066723895106
29.933333333333334,17.53333333333333,0.7705819372355034
27.866666666666667,15.466666666666667,0.720476428651076
29.933333333333334,17.53333333333333,0.7705819372355034
27.866666666666667,17.53333333333333,0.6419320565491479
29.933333333333334,15.466666666666667,0.8222066723895106
32.0,15.466666666666667,0.9014770714322443
29.933333333333334,17.53333333333333,0.7705819372355034
32.0,15.466666666666667,0.9014770714322443
32.0,17.53333333333333,0.8620221969309876
29.933333333333334,17.53333333333333,0.7705819372355034
1.0,17.53333333333333,0.508463742974327
3.0666666666666664,17.53333333333333,0.6168953055498686
3.0666666666666664,19.599999999999998,-0.18579492423958327
1.0,17.53333333333333,0.508463742974327
3.0666666666666664,19.599999999999998,-0.18579492423958327
1.0,19.599999999999998,-0.08290936364510403
3.0666666666666664,17.53333333333333,0.6168953055498686
5.133333333333333,17.53333333333333,0.863419228918691
3.0666666666666664,19.599999999999998,-0.18579492423958327
5.133333333333333,17.53333333333333,0.863419228918691
5.133333333333333,19.599999999999998,-0.17024410727338835
3.0666666666666664,19.599999999999998,-0.18579492423958327
5.133333333333333,17.53333333333333,0.863419228918691
7.2,17.53333333333333,1.0807020118519797
7.2,19.599999999999998,0.20119351926059764
5.133333333333333,17.53333333333333,0.863419228918691
7.2,19.599999999999998,0.20119351926059764
5.133333333333333,19.599999999999998,-0.17024410727338835
7.2,17.53333333333333,1.0807020118519797
9.266666666666666,17.53333333333333,1.0707305895915806
7.2,19.599999999999998,0.20119351926059764
9.266666666666666,17.53333333333333,1.0707305895915806
9.266666666666666,19.599999999999998,0.8809330387219639
7.2,19.599999999999998,0.20119351926059764
9.266666666666666,17.53333333333333,1.0707305895915806
11.333333333333332,17.53333333333333,0.8060270645450999
11.333333333333332,19.599999999999998,1.0744594973507209
9.266666666666666,17.53333333333333,1.0707305895915806
11.333333333333332,19.599999999999998,1.0744594973507209
9.266666666666666,19.599999999999998,0.8809330387219639
11.333333333333332,17.53333333333333,0.8060270645450999
13.4,17.53333333333333,0.48403737910054384
11.333333333333332,19.599999999999998,1.0744594973507209
13.4,17.53333333333333,0.48403737910054384
13.4,19.599999999999998,0.87053471140749
11.333333333333332,19.599999999999998,1.0744594973507209
13.4,17.53333333333333,0.48403737910054384
15.466666666666667,17.53333333333333,0.13222156970375668
15.466666666666667,19.599999999999998,0.4840373791005444
13.4,17.53333333333333,0.48403737910054384
15.466666666666667,19.599999999999998,0.4840373791005444
13.4,19.599999999999998,0.87053471140749
15.466666666666667,17.53333333333333,0.13222156970375668
17.53333333333333,17.53333333333333,-0.003541425450935969
15.466666666666667,19.599999999999998,0.4840373791005444
17.53333333333333,17.53333333333333,-0.003541425450935969
17.53333333333333,19.599999999999998,0.10654704687937362
15.466666666666667,19.599999999999998,0.4840373791005444
17.53333333333333,17.53333333333333,-0.003541425450935969
19.599999999999998,17.53333333333333,0.0018613363537807203
19.599999999999998,19.599999999999998,-0.013701616486467583
17.53333333333333,17.53333333333333,-0.003541425450935969
19.599999999999998,19.599999999999998,-0.013701616486467583
17.53333333333333,19.599999999999998,0.10654704687937362
19.599999999999998,17.53333333333333,0.0018613363537807203
21.666666666666664,17.53333333333333,0.12369936758224594
19.599999999999998,19.599999999999998,-0.013701616486467583
21.666666666666664,17.53333333333333,0.12369936758224594
21.666666666666664,19.599999999999998,0.032008582478084475
19.599999999999998,19.599999999999998,-0.013701616486467583
21.666666666666664,17.53333333333333,0.12369936758224594
23.73333333333333,17.53333333333333,0.30421763446478894
23.73333333333333,19.599999999999998,0.18916579827319002
21.666666666666664,17.53333333333333,0.12369936758224594
23.73333333333333,19.599999999999998,0.18916579827319002
21.666666666666664,19.599999999999998,0.032008582478084475
23.73333333333333,17.53333333333333,0.30421763446478894
25.8,17.53333333333333,0.4833936485114345
23.73333333333333,19.599999999999998,0.18916579827319002
25.8,17.53333333333333,0.4833936485114345
25.8,19.599999999999998,0.3803571656061465
23.73333333333333,19.599999999999998,0.18916579827319002
25.8,17.53333333333333,0.4833936485114345
27.866666666666667,17.53333333333333,0.6419320565491479
27.866666666666667,19.599999999999998,0.5640272889034628
25.8,17.53333333333333,0.4833936485114345
27.866666666666667,19.599999999999998,0.5640272889034628
25.8,19.599999999999998,0.3803571656061465
27.866666666666667,17.53333333333333,0.6419320565491479
29.933333333333334,17.53333333333333,0.7705819372355034
27.866666666666667,19.599999999999998,0.5640272889034628
29.933333333333334,17.53333333333333,0.7705819372355034
29.933333333333334,19.599999999999998,0.709039527691498
27.866666666666667,19.599999999999998,0.5640272889034628
29.933333333333334,17.53333333333333,0.7705819372355034
32.0,17.53333333333333,0.8620221969309876
32.0,19.599999999999998,0.8270336792267465
29.933333333333334,17.53333333333333,0.7705819372355034
32.0,19.599999999999998,0.8270336792267465
29.933333333333334,19.599999999999998,0.709039527691498
1.0,19.599999999999998,-0.08290936364510403
3.0666666666666664,19.599999999999998,-0.18579492423958327
1.0,21.666666666666664,1.126242388621949
3.0666666666666664,19.599999999999998,-0.18579492423958327
3.0666666666666664,21.666666666666664,1.1259004479249215
1.0,21.666666666666664,1.126242388621949
3.0666666666666664,19.599999999999998,-0.18579492423958327
5.133333333333333,19.599999999999998,-0.17024410727338835
5.133333333333333,21.666666666666664,0.7396444056662005
3.0666666666666664,19.599999999999998,-0.18579492423958327
5.133333333333333,21.666666666666664,0.7396444056662005
3.0666666666666664,21.666666666666664,1.1259004479249215
5.133333333333333,19.599999999999998,-0.17024410727338835
7.2,19.599999999999998,0.20119351926059764
5.133333333333333,21.666666666666664,0.7396444056662005
7.2,19.599999999999998,0.20119351926059764
7.2,21.666666666666664,-0.10035511723854733
5.133333333333333,21.666666666666664,0.7396444056662005
7.2,19.599999999999998,0.20119351926059764
9.266666666666666,19.599999999999998,0.8809330387219639
9.266666666666666,21.666666666666664,-0.02313584692209059
7.2,19.599999999999998,0.20119351926059764
9.266666666666666,21.666666666666664,-0.02313584692209059
7.2,21.666666666666664,-0.10035511723854733
9.266666666666666,19.599999999999998,0.8809330387219639
11.333333333333332,19.599999999999998,1.0744594973507209
9.266666666666666,21.666666666666664,-0.02313584692209059
11.333333333333332,19.599999999999998,1.0744594973507209
11.333333333333332,21.666666666666664,0.7519985223597323
9.266666666666666,21.666666666666664,-0.02313584692209059
11.333333333333332,19.599999999999998,1.0744594973507209
13.4,19.599999999999998,0.87053471140749
13.4,21.666666666666664,1.0744594973507209
11.333333333333332,19.599999999999998,1.0744594973507209
13.4,21.666666666666664,1.0744594973507209
11.333333333333332,21.666666666666664,0.7519985223597323
13.4,19.599999999999998,0.87053471140749
15.466666666666667,19.599999999999998,0.4840373791005444
13.4,21.666666666666664,1.0744594973507209
15.466666666666667,19.599999999999998,0.4840373791005444
15.466666666666667,21.666666666666664,0.8060270645451002
13.4,21.666666666666664,1.0744594973507209
15.466666666666667,19.599999999999998,0.4840373791005444
17.53333333333333,19.599999999999998,0.10654704687937362
17.53333333333333,21.666666666666664,0.36580780974574567
15.466666666666667,19.599999999999998,0.4840373791005444
17.53333333333333,21.666666666666664,0.36580780974574567
15.466666666666667,21.666666666666664,0.8060270645451002
17.53333333333333,19.599999999999998,0.10654704687937362
19.599999999999998,19.599999999999998,-0.013701616486467583
17.53333333333333,21.666666666666664,0.36580780974574567
19.599999999999998,19.599999999999998,-0.013701616486467583
19.599999999999998,21.666666666666664,0.03943482892429434
17.53333333333333,21.666666666666664,0.36580780974574567
19.599999999999998,19.599999999999998,-0.013701616486467583
21.666666666666664,19.599999999999998,0.032008582478084475
21.666666666666664,21.666666666666664,-0.012091368614316058
19.599999999999998,19.599999999999998,-0.013701616486467583
21.666666666666664,21.666666666666664,-0.012091368614316058
19.599999999999998,21.666666666666664,0.03943482892429434
21.666666666666664,19.599999999999998,0.032008582478084475
23.73333333333333,19.599999999999998,0.18916579827319002
21.666666666666664,21.666666666666664,-0.012091368614316058
23.73333333333333,19.599999999999998,0.18916579827319002
23.73333333333333,21.666666666666664,0.09973360817076497
21.666666666666664,21.666666666666664,-0.012091368614316058
23.73333333333333,19.599999999999998,0.18916579827319002
25.8,19.599999999999998,0.3803571656061465
25.8,21.666666666666664,0.2895333745055014
23.73333333333333,19.599999999999998,0.18916579827319002
25.8,21.666666666666664,0.2895333745055014
23.73333333333333,21.666666666666664,0.09973360817076497
25.8,19.599999999999998,0.3803571656061465
27.866666666666667,19.599999999999998,0.5640272889034628
25.8,21.666666666666664,0.2895333745055014
27.866666666666667,19.599999999999998,0.5640272889034628
27.866666666666667,21.666666666666664,0.4865006317417981
25.8,21.666666666666664,0.2895333745055014
27.866666666666667,19.599999999999998,0.5640272889034628
29.933333333333334,19.599999999999998,0.709039527691498
29.933333333333334,21.666666666666664,0.657802843258709
27.866666666666667,19.599999999999998,0.5640272889034628
29.933333333333334,21.666666666666664,0.657802843258709
27.866666666666667,21.666666666666664,0.4865006317417981
29.933333333333334,19.599999999999998,0.709039527691498
32.0,19.599999999999998,0.8270336792267465
29.933333333333334,21.666666666666664,0.657802843258709
32.0,19.599999999999998,0.8270336792267465
32.0,21.666666666666664,0.783946738975271
29.933333333333334,21.666666666666664,0.657802843258709
1.0,21.666666666666664,1.126242388621949
3.0666666666666664,21.666666666666664,1.1259004479249215
3.0666666666666664,23.73333333333333,0.10665659306697473
1.0,21.666666666666664,1.126242388621949
3.0666666666666664,23.73333333333333,0.10665659306697473
1.0,23.73333333333333,0.024973090792701633
3.0666666666666664,21.666666666666664,1.1259004479249215
5.133333333333333,21.666666666666664,0.7396444056662005
3.0666666666666664,23.73333333333333,0.10665659306697473
5.133333333333333,21.666666666666664,0.7396444056662005
5.133333333333333,23.73333333333333,0.6855975542010628
3.0666666666666664,23.73333333333333,0.10665659306697473
5.133333333333333,21.666666666666664,0.7396444056662005
7.2,21.666666666666664,-0.10035511723854733
7.2,23.73333333333333,1.0058468874425484
5.133333333333333,21.666666666666664,0.7396444056662005
7.2,23.73333333333333,1.0058468874425484
5.133333333333333,23.73333333333333,0.6855975542010628
7.2,21.666666666666664,-0.10035511723854733
9.266666666666666,21.666666666666664,-0.02313584692209059
7.2,23.73333333333333,1.0058468874425484
9.266666666666666,21.666666666666664,-0.02313584692209059
9.266666666666666,23.73333333333333,0.11632405069269744
7.2,23.73333333333333,1.0058468874425484
9.266666666666666,21.666666666666664,-0.02313584692209059
11.333333333333332,21.666666666666664,0.7519985223597323
11.333333333333332,23.73333333333333,-0.023135846922091724
9.266666666666666,21.666666666666664,-0.02313584692209059
11.333333333333332,23.73333333333333,-0.023135846922091724
9.266666666666666,23.73333333333333,0.11632405069269744
11.333333333333332,21.666666666666664,0.7519985223597323
13.4,21.666666666666664,1.0744594973507209
11.333333333333332,23.73333333333333,-0.023135846922091724
13.4,21.666666666666664,1.0744594973507209
13.4,23.73333333333333,0.8809330387219646
11.333333333333332,23.73333333333333,-0.023135846922091724
13.4,21.666666666666664,1.0744594973507209
15.466666666666667,21.666666666666664,0.8060270645451002
15.466666666666667,23.73333333333333,1.0707305895915802
13.4,21.666666666666664,1.0744594973507209
15.466666666666667,23.73333333333333,1.0707305895915802
13.4,23.73333333333333,0.8809330387219646
15.466666666666667,21.666666666666664,0.8060270645451002
17.53333333333333,21.666666666666664,0.36580780974574567
15.466666666666667,23.73333333333333,1.0707305895915802
17.53333333333333,21.666666666666664,0.36580780974574567
17.53333333333333,23.73333333333333,0.6193050870120219
15.466666666666667,23.73333333333333,1.0707305895915802
17.53333333333333,21.666666666666664,0.36580780974574567
19.599999999999998,21.666666666666664,0.03943482892429434
19.599999999999998,23.73333333333333,0.18497654267988112
17.53333333333333,21.666666666666664,0.36580780974574567
19.599999999999998,23.73333333333333,0.18497654267988112
17.53333333333333,23.73333333333333,0.6193050870120219
19.599999999999998,21.666666666666664,0.03943482892429434
21.666666666666664,21.666666666666664,-0.012091368614316058
19.599999999999998,23.73333333333333,0.18497654267988112
21.666666666666664,21.666666666666664,-0.012091368614316058
21.666666666666664,23.73333333333333,-0.016400120499972703
19.599999999999998,23.73333333333333,0.18497654267988112
21.666666666666664,21.666666666666664,-0.012091368614316058
23.73333333333333,21.666666666666664,0.09973360817076497
23.73333333333333,23.73333333333333,0.037149927256026984
21.666666666666664,21.666666666666664,-0.012091368614316058
23.73333333333333,23.73333333333333,0.037149927256026984
21.666666666666664,23.73333333333333,-0.016400120499972703
23.73333333333333,21.666666666666664,0.09973360817076497
25.8,21.666666666666664,0.2895333745055014
23.73333333333333,23.73333333333333,0.037149927256026984
25.8,21.666666666666664,0.2895333745055014
25.8,23.73333333333333,0.20963733723711855
23.73333333333333,23.73333333333333,0.037149927256026984
25.8,21.666666666666664,0.2895333745055014
27.866666666666667,21.666666666666664,0.4865006317417981
27.866666666666667,23.73333333333333,0.4160602860946642
25.8,21.666666666666664,0.2895333745055014
27.866666666666667,23.73333333333333,0.4160602860946642
25.8,23.73333333333333,0.20963733723711855
27.866666666666667,21.666666666666664,0.4865006317417981
29.933333333333334,21.666666666666664,0.657802843258709
27.866666666666667,23.73333333333333,0.4160602860946642
29.933333333333334,21.666666666666664,0.657802843258709
29.933333333333334,23.73333333333333,0.6001522064067679
27.866666666666667,23.73333333333333,0.4160602860946642
29.933333333333334,21.666666666666664,0.657802843258709
32.0,21.666666666666664,0.783946738975271
32.0,23.73333333333333,0.7507235854383604
29.933333333333334,21.666666666666664,0.657802843258709
32.0,23.73333333333333,0.7507235854383604
29.933333333333334,23.73333333333333,0.6001522064067679
1.0,23.73333333333333,0.024973090792701633
3.0666666666666664,23.73333333333333,0.10665659306697473
1.0,25.8,0.7651543472395881
3.0666666666666664,23.73333333333333,0.10665659306697473
3.0666666666666664,25.8,0.9539334124717603
1.0,25.8,0.7651543472395881
3.0666666666666664,23.73333333333333,0.10665659306697473
5.133333333333333,23.73333333333333,0.6855975542010628
5.133333333333333,25.8,0.2763564981717592
3.0666666666666664,23.73333333333333,0.10665659306697473
5.133333333333333,25.8,0.2763564981717592
3.0666666666666664,25.8,0.9539334124717603
5.133333333333333,23.73333333333333,0.6855975542010628
7.2,23.73333333333333,1.0058468874425484
5.133333333333333,25.8,0.2763564981717592
7.2,23.73333333333333,1.0058468874425484
7.2,25.8,0.24339764523183774
5.133333333333333,25.8,0.2763564981717592
7.2,23.73333333333333,1.0058468874425484
9.266666666666666,23.73333333333333,0.11632405069269744
9.266666666666666,25.8,1.0058468874425477
7.2,23.73333333333333,1.0058468874425484
9.266666666666666,25.8,1.0058468874425477
7.2,25.8,0.24339764523183774
9.266666666666666,23.73333333333333,0.11632405069269744
11.333333333333332,23.73333333333333,-0.023135846922091724
9.266666666666666,25.8,1.0058468874425477
11.333333333333332,23.73333333333333,-0.023135846922091724
11.333333333333332,25.8,-0.1003551172385438
9.266666666666666,25.8,1.0058468874425477
11.333333333333332,23.73333333333333,-0.023135846922091724
13.4,23.73333333333333,0.8809330387219646
13.4,25.8,0.20119351926059642
11.333333333333332,23.73333333333333,-0.023135846922091724
13.4,25.8,0.20119351926059642
11.333333333333332,25.8,-0.1003551172385438
13.4,23.73333333333333,0.8809330387219646
15.466666666666667,23.73333333333333,1.0707305895915802
13.4,25.8,0.20119351926059642
15.466666666666667,23.73333333333333,1.0707305895915802
15.466666666666667,25.8,1.0807020118519801
13.4,25.8,0.20119351926059642
15.466666666666667,23.73333333333333,1.0707305895915802
17.53333333333333,23.73333333333333,0.6193050870120219
17.53333333333333,25.8,0.8727372025211625
15.466666666666667,23.73333333333333,1.0707305895915802
17.53333333333333,25.8,0.8727372025211625
15.466666666666667,25.8,1.0807020118519801
17.53333333333333,23.73333333333333,0.6193050870120219
19.599999999999998,23.73333333333333,0.18497654267988112
17.53333333333333,25.8,0.8727372025211625
19.599999999999998,23.73333333333333,0.18497654267988112
19.599999999999998,25.8,0.3384401830446757
17.53333333333333,25.8,0.8727372025211625
19.599999999999998,23.73333333333333,0.18497654267988112
21.666666666666664,23.73333333333333,-0.016400120499972703
21.666666666666664,25.8,0.02559544803685603
19.599999999999998,23.73333333333333,0.18497654267988112
21.666666666666664,25.8,0.02559544803685603
19.599999999999998,25.8,0.3384401830446757
21.666666666666664,23.73333333333333,-0.016400120499972703
23.73333333333333,23.73333333333333,0.037149927256026984
21.666666666666664,25.8,0.02559544803685603
23.73333333333333,23.73333333333333,0.037149927256026984
23.73333333333333,25.8,0.001111844458793445
21.666666666666664,25.8,0.02559544803685603
23.73333333333333,23.73333333333333,0.037149927256026984
25.8,23.73333333333333,0.20963733723711855
25.8,25.8,0.1499578202543353
23.73333333333333,23.73333333333333,0.037149927256026984
25.8,25.8,0.1499578202543353
23.73333333333333,25.8,0.001111844458793445
25.8,23.73333333333333,0.20963733723711855
27.866666666666667,23.73333333333333,0.4160602860946642
25.8,25.8,0.1499578202543353
27.866666666666667,23.73333333333333,0.4160602860946642
27.866666666666667,25.8,0.35928383675176273
25.8,25.8,0.1499578202543353
27.866666666666667,23.73333333333333,0.4160602860946642
29.933333333333334,23.73333333333333,0.6001522064067679
29.933333333333334,25.8,0.5585361989293391
27.866666666666667,23.73333333333333,0.4160602860946642
29.933333333333334,25.8,0.5585361989293391
27.866666666666667,25.8,0.35928383675176273
29.933333333333334,23.73333333333333,0.6001522064067679
32.0,23.73333333333333,0.7507235854383604
29.933333333333334,25.8,0.5585361989293391
32.0,23.73333333333333,0.7507235854383604
32.0,25.8,0.7147226000663705
29.933333333333334,25.8,0.5585361989293391
1.0,25.8,0.7651543472395881
3.0666666666666664,25.8,0.9539334124717603
3.0666666666666664,27.866666666666667,0.20205039274354647
1.0,25.8,0.7651543472395881
3.0666666666666664,27.866666666666667,0.20205039274354647
1.0,27.866666666666667,0.32821422266534306
3.0666666666666664,25.8,0.9539334124717603
5.133333333333333,25.8,0.2763564981717592
3.0666666666666664,27.866666666666667,0.20205039274354647
5.133333333333333,25.8,0.2763564981717592
5.133333333333333,27.866666666666667,0.9536259462436447
3.0666666666666664,27.866666666666667,0.20205039274354647
5.133333333333333,25.8,0.2763564981717592
7.2,25.8,0.24339764523183774
7.2,27.866666666666667,0.27635649817176067
5.133333333333333,25.8,0.2763564981717592
7.2,27.866666666666667,0.27635649817176067
5.133333333333333,27.866666666666667,0.9536259462436447
7.2,25.8,0.24339764523183774
9.266666666666666,25.8,1.0058468874425477
7.2,27.866666666666667,0.27635649817176067
9.266666666666666,25.8,1.0058468874425477
9.266666666666666,27.866666666666667,0.6855975542010599
7.2,27.866666666666667,0.27635649817176067
9.266666666666666,25.8,1.0058468874425477
11.333333333333332,25.8,-0.1003551172385438
11.333333333333332,27.866666666666667,0.7396444056662028
9.266666666666666,25.8,1.0058468874425477
11.333333333333332,27.866666666666667,0.7396444056662028
9.266666666666666,27.866666666666667,0.6855975542010599
11.333333333333332,25.8,-0.1003551172385438
13.4,25.8,0.20119351926059642
11.333333333333332,27.866666666666667,0.7396444056662028
13.4,25.8,0.20119351926059642
13.4,27.866666666666667,-0.1702441072733886
11.333333333333332,27.866666666666667,0.7396444056662028
13.4,25.8,0.20119351926059642
15.466666666666667,25.8,1.0807020118519801
15.466666666666667,27.866666666666667,0.8634192289186903
13.4,25.8,0.20119351926059642
15.466666666666667,27.866666666666667,0.8634192289186903
13.4,27.866666666666667,-0.1702441072733886
15.466666666666667,25.8,1.0807020118519801
17.53333333333333,25.8,0.8727372025211625
15.466666666666667,27.866666666666667,0.8634192289186903
17.53333333333333,25.8,0.8727372025211625
17.53333333333333,27.866666666666667,1.0106061588521766
15.466666666666667,27.866666666666667,0.8634192289186903
17.53333333333333,25.8,0.8727372025211625
19.599999999999998,25.8,0.3384401830446757
19.599999999999998,27.866666666666667,0.4912461332623242
17.53333333333333,25.8,0.8727372025211625
19.599999999999998,27.866666666666667,0.4912461332623242
17.53333333333333,27.866666666666667,1.0106061588521766
19.599999999999998,25.8,0.3384401830446757
21.666666666666664,25.8,0.02559544803685603
19.599999999999998,27.866666666666667,0.4912461332623242
21.666666666666664,25.8,0.02559544803685603
21.666666666666664,27.866666666666667,0.08223991814865694
19.599999999999998,27.866666666666667,0.4912461332623242
21.666666666666664,25.8,0.02559544803685603
23.73333333333333,25.8,0.001111844458793445
23.73333333333333,27.866666666666667,-0.01603750234119456
21.666666666666664,25.8,0.02559544803685603
23.73333333333333,27.866666666666667,-0.01603750234119456
21.666666666666664,27.866666666666667,0.08223991814865694
23.73333333333333,25.8,0.001111844458793445
25.8,25.8,0.1499578202543353
23.73333333333333,27.866666666666667,-0.01603750234119456
25.8,25.8,0.1499578202543353
25.8,27.866666666666667,0.10910340618795601
23.73333333333333,27.866666666666667,-0.01603750234119456
25.8,25.8,0.1499578202543353
27.866666666666667,25.8,0.35928383675176273
27.866666666666667,27.866666666666667,0.3140863244545907
25.8,25.8,0.1499578202543353
27.866666666666667,27.866666666666667,0.3140863244545907
25.8,27.866666666666667,0.10910340618795601
27.866666666666667,25.8,0.35928383675176273
29.933333333333334,25.8,0.5585361989293391
27.866666666666667,27.866666666666667,0.3140863244545907
29.933333333333334,25.8,0.5585361989293391
29.933333333333334,27.866666666666667,0.5204461912519005
27.866666666666667,27.866666666666667,0.3140863244545907
29.933333333333334,25.8,0.5585361989293391
32.0,25.8,0.7147226000663705
32.0,27.866666666666667,0.689966734858624
29.933333333333334,25.8,0.5585361989293391
32.0,27.866666666666667,0.689966734858624
29.933333333333334,27.866666666666667,0.5204461912519005
1.0,27.866666666666667,0.32821422266534306
3.0666666666666664,27.866666666666667,0.20205039274354647
1.0,29.933333333333334,0.7207795937173475
3.0666666666666664,27.866666666666667,0.20205039274354647
3.0666666666666664,29.933333333333334,0.9277021588007548
1.0,29.933333333333334,0.7207795937173475
3.0666666666666664,27.866666666666667,0.20205039274354647
5.133333333333333,27.866666666666667,0.9536259462436447
5.133333333333333,29.933333333333334,0.20205039274354594
3.0666666666666664,27.866666666666667,0.20205039274354647
5.133333333333333,29.933333333333334,0.20205039274354594
3.0666666666666664,29.933333333333334,0.9277021588007548
5.133333333333333,27.866666666666667,0.9536259462436447
7.2,27.866666666666667,0.27635649817176067
5.133333333333333,29.933333333333334,0.20205039274354594
7.2,27.866666666666667,0.27635649817176067
7.2,29.933333333333334,0.9539334124717614
5.133333333333333,29.933333333333334,0.20205039274354594
7.2,27.866666666666667,0.27635649817176067
9.266666666666666,27.866666666666667,0.6855975542010599
9.266666666666666,29.933333333333334,0.10665659306697396
7.2,27.866666666666667,0.27635649817176067
9.266666666666666,29.933333333333334,0.10665659306697396
7.2,29.933333333333334,0.9539334124717614
9.266666666666666,27.866666666666667,0.6855975542010599
11.333333333333332,27.866666666666667,0.7396444056662028
9.266666666666666,29.933333333333334,0.10665659306697396
11.333333333333332,27.866666666666667,0.7396444056662028
11.333333333333332,29.933333333333334,1.125900447924921
9.266666666666666,29.933333333333334,0.10665659306697396
11.333333333333332,27.866666666666667,0.7396444056662028
13.4,27.866666666666667,-0.1702441072733886
13.4,29.933333333333334,-0.1857949242395823
11.333333333333332,27.866666666666667,0.7396444056662028
13.4,29.933333333333334,-0.1857949242395823
11.333333333333332,29.933333333333334,1.125900447924921
13.4,27.866666666666667,-0.1702441072733886
15.466666666666667,27.866666666666667,0.8634192289186903
13.4,29.933333333333334,-0.1857949242395823
15.466666666666667,27.866666666666667,0.8634192289186903
15.466666666666667,29.933333333333334,0.6168953055498682
13.4,29.933333333333334,-0.1857949242395823
15.466666666666667,27.866666666666667,0.8634192289186903
17.53333333333333,27.866666666666667,1.0106061588521766
17.53333333333333,29.933333333333334,1.0857253633198272
15.466666666666667,27.866666666666667,0.8634192289186903
17.53333333333333,29.933333333333334,1.0857253633198272
15.466666666666667,29.933333333333334,0.6168953055498682
17.53333333333333,27.866666666666667,1.0106061588521766
19.599999999999998,27.866666666666667,0.4912461332623242
17.53333333333333,29.933333333333334,1.0857253633198272
19.599999999999998,27.866666666666667,0.4912461332623242
19.599999999999998,29.933333333333334,0.599876841133391
17.53333333333333,29.933333333333334,1.0857253633198272
19.599999999999998,27.866666666666667,0.4912461332623242
21.666666666666664,27.866666666666667,0.08223991814865694
21.666666666666664,29.933333333333334,0.1256247093168991
19.599999999999998,27.866666666666667,0.4912461332623242
21.666666666666664,29.933333333333334,0.1256247093168991
19.599999999999998,29.933333333333334,0.599876841133391
21.666666666666664,27.866666666666667,0.08223991814865694
23.73333333333333,27.866666666666667,-0.01603750234119456
21.666666666666664,29.933333333333334,0.1256247093168991
23.73333333333333,27.866666666666667,-0.01603750234119456
23.73333333333333,29.933333333333334,-0.016129955418156545
21.666666666666664,29.933333333333334,0.1256247093168991
23.73333333333333,27.866666666666667,-0.01603750234119456
25.8,27.866666666666667,0.10910340618795601
25.8,29.933333333333334,0.08093362950945539
23.73333333333333,27.866666666666667,-0.01603750234119456
25.8,29.933333333333334,0.08093362950945539
23.73333333333333,29.933333333333334,-0.016129955418156545
25.8,27.866666666666667,0.10910340618795601
27.866666666666667,27.866666666666667,0.3140863244545907
25.8,29.933333333333334,0.08093362950945539
27.866666666666667,27.866666666666667,0.3140863244545907
27.866666666666667,29.933333333333334,0.2884611626481927
25.8,29.933333333333334,0.08093362950945539
27.866666666666667,27.866666666666667,0.3140863244545907
29.933333333333334,27.866666666666667,0.5204461912519005
29.933333333333334,29.933333333333334,0.49812997975095663
27.866666666666667,27.866666666666667,0.3140863244545907
29.933333333333334,29.933333333333334,0.49812997975095663
27.866666666666667,29.933333333333334,0.2884611626481927
29.933333333333334,27.866666666666667,0.5204461912519005
32.0,27.866666666666667,0.689966734858624
29.933333333333334,29.933333333333334,0.49812997975095663
32.0,27.866666666666667,0.689966734858624
32.0,29.933333333333334,0.6716519241810374
29.933333333333334,29.933333333333334,0.49812997975095663
1.0,29.933333333333334,0.7207795937173475
3.0666666666666664,29.933333333333334,0.9277021588007548
3.0666666666666664,32.0,0.7207795937173477
1.0,29.933333333333334,0.7207795937173475
3.0666666666666664,32.0,0.7207795937173477
1.0,32.0,-0.17778392567834767
3.0666666666666664,29.933333333333334,0.9277021588007548
5.133333333333333,29.933333333333334,0.20205039274354594
3.0666666666666664,32.0,0.7207795937173477
5.133333333333333,29.933333333333334,0.20205039274354594
5.133333333333333,32.0,0.32821422266534134
3.0666666666666664,32.0,0.7207795937173477
5.133333333333333,29.933333333333334,0.20205039274354594
7.2,29.933333333333334,0.9539334124717614
7.2,32.0,0.765154347239589
5.133333333333333,29.933333333333334,0.20205039274354594
7.2,32.0,0.765154347239589
5.133333333333333,32.0,0.32821422266534134
7.2,29.933333333333334,0.9539334124717614
9.266666666666666,29.933333333333334,0.10665659306697396
7.2,32.0,0.765154347239589
9.266666666666666,29.933333333333334,0.10665659306697396
9.266666666666666,32.0,0.024973090792701283
7.2,32.0,0.765154347239589
9.266666666666666,29.933333333333334,0.10665659306697396
11.333333333333332,29.933333333333334,1.125900447924921
11.333333333333332,32.0,1.1262423886219486
9.266666666666666,29.933333333333334,0.10665659306697396
11.333333333333332,32.0,1.1262423886219486
9.266666666666666,32.0,0.024973090792701283
11.333333333333332,29.933333333333334,1.125900447924921
13.4,29.933333333333334,-0.1857949242395823
11.333333333333332,32.0,1.1262423886219486
13.4,29.933333333333334,-0.1857949242395823
13.4,32.0,-0.0829093636451023
11.333333333333332,32.0,1.1262423886219486
13.4,29.933333333333334,-0.1857949242395823
15.466666666666667,29.933333333333334,0.6168953055498682
15.466666666666667,32.0,0.5084637429743253
13.4,29.933333333333334,-0.1857949242395823
15.466666666666667,32.0,0.5084637429743253
13.4,32.0,-0.0829093636451023
15.466666666666667,29.933333333333334,0.6168953055498682
17.53333333333333,29.933333333333334,1.0857253633198272
15.466666666666667,32.0,0.5084637429743253
17.53333333333333,29.933333333333334,1.0857253633198272
17.53333333333333,32.0,1.102703072675018
15.466666666666667,32.0,0.5084637429743253
17.53333333333333,29.933333333333334,1.0857253633198272
19.599999999999998,29.933333333333334,0.599876841133391
19.599999999999998,32.0,0.6365308450729544
17.53333333333333,29.933333333333334,1.0857253633198272
19.599999999999998,32.0,0.6365308450729544
17.53333333333333,32.0,1.102703072675018
19.599999999999998,29.933333333333334,0.599876841133391
21.666666666666664,29.933333333333334,0.1256247093168991
19.599999999999998,32.0,0.6365308450729544
21.666666666666664,29.933333333333334,0.1256247093168991
21.666666666666664,32.0,0.15136224237524237
19.599999999999998,32.0,0.6365308450729544
21.666666666666664,29.933333333333334,0.1256247093168991
23.73333333333333,29.933333333333334,-0.016129955418156545
23.73333333333333,32.0,-0.01870771517387965
21.666666666666664,29.933333333333334,0.1256247093168991
23.73333333333333,32.0,-0.01870771517387965
21.666666666666664,32.0,0.15136224237524237
23.73333333333333,29.933333333333334,-0.016129955418156545
25.8,29.933333333333334,0.08093362950945539
23.73333333333333,32.0,-0.01870771517387965
25.8,29.933333333333334,0.08093362950945539
25.8,32.0,0.07482228333538973
23.73333333333333,32.0,-0.01870771517387965
25.8,29.933333333333334,0.08093362950945539
27.866666666666667,29.933333333333334,0.2884611626481927
27.866666666666667,32.0,0.2747671950505798
25.8,29.933333333333334,0.08093362950945539
27.866666666666667,32.0,0.2747671950505798
25.8,32.0,0.07482228333538973
27.866666666666667,29.933333333333334,0.2884611626481927
29.933333333333334,29.933333333333334,0.49812997975095663
27.866666666666667,32.0,0.2747671950505798
29.933333333333334,29.933333333333334,0.49812997975095663
29.933333333333334,32.0,0.4863519396076369
27.866666666666667,32.0,0.2747671950505798
29.933333333333334,29.933333333333334,0.49812997975095663
32.0,29.933333333333334,0.6716519241810374
32.0,32.0,0.6649097083660355
29.933333333333334,29.933333333333334,0.49812997975095663
32.0,32.0,0.6649097083660355
29.933333333333334,32.0,0.4863519396076369


==> image-mesh-interpolation16_nodal.csv <==
x,y,f_xy
1.0,1.0,0.6627450980392157
3.0666666666666664,1.0,0.671111111111111
3.0666666666666664,3.0666666666666664,0.4959651416122004
1.0,1.0,0.6627450980392157
3.0666666666666664,3.0666666666666664,0.4959651416122004
1.0,3.0666666666666664,0.48366013071895425
3.0666666666666664,1.0,0.671111111111111
5.133333333333333,1.0,0.687843137254902
3.0666666666666664,3.0666666666666664,0.4959651416122004
5.133333333333333,1.0,0.687843137254902
5.133333333333333,3.0666666666666664,0.5205925925925926
3.0666666666666664,3.0666666666666664,0.4959651416122004
5.133333333333333,1.0,0.687843137254902
7.2,1.0,0.716078431372549
7.2,3.0666666666666664,0.5548235294117647
5.133333333333333,1.0,0.687843137254902
7.2,3.0666666666666664,0.5548235294117647
5.133333333333333,3.0666666666666664,0.5205925925925926
7.2,1.0,0.716078431372549
9.266666666666666,1.0,0.749281045751634
7.2,3.0666666666666664,0.5548235294117647
9.266666666666666,1.0,0.749281045751634
9.266666666666666,3.0666666666666664,0.6005925925925927
7.2,3.0666666666666664,0.5548235294117647
9.266666666666666,1.0,0.749281045751634
11.333333333333332,1.0,0.7856209150326797
11.333333333333332,3.0666666666666664,0.6537690631808278
9.266666666666666,1.0,0.749281045751634
11.333333333333332,3.0666666666666664,0.6537690631808278
9.266666666666666,3.0666666666666664,0.6005925925925927
11.333333333333332,1.0,0.7856209150326797
13.4,1.0,0.8235294117647058
11.333333333333332,3.0666666666666664,0.6537690631808278
13.4,1.0,0.8235294117647058
13.4,3.0666666666666664,0.7086013071895425
11.333333333333332,3.0666666666666664,0.6537690631808278
13.4,1.0,0.8235294117647058
15.466666666666667,1.0,0.8622222222222222
15.466666666666667,3.0666666666666664,0.7658736383442266
13.4,1.0,0.8235294117647058
15.466666666666667,3.0666666666666664,0.7658736383442266
13.4,3.0666666666666664,0.7086013071895425
15.466666666666667,1.0,0.8622222222222222
17.53333333333333,1.0,0.8985620915032679
15.466666666666667,3.0666666666666664,0.7658736383442266
17.53333333333333,1.0,0.8985620915032679
17.53333333333333,3.0666666666666664,0.8211938997821351
15.466666666666667,3.0666666666666664,0.7658736383442266
17.53333333333333,1.0,0.8985620915032679
19.599999999999998,1.0,0.9309803921568627
19.599999999999998,3.0666666666666664,0.8704836601307189
17.53333333333333,1.0,0.8985620915032679
19.599999999999998,3.0666666666666664,0.8704836601307189
17.53333333333333,3.0666666666666664,0.8211938997821351
19.599999999999998,1.0,0.9309803921568627
21.666666666666664,1.0,0.9568627450980391
19.599999999999998,3.0666666666666664,0.8704836601307189
21.666666666666664,1.0,0.9568627450980391
21.666666666666664,3.0666666666666664,0.9131154684095858
19.599999999999998,3.0666666666666664,0.8704836601307189
21.666666666666664,1.0,0.9568627450980391
23.73333333333333,1.0,0.9743790849673202
23.73333333333333,3.0666666666666664,0.9473812636165577
21.666666666666664,1.0,0.9568627450980391
23.73333333333333,3.0666666666666664,0.9473812636165577
21.666666666666664,3.0666666666666664,0.9131154684095858
23.73333333333333,1.0,0.9743790849673202
25.8,1.0,0.9905882352941177
23.73333333333333,3.0666666666666664,0.9473812636165577
25.8,1.0,0.9905882352941177
25.8,3.0666666666666664,0.9701437908496732
23.73333333333333,3.0666666666666664,0.9473812636165577
25.8,1.0,0.9905882352941177
27.866666666666667,1.0,0.996078431372549
27.866666666666667,3.0666666666666664,0.9871546840958606
25.8,1.0,0.9905882352941177
27.866666666666667,3.0666666666666664,0.9871546840958606
25.8,3.0666666666666664,0.9701437908496732
27.866666666666667,1.0,0.996078431372549
29.933333333333334,1.0,1.0
27.866666666666667,3.0666666666666664,0.9871546840958606
29.933333333333334,1.0,1.0
29.933333333333334,3.0666666666666664,0.9960435729847495
27.866666666666667,3.0666666666666664,0.9871546840958606
29.933333333333334,1.0,1.0
32.0,1.0,0.996078431372549
32.0,3.0666666666666664,1.0
29.933333333333334,1.0,1.0
32.0,3.0666666666666664,1.0
29.933333333333334,3.0666666666666664,0.9960435729847495
1.0,3.0666666666666664,0.48366013071895425
3.0666666666666664,3.0666666666666664,0.4959651416122004
1.0,5.133333333333333,0.27660130718954257
3.0666666666666664,3.0666666666666664,0.4959651416122004
3.0666666666666664,5.133333333333333,0.2891503267973856
1.0,5.133333333333333,0.27660130718954257
3.0666666666666664,3.0666666666666664,0.4959651416122004
5.133333333333333,3.0666666666666664,0.5205925925925926
5.133333333333333,5.133333333333333,0.3145098039215687
3.0666666666666664,3.0666666666666664,0.4959651416122004
5.133333333333333,5.133333333333333,0.3145098039215687
3.0666666666666664,5.133333333333333,0.2891503267973856
5.133333333333333,3.0666666666666664,0.5205925925925926
7.2,3.0666666666666664,0.5548235294117647
5.133333333333333,5.133333333333333,0.3145098039215687
7.2,3.0666666666666664,0.5548235294117647
7.2,5.133333333333333,0.359843137254902
5.133333333333333,5.133333333333333,0.3145098039215687
7.2,3.0666666666666664,0.5548235294117647
9.266666666666666,3.0666666666666664,0.6005925925925927
9.266666666666666,5.133333333333333,0.41504139433551207
7.2,3.0666666666666664,0.5548235294117647
9.266666666666666,5.133333333333333,0.41504139433551207
7.2,5.133333333333333,0.359843137254902
9.266666666666666,3.0666666666666664,0.6005925925925927
11.333333333333332,3.0666666666666664,0.6537690631808278
9.266666666666666,5.133333333333333,0.41504139433551207
11.333333333333332,3.0666666666666664,0.6537690631808278
11.333333333333332,5.133333333333333,0.48566448801742923
9.266666666666666,5.133333333333333,0.41504139433551207
11.333333333333332,3.0666666666666664,0.6537690631808278
13.4,3.0666666666666664,0.7086013071895425
13.4,5.133333333333333,0.5612549019607844
11.333333333333332,3.0666666666666664,0.6537690631808278
13.4,5.133333333333333,0.5612549019607844
11.333333333333332,5.133333333333333,0.48566448801742923
13.4,3.0666666666666664,0.7086013071895425
15.466666666666667,3.0666666666666664,0.7658736383442266
13.4,5.133333333333333,0.5612549019607844
15.466666666666667,3.0666666666666664,0.7658736383442266
15.466666666666667,5.133333333333333,0.6399825708061003
13.4,5.133333333333333,0.5612549019607844
15.466666666666667,3.0666666666666664,0.7658736383442266
17.53333333333333,3.0666666666666664,0.8211938997821351
17.53333333333333,5.133333333333333,0.7166187363834423
15.466666666666667,3.0666666666666664,0.7658736383442266
17.53333333333333,5.133333333333333,0.7166187363834423
15.466666666666667,5.133333333333333,0.6399825708061003
17.53333333333333,3.0666666666666664,0.8211938997821351
19.599999999999998,3.0666666666666664,0.8704836601307189
17.53333333333333,5.133333333333333,0.7166187363834423
19.599999999999998,3.0666666666666664,0.8704836601307189
19.599999999999998,5.133333333333333,0.7886013071895425
17.53333333333333,5.133333333333333,0.7166187363834423
19.599999999999998,3.0666666666666664,0.8704836601307189
21.666666666666664,3.0666666666666664,0.9131154684095858
21.666666666666664,5.133333333333333,0.8487145969498912
19.599999999999998,3.0666666666666664,0.8704836601307189
21.666666666666664,5.133333333333333,0.8487145969498912
19.599999999999998,5.133333333333333,0.7886013071895425
21.666666666666664,3.0666666666666664,0.9131154684095858
23.73333333333333,3.0666666666666664,0.9473812636165577
21.666666666666664,5.133333333333333,0.8487145969498912
23.73333333333333,3.0666666666666664,0.9473812636165577
23.73333333333333,5.133333333333333,0.9007755991285402
21.666666666666664,5.133333333333333,0.8487145969498912
23.73333333333333,3.0666666666666664,0.9473812636165577
25.8,3.0666666666666664,0.9701437908496732
25.8,5.133333333333333,0.939764705882353
23.73333333333333,3.0666666666666664,0.9473812636165577
25.8,5.133333333333333,0.939764705882353
23.73333333333333,5.133333333333333,0.9007755991285402
25.8,3.0666666666666664,0.9701437908496732
27.866666666666667,3.0666666666666664,0.9871546840958606
25.8,5.133333333333333,0.939764705882353
27.866666666666667,3.0666666666666664,0.9871546840958606
27.866666666666667,5.133333333333333,0.9693420479302832
25.8,5.133333333333333,0.939764705882353
27.866666666666667,3.0666666666666664,0.9871546840958606
29.933333333333334,3.0666666666666664,0.9960435729847495
29.933333333333334,5.133333333333333,0.9871546840958607
27.866666666666667,3.0666666666666664,0.9871546840958606
29.933333333333334,5.133333333333333,0.9871546840958607
27.866666666666667,5.133333333333333,0.9693420479302832
29.933333333333334,3.0666666666666664,0.9960435729847495
32.0,3.0666666666666664,1.0
29.933333333333334,5.133333333333333,0.9871546840958607
32.0,3.0666666666666664,1.0
32.0,5.133333333333333,0.996078431372549
29.933333333333334,5.133333333333333,0.9871546840958607
1.0,5.133333333333333,0.27660130718954257
3.0666666666666664,5.133333333333333,0.2891503267973856
3.0666666666666664,7.2,0.09249673202614377
1.0,5.133333333333333,0.27660130718954257
3.0666666666666664,7.2,0.09249673202614377
1.0,7.2,0.08470588235294117
3.0666666666666664,5.133333333333333,0.2891503267973856
5.133333333333333,5.133333333333333,0.3145098039215687
3.0666666666666664,7.2,0.09249673202614377
5.133333333333333,5.133333333333333,0.3145098039215687
5.133333333333333,7.2,0.11691503267973856
3.0666666666666664,7.2,0.09249673202614377
5.133333333333333,5.133333333333333,0.3145098039215687
7.2,5.133333333333333,0.359843137254902
7.2,7.2,0.15733333333333333
5.133333333333333,5.133333333333333,0.3145098039215687
7.2,7.2,0.15733333333333333
5.133333333333333,7.2,0.11691503267973856
7.2,5.133333333333333,0.359843137254902
9.266666666666666,5.133333333333333,0.41504139433551207
7.2,7.2,0.15733333333333333
9.266666666666666,5.133333333333333,0.41504139433551207
9.266666666666666,7.2,0.21469281045751631
7.2,7.2,0.15733333333333333
9.266666666666666,5.133333333333333,0.41504139433551207
11.333333333333332,5.133333333333333,0.48566448801742923
11.333333333333332,7.2,0.2922875816993463
9.266666666666666,5.133333333333333,0.41504139433551207
11.333333333333332,7.2,0.2922875816993463
9.266666666666666,7.2,0.21469281045751631
11.333333333333332,5.133333333333333,0.48566448801742923
13.4,5.133333333333333,0.5612549019607844
11.333333333333332,7.2,0.2922875816993463
13.4,5.133333333333333,0.5612549019607844
13.4,7.2,0.3811764705882353
11.333333333333332,7.2,0.2922875816993463
13.4,5.133333333333333,0.5612549019607844
15.466666666666667,5.133333333333333,0.6399825708061003
15.466666666666667,7.2,0.4814117647058823
13.4,5.133333333333333,0.5612549019607844
15.466666666666667,7.2,0.4814117647058823
13.4,7.2,0.3811764705882353
15.466666666666667,5.133333333333333,0.6399825708061003
17.53333333333333,5.133333333333333,0.7166187363834423
15.466666666666667,7.2,0.4814117647058823
17.53333333333333,5.133333333333333,0.7166187363834423
17.53333333333333,7.2,0.582797385620915
15.466666666666667,7.2,0.4814117647058823
17.53333333333333,5.133333333333333,0.7166187363834423
19.599999999999998,5.133333333333333,0.7886013071895425
19.599999999999998,7.2,0.6789019607843135
17.53333333333333,5.133333333333333,0.7166187363834423
19.599999999999998,7.2,0.6789019607843135
17.53333333333333,7.2,0.582797385620915
19.599999999999998,5.133333333333333,0.7886013071895425
21.666666666666664,5.133333333333333,0.8487145969498912
19.599999999999998,7.2,0.6789019607843135
21.666666666666664,5.133333333333333,0.8487145969498912
21.666666666666664,7.2,0.7654901960784313
19.599999999999998,7.2,0.6789019607843135
21.666666666666664,5.133333333333333,0.8487145969498912
23.73333333333333,5.133333333333333,0.9007755991285402
23.73333333333333,7.2,0.8390588235294115
21.666666666666664,5.133333333333333,0.8487145969498912
23.73333333333333,7.2,0.8390588235294115
21.666666666666664,7.2,0.7654901960784313
23.73333333333333,5.133333333333333,0.9007755991285402
25.8,5.133333333333333,0.939764705882353
23.73333333333333,7.2,0.8390588235294115
25.8,5.133333333333333,0.939764705882353
25.8,7.2,0.8961568627450982
23.73333333333333,7.2,0.8390588235294115
25.8,5.133333333333333,0.939764705882353
27.866666666666667,5.133333333333333,0.9693420479302832
27.866666666666667,7.2,0.939764705882353
25.8,5.133333333333333,0.939764705882353
27.866666666666667,7.2,0.939764705882353
25.8,7.2,0.8961568627450982
27.866666666666667,5.133333333333333,0.9693420479302832
29.933333333333334,5.133333333333333,0.9871546840958607
27.866666666666667,7.2,0.939764705882353
29.933333333333334,5.133333333333333,0.9871546840958607
29.933333333333334,7.2,0.9701437908496733
27.866666666666667,7.2,0.939764705882353
29.933333333333334,5.133333333333333,0.9871546840958607
32.0,5.133333333333333,0.996078431372549
32.0,7.2,0.9905882352941177
29.933333333333334,5.133333333333333,0.9871546840958607
32.0,7.2,0.9905882352941177
29.933333333333334,7.2,0.9701437908496733
1.0,7.2,0.08470588235294117
3.0666666666666664,7.2,0.09249673202614377
1.0,9.266666666666666,0.01124183006535945
3.0666666666666664,7.2,0.09249673202614377
3.0666666666666664,9.266666666666666,0.009010893246187346
1.0,9.266666666666666,0.01124183006535945
3.0666666666666664,7.2,0.09249673202614377
5.133333333333333,7.2,0.11691503267973856
5.133333333333333,9.266666666666666,0.009376906318082785
3.0666666666666664,7.2,0.09249673202614377
5.133333333333333,9.266666666666666,0.009376906318082785
3.0666666666666664,9.266666666666666,0.009010893246187346
5.133333333333333,7.2,0.11691503267973856
7.2,7.2,0.15733333333333333
5.133333333333333,9.266666666666666,0.009376906318082785
7.2,7.2,0.15733333333333333
7.2,9.266666666666666,0.02060130718954251
5.133333333333333,9.266666666666666,0.009376906318082785
7.2,7.2,0.15733333333333333
9.266666666666666,7.2,0.21469281045751631
9.266666666666666,9.266666666666666,0.052758169934640546
7.2,7.2,0.15733333333333333
9.266666666666666,9.266666666666666,0.052758169934640546
7.2,9.266666666666666,0.02060130718954251
9.266666666666666,7.2,0.21469281045751631
11.333333333333332,7.2,0.2922875816993463
9.266666666666666,9.266666666666666,0.052758169934640546
11.333333333333332,7.2,0.2922875816993463
11.333333333333332,9.266666666666666,0.11119825708061004
9.266666666666666,9.266666666666666,0.052758169934640546
11.333333333333332,7.2,0.2922875816993463
13.4,7.2,0.3811764705882353
13.4,9.266666666666666,0.19644444444444456
11.333333333333332,7.2,0.2922875816993463
13.4,9.266666666666666,0.19644444444444456
11.333333333333332,9.266666666666666,0.11119825708061004
13.4,7.2,0.3811764705882353
15.466666666666667,7.2,0.4814117647058823
13.4,9.266666666666666,0.19644444444444456
15.466666666666667,7.2,0.4814117647058823
15.466666666666667,9.266666666666666,0.3045751633986929
13.4,9.266666666666666,0.19644444444444456
15.466666666666667,7.2,0.4814117647058823
17.53333333333333,7.2,0.582797385620915
17.53333333333333,9.266666666666666,0.42307625272331156
15.466666666666667,7.2,0.4814117647058823
17.53333333333333,9.266666666666666,0.42307625272331156
15.466666666666667,9.266666666666666,0.3045751633986929
17.53333333333333,7.2,0.582797385620915
19.599999999999998,7.2,0.6789019607843135
17.53333333333333,9.266666666666666,0.42307625272331156
19.599999999999998,7.2,0.6789019607843135
19.599999999999998,9.266666666666666,0.5437385620915032
17.53333333333333,9.266666666666666,0.42307625272331156
19.599999999999998,7.2,0.6789019607843135
21.666666666666664,7.2,0.7654901960784313
21.666666666666664,9.266666666666666,0.6578649237472766
19.599999999999998,7.2,0.6789019607843135
21.666666666666664,9.266666666666666,0.6578649237472766
19.599999999999998,9.266666666666666,0.5437385620915032
21.666666666666664,7.2,0.7654901960784313
23.73333333333333,7.2,0.8390588235294115
21.666666666666664,9.266666666666666,0.6578649237472766
23.73333333333333,7.2,0.8390588235294115
23.73333333333333,9.266666666666666,0.7568278867102396
21.666666666666664,9.266666666666666,0.6578649237472766
23.73333333333333,7.2,0.8390588235294115
25.8,7.2,0.8961568627450982
25.8,9.266666666666666,0.8390588235294117
23.73333333333333,7.2,0.8390588235294115
25.8,9.266666666666666,0.8390588235294117
23.73333333333333,9.266666666666666,0.7568278867102396
25.8,7.2,0.8961568627450982
27.866666666666667,7.2,0.939764705882353
25.8,9.266666666666666,0.8390588235294117
27.866666666666667,7.2,0.939764705882353
27.866666666666667,9.266666666666666,0.9007755991285404
25.8,9.266666666666666,0.8390588235294117
27.866666666666667,7.2,0.939764705882353
29.933333333333334,7.2,0.9701437908496733
29.933333333333334,9.266666666666666,0.9473812636165577
27.866666666666667,7.2,0.939764705882353
29.933333333333334,9.266666666666666,0.9473812636165577
27.866666666666667,9.266666666666666,0.9007755991285404
29.933333333333334,7.2,0.9701437908496733
32.0,7.2,0.9905882352941177
29.933333333333334,9.266666666666666,0.9473812636165577
32.0,7.2,0.9905882352941177
32.0,9.266666666666666,0.9743790849673202
29.933333333333334,9.266666666666666,0.9473812636165577
1.0,9.266666666666666,0.01124183006535945
3.0666666666666664,9.266666666666666,0.009010893246187346
3.0666666666666664,11.333333333333332,0.16339869281045732
1.0,9.266666666666666,0.01124183006535945
3.0666666666666664,11.333333333333332,0.16339869281045732
1.0,11.333333333333332,0.1869281045751632
3.0666666666666664,9.266666666666666,0.009010893246187346
5.133333333333333,9.266666666666666,0.009376906318082785
3.0666666666666664,11.333333333333332,0.16339869281045732
5.133333333333333,9.266666666666666,0.009376906318082785
5.133333333333333,11.333333333333332,0.11660130718954234
3.0666666666666664,11.333333333333332,0.16339869281045732
5.133333333333333,9.266666666666666,0.009376906318082785
7.2,9.266666666666666,0.02060130718954251
7.2,11.333333333333332,0.05934640522875806
5.133333333333333,9.266666666666666,0.009376906318082785
7.2,11.333333333333332,0.05934640522875806
5.133333333333333,11.333333333333332,0.11660130718954234
7.2,9.266666666666666,0.02060130718954251
9.266666666666666,9.266666666666666,0.052758169934640546
7.2,11.333333333333332,0.05934640522875806
9.266666666666666,9.266666666666666,0.052758169934640546
9.266666666666666,11.333333333333332,0.01812636165577338
7.2,11.333333333333332,0.05934640522875806
9.266666666666666,9.266666666666666,0.052758169934640546
11.333333333333332,9.266666666666666,0.11119825708061004
11.333333333333332,11.333333333333332,0.01089324618736383
9.266666666666666,9.266666666666666,0.052758169934640546
11.333333333333332,11.333333333333332,0.01089324618736383
9.266666666666666,11.333333333333332,0.01812636165577338
11.333333333333332,9.266666666666666,0.11119825708061004
13.4,9.266666666666666,0.19644444444444456
11.333333333333332,11.333333333333332,0.01089324618736383
13.4,9.266666666666666,0.19644444444444456
13.4,11.333333333333332,0.05098039215686281
11.333333333333332,11.333333333333332,0.01089324618736383
13.4,9.266666666666666,0.19644444444444456
15.466666666666667,9.266666666666666,0.3045751633986929
15.466666666666667,11.333333333333332,0.13551198257080618
13.4,9.266666666666666,0.19644444444444456
15.466666666666667,11.333333333333332,0.13551198257080618
13.4,11.333333333333332,0.05098039215686281
15.466666666666667,9.266666666666666,0.3045751633986929
17.53333333333333,9.266666666666666,0.42307625272331156
15.466666666666667,11.333333333333332,0.13551198257080618
17.53333333333333,9.266666666666666,0.42307625272331156
17.53333333333333,11.333333333333332,0.2557734204793028
15.466666666666667,11.333333333333332,0.13551198257080618
17.53333333333333,9.266666666666666,0.42307625272331156
19.599999999999998,9.266666666666666,0.5437385620915032
19.599999999999998,11.333333333333332,0.3939869281045751
17.53333333333333,9.266666666666666,0.42307625272331156
19.599999999999998,11.333333333333332,0.3939869281045751
17.53333333333333,11.333333333333332,0.2557734204793028
19.599999999999998,9.266666666666666,0.5437385620915032
21.666666666666664,9.266666666666666,0.6578649237472766
19.599999999999998,11.333333333333332,0.3939869281045751
21.666666666666664,9.266666666666666,0.6578649237472766
21.666666666666664,11.333333333333332,0.5302832244008714
19.599999999999998,11.333333333333332,0.3939869281045751
21.666666666666664,9.266666666666666,0.6578649237472766
23.73333333333333,9.266666666666666,0.7568278867102396
23.73333333333333,11.333333333333332,0.6578649237472766
21.666666666666664,9.266666666666666,0.6578649237472766
23.73333333333333,11.333333333333332,0.6578649237472766
21.666666666666664,11.333333333333332,0.5302832244008714
23.73333333333333,9.266666666666666,0.7568278867102396
25.8,9.266666666666666,0.8390588235294117
23.73333333333333,11.333333333333332,0.6578649237472766
25.8,9.266666666666666,0.8390588235294117
25.8,11.333333333333332,0.7654901960784315
23.73333333333333,11.333333333333332,0.6578649237472766
25.8,9.266666666666666,0.8390588235294117
27.866666666666667,9.266666666666666,0.9007755991285404
27.866666666666667,11.333333333333332,0.8487145969498913
25.8,9.266666666666666,0.8390588235294117
27.866666666666667,11.333333333333332,0.8487145969498913
25.8,11.333333333333332,0.7654901960784315
27.866666666666667,9.266666666666666,0.9007755991285404
29.933333333333334,9.266666666666666,0.9473812636165577
27.866666666666667,11.333333333333332,0.8487145969498913
29.933333333333334,9.266666666666666,0.9473812636165577
29.933333333333334,11.333333333333332,0.913115468409586
27.866666666666667,11.333333333333332,0.8487145969498913
29.933333333333334,9.266666666666666,0.9473812636165577
32.0,9.266666666666666,0.9743790849673202
32.0,11.333333333333332,0.9568627450980393
29.933333333333334,9.266666666666666,0.9473812636165577
32.0,11.333333333333332,0.9568627450980393
29.933333333333334,11.333333333333332,0.913115468409586
1.0,11.333333333333332,0.1869281045751632
3.0666666666666664,11.333333333333332,0.16339869281045732
1.0,13.4,0.6400000000000001
3.0666666666666664,11.333333333333332,0.16339869281045732
3.0666666666666664,13.4,0.598169934640523
1.0,13.4,0.6400000000000001
3.0666666666666664,11.333333333333332,0.16339869281045732
5.133333333333333,11.333333333333332,0.11660130718954234
5.133333333333333,13.4,0.5046797385620917
3.0666666666666664,11.333333333333332,0.16339869281045732
5.133333333333333,13.4,0.5046797385620917
3.0666666666666664,13.4,0.598169934640523
5.133333333333333,11.333333333333332,0.11660130718954234
7.2,11.333333333333332,0.05934640522875806
5.133333333333333,13.4,0.5046797385620917
7.2,11.333333333333332,0.05934640522875806
7.2,13.4,0.3670588235294118
5.133333333333333,13.4,0.5046797385620917
7.2,11.333333333333332,0.05934640522875806
9.266666666666666,11.333333333333332,0.01812636165577338
9.266666666666666,13.4,0.21354248366013084
7.2,11.333333333333332,0.05934640522875806
9.266666666666666,13.4,0.21354248366013084
7.2,13.4,0.3670588235294118
9.266666666666666,11.333333333333332,0.01812636165577338
11.333333333333332,11.333333333333332,0.01089324618736383
9.266666666666666,13.4,0.21354248366013084
11.333333333333332,11.333333333333332,0.01089324618736383
11.333333333333332,13.4,0.08470588235294127
9.266666666666666,13.4,0.21354248366013084
11.333333333333332,11.333333333333332,0.01089324618736383
13.4,11.333333333333332,0.05098039215686281
13.4,13.4,0.014588235294117652
11.333333333333332,11.333333333333332,0.01089324618736383
13.4,13.4,0.014588235294117652
11.333333333333332,13.4,0.08470588235294127
13.4,11.333333333333332,0.05098039215686281
15.466666666666667,11.333333333333332,0.13551198257080618
13.4,13.4,0.014588235294117652
15.466666666666667,11.333333333333332,0.13551198257080618
15.466666666666667,13.4,0.025411764705882346
13.4,13.4,0.014588235294117652
15.466666666666667,11.333333333333332,0.13551198257080618
17.53333333333333,11.333333333333332,0.2557734204793028
17.53333333333333,13.4,0.10886274509803909
15.466666666666667,11.333333333333332,0.13551198257080618
17.53333333333333,13.4,0.10886274509803909
15.466666666666667,13.4,0.025411764705882346
17.53333333333333,11.333333333333332,0.2557734204793028
19.599999999999998,11.333333333333332,0.3939869281045751
17.53333333333333,13.4,0.10886274509803909
19.599999999999998,11.333333333333332,0.3939869281045751
19.599999999999998,13.4,0.23968627450980373
17.53333333333333,13.4,0.10886274509803909
19.599999999999998,11.333333333333332,0.3939869281045751
21.666666666666664,11.333333333333332,0.5302832244008714
21.666666666666664,13.4,0.39398692810457503
19.599999999999998,11.333333333333332,0.3939869281045751
21.666666666666664,13.4,0.39398692810457503
19.599999999999998,13.4,0.23968627450980373
21.666666666666664,11.333333333333332,0.5302832244008714
23.73333333333333,11.333333333333332,0.6578649237472766
21.666666666666664,13.4,0.39398692810457503
23.73333333333333,11.333333333333332,0.6578649237472766
23.73333333333333,13.4,0.5437385620915032
21.666666666666664,13.4,0.39398692810457503
23.73333333333333,11.333333333333332,0.6578649237472766
25.8,11.333333333333332,0.7654901960784315
25.8,13.4,0.6789019607843138
23.73333333333333,11.333333333333332,0.6578649237472766
25.8,13.4,0.6789019607843138
23.73333333333333,13.4,0.5437385620915032
25.8,11.333333333333332,0.7654901960784315
27.866666666666667,11.333333333333332,0.8487145969498913
25.8,13.4,0.6789019607843138
27.866666666666667,11.333333333333332,0.8487145969498913
27.866666666666667,13.4,0.7886013071895425
25.8,13.4,0.6789019607843138
27.866666666666667,11.333333333333332,0.8487145969498913
29.933333333333334,11.333333333333332,0.913115468409586
29.933333333333334,13.4,0.8704836601307189
27.866666666666667,11.333333333333332,0.8487145969498913
29.933333333333334,13.4,0.8704836601307189
27.866666666666667,13.4,0.7886013071895425
29.933333333333334,11.333333333333332,0.913115468409586
32.0,11.333333333333332,0.9568627450980393
29.933333333333334,13.4,0.8704836601307189
32.0,11.333333333333332,0.9568627450980393
32.0,13.4,0.9309803921568627
29.933333333333334,13.4,0.8704836601307189
1.0,13.4,0.6400000000000001
3.0666666666666664,13.4,0.598169934640523
3.0666666666666664,15.466666666666667,0.9608366013071895
1.0,13.4,0.6400000000000001
3.0666666666666664,15.466666666666667,0.9608366013071895
1.0,15.466666666666667,0.9628758169934641
3.0666666666666664,13.4,0.598169934640523
5.133333333333333,13.4,0.5046797385620917
3.0666666666666664,15.466666666666667,0.9608366013071895
5.133333333333333,13.4,0.5046797385620917
5.133333333333333,15.466666666666667,0.9247930283224401
3.0666666666666664,15.466666666666667,0.9608366013071895
5.133333333333333,13.4,0.5046797385620917
7.2,13.4,0.3670588235294118
7.2,15.466666666666667,0.8210196078431373
5.133333333333333,13.4,0.5046797385620917
7.2,15.466666666666667,0.8210196078431373
5.133333333333333,15.466666666666667,0.9247930283224401
7.2,13.4,0.3670588235294118
9.266666666666666,13.4,0.21354248366013084
7.2,15.466666666666667,0.8210196078431373
9.266666666666666,13.4,0.21354248366013084
9.266666666666666,15.466666666666667,0.6264400871459697
7.2,15.466666666666667,0.8210196078431373
9.266666666666666,13.4,0.21354248366013084
11.333333333333332,13.4,0.08470588235294127
11.333333333333332,15.466666666666667,0.3792592592592594
9.266666666666666,13.4,0.21354248366013084
11.333333333333332,15.466666666666667,0.3792592592592594
9.266666666666666,15.466666666666667,0.6264400871459697
11.333333333333332,13.4,0.08470588235294127
13.4,13.4,0.014588235294117652
11.333333333333332,15.466666666666667,0.3792592592592594
13.4,13.4,0.014588235294117652
13.4,15.466666666666667,0.1576470588235294
11.333333333333332,15.466666666666667,0.3792592592592594
13.4,13.4,0.014588235294117652
15.466666666666667,13.4,0.025411764705882346
15.466666666666667,15.466666666666667,0.030222222222222227
13.4,13.4,0.014588235294117652
15.466666666666667,15.466666666666667,0.030222222222222227
13.4,15.466666666666667,0.1576470588235294
15.466666666666667,13.4,0.025411764705882346
17.53333333333333,13.4,0.10886274509803909
15.466666666666667,15.466666666666667,0.030222222222222227
17.53333333333333,13.4,0.10886274509803909
17.53333333333333,15.466666666666667,0.018980392156862706
15.466666666666667,15.466666666666667,0.030222222222222227
17.53333333333333,13.4,0.10886274509803909
19.599999999999998,13.4,0.23968627450980373
19.599999999999998,15.466666666666667,0.10886274509803906
17.53333333333333,13.4,0.10886274509803909
19.599999999999998,15.466666666666667,0.10886274509803906
17.53333333333333,15.466666666666667,0.018980392156862706
19.599999999999998,13.4,0.23968627450980373
21.666666666666664,13.4,0.39398692810457503
19.599999999999998,15.466666666666667,0.10886274509803906
21.666666666666664,13.4,0.39398692810457503
21.666666666666664,15.466666666666667,0.2557734204793026
19.599999999999998,15.466666666666667,0.10886274509803906
21.666666666666664,13.4,0.39398692810457503
23.73333333333333,13.4,0.5437385620915032
23.73333333333333,15.466666666666667,0.4230762527233113
21.666666666666664,13.4,0.39398692810457503
23.73333333333333,15.466666666666667,0.4230762527233113
21.666666666666664,15.466666666666667,0.2557734204793026
23.73333333333333,13.4,0.5437385620915032
25.8,13.4,0.6789019607843138
23.73333333333333,15.466666666666667,0.4230762527233113
25.8,13.4,0.6789019607843138
25.8,15.466666666666667,0.582797385620915
23.73333333333333,15.466666666666667,0.4230762527233113
25.8,13.4,0.6789019607843138
27.866666666666667,13.4,0.7886013071895425
27.866666666666667,15.466666666666667,0.7166187363834423
25.8,13.4,0.6789019607843138
27.866666666666667,15.466666666666667,0.7166187363834423
25.8,15.466666666666667,0.582797385620915
27.866666666666667,13.4,0.7886013071895425
29.933333333333334,13.4,0.8704836601307189
27.866666666666667,15.466666666666667,0.7166187363834423
29.933333333333334,13.4,0.8704836601307189
29.933333333333334,15.466666666666667,0.8211938997821351
27.866666666666667,15.466666666666667,0.7166187363834423
29.933333333333334,13.4,0.8704836601307189
32.0,13.4,0.9309803921568627
32.0,15.466666666666667,0.8985620915032679
29.933333333333334,13.4,0.8704836601307189
32.0,15.466666666666667,0.8985620915032679
29.933333333333334,15.466666666666667,0.8211938997821351
1.0,15.466666666666667,0.9628758169934641
3.0666666666666664,15.466666666666667,0.9608366013071895
1.0,17.53333333333333,0.502222222222223
3.0666666666666664,15.466666666666667,0.9608366013071895
3.0666666666666664,17.53333333333333,0.5824139433551205
1.0,17.53333333333333,0.502222222222223
3.0666666666666664,15.466666666666667,0.9608366013071895
5.133333333333333,15.466666666666667,0.9247930283224401
5.133333333333333,17.53333333333333,0.7490544662309373
3.0666666666666664,15.466666666666667,0.9608366013071895
5.133333333333333,17.53333333333333,0.7490544662309373
3.0666666666666664,17.53333333333333,0.5824139433551205
5.133333333333333,15.466666666666667,0.9247930283224401
7.2,15.466666666666667,0.8210196078431373
5.133333333333333,17.53333333333333,0.7490544662309373
7.2,15.466666666666667,0.8210196078431373
7.2,17.53333333333333,0.9169673202614381
5.133333333333333,17.53333333333333,0.7490544662309373
7.2,15.466666666666667,0.8210196078431373
9.266666666666666,15.466666666666667,0.6264400871459697
9.266666666666666,17.53333333333333,0.9541612200435728
7.2,15.466666666666667,0.8210196078431373
9.266666666666666,17.53333333333333,0.9541612200435728
7.2,17.53333333333333,0.9169673202614381
9.266666666666666,15.466666666666667,0.6264400871459697
11.333333333333332,15.466666666666667,0.3792592592592594
9.266666666666666,17.53333333333333,0.9541612200435728
11.333333333333332,15.466666666666667,0.3792592592592594
11.333333333333332,17.53333333333333,0.7850980392156861
9.266666666666666,17.53333333333333,0.9541612200435728
11.333333333333332,15.466666666666667,0.3792592592592594
13.4,15.466666666666667,0.1576470588235294
13.4,17.53333333333333,0.4786405228758166
11.333333333333332,15.466666666666667,0.3792592592592594
13.4,17.53333333333333,0.4786405228758166
11.333333333333332,17.53333333333333,0.7850980392156861
13.4,15.466666666666667,0.1576470588235294
15.466666666666667,15.466666666666667,0.030222222222222227
13.4,17.53333333333333,0.4786405228758166
15.466666666666667,15.466666666666667,0.030222222222222227
15.466666666666667,17.53333333333333,0.18691067538126338
13.4,17.53333333333333,0.4786405228758166
15.466666666666667,15.466666666666667,0.030222222222222227
17.53333333333333,15.466666666666667,0.018980392156862706
17.53333333333333,17.53333333333333,0.030222222222222234
15.466666666666667,15.466666666666667,0.030222222222222227
17.53333333333333,17.53333333333333,0.030222222222222234
15.466666666666667,17.53333333333333,0.18691067538126338
17.53333333333333,15.466666666666667,0.018980392156862706
19.599999999999998,15.466666666666667,0.10886274509803906
17.53333333333333,17.53333333333333,0.030222222222222234
19.599999999999998,15.466666666666667,0.10886274509803906
19.599999999999998,17.53333333333333,0.025411764705882346
17.53333333333333,17.53333333333333,0.030222222222222234
19.599999999999998,15.466666666666667,0.10886274509803906
21.666666666666664,15.466666666666667,0.2557734204793026
21.666666666666664,17.53333333333333,0.13551198257080604
19.599999999999998,15.466666666666667,0.10886274509803906
21.666666666666664,17.53333333333333,0.13551198257080604
19.599999999999998,17.53333333333333,0.025411764705882346
21.666666666666664,15.466666666666667,0.2557734204793026
23.73333333333333,15.466666666666667,0.4230762527233113
21.666666666666664,17.53333333333333,0.13551198257080604
23.73333333333333,15.466666666666667,0.4230762527233113
23.73333333333333,17.53333333333333,0.30457516339869267
21.666666666666664,17.53333333333333,0.13551198257080604
23.73333333333333,15.466666666666667,0.4230762527233113
25.8,15.466666666666667,0.582797385620915
25.8,17.53333333333333,0.48141176470588254
23.73333333333333,15.466666666666667,0.4230762527233113
25.8,17.53333333333333,0.48141176470588254
23.73333333333333,17.53333333333333,0.30457516339869267
25.8,15.466666666666667,0.582797385620915
27.866666666666667,15.466666666666667,0.7166187363834423
25.8,17.53333333333333,0.48141176470588254
27.866666666666667,15.466666666666667,0.7166187363834423
27.866666666666667,17.53333333333333,0.6399825708061002
25.8,17.53333333333333,0.48141176470588254
27.866666666666667,15.466666666666667,0.7166187363834423
29.933333333333334,15.466666666666667,0.8211938997821351
29.933333333333334,17.53333333333333,0.7658736383442266
27.866666666666667,15.466666666666667,0.7166187363834423
29.933333333333334,17.53333333333333,0.7658736383442266
27.866666666666667,17.53333333333333,0.6399825708061002
29.933333333333334,15.466666666666667,0.8211938997821351
32.0,15.466666666666667,0.8985620915032679
29.933333333333334,17.53333333333333,0.7658736383442266
32.0,15.466666666666667,0.8985620915032679
32.0,17.53333333333333,0.8622222222222222
29.933333333333334,17.53333333333333,0.7658736383442266
1.0,17.53333333333333,0.502222222222223
3.0666666666666664,17.53333333333333,0.5824139433551205
3.0666666666666664,19.599999999999998,0.09155555555555547
1.0,17.53333333333333,0.502222222222223
3.0666666666666664,19.599999999999998,0.09155555555555547
1.0,19.599999999999998,0.1301960784313722
3.0666666666666664,17.53333333333333,0.5824139433551205
5.133333333333333,17.53333333333333,0.7490544662309373
3.0666666666666664,19.599999999999998,0.09155555555555547
5.133333333333333,17.53333333333333,0.7490544662309373
5.133333333333333,19.599999999999998,0.10656209150326836
3.0666666666666664,19.599999999999998,0.09155555555555547
5.133333333333333,17.53333333333333,0.7490544662309373
7.2,17.53333333333333,0.9169673202614381
7.2,19.599999999999998,0.3380392156862753
5.133333333333333,17.53333333333333,0.7490544662309373
7.2,19.599999999999998,0.3380392156862753
5.133333333333333,19.599999999999998,0.10656209150326836
7.2,17.53333333333333,0.9169673202614381
9.266666666666666,17.53333333333333,0.9541612200435728
7.2,19.599999999999998,0.3380392156862753
9.266666666666666,17.53333333333333,0.9541612200435728
9.266666666666666,19.599999999999998,0.7289411764705886
7.2,19.599999999999998,0.3380392156862753
9.266666666666666,17.53333333333333,0.9541612200435728
11.333333333333332,17.53333333333333,0.7850980392156861
11.333333333333332,19.599999999999998,0.9602614379084967
9.266666666666666,17.53333333333333,0.9541612200435728
11.333333333333332,19.599999999999998,0.9602614379084967
9.266666666666666,19.599999999999998,0.7289411764705886
11.333333333333332,17.53333333333333,0.7850980392156861
13.4,17.53333333333333,0.4786405228758166
11.333333333333332,19.599999999999998,0.9602614379084967
13.4,17.53333333333333,0.4786405228758166
13.4,19.599999999999998,0.8327843137254898
11.333333333333332,19.599999999999998,0.9602614379084967
13.4,17.53333333333333,0.4786405228758166
15.466666666666667,17.53333333333333,0.18691067538126338
15.466666666666667,19.599999999999998,0.47864052287581665
13.4,17.53333333333333,0.4786405228758166
15.466666666666667,19.599999999999998,0.47864052287581665
13.4,19.599999999999998,0.8327843137254898
15.466666666666667,17.53333333333333,0.18691067538126338
17.53333333333333,17.53333333333333,0.030222222222222234
15.466666666666667,19.599999999999998,0.47864052287581665
17.53333333333333,17.53333333333333,0.030222222222222234
17.53333333333333,19.599999999999998,0.15764705882352947
15.466666666666667,19.599999999999998,0.47864052287581665
17.53333333333333,17.53333333333333,0.030222222222222234
19.599999999999998,17.53333333333333,0.025411764705882346
19.599999999999998,19.599999999999998,0.014588235294117678
17.53333333333333,17.53333333333333,0.030222222222222234
19.599999999999998,19.599999999999998,0.014588235294117678
17.53333333333333,19.599999999999998,0.15764705882352947
19.599999999999998,17.53333333333333,0.025411764705882346
21.666666666666664,17.53333333333333,0.13551198257080604
19.599999999999998,19.599999999999998,0.014588235294117678
21.666666666666664,17.53333333333333,0.13551198257080604
21.666666666666664,19.599999999999998,0.0509803921568627
19.599999999999998,19.599999999999998,0.014588235294117678
21.666666666666664,17.53333333333333,0.13551198257080604
23.73333333333333,17.53333333333333,0.30457516339869267
23.73333333333333,19.599999999999998,0.19644444444444434
21.666666666666664,17.53333333333333,0.13551198257080604
23.73333333333333,19.599999999999998,0.19644444444444434
21.666666666666664,19.599999999999998,0.0509803921568627
23.73333333333333,17.53333333333333,0.30457516339869267
25.8,17.53333333333333,0.48141176470588254
23.73333333333333,19.599999999999998,0.19644444444444434
25.8,17.53333333333333,0.48141176470588254
25.8,19.599999999999998,0.38117647058823545
23.73333333333333,19.599999999999998,0.19644444444444434
25.8,17.53333333333333,0.48141176470588254
27.866666666666667,17.53333333333333,0.6399825708061002
27.866666666666667,19.599999999999998,0.5612549019607844
25.8,17.53333333333333,0.48141176470588254
27.866666666666667,19.599999999999998,0.5612549019607844
25.8,19.599999999999998,0.38117647058823545
27.866666666666667,17.53333333333333,0.6399825708061002
29.933333333333334,17.53333333333333,0.7658736383442266
27.866666666666667,19.599999999999998,0.5612549019607844
29.933333333333334,17.53333333333333,0.7658736383442266
29.933333333333334,19.599999999999998,0.7086013071895425
27.866666666666667,19.599999999999998,0.5612549019607844
29.933333333333334,17.53333333333333,0.7658736383442266
32.0,17.53333333333333,0.8622222222222222
32.0,19.599999999999998,0.8235294117647058
29.933333333333334,17.53333333333333,0.7658736383442266
32.0,19.599999999999998,0.8235294117647058
29.933333333333334,19.599999999999998,0.7086013071895425
1.0,19.599999999999998,0.1301960784313722
3.0666666666666664,19.599999999999998,0.09155555555555547
1.0,21.666666666666664,0.8705882352941171
3.0666666666666664,19.599999999999998,0.09155555555555547
3.0666666666666664,21.666666666666664,0.8286710239651407
1.0,21.666666666666664,0.8705882352941171
3.0666666666666664,19.599999999999998,0.09155555555555547
5.133333333333333,19.599999999999998,0.10656209150326836
5.133333333333333,21.666666666666664,0.5760348583877986
3.0666666666666664,19.599999999999998,0.09155555555555547
5.133333333333333,21.666666666666664,0.5760348583877986
3.0666666666666664,21.666666666666664,0.8286710239651407
5.133333333333333,19.599999999999998,0.10656209150326836
7.2,19.599999999999998,0.3380392156862753
5.133333333333333,21.666666666666664,0.5760348583877986
7.2,19.599999999999998,0.3380392156862753
7.2,21.666666666666664,0.16183006535947664
5.133333333333333,21.666666666666664,0.5760348583877986
7.2,19.599999999999998,0.3380392156862753
9.266666666666666,19.599999999999998,0.7289411764705886
9.266666666666666,21.666666666666664,0.14788671023965178
7.2,19.599999999999998,0.3380392156862753
9.266666666666666,21.666666666666664,0.14788671023965178
7.2,21.666666666666664,0.16183006535947664
9.266666666666666,19.599999999999998,0.7289411764705886
11.333333333333332,19.599999999999998,0.9602614379084967
9.266666666666666,21.666666666666664,0.14788671023965178
11.333333333333332,19.599999999999998,0.9602614379084967
11.333333333333332,21.666666666666664,0.6344226579520701
9.266666666666666,21.666666666666664,0.14788671023965178
11.333333333333332,19.599999999999998,0.9602614379084967
13.4,19.599999999999998,0.8327843137254898
13.4,21.666666666666664,0.9602614379084968
11.333333333333332,19.599999999999998,0.9602614379084967
13.4,21.666666666666664,0.9602614379084968
11.333333333333332,21.666666666666664,0.6344226579520701
13.4,19.599999999999998,0.8327843137254898
15.466666666666667,19.599999999999998,0.47864052287581665
13.4,21.666666666666664,0.9602614379084968
15.466666666666667,19.599999999999998,0.47864052287581665
15.466666666666667,21.666666666666664,0.7850980392156859
13.4,21.666666666666664,0.9602614379084968
15.466666666666667,19.599999999999998,0.47864052287581665
17.53333333333333,19.599999999999998,0.15764705882352947
17.53333333333333,21.666666666666664,0.37925925925925935
15.466666666666667,19.599999999999998,0.47864052287581665
17.53333333333333,21.666666666666664,0.37925925925925935
15.466666666666667,21.666666666666664,0.7850980392156859
17.53333333333333,19.599999999999998,0.15764705882352947
19.599999999999998,19.599999999999998,0.014588235294117678
17.53333333333333,21.666666666666664,0.37925925925925935
19.599999999999998,19.599999999999998,0.014588235294117678
19.599999999999998,21.666666666666664,0.08470588235294127
17.53333333333333,21.666666666666664,0.37925925925925935
19.599999999999998,19.599999999999998,0.014588235294117678
21.666666666666664,19.599999999999998,0.0509803921568627
21.666666666666664,21.666666666666664,0.010893246187363842
19.599999999999998,19.599999999999998,0.014588235294117678
21.666666666666664,21.666666666666664,0.010893246187363842
19.599999999999998,21.666666666666664,0.08470588235294127
21.666666666666664,19.599999999999998,0.0509803921568627
23.73333333333333,19.599999999999998,0.19644444444444434
21.666666666666664,21.666666666666664,0.010893246187363842
23.73333333333333,19.599999999999998,0.19644444444444434
23.73333333333333,21.666666666666664,0.11119825708060993
21.666666666666664,21.666666666666664,0.010893246187363842
23.73333333333333,19.599999999999998,0.19644444444444434
25.8,19.599999999999998,0.38117647058823545
25.8,21.666666666666664,0.29228758169934654
23.73333333333333,19.599999999999998,0.19644444444444434
25.8,21.666666666666664,0.29228758169934654
23.73333333333333,21.666666666666664,0.11119825708060993
25.8,19.599999999999998,0.38117647058823545
27.866666666666667,19.599999999999998,0.5612549019607844
25.8,21.666666666666664,0.29228758169934654
27.866666666666667,19.599999999999998,0.5612549019607844
27.866666666666667,21.666666666666664,0.48566448801742934
25.8,21.666666666666664,0.29228758169934654
27.866666666666667,19.599999999999998,0.5612549019607844
29.933333333333334,19.599999999999998,0.7086013071895425
29.933333333333334,21.666666666666664,0.653769063180828
27.866666666666667,19.599999999999998,0.5612549019607844
29.933333333333334,21.666666666666664,0.653769063180828
27.866666666666667,21.666666666666664,0.48566448801742934
29.933333333333334,19.599999999999998,0.7086013071895425
32.0,19.599999999999998,0.8235294117647058
29.933333333333334,21.666666666666664,0.653769063180828
32.0,19.599999999999998,0.8235294117647058
32.0,21.666666666666664,0.7856209150326798
29.933333333333334,21.666666666666664,0.653769063180828
1.0,21.666666666666664,0.8705882352941171
3.0666666666666664,21.666666666666664,0.8286710239651407
3.0666666666666664,23.73333333333333,0.22940305010893386
1.0,21.666666666666664,0.8705882352941171
3.0666666666666664,23.73333333333333,0.22940305010893386
1.0,23.73333333333333,0.16235294117647145
3.0666666666666664,21.666666666666664,0.8286710239651407
5.133333333333333,21.666666666666664,0.5760348583877986
3.0666666666666664,23.73333333333333,0.22940305010893386
5.133333333333333,21.666666666666664,0.5760348583877986
5.133333333333333,23.73333333333333,0.6305010893246197
3.0666666666666664,23.73333333333333,0.22940305010893386
5.133333333333333,21.666666666666664,0.5760348583877986
7.2,21.666666666666664,0.16183006535947664
7.2,23.73333333333333,0.8594509803921562
5.133333333333333,21.666666666666664,0.5760348583877986
7.2,23.73333333333333,0.8594509803921562
5.133333333333333,23.73333333333333,0.6305010893246197
7.2,21.666666666666664,0.16183006535947664
9.266666666666666,21.666666666666664,0.14788671023965178
7.2,23.73333333333333,0.8594509803921562
9.266666666666666,21.666666666666664,0.14788671023965178
9.266666666666666,23.73333333333333,0.2832069716775594
7.2,23.73333333333333,0.8594509803921562
9.266666666666666,21.666666666666664,0.14788671023965178
11.333333333333332,21.666666666666664,0.6344226579520701
11.333333333333332,23.73333333333333,0.14788671023965164
9.266666666666666,21.666666666666664,0.14788671023965178
11.333333333333332,23.73333333333333,0.14788671023965164
9.266666666666666,23.73333333333333,0.2832069716775594
11.333333333333332,21.666666666666664,0.6344226579520701
13.4,21.666666666666664,0.9602614379084968
11.333333333333332,23.73333333333333,0.14788671023965164
13.4,21.666666666666664,0.9602614379084968
13.4,23.73333333333333,0.7289411764705886
11.333333333333332,23.73333333333333,0.14788671023965164
13.4,21.666666666666664,0.9602614379084968
15.466666666666667,21.666666666666664,0.7850980392156859
15.466666666666667,23.73333333333333,0.9541612200435728
13.4,21.666666666666664,0.9602614379084968
15.466666666666667,23.73333333333333,0.9541612200435728
13.4,23.73333333333333,0.7289411764705886
15.466666666666667,21.666666666666664,0.7850980392156859
17.53333333333333,21.666666666666664,0.37925925925925935
15.466666666666667,23.73333333333333,0.9541612200435728
17.53333333333333,21.666666666666664,0.37925925925925935
17.53333333333333,23.73333333333333,0.6264400871459697
15.466666666666667,23.73333333333333,0.9541612200435728
17.53333333333333,21.666666666666664,0.37925925925925935
19.599999999999998,21.666666666666664,0.08470588235294127
19.599999999999998,23.73333333333333,0.2135424836601309
17.53333333333333,21.666666666666664,0.37925925925925935
19.599999999999998,23.73333333333333,0.2135424836601309
17.53333333333333,23.73333333333333,0.6264400871459697
19.599999999999998,21.666666666666664,0.08470588235294127
21.666666666666664,21.666666666666664,0.010893246187363842
19.599999999999998,23.73333333333333,0.2135424836601309
21.666666666666664,21.666666666666664,0.010893246187363842
21.666666666666664,23.73333333333333,0.018126361655773495
19.599999999999998,23.73333333333333,0.2135424836601309
21.666666666666664,21.666666666666664,0.010893246187363842
23.73333333333333,21.666666666666664,0.11119825708060993
23.73333333333333,23.73333333333333,0.05275816993464045
21.666666666666664,21.666666666666664,0.010893246187363842
23.73333333333333,23.73333333333333,0.05275816993464045
21.666666666666664,23.73333333333333,0.018126361655773495
23.73333333333333,21.666666666666664,0.11119825708060993
25.8,21.666666666666664,0.29228758169934654
23.73333333333333,23.73333333333333,0.05275816993464045
25.8,21.666666666666664,0.29228758169934654
25.8,23.73333333333333,0.21469281045751648
23.73333333333333,23.73333333333333,0.05275816993464045
25.8,21.666666666666664,0.29228758169934654
27.866666666666667,21.666666666666664,0.48566448801742934
27.866666666666667,23.73333333333333,0.4150413943355121
25.8,21.666666666666664,0.29228758169934654
27.866666666666667,23.73333333333333,0.4150413943355121
25.8,23.73333333333333,0.21469281045751648
27.866666666666667,21.666666666666664,0.48566448801742934
29.933333333333334,21.666666666666664,0.653769063180828
27.866666666666667,23.73333333333333,0.4150413943355121
29.933333333333334,21.666666666666664,0.653769063180828
29.933333333333334,23.73333333333333,0.6005925925925927
27.866666666666667,23.73333333333333,0.4150413943355121
29.933333333333334,21.666666666666664,0.653769063180828
32.0,21.666666666666664,0.7856209150326798
32.0,23.73333333333333,0.749281045751634
29.933333333333334,21.666666666666664,0.653769063180828
32.0,23.73333333333333,0.749281045751634
29.933333333333334,23.73333333333333,0.6005925925925927
1.0,23.73333333333333,0.16235294117647145
3.0666666666666664,23.73333333333333,0.22940305010893386
1.0,25.8,0.7858823529411766
3.0666666666666664,23.73333333333333,0.22940305010893386
3.0666666666666664,25.8,0.8135424836601313
1.0,25.8,0.7858823529411766
3.0666666666666664,23.73333333333333,0.22940305010893386
5.133333333333333,23.73333333333333,0.6305010893246197
5.133333333333333,25.8,0.30248366013071926
3.0666666666666664,23.73333333333333,0.22940305010893386
5.133333333333333,25.8,0.30248366013071926
3.0666666666666664,25.8,0.8135424836601313
5.133333333333333,23.73333333333333,0.6305010893246197
7.2,23.73333333333333,0.8594509803921562
5.133333333333333,25.8,0.30248366013071926
7.2,23.73333333333333,0.8594509803921562
7.2,25.8,0.3882352941176468
5.133333333333333,25.8,0.30248366013071926
7.2,23.73333333333333,0.8594509803921562
9.266666666666666,23.73333333333333,0.2832069716775594
9.266666666666666,25.8,0.8594509803921573
7.2,23.73333333333333,0.8594509803921562
9.266666666666666,25.8,0.8594509803921573
7.2,25.8,0.3882352941176468
9.266666666666666,23.73333333333333,0.2832069716775594
11.333333333333332,23.73333333333333,0.14788671023965164
9.266666666666666,25.8,0.8594509803921573
11.333333333333332,23.73333333333333,0.14788671023965164
11.333333333333332,25.8,0.16183006535947744
9.266666666666666,25.8,0.8594509803921573
11.333333333333332,23.73333333333333,0.14788671023965164
13.4,23.73333333333333,0.7289411764705886
13.4,25.8,0.3380392156862745
11.333333333333332,23.73333333333333,0.14788671023965164
13.4,25.8,0.3380392156862745
11.333333333333332,25.8,0.16183006535947744
13.4,23.73333333333333,0.7289411764705886
15.466666666666667,23.73333333333333,0.9541612200435728
13.4,25.8,0.3380392156862745
15.466666666666667,23.73333333333333,0.9541612200435728
15.466666666666667,25.8,0.9169673202614378
13.4,25.8,0.3380392156862745
15.466666666666667,23.73333333333333,0.9541612200435728
17.53333333333333,23.73333333333333,0.6264400871459697
17.53333333333333,25.8,0.8210196078431378
15.466666666666667,23.73333333333333,0.9541612200435728
17.53333333333333,25.8,0.8210196078431378
15.466666666666667,25.8,0.9169673202614378
17.53333333333333,23.73333333333333,0.6264400871459697
19.599999999999998,23.73333333333333,0.2135424836601309
17.53333333333333,25.8,0.8210196078431378
19.599999999999998,23.73333333333333,0.2135424836601309
19.599999999999998,25.8,0.36705882352941227
17.53333333333333,25.8,0.8210196078431378
19.599999999999998,23.73333333333333,0.2135424836601309
21.666666666666664,23.73333333333333,0.018126361655773495
21.666666666666664,25.8,0.059346405228758406
19.599999999999998,23.73333333333333,0.2135424836601309
21.666666666666664,25.8,0.059346405228758406
19.599999999999998,25.8,0.36705882352941227
21.666666666666664,23.73333333333333,0.018126361655773495
23.73333333333333,23.73333333333333,0.05275816993464045
21.666666666666664,25.8,0.059346405228758406
23.73333333333333,23.73333333333333,0.05275816993464045
23.73333333333333,25.8,0.020601307189542416
21.666666666666664,25.8,0.059346405228758406
23.73333333333333,23.73333333333333,0.05275816993464045
25.8,23.73333333333333,0.21469281045751648
25.8,25.8,0.15733333333333338
23.73333333333333,23.73333333333333,0.05275816993464045
25.8,25.8,0.15733333333333338
23.73333333333333,25.8,0.020601307189542416
25.8,23.73333333333333,0.21469281045751648
27.866666666666667,23.73333333333333,0.4150413943355121
25.8,25.8,0.15733333333333338
27.866666666666667,23.73333333333333,0.4150413943355121
27.866666666666667,25.8,0.359843137254902
25.8,25.8,0.15733333333333338
27.866666666666667,23.73333333333333,0.4150413943355121
29.933333333333334,23.73333333333333,0.6005925925925927
29.933333333333334,25.8,0.5548235294117647
27.866666666666667,23.73333333333333,0.4150413943355121
29.933333333333334,25.8,0.5548235294117647
27.866666666666667,25.8,0.359843137254902
29.933333333333334,23.73333333333333,0.6005925925925927
32.0,23.73333333333333,0.749281045751634
29.933333333333334,25.8,0.5548235294117647
32.0,23.73333333333333,0.749281045751634
32.0,25.8,0.716078431372549
29.933333333333334,25.8,0.5548235294117647
1.0,25.8,0.7858823529411766
3.0666666666666664,25.8,0.8135424836601313
3.0666666666666664,27.866666666666667,0.1448714596949889
1.0,25.8,0.7858823529411766
3.0666666666666664,27.866666666666667,0.1448714596949889
1.0,27.866666666666667,0.3895424836601309
3.0666666666666664,25.8,0.8135424836601313
5.133333333333333,25.8,0.30248366013071926
3.0666666666666664,27.866666666666667,0.1448714596949889
5.133333333333333,25.8,0.30248366013071926
5.133333333333333,27.866666666666667,0.748479302832244
3.0666666666666664,27.866666666666667,0.1448714596949889
5.133333333333333,25.8,0.30248366013071926
7.2,25.8,0.3882352941176468
7.2,27.866666666666667,0.302483660130719
5.133333333333333,25.8,0.30248366013071926
7.2,27.866666666666667,0.302483660130719
5.133333333333333,27.866666666666667,0.748479302832244
7.2,25.8,0.3882352941176468
9.266666666666666,25.8,0.8594509803921573
7.2,27.866666666666667,0.302483660130719
9.266666666666666,25.8,0.8594509803921573
9.266666666666666,27.866666666666667,0.6305010893246182
7.2,27.866666666666667,0.302483660130719
9.266666666666666,25.8,0.8594509803921573
11.333333333333332,25.8,0.16183006535947744
11.333333333333332,27.866666666666667,0.5760348583878003
9.266666666666666,25.8,0.8594509803921573
11.333333333333332,27.866666666666667,0.5760348583878003
9.266666666666666,27.866666666666667,0.6305010893246182
11.333333333333332,25.8,0.16183006535947744
13.4,25.8,0.3380392156862745
11.333333333333332,27.866666666666667,0.5760348583878003
13.4,25.8,0.3380392156862745
13.4,27.866666666666667,0.10656209150326802
11.333333333333332,27.866666666666667,0.5760348583878003
13.4,25.8,0.3380392156862745
15.466666666666667,25.8,0.9169673202614378
15.466666666666667,27.866666666666667,0.7490544662309369
13.4,25.8,0.3380392156862745
15.466666666666667,27.866666666666667,0.7490544662309369
13.4,27.866666666666667,0.10656209150326802
15.466666666666667,25.8,0.9169673202614378
17.53333333333333,25.8,0.8210196078431378
15.466666666666667,27.866666666666667,0.7490544662309369
17.53333333333333,25.8,0.8210196078431378
17.53333333333333,27.866666666666667,0.9247930283224404
15.466666666666667,27.866666666666667,0.7490544662309369
17.53333333333333,25.8,0.8210196078431378
19.599999999999998,25.8,0.36705882352941227
19.599999999999998,27.866666666666667,0.504679738562092
17.53333333333333,25.8,0.8210196078431378
19.599999999999998,27.866666666666667,0.504679738562092
17.53333333333333,27.866666666666667,0.9247930283224404
19.599999999999998,25.8,0.36705882352941227
21.666666666666664,25.8,0.059346405228758406
19.599999999999998,27.866666666666667,0.504679738562092
21.666666666666664,25.8,0.059346405228758406
21.666666666666664,27.866666666666667,0.11660130718954281
19.599999999999998,27.866666666666667,0.504679738562092
21.666666666666664,25.8,0.059346405228758406
23.73333333333333,25.8,0.020601307189542416
23.73333333333333,27.866666666666667,0.009376906318082792
21.666666666666664,25.8,0.059346405228758406
23.73333333333333,27.866666666666667,0.009376906318082792
21.666666666666664,27.866666666666667,0.11660130718954281
23.73333333333333,25.8,0.020601307189542416
25.8,25.8,0.15733333333333338
23.73333333333333,27.866666666666667,0.009376906318082792
25.8,25.8,0.15733333333333338
25.8,27.866666666666667,0.11691503267973863
23.73333333333333,27.866666666666667,0.009376906318082792
25.8,25.8,0.15733333333333338
27.866666666666667,25.8,0.359843137254902
27.866666666666667,27.866666666666667,0.3145098039215687
25.8,25.8,0.15733333333333338
27.866666666666667,27.866666666666667,0.3145098039215687
25.8,27.866666666666667,0.11691503267973863
27.866666666666667,25.8,0.359843137254902
29.933333333333334,25.8,0.5548235294117647
27.866666666666667,27.866666666666667,0.3145098039215687
29.933333333333334,25.8,0.5548235294117647
29.933333333333334,27.866666666666667,0.5205925925925926
27.866666666666667,27.866666666666667,0.3145098039215687
29.933333333333334,25.8,0.5548235294117647
32.0,25.8,0.716078431372549
32.0,27.866666666666667,0.687843137254902
29.933333333333334,25.8,0.5548235294117647
32.0,27.866666666666667,0.687843137254902
29.933333333333334,27.866666666666667,0.5205925925925926
1.0,27.866666666666667,0.3895424836601309
3.0666666666666664,27.866666666666667,0.1448714596949889
1.0,29.933333333333334,0.5754248366013072
3.0666666666666664,27.866666666666667,0.1448714596949889
3.0666666666666664,29.933333333333334,0.8996078431372551
1.0,29.933333333333334,0.5754248366013072
3.0666666666666664,27.866666666666667,0.1448714596949889
5.133333333333333,27.866666666666667,0.748479302832244
5.133333333333333,29.933333333333334,0.14487145969498888
3.0666666666666664,27.866666666666667,0.1448714596949889
5.133333333333333,29.933333333333334,0.14487145969498888
3.0666666666666664,29.933333333333334,0.8996078431372551
5.133333333333333,27.866666666666667,0.748479302832244
7.2,27.866666666666667,0.302483660130719
5.133333333333333,29.933333333333334,0.14487145969498888
7.2,27.866666666666667,0.302483660130719
7.2,29.933333333333334,0.8135424836601307
5.133333333333333,29.933333333333334,0.14487145969498888
7.2,27.866666666666667,0.302483660130719
9.266666666666666,27.866666666666667,0.6305010893246182
9.266666666666666,29.933333333333334,0.22940305010893192
7.2,27.866666666666667,0.302483660130719
9.266666666666666,29.933333333333334,0.22940305010893192
7.2,29.933333333333334,0.8135424836601307
9.266666666666666,27.866666666666667,0.6305010893246182
11.333333333333332,27.866666666666667,0.5760348583878003
9.266666666666666,29.933333333333334,0.22940305010893192
11.333333333333332,27.866666666666667,0.5760348583878003
11.333333333333332,29.933333333333334,0.828671023965142
9.266666666666666,29.933333333333334,0.22940305010893192
11.333333333333332,27.866666666666667,0.5760348583878003
13.4,27.866666666666667,0.10656209150326802
13.4,29.933333333333334,0.09155555555555556
11.333333333333332,27.866666666666667,0.5760348583878003
13.4,29.933333333333334,0.09155555555555556
11.333333333333332,29.933333333333334,0.828671023965142
13.4,27.866666666666667,0.10656209150326802
15.466666666666667,27.866666666666667,0.7490544662309369
13.4,29.933333333333334,0.09155555555555556
15.466666666666667,27.866666666666667,0.7490544662309369
15.466666666666667,29.933333333333334,0.5824139433551199
13.4,29.933333333333334,0.09155555555555556
15.466666666666667,27.866666666666667,0.7490544662309369
17.53333333333333,27.866666666666667,0.9247930283224404
17.53333333333333,29.933333333333334,0.9608366013071896
15.466666666666667,27.866666666666667,0.7490544662309369
17.53333333333333,29.933333333333334,0.9608366013071896
15.466666666666667,29.933333333333334,0.5824139433551199
17.53333333333333,27.866666666666667,0.9247930283224404
19.599999999999998,27.866666666666667,0.504679738562092
17.53333333333333,29.933333333333334,0.9608366013071896
19.599999999999998,27.866666666666667,0.504679738562092
19.599999999999998,29.933333333333334,0.5981699346405234
17.53333333333333,29.933333333333334,0.9608366013071896
19.599999999999998,27.866666666666667,0.504679738562092
21.666666666666664,27.866666666666667,0.11660130718954281
21.666666666666664,29.933333333333334,0.16339869281045788
19.599999999999998,27.866666666666667,0.504679738562092
21.666666666666664,29.933333333333334,0.16339869281045788
19.599999999999998,29.933333333333334,0.5981699346405234
21.666666666666664,27.866666666666667,0.11660130718954281
23.73333333333333,27.866666666666667,0.009376906318082792
21.666666666666664,29.933333333333334,0.16339869281045788
23.73333333333333,27.866666666666667,0.009376906318082792
23.73333333333333,29.933333333333334,0.009010893246187415
21.666666666666664,29.933333333333334,0.16339869281045788
23.73333333333333,27.866666666666667,0.009376906318082792
25.8,27.866666666666667,0.11691503267973863
25.8,29.933333333333334,0.09249673202614384
23.73333333333333,27.866666666666667,0.009376906318082792
25.8,29.933333333333334,0.09249673202614384
23.73333333333333,29.933333333333334,0.009010893246187415
25.8,27.866666666666667,0.11691503267973863
27.866666666666667,27.866666666666667,0.3145098039215687
25.8,29.933333333333334,0.09249673202614384
27.866666666666667,27.866666666666667,0.3145098039215687
27.866666666666667,29.933333333333334,0.2891503267973856
25.8,29.933333333333334,0.09249673202614384
27.866666666666667,27.866666666666667,0.3145098039215687
29.933333333333334,27.866666666666667,0.5205925925925926
29.933333333333334,29.933333333333334,0.4959651416122004
27.866666666666667,27.866666666666667,0.3145098039215687
29.933333333333334,29.933333333333334,0.4959651416122004
27.866666666666667,29.933333333333334,0.2891503267973856
29.933333333333334,27.866666666666667,0.5205925925925926
32.0,27.866666666666667,0.687843137254902
29.933333333333334,29.933333333333334,0.4959651416122004
32.0,27.866666666666667,0.687843137254902
32.0,29.933333333333334,0.671111111111111
29.933333333333334,29.933333333333334,0.4959651416122004
1.0,29.933333333333334,0.5754248366013072
3.0666666666666664,29.933333333333334,0.8996078431372551
3.0666666666666664,32.0,0.5754248366013072
1.0,29.933333333333334,0.5754248366013072
3.0666666666666664,32.0,0.5754248366013072
1.0,32.0,0.00392156862745098
3.0666666666666664,29.933333333333334,0.8996078431372551
5.133333333333333,29.933333333333334,0.14487145969498888
3.0666666666666664,32.0,0.5754248366013072
5.133333333333333,29.933333333333334,0.14487145969498888
5.133333333333333,32.0,0.3895424836601309
3.0666666666666664,32.0,0.5754248366013072
5.133333333333333,29.933333333333334,0.14487145969498888
7.2,29.933333333333334,0.8135424836601307
7.2,32.0,0.7858823529411765
5.133333333333333,29.933333333333334,0.14487145969498888
7.2,32.0,0.7858823529411765
5.133333333333333,32.0,0.3895424836601309
7.2,29.933333333333334,0.8135424836601307
9.266666666666666,29.933333333333334,0.22940305010893192
7.2,32.0,0.7858823529411765
9.266666666666666,29.933333333333334,0.22940305010893192
9.266666666666666,32.0,0.16235294117647028
7.2,32.0,0.7858823529411765
9.266666666666666,29.933333333333334,0.22940305010893192
11.333333333333332,29.933333333333334,0.828671023965142
11.333333333333332,32.0,0.8705882352941179
9.266666666666666,29.933333333333334,0.22940305010893192
11.333333333333332,32.0,0.8705882352941179
9.266666666666666,32.0,0.16235294117647028
11.333333333333332,29.933333333333334,0.828671023965142
13.4,29.933333333333334,0.09155555555555556
11.333333333333332,32.0,0.8705882352941179
13.4,29.933333333333334,0.09155555555555556
13.4,32.0,0.1301960784313725
11.333333333333332,32.0,0.8705882352941179
13.4,29.933333333333334,0.09155555555555556
15.466666666666667,29.933333333333334,0.5824139433551199
15.466666666666667,32.0,0.5022222222222223
13.4,29.933333333333334,0.09155555555555556
15.466666666666667,32.0,0.5022222222222223
13.4,32.0,0.1301960784313725
15.466666666666667,29.933333333333334,0.5824139433551199
17.53333333333333,29.933333333333334,0.9608366013071896
15.466666666666667,32.0,0.5022222222222223
17.53333333333333,29.933333333333334,0.9608366013071896
17.53333333333333,32.0,0.962875816993464
15.466666666666667,32.0,0.5022222222222223
17.53333333333333,29.933333333333334,0.9608366013071896
19.599999999999998,29.933333333333334,0.5981699346405234
19.599999999999998,32.0,0.6400000000000006
17.53333333333333,29.933333333333334,0.9608366013071896
19.599999999999998,32.0,0.6400000000000006
17.53333333333333,32.0,0.962875816993464
19.599999999999998,29.933333333333334,0.5981699346405234
21.666666666666664,29.933333333333334,0.16339869281045788
19.599999999999998,32.0,0.6400000000000006
21.666666666666664,29.933333333333334,0.16339869281045788
21.666666666666664,32.0,0.18692810457516382
19.599999999999998,32.0,0.6400000000000006
21.666666666666664,29.933333333333334,0.16339869281045788
23.73333333333333,29.933333333333334,0.009010893246187415
23.73333333333333,32.0,0.011241830065359549
21.666666666666664,29.933333333333334,0.16339869281045788
23.73333333333333,32.0,0.011241830065359549
21.666666666666664,32.0,0.18692810457516382
23.73333333333333,29.933333333333334,0.009010893246187415
25.8,29.933333333333334,0.09249673202614384
23.73333333333333,32.0,0.011241830065359549
25.8,29.933333333333334,0.09249673202614384
25.8,32.0,0.08470588235294123
23.73333333333333,32.0,0.011241830065359549
25.8,29.933333333333334,0.09249673202614384
27.866666666666667,29.933333333333334,0.2891503267973856
27.866666666666667,32.0,0.27660130718954257
25.8,29.933333333333334,0.09249673202614384
27.866666666666667,32.0,0.27660130718954257
25.8,32.0,0.08470588235294123
27.866666666666667,29.933333333333334,0.2891503267973856
29.933333333333334,29.933333333333334,0.4959651416122004
27.866666666666667,32.0,0.27660130718954257
29.933333333333334,29.933333333333334,0.4959651416122004
29.933333333333334,32.0,0.48366013071895425
27.866666666666667,32.0,0.27660130718954257
29.933333333333334,29.933333333333334,0.4959651416122004
32.0,29.933333333333334,0.671111111111111
32.0,32.0,0.6627450980392157
29.933333333333334,29.933333333333334,0.4959651416122004
32.0,32.0,0.6627450980392157
29.933333333333334,32.0,0.48366013071895425


==> image-mesh-interpolation16_qi_lagrange.csv <==
x,y,f_xy
1.0,1.0,0.7491706608569355
3.0666666666666664,1.0,0.7289248123940935
3.0666666666666664,3.0666666666666664,0.5017741466957154
1.0,1.0,0.7491706608569355
3.0666666666666664,3.0666666666666664,0.5017741466957154
1.0,3.0666666666666664,0.484969837811668
3.0666666666666664,1.0,0.7289248123940935
5.133333333333333,1.0,0.7716499152747519
3.0666666666666664,3.0666666666666664,0.5017741466957154
5.133333333333333,1.0,0.7716499152747519
5.133333333333333,3.0666666666666664,0.5245448559670782
3.0666666666666664,3.0666666666666664,0.5017741466957154
5.133333333333333,1.0,0.7716499152747519
7.2,1.0,0.7685105785524089
7.2,3.0666666666666664,0.5630069958847737
5.133333333333333,1.0,0.7716499152747519
7.2,3.0666666666666664,0.5630069958847737
5.133333333333333,3.0666666666666664,0.5245448559670782
7.2,1.0,0.7685105785524089
9.266666666666666,1.0,0.8233186153473735
7.2,3.0666666666666664,0.5630069958847737
9.266666666666666,1.0,0.8233186153473735
9.266666666666666,3.0666666666666664,0.605169644153958
7.2,3.0666666666666664,0.5630069958847737
9.266666666666666,1.0,0.8233186153473735
11.333333333333332,1.0,0.82881316872428
11.333333333333332,3.0666666666666664,0.6639633018639551
9.266666666666666,1.0,0.8233186153473735
11.333333333333332,3.0666666666666664,0.6639633018639551
9.266666666666666,3.0666666666666664,0.605169644153958
11.333333333333332,1.0,0.82881316872428
13.4,1.0,0.8836366013071897
11.333333333333332,3.0666666666666664,0.6639633018639551
13.4,1.0,0.8836366013071897
13.4,3.0666666666666664,0.7140392156862749
11.333333333333332,3.0666666666666664,0.6639633018639551
13.4,1.0,0.8836366013071897
15.466666666666667,1.0,0.8950480755265067
15.466666666666667,3.0666666666666664,0.7761376906318086
13.4,1.0,0.8836366013071897
15.466666666666667,3.0666666666666664,0.7761376906318086
13.4,3.0666666666666664,0.7140392156862749
15.466666666666667,1.0,0.8950480755265067
17.53333333333333,1.0,0.9410845315904139
15.466666666666667,3.0666666666666664,0.7761376906318086
17.53333333333333,1.0,0.9410845315904139
17.53333333333333,3.0666666666666664,0.8271429193899784
15.466666666666667,3.0666666666666664,0.7761376906318086
17.53333333333333,1.0,0.9410845315904139
19.599999999999998,1.0,0.951861244250787
19.599999999999998,3.0666666666666664,0.8797955942870977
17.53333333333333,1.0,0.9410845315904139
19.599999999999998,3.0666666666666664,0.8797955942870977
17.53333333333333,3.0666666666666664,0.8271429193899784
19.599999999999998,1.0,0.951861244250787
21.666666666666664,1.0,0.9826752360203342
19.599999999999998,3.0666666666666664,0.8797955942870977
21.666666666666664,1.0,0.9826752360203342
21.666666666666664,3.0666666666666664,0.9179247639796655
19.599999999999998,3.0666666666666664,0.8797955942870977
21.666666666666664,1.0,0.9826752360203342
23.73333333333333,1.0,0.9837563786008232
23.73333333333333,3.0666666666666664,0.9558218106995886
21.666666666666664,1.0,0.9826752360203342
23.73333333333333,3.0666666666666664,0.9558218106995886
21.666666666666664,3.0666666666666664,0.9179247639796655
23.73333333333333,1.0,0.9837563786008232
25.8,1.0,1.003266424594529
23.73333333333333,3.0666666666666664,0.9558218106995886
25.8,1.0,1.003266424594529
25.8,3.0666666666666664,0.9738605664488018
23.73333333333333,3.0666666666666664,0.9558218106995886
25.8,1.0,1.003266424594529
27.866666666666667,1.0,1.000957443718228
27.866666666666667,3.0666666666666664,0.9927307189542492
25.8,1.0,1.003266424594529
27.866666666666667,3.0666666666666664,0.9927307189542492
25.8,3.0666666666666664,0.9738605664488018
27.866666666666667,1.0,1.000957443718228
29.933333333333334,1.0,1.0040222222222221
27.866666666666667,3.0666666666666664,0.9927307189542492
29.933333333333334,1.0,1.0040222222222221
29.933333333333334,3.0666666666666664,0.99920309852336
27.866666666666667,3.0666666666666664,0.9927307189542492
29.933333333333334,1.0,1.0040222222222221
32.0,1.0,0.99521258775115
32.0,3.0666666666666664,1.0040222222222224
29.933333333333334,1.0,1.0040222222222221
32.0,3.0666666666666664,1.0040222222222224
29.933333333333334,3.0666666666666664,0.99920309852336
1.0,3.0666666666666664,0.484969837811668
3.0666666666666664,3.0666666666666664,0.5017741466957154
1.0,5.133333333333333,0.26480789155168255
3.0666666666666664,3.0666666666666664,0.5017741466957154
3.0666666666666664,5.133333333333333,0.2850870007262164
1.0,5.133333333333333,0.26480789155168255
3.0666666666666664,3.0666666666666664,0.5017741466957154
5.133333333333333,3.0666666666666664,0.5245448559670782
5.133333333333333,5.133333333333333,0.3076106995884776
3.0666666666666664,3.0666666666666664,0.5017741466957154
5.133333333333333,5.133333333333333,0.3076106995884776
3.0666666666666664,5.133333333333333,0.2850870007262164
5.133333333333333,3.0666666666666664,0.5245448559670782
7.2,3.0666666666666664,0.5630069958847737
5.133333333333333,5.133333333333333,0.3076106995884776
7.2,3.0666666666666664,0.5630069958847737
7.2,5.133333333333333,0.358981650931978
5.133333333333333,5.133333333333333,0.3076106995884776
7.2,3.0666666666666664,0.5630069958847737
9.266666666666666,3.0666666666666664,0.605169644153958
9.266666666666666,5.133333333333333,0.41531583151779256
7.2,3.0666666666666664,0.5630069958847737
9.266666666666666,5.133333333333333,0.41531583151779256
7.2,5.133333333333333,0.358981650931978
9.266666666666666,3.0666666666666664,0.605169644153958
11.333333333333332,3.0666666666666664,0.6639633018639551
9.266666666666666,5.133333333333333,0.41531583151779256
11.333333333333332,3.0666666666666664,0.6639633018639551
11.333333333333332,5.133333333333333,0.4891346889373034
9.266666666666666,5.133333333333333,0.41531583151779256
11.333333333333332,3.0666666666666664,0.6639633018639551
13.4,3.0666666666666664,0.7140392156862749
13.4,5.133333333333333,0.5698308641975312
11.333333333333332,3.0666666666666664,0.6639633018639551
13.4,5.133333333333333,0.5698308641975312
11.333333333333332,5.133333333333333,0.4891346889373034
13.4,3.0666666666666664,0.7140392156862749
15.466666666666667,3.0666666666666664,0.7761376906318086
13.4,5.133333333333333,0.5698308641975312
15.466666666666667,3.0666666666666664,0.7761376906318086
15.466666666666667,5.133333333333333,0.6461000726216414
13.4,5.133333333333333,0.5698308641975312
15.466666666666667,3.0666666666666664,0.7761376906318086
17.53333333333333,3.0666666666666664,0.8271429193899784
17.53333333333333,5.133333333333333,0.7277803921568627
15.466666666666667,3.0666666666666664,0.7761376906318086
17.53333333333333,5.133333333333333,0.7277803921568627
15.466666666666667,5.133333333333333,0.6461000726216414
17.53333333333333,3.0666666666666664,0.8271429193899784
19.599999999999998,3.0666666666666664,0.8797955942870977
17.53333333333333,5.133333333333333,0.7277803921568627
19.599999999999998,3.0666666666666664,0.8797955942870977
19.599999999999998,5.133333333333333,0.7954102638586301
17.53333333333333,5.133333333333333,0.7277803921568627
19.599999999999998,3.0666666666666664,0.8797955942870977
21.666666666666664,3.0666666666666664,0.9179247639796655
21.666666666666664,5.133333333333333,0.8586223674655052
19.599999999999998,3.0666666666666664,0.8797955942870977
21.666666666666664,5.133333333333333,0.8586223674655052
19.599999999999998,5.133333333333333,0.7954102638586301
21.666666666666664,3.0666666666666664,0.9179247639796655
23.73333333333333,3.0666666666666664,0.9558218106995886
21.666666666666664,5.133333333333333,0.8586223674655052
23.73333333333333,3.0666666666666664,0.9558218106995886
23.73333333333333,5.133333333333333,0.9058284676833698
21.666666666666664,5.133333333333333,0.8586223674655052
23.73333333333333,3.0666666666666664,0.9558218106995886
25.8,3.0666666666666664,0.9738605664488018
25.8,5.133333333333333,0.947901186153474
23.73333333333333,3.0666666666666664,0.9558218106995886
25.8,5.133333333333333,0.947901186153474
23.73333333333333,5.133333333333333,0.9058284676833698
25.8,3.0666666666666664,0.9738605664488018
27.866666666666667,3.0666666666666664,0.9927307189542492
25.8,5.133333333333333,0.947901186153474
27.866666666666667,3.0666666666666664,0.9927307189542492
27.866666666666667,5.133333333333333,0.9729978697651904
25.8,5.133333333333333,0.947901186153474
27.866666666666667,3.0666666666666664,0.9927307189542492
29.933333333333334,3.0666666666666664,0.99920309852336
29.933333333333334,5.133333333333333,0.992730718954249
27.866666666666667,3.0666666666666664,0.9927307189542492
29.933333333333334,5.133333333333333,0.992730718954249
27.866666666666667,5.133333333333333,0.9729978697651904
29.933333333333334,3.0666666666666664,0.99920309852336
32.0,3.0666666666666664,1.0040222222222224
29.933333333333334,5.133333333333333,0.992730718954249
32.0,3.0666666666666664,1.0040222222222224
32.0,5.133333333333333,1.000957443718228
29.933333333333334,5.133333333333333,0.992730718954249
1.0,5.133333333333333,0.26480789155168255
3.0666666666666664,5.133333333333333,0.2850870007262164
3.0666666666666664,7.2,0.05242309368191717
1.0,5.133333333333333,0.26480789155168255
3.0666666666666664,7.2,0.05242309368191717
1.0,7.2,0.0611638828370854
3.0666666666666664,5.133333333333333,0.2850870007262164
5.133333333333333,5.133333333333333,0.3076106995884776
3.0666666666666664,7.2,0.05242309368191717
5.133333333333333,5.133333333333333,0.3076106995884776
5.133333333333333,7.2,0.09821922052771723
3.0666666666666664,7.2,0.05242309368191717
5.133333333333333,5.133333333333333,0.3076106995884776
7.2,5.133333333333333,0.358981650931978
7.2,7.2,0.13059479544904376
5.133333333333333,5.133333333333333,0.3076106995884776
7.2,7.2,0.13059479544904376
5.133333333333333,7.2,0.09821922052771723
7.2,5.133333333333333,0.358981650931978
9.266666666666666,5.133333333333333,0.41531583151779256
7.2,7.2,0.13059479544904376
9.266666666666666,5.133333333333333,0.41531583151779256
9.266666666666666,7.2,0.2041800532558702
7.2,7.2,0.13059479544904376
9.266666666666666,5.133333333333333,0.41531583151779256
11.333333333333332,5.133333333333333,0.4891346889373034
11.333333333333332,7.2,0.2825809005083513
9.266666666666666,5.133333333333333,0.41531583151779256
11.333333333333332,7.2,0.2825809005083513
9.266666666666666,7.2,0.2041800532558702
11.333333333333332,5.133333333333333,0.4891346889373034
13.4,5.133333333333333,0.5698308641975312
11.333333333333332,7.2,0.2825809005083513
13.4,5.133333333333333,0.5698308641975312
13.4,7.2,0.3800855482933914
11.333333333333332,7.2,0.2825809005083513
13.4,5.133333333333333,0.5698308641975312
15.466666666666667,5.133333333333333,0.6461000726216414
15.466666666666667,7.2,0.48609784555797625
13.4,5.133333333333333,0.5698308641975312
15.466666666666667,7.2,0.48609784555797625
13.4,7.2,0.3800855482933914
15.466666666666667,5.133333333333333,0.6461000726216414
17.53333333333333,5.133333333333333,0.7277803921568627
15.466666666666667,7.2,0.48609784555797625
17.53333333333333,5.133333333333333,0.7277803921568627
17.53333333333333,7.2,0.5881474703461632
15.466666666666667,7.2,0.48609784555797625
17.53333333333333,5.133333333333333,0.7277803921568627
19.599999999999998,5.133333333333333,0.7954102638586301
19.599999999999998,7.2,0.690104187847978
17.53333333333333,5.133333333333333,0.7277803921568627
19.599999999999998,7.2,0.690104187847978
17.53333333333333,7.2,0.5881474703461632
19.599999999999998,5.133333333333333,0.7954102638586301
21.666666666666664,5.133333333333333,0.8586223674655052
19.599999999999998,7.2,0.690104187847978
21.666666666666664,5.133333333333333,0.8586223674655052
21.666666666666664,7.2,0.7720303074316145
19.599999999999998,7.2,0.690104187847978
21.666666666666664,5.133333333333333,0.8586223674655052
23.73333333333333,5.133333333333333,0.9058284676833698
23.73333333333333,7.2,0.8500575405470829
21.666666666666664,5.133333333333333,0.8586223674655052
23.73333333333333,7.2,0.8500575405470829
21.666666666666664,7.2,0.7720303074316145
23.73333333333333,5.133333333333333,0.9058284676833698
25.8,5.133333333333333,0.947901186153474
23.73333333333333,7.2,0.8500575405470829
25.8,5.133333333333333,0.947901186153474
25.8,7.2,0.9014433309126123
23.73333333333333,7.2,0.8500575405470829
25.8,5.133333333333333,0.947901186153474
27.866666666666667,5.133333333333333,0.9729978697651904
27.866666666666667,7.2,0.9479011861534736
25.8,5.133333333333333,0.947901186153474
27.866666666666667,7.2,0.9479011861534736
25.8,7.2,0.9014433309126123
27.866666666666667,5.133333333333333,0.9729978697651904
29.933333333333334,5.133333333333333,0.992730718954249
27.866666666666667,7.2,0.9479011861534736
29.933333333333334,5.133333333333333,0.992730718954249
29.933333333333334,7.2,0.973860566448802
27.866666666666667,7.2,0.9479011861534736
29.933333333333334,5.133333333333333,0.992730718954249
32.0,5.133333333333333,1.000957443718228
32.0,7.2,1.003266424594529
29.933333333333334,5.133333333333333,0.992730718954249
32.0,7.2,1.003266424594529
29.933333333333334,7.2,0.973860566448802
1.0,7.2,0.0611638828370854
3.0666666666666664,7.2,0.05242309368191717
1.0,9.266666666666666,-0.06849537642217372
3.0666666666666664,7.2,0.05242309368191717
3.0666666666666664,9.266666666666666,-0.03451590413943353
1.0,9.266666666666666,-0.06849537642217372
3.0666666666666664,7.2,0.05242309368191717
5.133333333333333,7.2,0.09821922052771723
5.133333333333333,9.266666666666666,-0.06422713628661336
3.0666666666666664,7.2,0.05242309368191717
5.133333333333333,9.266666666666666,-0.06422713628661336
3.0666666666666664,9.266666666666666,-0.03451590413943353
5.133333333333333,7.2,0.09821922052771723
7.2,7.2,0.13059479544904376
5.133333333333333,9.266666666666666,-0.06422713628661336
7.2,7.2,0.13059479544904376
7.2,9.266666666666666,-0.014170999757927804
5.133333333333333,9.266666666666666,-0.06422713628661336
7.2,7.2,0.13059479544904376
9.266666666666666,7.2,0.2041800532558702
9.266666666666666,9.266666666666666,0.0009117647058824239
7.2,7.2,0.13059479544904376
9.266666666666666,9.266666666666666,0.0009117647058824239
7.2,9.266666666666666,-0.014170999757927804
9.266666666666666,7.2,0.2041800532558702
11.333333333333332,7.2,0.2825809005083513
9.266666666666666,9.266666666666666,0.0009117647058824239
11.333333333333332,7.2,0.2825809005083513
11.333333333333332,9.266666666666666,0.09176824013556044
9.266666666666666,9.266666666666666,0.0009117647058824239
11.333333333333332,7.2,0.2825809005083513
13.4,7.2,0.3800855482933914
13.4,9.266666666666666,0.17425083514887457
11.333333333333332,7.2,0.2825809005083513
13.4,9.266666666666666,0.17425083514887457
11.333333333333332,9.266666666666666,0.09176824013556044
13.4,7.2,0.3800855482933914
15.466666666666667,7.2,0.48609784555797625
13.4,9.266666666666666,0.17425083514887457
15.466666666666667,7.2,0.48609784555797625
15.466666666666667,9.266666666666666,0.3013742435245703
13.4,9.266666666666666,0.17425083514887457
15.466666666666667,7.2,0.48609784555797625
17.53333333333333,7.2,0.5881474703461632
17.53333333333333,9.266666666666666,0.4237580731057855
15.466666666666667,7.2,0.48609784555797625
17.53333333333333,9.266666666666666,0.4237580731057855
15.466666666666667,9.266666666666666,0.3013742435245703
17.53333333333333,7.2,0.5881474703461632
19.599999999999998,7.2,0.690104187847978
17.53333333333333,9.266666666666666,0.4237580731057855
19.599999999999998,7.2,0.690104187847978
19.599999999999998,9.266666666666666,0.5477112563543935
17.53333333333333,9.266666666666666,0.4237580731057855
19.599999999999998,7.2,0.690104187847978
21.666666666666664,7.2,0.7720303074316145
21.666666666666664,9.266666666666666,0.6682748971193412
19.599999999999998,7.2,0.690104187847978
21.666666666666664,9.266666666666666,0.6682748971193412
19.599999999999998,9.266666666666666,0.5477112563543935
21.666666666666664,7.2,0.7720303074316145
23.73333333333333,7.2,0.8500575405470829
21.666666666666664,9.266666666666666,0.6682748971193412
23.73333333333333,7.2,0.8500575405470829
23.73333333333333,9.266666666666666,0.762898378116679
21.666666666666664,9.266666666666666,0.6682748971193412
23.73333333333333,7.2,0.8500575405470829
25.8,7.2,0.9014433309126123
25.8,9.266666666666666,0.8500575405470836
23.73333333333333,7.2,0.8500575405470829
25.8,9.266666666666666,0.8500575405470836
23.73333333333333,9.266666666666666,0.762898378116679
25.8,7.2,0.9014433309126123
27.866666666666667,7.2,0.9479011861534736
25.8,9.266666666666666,0.8500575405470836
27.866666666666667,7.2,0.9479011861534736
27.866666666666667,9.266666666666666,0.9058284676833697
25.8,9.266666666666666,0.8500575405470836
27.866666666666667,7.2,0.9479011861534736
29.933333333333334,7.2,0.973860566448802
29.933333333333334,9.266666666666666,0.9558218106995888
27.866666666666667,7.2,0.9479011861534736
29.933333333333334,9.266666666666666,0.9558218106995888
27.866666666666667,9.266666666666666,0.9058284676833697
29.933333333333334,7.2,0.973860566448802
32.0,7.2,1.003266424594529
29.933333333333334,9.266666666666666,0.9558218106995888
32.0,7.2,1.003266424594529
32.0,9.266666666666666,0.9837563786008228
29.933333333333334,9.266666666666666,0.9558218106995888
1.0,9.266666666666666,-0.06849537642217372
3.0666666666666664,9.266666666666666,-0.03451590413943353
3.0666666666666664,11.333333333333332,0.07870755265068964
1.0,9.266666666666666,-0.06849537642217372
3.0666666666666664,11.333333333333332,0.07870755265068964
1.0,11.333333333333332,0.14477985959815998
3.0666666666666664,9.266666666666666,-0.03451590413943353
5.133333333333333,9.266666666666666,-0.06422713628661336
3.0666666666666664,11.333333333333332,0.07870755265068964
5.133333333333333,9.266666666666666,-0.06422713628661336
5.133333333333333,11.333333333333332,0.06818102154442003
3.0666666666666664,11.333333333333332,0.07870755265068964
5.133333333333333,9.266666666666666,-0.06422713628661336
7.2,9.266666666666666,-0.014170999757927804
7.2,11.333333333333332,-0.0323570564028082
5.133333333333333,9.266666666666666,-0.06422713628661336
7.2,11.333333333333332,-0.0323570564028082
5.133333333333333,11.333333333333332,0.06818102154442003
7.2,9.266666666666666,-0.014170999757927804
9.266666666666666,9.266666666666666,0.0009117647058824239
7.2,11.333333333333332,-0.0323570564028082
9.266666666666666,9.266666666666666,0.0009117647058824239
9.266666666666666,11.333333333333332,-0.029183490680222766
7.2,11.333333333333332,-0.0323570564028082
9.266666666666666,9.266666666666666,0.0009117647058824239
11.333333333333332,9.266666666666666,0.09176824013556044
11.333333333333332,11.333333333333332,-0.06267746308399906
9.266666666666666,9.266666666666666,0.0009117647058824239
11.333333333333332,11.333333333333332,-0.06267746308399906
9.266666666666666,11.333333333333332,-0.029183490680222766
11.333333333333332,9.266666666666666,0.09176824013556044
13.4,9.266666666666666,0.17425083514887457
11.333333333333332,11.333333333333332,-0.06267746308399906
13.4,9.266666666666666,0.17425083514887457
13.4,11.333333333333332,0.02329668361171637
11.333333333333332,11.333333333333332,-0.06267746308399906
13.4,9.266666666666666,0.17425083514887457
15.466666666666667,9.266666666666666,0.3013742435245703
15.466666666666667,11.333333333333332,0.10239586056644896
13.4,9.266666666666666,0.17425083514887457
15.466666666666667,11.333333333333332,0.10239586056644896
13.4,11.333333333333332,0.02329668361171637
15.466666666666667,9.266666666666666,0.3013742435245703
17.53333333333333,9.266666666666666,0.4237580731057855
15.466666666666667,11.333333333333332,0.10239586056644896
17.53333333333333,9.266666666666666,0.4237580731057855
17.53333333333333,11.333333333333332,0.24842992011619466
15.466666666666667,11.333333333333332,0.10239586056644896
17.53333333333333,9.266666666666666,0.4237580731057855
19.599999999999998,9.266666666666666,0.5477112563543935
19.599999999999998,11.333333333333332,0.39359586056644885
17.53333333333333,9.266666666666666,0.4237580731057855
19.599999999999998,11.333333333333332,0.39359586056644885
17.53333333333333,11.333333333333332,0.24842992011619466
19.599999999999998,9.266666666666666,0.5477112563543935
21.666666666666664,9.266666666666666,0.6682748971193412
19.599999999999998,11.333333333333332,0.39359586056644885
21.666666666666664,9.266666666666666,0.6682748971193412
21.666666666666664,11.333333333333332,0.533660033890099
19.599999999999998,11.333333333333332,0.39359586056644885
21.666666666666664,9.266666666666666,0.6682748971193412
23.73333333333333,9.266666666666666,0.762898378116679
23.73333333333333,11.333333333333332,0.6682748971193413
21.666666666666664,9.266666666666666,0.6682748971193412
23.73333333333333,11.333333333333332,0.6682748971193413
21.666666666666664,11.333333333333332,0.533660033890099
23.73333333333333,9.266666666666666,0.762898378116679
25.8,9.266666666666666,0.8500575405470836
23.73333333333333,11.333333333333332,0.6682748971193413
25.8,9.266666666666666,0.8500575405470836
25.8,11.333333333333332,0.772030307431615
23.73333333333333,11.333333333333332,0.6682748971193413
25.8,9.266666666666666,0.8500575405470836
27.866666666666667,9.266666666666666,0.9058284676833697
27.866666666666667,11.333333333333332,0.8586223674655048
25.8,9.266666666666666,0.8500575405470836
27.866666666666667,11.333333333333332,0.8586223674655048
25.8,11.333333333333332,0.772030307431615
27.866666666666667,9.266666666666666,0.9058284676833697
29.933333333333334,9.266666666666666,0.9558218106995888
27.866666666666667,11.333333333333332,0.8586223674655048
29.933333333333334,9.266666666666666,0.9558218106995888
29.933333333333334,11.333333333333332,0.9179247639796665
27.866666666666667,11.333333333333332,0.8586223674655048
29.933333333333334,9.266666666666666,0.9558218106995888
32.0,9.266666666666666,0.9837563786008228
32.0,11.333333333333332,0.9826752360203344
29.933333333333334,9.266666666666666,0.9558218106995888
32.0,11.333333333333332,0.9826752360203344
29.933333333333334,11.333333333333332,0.9179247639796665
1.0,11.333333333333332,0.14477985959815998
3.0666666666666664,11.333333333333332,0.07870755265068964
1.0,13.4,0.6972182522391678
3.0666666666666664,11.333333333333332,0.07870755265068964
3.0666666666666664,13.4,0.6197415153715812
1.0,13.4,0.6972182522391678
3.0666666666666664,11.333333333333332,0.07870755265068964
5.133333333333333,11.333333333333332,0.06818102154442003
5.133333333333333,13.4,0.508748099733721
3.0666666666666664,11.333333333333332,0.07870755265068964
5.133333333333333,13.4,0.508748099733721
3.0666666666666664,13.4,0.6197415153715812
5.133333333333333,11.333333333333332,0.06818102154442003
7.2,11.333333333333332,-0.0323570564028082
5.133333333333333,13.4,0.508748099733721
7.2,11.333333333333332,-0.0323570564028082
7.2,13.4,0.34390365528927647
5.133333333333333,13.4,0.508748099733721
7.2,11.333333333333332,-0.0323570564028082
9.266666666666666,11.333333333333332,-0.029183490680222766
9.266666666666666,13.4,0.1405575163398696
7.2,11.333333333333332,-0.0323570564028082
9.266666666666666,13.4,0.1405575163398696
7.2,13.4,0.34390365528927647
9.266666666666666,11.333333333333332,-0.029183490680222766
11.333333333333332,11.333333333333332,-0.06267746308399906
9.266666666666666,13.4,0.1405575163398696
11.333333333333332,11.333333333333332,-0.06267746308399906
11.333333333333332,13.4,0.03467683369644164
9.266666666666666,13.4,0.1405575163398696
11.333333333333332,11.333333333333332,-0.06267746308399906
13.4,11.333333333333332,0.02329668361171637
13.4,13.4,-0.07018085209392401
11.333333333333332,11.333333333333332,-0.06267746308399906
13.4,13.4,-0.07018085209392401
11.333333333333332,13.4,0.03467683369644164
13.4,11.333333333333332,0.02329668361171637
15.466666666666667,11.333333333333332,0.10239586056644896
13.4,13.4,-0.07018085209392401
15.466666666666667,11.333333333333332,0.10239586056644896
15.466666666666667,13.4,-0.008006681190994928
13.4,13.4,-0.07018085209392401
15.466666666666667,11.333333333333332,0.10239586056644896
17.53333333333333,11.333333333333332,0.24842992011619466
17.53333333333333,13.4,0.07053827160493809
15.466666666666667,11.333333333333332,0.10239586056644896
17.53333333333333,13.4,0.07053827160493809
15.466666666666667,13.4,-0.008006681190994928
17.53333333333333,11.333333333333332,0.24842992011619466
19.599999999999998,11.333333333333332,0.39359586056644885
17.53333333333333,13.4,0.07053827160493809
19.599999999999998,11.333333333333332,0.39359586056644885
19.599999999999998,13.4,0.2312366497216168
17.53333333333333,13.4,0.07053827160493809
19.599999999999998,11.333333333333332,0.39359586056644885
21.666666666666664,11.333333333333332,0.533660033890099
21.666666666666664,13.4,0.3935958605664488
19.599999999999998,11.333333333333332,0.39359586056644885
21.666666666666664,13.4,0.3935958605664488
19.599999999999998,13.4,0.2312366497216168
21.666666666666664,11.333333333333332,0.533660033890099
23.73333333333333,11.333333333333332,0.6682748971193413
21.666666666666664,13.4,0.3935958605664488
23.73333333333333,11.333333333333332,0.6682748971193413
23.73333333333333,13.4,0.5477112563543934
21.666666666666664,13.4,0.3935958605664488
23.73333333333333,11.333333333333332,0.6682748971193413
25.8,11.333333333333332,0.772030307431615
25.8,13.4,0.6901041878479786
23.73333333333333,11.333333333333332,0.6682748971193413
25.8,13.4,0.6901041878479786
23.73333333333333,13.4,0.5477112563543934
25.8,11.333333333333332,0.772030307431615
27.866666666666667,11.333333333333332,0.8586223674655048
25.8,13.4,0.6901041878479786
27.866666666666667,11.333333333333332,0.8586223674655048
27.866666666666667,13.4,0.79541026385863
25.8,13.4,0.6901041878479786
27.866666666666667,11.333333333333332,0.8586223674655048
29.933333333333334,11.333333333333332,0.9179247639796665
29.933333333333334,13.4,0.8797955942870975
27.866666666666667,11.333333333333332,0.8586223674655048
29.933333333333334,13.4,0.8797955942870975
27.866666666666667,13.4,0.79541026385863
29.933333333333334,11.333333333333332,0.9179247639796665
32.0,11.333333333333332,0.9826752360203344
29.933333333333334,13.4,0.8797955942870975
32.0,11.333333333333332,0.9826752360203344
32.0,13.4,0.9518612442507866
29.933333333333334,13.4,0.8797955942870975
1.0,13.4,0.6972182522391678
3.0666666666666664,13.4,0.6197415153715812
3.0666666666666664,15.466666666666667,1.2055976761074791
1.0,13.4,0.6972182522391678
3.0666666666666664,15.466666666666667,1.2055976761074791
1.0,15.466666666666667,1.104571096586783
3.0666666666666664,13.4,0.6197415153715812
5.133333333333333,13.4,0.508748099733721
3.0666666666666664,15.466666666666667,1.2055976761074791
5.133333333333333,13.4,0.508748099733721
5.133333333333333,15.466666666666667,1.0436896151053014
3.0666666666666664,15.466666666666667,1.2055976761074791
5.133333333333333,13.4,0.508748099733721
7.2,13.4,0.34390365528927647
7.2,15.466666666666667,0.9675619220527721
5.133333333333333,13.4,0.508748099733721
7.2,15.466666666666667,0.9675619220527721
5.133333333333333,15.466666666666667,1.0436896151053014
7.2,13.4,0.34390365528927647
9.266666666666666,13.4,0.1405575163398696
7.2,15.466666666666667,0.9675619220527721
9.266666666666666,13.4,0.1405575163398696
9.266666666666666,15.466666666666667,0.6511907528443479
7.2,15.466666666666667,0.9675619220527721
9.266666666666666,13.4,0.1405575163398696
11.333333333333332,13.4,0.03467683369644164
11.333333333333332,15.466666666666667,0.3480674170902932
9.266666666666666,13.4,0.1405575163398696
11.333333333333332,15.466666666666667,0.3480674170902932
9.266666666666666,15.466666666666667,0.6511907528443479
11.333333333333332,13.4,0.03467683369644164
13.4,13.4,-0.07018085209392401
11.333333333333332,15.466666666666667,0.3480674170902932
13.4,13.4,-0.07018085209392401
13.4,15.466666666666667,0.10940653594771241
11.333333333333332,15.466666666666667,0.3480674170902932
13.4,13.4,-0.07018085209392401
15.466666666666667,13.4,-0.008006681190994928
15.466666666666667,15.466666666666667,-0.05702551440329205
13.4,13.4,-0.07018085209392401
15.466666666666667,15.466666666666667,-0.05702551440329205
13.4,15.466666666666667,0.10940653594771241
15.466666666666667,13.4,-0.008006681190994928
17.53333333333333,13.4,0.07053827160493809
15.466666666666667,15.466666666666667,-0.05702551440329205
17.53333333333333,13.4,0.07053827160493809
17.53333333333333,15.466666666666667,-0.017147276688453172
15.466666666666667,15.466666666666667,-0.05702551440329205
17.53333333333333,13.4,0.07053827160493809
19.599999999999998,13.4,0.2312366497216168
19.599999999999998,15.466666666666667,0.07053827160493814
17.53333333333333,13.4,0.07053827160493809
19.599999999999998,15.466666666666667,0.07053827160493814
17.53333333333333,15.466666666666667,-0.017147276688453172
19.599999999999998,13.4,0.2312366497216168
21.666666666666664,13.4,0.3935958605664488
19.599999999999998,15.466666666666667,0.07053827160493814
21.666666666666664,13.4,0.3935958605664488
21.666666666666664,15.466666666666667,0.2484299201161944
19.599999999999998,15.466666666666667,0.07053827160493814
21.666666666666664,13.4,0.3935958605664488
23.73333333333333,13.4,0.5477112563543934
23.73333333333333,15.466666666666667,0.42375807310578545
21.666666666666664,13.4,0.3935958605664488
23.73333333333333,15.466666666666667,0.42375807310578545
21.666666666666664,15.466666666666667,0.2484299201161944
23.73333333333333,13.4,0.5477112563543934
25.8,13.4,0.6901041878479786
23.73333333333333,15.466666666666667,0.42375807310578545
25.8,13.4,0.6901041878479786
25.8,15.466666666666667,0.5881474703461633
23.73333333333333,15.466666666666667,0.42375807310578545
25.8,13.4,0.6901041878479786
27.866666666666667,13.4,0.79541026385863
27.866666666666667,15.466666666666667,0.727780392156863
25.8,13.4,0.6901041878479786
27.866666666666667,15.466666666666667,0.727780392156863
25.8,15.466666666666667,0.5881474703461633
27.866666666666667,13.4,0.79541026385863
29.933333333333334,13.4,0.8797955942870975
27.866666666666667,15.466666666666667,0.727780392156863
29.933333333333334,13.4,0.8797955942870975
29.933333333333334,15.466666666666667,0.8271429193899783
27.866666666666667,15.466666666666667,0.727780392156863
29.933333333333334,13.4,0.8797955942870975
32.0,13.4,0.9518612442507866
32.0,15.466666666666667,0.9410845315904142
29.933333333333334,13.4,0.8797955942870975
32.0,15.466666666666667,0.9410845315904142
29.933333333333334,15.466666666666667,0.8271429193899783
1.0,15.466666666666667,1.104571096586783
3.0666666666666664,15.466666666666667,1.2055976761074791
1.0,17.53333333333333,0.46837864923747397
3.0666666666666664,15.466666666666667,1.2055976761074791
3.0666666666666664,17.53333333333333,0.594391382231906
1.0,17.53333333333333,0.46837864923747397
3.0666666666666664,15.466666666666667,1.2055976761074791
5.133333333333333,15.466666666666667,1.0436896151053014
5.133333333333333,17.53333333333333,0.8838429193899789
3.0666666666666664,15.466666666666667,1.2055976761074791
5.133333333333333,17.53333333333333,0.8838429193899789
3.0666666666666664,17.53333333333333,0.594391382231906
5.133333333333333,15.466666666666667,1.0436896151053014
7.2,15.466666666666667,0.9675619220527721
5.133333333333333,17.53333333333333,0.8838429193899789
7.2,15.466666666666667,0.9675619220527721
7.2,17.53333333333333,1.0614432824981848
5.133333333333333,17.53333333333333,0.8838429193899789
7.2,15.466666666666667,0.9675619220527721
9.266666666666666,15.466666666666667,0.6511907528443479
9.266666666666666,17.53333333333333,1.1843626966836112
7.2,15.466666666666667,0.9675619220527721
9.266666666666666,17.53333333333333,1.1843626966836112
7.2,17.53333333333333,1.0614432824981848
9.266666666666666,15.466666666666667,0.6511907528443479
11.333333333333332,15.466666666666667,0.3480674170902932
9.266666666666666,17.53333333333333,1.1843626966836112
11.333333333333332,15.466666666666667,0.3480674170902932
11.333333333333332,17.53333333333333,0.8505675623335751
9.266666666666666,17.53333333333333,1.1843626966836112
11.333333333333332,15.466666666666667,0.3480674170902932
13.4,15.466666666666667,0.10940653594771241
13.4,17.53333333333333,0.4797931251512946
11.333333333333332,15.466666666666667,0.3480674170902932
13.4,17.53333333333333,0.4797931251512946
11.333333333333332,17.53333333333333,0.8505675623335751
13.4,15.466666666666667,0.10940653594771241
15.466666666666667,15.466666666666667,-0.05702551440329205
13.4,17.53333333333333,0.4797931251512946
15.466666666666667,15.466666666666667,-0.05702551440329205
15.466666666666667,17.53333333333333,0.13902328733962704
13.4,17.53333333333333,0.4797931251512946
15.466666666666667,15.466666666666667,-0.05702551440329205
17.53333333333333,15.466666666666667,-0.017147276688453172
17.53333333333333,17.53333333333333,-0.057025514403292066
15.466666666666667,15.466666666666667,-0.05702551440329205
17.53333333333333,17.53333333333333,-0.057025514403292066
15.466666666666667,17.53333333333333,0.13902328733962704
17.53333333333333,15.466666666666667,-0.017147276688453172
19.599999999999998,15.466666666666667,0.07053827160493814
17.53333333333333,17.53333333333333,-0.057025514403292066
19.599999999999998,15.466666666666667,0.07053827160493814
19.599999999999998,17.53333333333333,-0.008006681190994883
17.53333333333333,17.53333333333333,-0.057025514403292066
19.599999999999998,15.466666666666667,0.07053827160493814
21.666666666666664,15.466666666666667,0.2484299201161944
21.666666666666664,17.53333333333333,0.10239586056644882
19.599999999999998,15.466666666666667,0.07053827160493814
21.666666666666664,17.53333333333333,0.10239586056644882
19.599999999999998,17.53333333333333,-0.008006681190994883
21.666666666666664,15.466666666666667,0.2484299201161944
23.73333333333333,15.466666666666667,0.42375807310578545
21.666666666666664,17.53333333333333,0.10239586056644882
23.73333333333333,15.466666666666667,0.42375807310578545
23.73333333333333,17.53333333333333,0.30137424352457026
21.666666666666664,17.53333333333333,0.10239586056644882
23.73333333333333,15.466666666666667,0.42375807310578545
25.8,15.466666666666667,0.5881474703461633
25.8,17.53333333333333,0.4860978455579767
23.73333333333333,15.466666666666667,0.42375807310578545
25.8,17.53333333333333,0.4860978455579767
23.73333333333333,17.53333333333333,0.30137424352457026
25.8,15.466666666666667,0.5881474703461633
27.866666666666667,15.466666666666667,0.727780392156863
25.8,17.53333333333333,0.4860978455579767
27.866666666666667,15.466666666666667,0.727780392156863
27.866666666666667,17.53333333333333,0.646100072621641
25.8,17.53333333333333,0.4860978455579767
27.866666666666667,15.466666666666667,0.727780392156863
29.933333333333334,15.466666666666667,0.8271429193899783
29.933333333333334,17.53333333333333,0.7761376906318084
27.866666666666667,15.466666666666667,0.727780392156863
29.933333333333334,17.53333333333333,0.7761376906318084
27.866666666666667,17.53333333333333,0.646100072621641
29.933333333333334,15.466666666666667,0.8271429193899783
32.0,15.466666666666667,0.9410845315904142
29.933333333333334,17.53333333333333,0.7761376906318084
32.0,15.466666666666667,0.9410845315904142
32.0,17.53333333333333,0.8950480755265067
29.933333333333334,17.53333333333333,0.7761376906318084
1.0,17.53333333333333,0.46837864923747397
3.0666666666666664,17.53333333333333,0.594391382231906
3.0666666666666664,19.599999999999998,-0.29060416364076463
1.0,17.53333333333333,0.46837864923747397
3.0666666666666664,19.599999999999998,-0.29060416364076463
1.0,19.599999999999998,-0.0742349068022275
3.0666666666666664,17.53333333333333,0.594391382231906
5.133333333333333,17.53333333333333,0.8838429193899789
3.0666666666666664,19.599999999999998,-0.29060416364076463
5.133333333333333,17.53333333333333,0.8838429193899789
5.133333333333333,19.599999999999998,-0.1290764947954484
3.0666666666666664,19.599999999999998,-0.29060416364076463
5.133333333333333,17.53333333333333,0.8838429193899789
7.2,17.53333333333333,1.0614432824981848
7.2,19.599999999999998,0.16014132171387227
5.133333333333333,17.53333333333333,0.8838429193899789
7.2,19.599999999999998,0.16014132171387227
5.133333333333333,19.599999999999998,-0.1290764947954484
7.2,17.53333333333333,1.0614432824981848
9.266666666666666,17.53333333333333,1.1843626966836112
7.2,19.599999999999998,0.16014132171387227
9.266666666666666,17.53333333333333,1.1843626966836112
9.266666666666666,19.599999999999998,0.8207599612684586
7.2,19.599999999999998,0.16014132171387227
9.266666666666666,17.53333333333333,1.1843626966836112
11.333333333333332,17.53333333333333,0.8505675623335751
11.333333333333332,19.599999999999998,1.2019506414911645
9.266666666666666,17.53333333333333,1.1843626966836112
11.333333333333332,19.599999999999998,1.2019506414911645
9.266666666666666,19.599999999999998,0.8207599612684586
11.333333333333332,17.53333333333333,0.8505675623335751
13.4,17.53333333333333,0.4797931251512946
11.333333333333332,19.599999999999998,1.2019506414911645
13.4,17.53333333333333,0.4797931251512946
13.4,19.599999999999998,0.9129239409343977
11.333333333333332,19.599999999999998,1.2019506414911645
13.4,17.53333333333333,0.4797931251512946
15.466666666666667,17.53333333333333,0.13902328733962704
15.466666666666667,19.599999999999998,0.4797931251512947
13.4,17.53333333333333,0.4797931251512946
15.466666666666667,19.599999999999998,0.4797931251512947
13.4,19.599999999999998,0.9129239409343977
15.466666666666667,17.53333333333333,0.13902328733962704
17.53333333333333,17.53333333333333,-0.057025514403292066
15.466666666666667,19.599999999999998,0.4797931251512947
17.53333333333333,17.53333333333333,-0.057025514403292066
17.53333333333333,19.599999999999998,0.10940653594771253
15.466666666666667,19.599999999999998,0.4797931251512947
17.53333333333333,17.53333333333333,-0.057025514403292066
19.599999999999998,17.53333333333333,-0.008006681190994883
19.599999999999998,19.599999999999998,-0.07018085209392388
17.53333333333333,17.53333333333333,-0.057025514403292066
19.599999999999998,19.599999999999998,-0.07018085209392388
17.53333333333333,19.599999999999998,0.10940653594771253
19.599999999999998,17.53333333333333,-0.008006681190994883
21.666666666666664,17.53333333333333,0.10239586056644882
19.599999999999998,19.599999999999998,-0.07018085209392388
21.666666666666664,17.53333333333333,0.10239586056644882
21.666666666666664,19.599999999999998,0.023296683611716267
19.599999999999998,19.599999999999998,-0.07018085209392388
21.666666666666664,17.53333333333333,0.10239586056644882
23.73333333333333,17.53333333333333,0.30137424352457026
23.73333333333333,19.599999999999998,0.17425083514887435
21.666666666666664,17.53333333333333,0.10239586056644882
23.73333333333333,19.599999999999998,0.17425083514887435
21.666666666666664,19.599999999999998,0.023296683611716267
23.73333333333333,17.53333333333333,0.30137424352457026
25.8,17.53333333333333,0.4860978455579767
23.73333333333333,19.599999999999998,0.17425083514887435
25.8,17.53333333333333,0.4860978455579767
25.8,19.599999999999998,0.3800855482933918
23.73333333333333,19.599999999999998,0.17425083514887435
25.8,17.53333333333333,0.4860978455579767
27.866666666666667,17.53333333333333,0.646100072621641
27.866666666666667,19.599999999999998,0.5698308641975313
25.8,17.53333333333333,0.4860978455579767
27.866666666666667,19.599999999999998,0.5698308641975313
25.8,19.599999999999998,0.3800855482933918
27.866666666666667,17.53333333333333,0.646100072621641
29.933333333333334,17.53333333333333,0.7761376906318084
27.866666666666667,19.599999999999998,0.5698308641975313
29.933333333333334,17.53333333333333,0.7761376906318084
29.933333333333334,19.599999999999998,0.7140392156862747
27.866666666666667,19.599999999999998,0.5698308641975313
29.933333333333334,17.53333333333333,0.7761376906318084
32.0,17.53333333333333,0.8950480755265067
32.0,19.599999999999998,0.88363660130719
29.933333333333334,17.53333333333333,0.7761376906318084
32.0,19.599999999999998,0.88363660130719
29.933333333333334,19.599999999999998,0.7140392156862747
1.0,19.599999999999998,-0.0742349068022275
3.0666666666666664,19.599999999999998,-0.29060416364076463
1.0,21.666666666666664,1.2964865165819404
3.0666666666666664,19.599999999999998,-0.29060416364076463
3.0666666666666664,21.666666666666664,1.0996324376664233
1.0,21.666666666666664,1.2964865165819404
3.0666666666666664,19.599999999999998,-0.29060416364076463
5.133333333333333,19.599999999999998,-0.1290764947954484
5.133333333333333,21.666666666666664,0.7056599128540288
3.0666666666666664,19.599999999999998,-0.29060416364076463
5.133333333333333,21.666666666666664,0.7056599128540288
3.0666666666666664,21.666666666666664,1.0996324376664233
5.133333333333333,19.599999999999998,-0.1290764947954484
7.2,19.599999999999998,0.16014132171387227
5.133333333333333,21.666666666666664,0.7056599128540288
7.2,19.599999999999998,0.16014132171387227
7.2,21.666666666666664,-0.06266840958605732
5.133333333333333,21.666666666666664,0.7056599128540288
7.2,19.599999999999998,0.16014132171387227
9.266666666666666,19.599999999999998,0.8207599612684586
9.266666666666666,21.666666666666664,-0.16605475671750108
7.2,19.599999999999998,0.16014132171387227
9.266666666666666,21.666666666666664,-0.16605475671750108
7.2,21.666666666666664,-0.06266840958605732
9.266666666666666,19.599999999999998,0.8207599612684586
11.333333333333332,19.599999999999998,1.2019506414911645
9.266666666666666,21.666666666666664,-0.16605475671750108
11.333333333333332,19.599999999999998,1.2019506414911645
11.333333333333332,21.666666666666664,0.6919914306463332
9.266666666666666,21.666666666666664,-0.16605475671750108
11.333333333333332,19.599999999999998,1.2019506414911645
13.4,19.599999999999998,0.9129239409343977
13.4,21.666666666666664,1.2019506414911652
11.333333333333332,19.599999999999998,1.2019506414911645
13.4,21.666666666666664,1.2019506414911652
11.333333333333332,21.666666666666664,0.6919914306463332
13.4,19.599999999999998,0.9129239409343977
15.466666666666667,19.599999999999998,0.4797931251512947
13.4,21.666666666666664,1.2019506414911652
15.466666666666667,19.599999999999998,0.4797931251512947
15.466666666666667,21.666666666666664,0.8505675623335748
13.4,21.666666666666664,1.2019506414911652
15.466666666666667,19.599999999999998,0.4797931251512947
17.53333333333333,19.599999999999998,0.10940653594771253
17.53333333333333,21.666666666666664,0.348067417090293
15.466666666666667,19.599999999999998,0.4797931251512947
17.53333333333333,21.666666666666664,0.348067417090293
15.466666666666667,21.666666666666664,0.8505675623335748
17.53333333333333,19.599999999999998,0.10940653594771253
19.599999999999998,19.599999999999998,-0.07018085209392388
17.53333333333333,21.666666666666664,0.348067417090293
19.599999999999998,19.599999999999998,-0.07018085209392388
19.599999999999998,21.666666666666664,0.03467683369644163
17.53333333333333,21.666666666666664,0.348067417090293
19.599999999999998,19.599999999999998,-0.07018085209392388
21.666666666666664,19.599999999999998,0.023296683611716267
21.666666666666664,21.666666666666664,-0.06267746308399898
19.599999999999998,19.599999999999998,-0.07018085209392388
21.666666666666664,21.666666666666664,-0.06267746308399898
19.599999999999998,21.666666666666664,0.03467683369644163
21.666666666666664,19.599999999999998,0.023296683611716267
23.73333333333333,19.599999999999998,0.17425083514887435
21.666666666666664,21.666666666666664,-0.06267746308399898
23.73333333333333,19.599999999999998,0.17425083514887435
23.73333333333333,21.666666666666664,0.0917682401355603
21.666666666666664,21.666666666666664,-0.06267746308399898
23.73333333333333,19.599999999999998,0.17425083514887435
25.8,19.599999999999998,0.3800855482933918
25.8,21.666666666666664,0.2825809005083517
23.73333333333333,19.599999999999998,0.17425083514887435
25.8,21.666666666666664,0.2825809005083517
23.73333333333333,21.666666666666664,0.0917682401355603
25.8,19.599999999999998,0.3800855482933918
27.866666666666667,19.599999999999998,0.5698308641975313
25.8,21.666666666666664,0.2825809005083517
27.866666666666667,19.599999999999998,0.5698308641975313
27.866666666666667,21.666666666666664,0.48913468893730366
25.8,21.666666666666664,0.2825809005083517
27.866666666666667,19.599999999999998,0.5698308641975313
29.933333333333334,19.599999999999998,0.7140392156862747
29.933333333333334,21.666666666666664,0.6639633018639557
27.866666666666667,19.599999999999998,0.5698308641975313
29.933333333333334,21.666666666666664,0.6639633018639557
27.866666666666667,21.666666666666664,0.48913468893730366
29.933333333333334,19.599999999999998,0.7140392156862747
32.0,19.599999999999998,0.88363660130719
29.933333333333334,21.666666666666664,0.6639633018639557
32.0,19.599999999999998,0.88363660130719
32.0,21.666666666666664,0.8288131687242802
29.933333333333334,21.666666666666664,0.6639633018639557
1.0,21.666666666666664,1.2964865165819404
3.0666666666666664,21.666666666666664,1.0996324376664233
3.0666666666666664,23.73333333333333,-0.014418421689661474
1.0,21.666666666666664,1.2964865165819404
3.0666666666666664,23.73333333333333,-0.014418421689661474
1.0,23.73333333333333,-0.10683437424352328
3.0666666666666664,21.666666666666664,1.0996324376664233
5.133333333333333,21.666666666666664,0.7056599128540288
3.0666666666666664,23.73333333333333,-0.014418421689661474
5.133333333333333,21.666666666666664,0.7056599128540288
5.133333333333333,23.73333333333333,0.740303122730575
3.0666666666666664,23.73333333333333,-0.014418421689661474
5.133333333333333,21.666666666666664,0.7056599128540288
7.2,21.666666666666664,-0.06266840958605732
7.2,23.73333333333333,1.1937289760348575
5.133333333333333,21.666666666666664,0.7056599128540288
7.2,23.73333333333333,1.1937289760348575
5.133333333333333,23.73333333333333,0.740303122730575
7.2,21.666666666666664,-0.06266840958605732
9.266666666666666,21.666666666666664,-0.16605475671750108
7.2,23.73333333333333,1.1937289760348575
9.266666666666666,21.666666666666664,-0.16605475671750108
9.266666666666666,23.73333333333333,0.13052171387073275
7.2,23.73333333333333,1.1937289760348575
9.266666666666666,21.666666666666664,-0.16605475671750108
11.333333333333332,21.666666666666664,0.6919914306463332
11.333333333333332,23.73333333333333,-0.16605475671750172
9.266666666666666,21.666666666666664,-0.16605475671750108
11.333333333333332,23.73333333333333,-0.16605475671750172
9.266666666666666,23.73333333333333,0.13052171387073275
11.333333333333332,21.666666666666664,0.6919914306463332
13.4,21.666666666666664,1.2019506414911652
11.333333333333332,23.73333333333333,-0.16605475671750172
13.4,21.666666666666664,1.2019506414911652
13.4,23.73333333333333,0.8207599612684588
11.333333333333332,23.73333333333333,-0.16605475671750172
13.4,21.666666666666664,1.2019506414911652
15.466666666666667,21.666666666666664,0.8505675623335748
15.466666666666667,23.73333333333333,1.1843626966836123
13.4,21.666666666666664,1.2019506414911652
15.466666666666667,23.73333333333333,1.1843626966836123
13.4,23.73333333333333,0.8207599612684588
15.466666666666667,21.666666666666664,0.8505675623335748
17.53333333333333,21.666666666666664,0.348067417090293
15.466666666666667,23.73333333333333,1.1843626966836123
17.53333333333333,21.666666666666664,0.348067417090293
17.53333333333333,23.73333333333333,0.6511907528443479
15.466666666666667,23.73333333333333,1.1843626966836123
17.53333333333333,21.666666666666664,0.348067417090293
19.599999999999998,21.666666666666664,0.03467683369644163
19.599999999999998,23.73333333333333,0.14055751633986957
17.53333333333333,21.666666666666664,0.348067417090293
19.599999999999998,23.73333333333333,0.14055751633986957
17.53333333333333,23.73333333333333,0.6511907528443479
19.599999999999998,21.666666666666664,0.03467683369644163
21.666666666666664,21.666666666666664,-0.06267746308399898
19.599999999999998,23.73333333333333,0.14055751633986957
21.666666666666664,21.666666666666664,-0.06267746308399898
21.666666666666664,23.73333333333333,-0.029183490680222596
19.599999999999998,23.73333333333333,0.14055751633986957
21.666666666666664,21.666666666666664,-0.06267746308399898
23.73333333333333,21.666666666666664,0.0917682401355603
23.73333333333333,23.73333333333333,0.0009117647058821845
21.666666666666664,21.666666666666664,-0.06267746308399898
23.73333333333333,23.73333333333333,0.0009117647058821845
21.666666666666664,23.73333333333333,-0.029183490680222596
23.73333333333333,21.666666666666664,0.0917682401355603
25.8,21.666666666666664,0.2825809005083517
23.73333333333333,23.73333333333333,0.0009117647058821845
25.8,21.666666666666664,0.2825809005083517
25.8,23.73333333333333,0.20418005325587052
23.73333333333333,23.73333333333333,0.0009117647058821845
25.8,21.666666666666664,0.2825809005083517
27.866666666666667,21.666666666666664,0.48913468893730366
27.866666666666667,23.73333333333333,0.4153158315177926
25.8,21.666666666666664,0.2825809005083517
27.866666666666667,23.73333333333333,0.4153158315177926
25.8,23.73333333333333,0.20418005325587052
27.866666666666667,21.666666666666664,0.48913468893730366
29.933333333333334,21.666666666666664,0.6639633018639557
27.866666666666667,23.73333333333333,0.4153158315177926
29.933333333333334,21.666666666666664,0.6639633018639557
29.933333333333334,23.73333333333333,0.6051696441539582
27.866666666666667,23.73333333333333,0.4153158315177926
29.933333333333334,21.666666666666664,0.6639633018639557
32.0,21.666666666666664,0.8288131687242802
32.0,23.73333333333333,0.8233186153473734
29.933333333333334,21.666666666666664,0.6639633018639557
32.0,23.73333333333333,0.8233186153473734
29.933333333333334,23.73333333333333,0.6051696441539582
1.0,23.73333333333333,-0.10683437424352328
3.0666666666666664,23.73333333333333,-0.014418421689661474
1.0,25.8,1.0589100459937055
3.0666666666666664,23.73333333333333,-0.014418421689661474
3.0666666666666664,25.8,1.0766747034616329
1.0,25.8,1.0589100459937055
3.0666666666666664,23.73333333333333,-0.014418421689661474
5.133333333333333,23.73333333333333,0.740303122730575
5.133333333333333,25.8,0.1559633502783833
3.0666666666666664,23.73333333333333,-0.014418421689661474
5.133333333333333,25.8,0.1559633502783833
3.0666666666666664,25.8,1.0766747034616329
5.133333333333333,23.73333333333333,0.740303122730575
7.2,23.73333333333333,1.1937289760348575
5.133333333333333,25.8,0.1559633502783833
7.2,23.73333333333333,1.1937289760348575
7.2,25.8,0.2784720406681185
5.133333333333333,25.8,0.1559633502783833
7.2,23.73333333333333,1.1937289760348575
9.266666666666666,23.73333333333333,0.13052171387073275
9.266666666666666,25.8,1.193728976034859
7.2,23.73333333333333,1.1937289760348575
9.266666666666666,25.8,1.193728976034859
7.2,25.8,0.2784720406681185
9.266666666666666,23.73333333333333,0.13052171387073275
11.333333333333332,23.73333333333333,-0.16605475671750172
9.266666666666666,25.8,1.193728976034859
11.333333333333332,23.73333333333333,-0.16605475671750172
11.333333333333332,25.8,-0.0626684095860564
9.266666666666666,25.8,1.193728976034859
11.333333333333332,23.73333333333333,-0.16605475671750172
13.4,23.73333333333333,0.8207599612684588
13.4,25.8,0.16014132171387058
11.333333333333332,23.73333333333333,-0.16605475671750172
13.4,25.8,0.16014132171387058
11.333333333333332,25.8,-0.0626684095860564
13.4,23.73333333333333,0.8207599612684588
15.466666666666667,23.73333333333333,1.1843626966836123
13.4,25.8,0.16014132171387058
15.466666666666667,23.73333333333333,1.1843626966836123
15.466666666666667,25.8,1.0614432824981843
13.4,25.8,0.16014132171387058
15.466666666666667,23.73333333333333,1.1843626966836123
17.53333333333333,23.73333333333333,0.6511907528443479
17.53333333333333,25.8,0.9675619220527724
15.466666666666667,23.73333333333333,1.1843626966836123
17.53333333333333,25.8,0.9675619220527724
15.466666666666667,25.8,1.0614432824981843
17.53333333333333,23.73333333333333,0.6511907528443479
19.599999999999998,23.73333333333333,0.14055751633986957
17.53333333333333,25.8,0.9675619220527724
19.599999999999998,23.73333333333333,0.14055751633986957
19.599999999999998,25.8,0.3439036552892768
17.53333333333333,25.8,0.9675619220527724
19.599999999999998,23.73333333333333,0.14055751633986957
21.666666666666664,23.73333333333333,-0.029183490680222596
21.666666666666664,25.8,-0.03235705640280775
19.599999999999998,23.73333333333333,0.14055751633986957
21.666666666666664,25.8,-0.03235705640280775
19.599999999999998,25.8,0.3439036552892768
21.666666666666664,23.73333333333333,-0.029183490680222596
23.73333333333333,23.73333333333333,0.0009117647058821845
21.666666666666664,25.8,-0.03235705640280775
23.73333333333333,23.73333333333333,0.0009117647058821845
23.73333333333333,25.8,-0.014170999757927991
21.666666666666664,25.8,-0.03235705640280775
23.73333333333333,23.73333333333333,0.0009117647058821845
25.8,23.73333333333333,0.20418005325587052
25.8,25.8,0.130594795449044
23.73333333333333,23.73333333333333,0.0009117647058821845
25.8,25.8,0.130594795449044
23.73333333333333,25.8,-0.014170999757927991
25.8,23.73333333333333,0.20418005325587052
27.866666666666667,23.73333333333333,0.4153158315177926
25.8,25.8,0.130594795449044
27.866666666666667,23.73333333333333,0.4153158315177926
27.866666666666667,25.8,0.35898165093197804
25.8,25.8,0.130594795449044
27.866666666666667,23.73333333333333,0.4153158315177926
29.933333333333334,23.73333333333333,0.6051696441539582
29.933333333333334,25.8,0.5630069958847737
27.866666666666667,23.73333333333333,0.4153158315177926
29.933333333333334,25.8,0.5630069958847737
27.866666666666667,25.8,0.35898165093197804
29.933333333333334,23.73333333333333,0.6051696441539582
32.0,23.73333333333333,0.8233186153473734
29.933333333333334,25.8,0.5630069958847737
32.0,23.73333333333333,0.8233186153473734
32.0,25.8,0.7685105785524086
29.933333333333334,25.8,0.5630069958847737
1.0,25.8,1.0589100459937055
3.0666666666666664,25.8,1.0766747034616329
3.0666666666666664,27.866666666666667,-0.05719310094408166
1.0,25.8,1.0589100459937055
3.0666666666666664,27.866666666666667,-0.05719310094408166
1.0,27.866666666666667,0.2774534979423875
3.0666666666666664,25.8,1.0766747034616329
5.133333333333333,25.8,0.1559633502783833
3.0666666666666664,27.866666666666667,-0.05719310094408166
5.133333333333333,25.8,0.1559633502783833
5.133333333333333,27.866666666666667,1.0538323408375692
3.0666666666666664,27.866666666666667,-0.05719310094408166
5.133333333333333,25.8,0.1559633502783833
7.2,25.8,0.2784720406681185
7.2,27.866666666666667,0.15596335027838315
5.133333333333333,25.8,0.1559633502783833
7.2,27.866666666666667,0.15596335027838315
5.133333333333333,27.866666666666667,1.0538323408375692
7.2,25.8,0.2784720406681185
9.266666666666666,25.8,1.193728976034859
7.2,27.866666666666667,0.15596335027838315
9.266666666666666,25.8,1.193728976034859
9.266666666666666,27.866666666666667,0.740303122730573
7.2,27.866666666666667,0.15596335027838315
9.266666666666666,25.8,1.193728976034859
11.333333333333332,25.8,-0.0626684095860564
11.333333333333332,27.866666666666667,0.7056599128540316
9.266666666666666,25.8,1.193728976034859
11.333333333333332,27.866666666666667,0.7056599128540316
9.266666666666666,27.866666666666667,0.740303122730573
11.333333333333332,25.8,-0.0626684095860564
13.4,25.8,0.16014132171387058
11.333333333333332,27.866666666666667,0.7056599128540316
13.4,25.8,0.16014132171387058
13.4,27.866666666666667,-0.12907649479544894
11.333333333333332,27.866666666666667,0.7056599128540316
13.4,25.8,0.16014132171387058
15.466666666666667,25.8,1.0614432824981843
15.466666666666667,27.866666666666667,0.8838429193899788
13.4,25.8,0.16014132171387058
15.466666666666667,27.866666666666667,0.8838429193899788
13.4,27.866666666666667,-0.12907649479544894
15.466666666666667,25.8,1.0614432824981843
17.53333333333333,25.8,0.9675619220527724
15.466666666666667,27.866666666666667,0.8838429193899788
17.53333333333333,25.8,0.9675619220527724
17.53333333333333,27.866666666666667,1.043689615105302
15.466666666666667,27.866666666666667,0.8838429193899788
17.53333333333333,25.8,0.9675619220527724
19.599999999999998,25.8,0.3439036552892768
19.599999999999998,27.866666666666667,0.5087480997337217
17.53333333333333,25.8,0.9675619220527724
19.599999999999998,27.866666666666667,0.5087480997337217
17.53333333333333,27.866666666666667,1.043689615105302
19.599999999999998,25.8,0.3439036552892768
21.666666666666664,25.8,-0.03235705640280775
19.599999999999998,27.866666666666667,0.5087480997337217
21.666666666666664,25.8,-0.03235705640280775
21.666666666666664,27.866666666666667,0.06818102154442071
19.599999999999998,27.866666666666667,0.5087480997337217
21.666666666666664,25.8,-0.03235705640280775
23.73333333333333,25.8,-0.014170999757927991
23.73333333333333,27.866666666666667,-0.06422713628661353
21.666666666666664,25.8,-0.03235705640280775
23.73333333333333,27.866666666666667,-0.06422713628661353
21.666666666666664,27.866666666666667,0.06818102154442071
23.73333333333333,25.8,-0.014170999757927991
25.8,25.8,0.130594795449044
23.73333333333333,27.866666666666667,-0.06422713628661353
25.8,25.8,0.130594795449044
25.8,27.866666666666667,0.0982192205277174
23.73333333333333,27.866666666666667,-0.06422713628661353
25.8,25.8,0.130594795449044
27.866666666666667,25.8,0.35898165093197804
27.866666666666667,27.866666666666667,0.30761069958847753
25.8,25.8,0.130594795449044
27.866666666666667,27.866666666666667,0.30761069958847753
25.8,27.866666666666667,0.0982192205277174
27.866666666666667,25.8,0.35898165093197804
29.933333333333334,25.8,0.5630069958847737
27.866666666666667,27.866666666666667,0.30761069958847753
29.933333333333334,25.8,0.5630069958847737
29.933333333333334,27.866666666666667,0.5245448559670784
27.866666666666667,27.866666666666667,0.30761069958847753
29.933333333333334,25.8,0.5630069958847737
32.0,25.8,0.7685105785524086
32.0,27.866666666666667,0.7716499152747521
29.933333333333334,25.8,0.5630069958847737
32.0,27.866666666666667,0.7716499152747521
29.933333333333334,27.866666666666667,0.5245448559670784
1.0,27.866666666666667,0.2774534979423875
3.0666666666666664,27.866666666666667,-0.05719310094408166
1.0,29.933333333333334,0.788731735657225
3.0666666666666664,27.866666666666667,-0.05719310094408166
3.0666666666666664,29.933333333333334,1.2062173807794727
1.0,29.933333333333334,0.788731735657225
3.0666666666666664,27.866666666666667,-0.05719310094408166
5.133333333333333,27.866666666666667,1.0538323408375692
5.133333333333333,29.933333333333334,-0.057193100944081546
3.0666666666666664,27.866666666666667,-0.05719310094408166
5.133333333333333,29.933333333333334,-0.057193100944081546
3.0666666666666664,29.933333333333334,1.2062173807794727
5.133333333333333,27.866666666666667,1.0538323408375692
7.2,27.866666666666667,0.15596335027838315
5.133333333333333,29.933333333333334,-0.057193100944081546
7.2,27.866666666666667,0.15596335027838315
7.2,29.933333333333334,1.0766747034616313
5.133333333333333,29.933333333333334,-0.057193100944081546
7.2,27.866666666666667,0.15596335027838315
9.266666666666666,27.866666666666667,0.740303122730573
9.266666666666666,29.933333333333334,-0.01441842168966435
7.2,27.866666666666667,0.15596335027838315
9.266666666666666,29.933333333333334,-0.01441842168966435
7.2,29.933333333333334,1.0766747034616313
9.266666666666666,27.866666666666667,0.740303122730573
11.333333333333332,27.866666666666667,0.7056599128540316
9.266666666666666,29.933333333333334,-0.01441842168966435
11.333333333333332,27.866666666666667,0.7056599128540316
11.333333333333332,29.933333333333334,1.0996324376664255
9.266666666666666,29.933333333333334,-0.01441842168966435
11.333333333333332,27.866666666666667,0.7056599128540316
13.4,27.866666666666667,-0.12907649479544894
13.4,29.933333333333334,-0.290604163640765
11.333333333333332,27.866666666666667,0.7056599128540316
13.4,29.933333333333334,-0.290604163640765
11.333333333333332,29.933333333333334,1.0996324376664255
13.4,27.866666666666667,-0.12907649479544894
15.466666666666667,27.866666666666667,0.8838429193899788
13.4,29.933333333333334,-0.290604163640765
15.466666666666667,27.866666666666667,0.8838429193899788
15.466666666666667,29.933333333333334,0.5943913822319054
13.4,29.933333333333334,-0.290604163640765
15.466666666666667,27.866666666666667,0.8838429193899788
17.53333333333333,27.866666666666667,1.043689615105302
17.53333333333333,29.933333333333334,1.2055976761074803
15.466666666666667,27.866666666666667,0.8838429193899788
17.53333333333333,29.933333333333334,1.2055976761074803
15.466666666666667,29.933333333333334,0.5943913822319054
17.53333333333333,27.866666666666667,1.043689615105302
19.599999999999998,27.866666666666667,0.5087480997337217
17.53333333333333,29.933333333333334,1.2055976761074803
19.599999999999998,27.866666666666667,0.5087480997337217
19.599999999999998,29.933333333333334,0.6197415153715813
17.53333333333333,29.933333333333334,1.2055976761074803
19.599999999999998,27.866666666666667,0.5087480997337217
21.666666666666664,27.866666666666667,0.06818102154442071
21.666666666666664,29.933333333333334,0.07870755265069038
19.599999999999998,27.866666666666667,0.5087480997337217
21.666666666666664,29.933333333333334,0.07870755265069038
19.599999999999998,29.933333333333334,0.6197415153715813
21.666666666666664,27.866666666666667,0.06818102154442071
23.73333333333333,27.866666666666667,-0.06422713628661353
21.666666666666664,29.933333333333334,0.07870755265069038
23.73333333333333,27.866666666666667,-0.06422713628661353
23.73333333333333,29.933333333333334,-0.03451590413943355
21.666666666666664,29.933333333333334,0.07870755265069038
23.73333333333333,27.866666666666667,-0.06422713628661353
25.8,27.866666666666667,0.0982192205277174
25.8,29.933333333333334,0.05242309368191736
23.73333333333333,27.866666666666667,-0.06422713628661353
25.8,29.933333333333334,0.05242309368191736
23.73333333333333,29.933333333333334,-0.03451590413943355
25.8,27.866666666666667,0.0982192205277174
27.866666666666667,27.866666666666667,0.30761069958847753
25.8,29.933333333333334,0.05242309368191736
27.866666666666667,27.866666666666667,0.30761069958847753
27.866666666666667,29.933333333333334,0.28508700072621657
25.8,29.933333333333334,0.05242309368191736
27.866666666666667,27.866666666666667,0.30761069958847753
29.933333333333334,27.866666666666667,0.5245448559670784
29.933333333333334,29.933333333333334,0.5017741466957154
27.866666666666667,27.866666666666667,0.30761069958847753
29.933333333333334,29.933333333333334,0.5017741466957154
27.866666666666667,29.933333333333334,0.28508700072621657
29.933333333333334,27.866666666666667,0.5245448559670784
32.0,27.866666666666667,0.7716499152747521
29.933333333333334,29.933333333333334,0.5017741466957154
32.0,27.866666666666667,0.7716499152747521
32.0,29.933333333333334,0.7289248123940932
29.933333333333334,29.933333333333334,0.5017741466957154
1.0,29.933333333333334,0.788731735657225
3.0666666666666664,29.933333333333334,1.2062173807794727
3.0666666666666664,32.0,0.7887317356572257
1.0,29.933333333333334,0.788731735657225
3.0666666666666664,32.0,0.7887317356572257
1.0,32.0,-0.44519331880900453
3.0666666666666664,29.933333333333334,1.2062173807794727
5.133333333333333,29.933333333333334,-0.057193100944081546
3.0666666666666664,32.0,0.7887317356572257
5.133333333333333,29.933333333333334,-0.057193100944081546
5.133333333333333,32.0,0.2774534979423871
3.0666666666666664,32.0,0.7887317356572257
5.133333333333333,29.933333333333334,-0.057193100944081546
7.2,29.933333333333334,1.0766747034616313
7.2,32.0,1.0589100459937062
5.133333333333333,29.933333333333334,-0.057193100944081546
7.2,32.0,1.0589100459937062
5.133333333333333,32.0,0.2774534979423871
7.2,29.933333333333334,1.0766747034616313
9.266666666666666,29.933333333333334,-0.01441842168966435
7.2,32.0,1.0589100459937062
9.266666666666666,29.933333333333334,-0.01441842168966435
9.266666666666666,32.0,-0.10683437424352499
7.2,32.0,1.0589100459937062
9.266666666666666,29.933333333333334,-0.01441842168966435
11.333333333333332,29.933333333333334,1.0996324376664255
11.333333333333332,32.0,1.296486516581942
9.266666666666666,29.933333333333334,-0.01441842168966435
11.333333333333332,32.0,1.296486516581942
9.266666666666666,32.0,-0.10683437424352499
11.333333333333332,29.933333333333334,1.0996324376664255
13.4,29.933333333333334,-0.290604163640765
11.333333333333332,32.0,1.296486516581942
13.4,29.933333333333334,-0.290604163640765
13.4,32.0,-0.07423490680222704
11.333333333333332,32.0,1.296486516581942
13.4,29.933333333333334,-0.290604163640765
15.466666666666667,29.933333333333334,0.5943913822319054
15.466666666666667,32.0,0.46837864923747313
13.4,29.933333333333334,-0.290604163640765
15.466666666666667,32.0,0.46837864923747313
13.4,32.0,-0.07423490680222704
15.466666666666667,29.933333333333334,0.5943913822319054
17.53333333333333,29.933333333333334,1.2055976761074803
15.466666666666667,32.0,0.46837864923747313
17.53333333333333,29.933333333333334,1.2055976761074803
17.53333333333333,32.0,1.1045710965867828
15.466666666666667,32.0,0.46837864923747313
17.53333333333333,29.933333333333334,1.2055976761074803
19.599999999999998,29.933333333333334,0.6197415153715813
19.599999999999998,32.0,0.6972182522391679
17.53333333333333,29.933333333333334,1.2055976761074803
19.599999999999998,32.0,0.6972182522391679
17.53333333333333,32.0,1.1045710965867828
19.599999999999998,29.933333333333334,0.6197415153715813
21.666666666666664,29.933333333333334,0.07870755265069038
19.599999999999998,32.0,0.6972182522391679
21.666666666666664,29.933333333333334,0.07870755265069038
21.666666666666664,32.0,0.14477985959816086
19.599999999999998,32.0,0.6972182522391679
21.666666666666664,29.933333333333334,0.07870755265069038
23.73333333333333,29.933333333333334,-0.03451590413943355
23.73333333333333,32.0,-0.06849537642217386
21.666666666666664,29.933333333333334,0.07870755265069038
23.73333333333333,32.0,-0.06849537642217386
21.666666666666664,32.0,0.14477985959816086
23.73333333333333,29.933333333333334,-0.03451590413943355
25.8,29.933333333333334,0.05242309368191736
23.73333333333333,32.0,-0.06849537642217386
25.8,29.933333333333334,0.05242309368191736
25.8,32.0,0.061163882837085584
23.73333333333333,32.0,-0.06849537642217386
25.8,29.933333333333334,0.05242309368191736
27.866666666666667,29.933333333333334,0.28508700072621657
27.866666666666667,32.0,0.2648078915516825
25.8,29.933333333333334,0.05242309368191736
27.866666666666667,32.0,0.2648078915516825
25.8,32.0,0.061163882837085584
27.866666666666667,29.933333333333334,0.28508700072621657
29.933333333333334,29.933333333333334,0.5017741466957154
27.866666666666667,32.0,0.2648078915516825
29.933333333333334,29.933333333333334,0.5017741466957154
29.933333333333334,32.0,0.4849698378116678
27.866666666666667,32.0,0.2648078915516825
29.933333333333334,29.933333333333334,0.5017741466957154
32.0,29.933333333333334,0.7289248123940932
32.0,32.0,0.7491706608569351
29.933333333333334,29.933333333333334,0.5017741466957154
32.0,32.0,0.7491706608569351
29.933333333333334,32.0,0.4849698378116678


==> image-mesh-interpolation32_l2_lagrange.csv <==
x,y,f_xy
1.0,1.0,0.6630459289172147
2.0,1.0,0.6665904070214826
2.0,2.0,0.5845457729998377
1.0,1.0,0.6630459289172147
2.0,2.0,0.5845457729998377
1.0,2.0,0.5842374882075583
2.0,1.0,0.6665904070214826
3.0,1.0,0.6707384251390426
2.0,2.0,0.5845457729998377
3.0,1.0,0.6707384251390426
3.0,2.0,0.5921319011053244
2.0,2.0,0.5845457729998377
3.0,1.0,0.6707384251390426
4.0,1.0,0.6784044134679266
4.0,2.0,0.6000030296678986
3.0,1.0,0.6707384251390426
4.0,2.0,0.6000030296678986
3.0,2.0,0.5921319011053244
4.0,1.0,0.6784044134679266
5.0,1.0,0.6864417695963156
4.0,2.0,0.6000030296678986
5.0,1.0,0.6864417695963156
5.0,2.0,0.6117822118747764
4.0,2.0,0.6000030296678986
5.0,1.0,0.6864417695963156
6.0,1.0,0.6980611946315302
6.0,2.0,0.623465032977301
5.0,1.0,0.6864417695963156
6.0,2.0,0.623465032977301
5.0,2.0,0.6117822118747764
6.0,1.0,0.6980611946315302
7.0,1.0,0.7134232406354274
6.0,2.0,0.623465032977301
7.0,1.0,0.7134232406354274
7.0,2.0,0.6392894309809797
6.0,2.0,0.623465032977301
7.0,1.0,0.7134232406354274
8.0,1.0,0.7256161757350187
8.0,2.0,0.6584456102921448
7.0,1.0,0.7134232406354274
8.0,2.0,0.6584456102921448
7.0,2.0,0.6392894309809797
8.0,1.0,0.7256161757350187
9.0,1.0,0.744644371136529
8.0,2.0,0.6584456102921448
9.0,1.0,0.744644371136529
9.0,2.0,0.6746220265201849
8.0,2.0,0.6584456102921448
9.0,1.0,0.744644371136529
10.0,1.0,0.7608959957200073
10.0,2.0,0.6977477453904388
9.0,1.0,0.744644371136529
10.0,2.0,0.6977477453904388
9.0,2.0,0.6746220265201849
10.0,1.0,0.7608959957200073
11.0,1.0,0.7800885815993666
10.0,2.0,0.6977477453904388
11.0,1.0,0.7800885815993666
11.0,2.0,0.7177285029029151
10.0,2.0,0.6977477453904388
11.0,1.0,0.7800885815993666
12.0,1.0,0.7961277834113695
12.0,2.0,0.7410273143211079
11.0,1.0,0.7800885815993666
12.0,2.0,0.7410273143211079
11.0,2.0,0.7177285029029151
12.0,1.0,0.7961277834113695
13.0,1.0,0.8156959378415888
12.0,2.0,0.7410273143211079
13.0,1.0,0.8156959378415888
13.0,2.0,0.7647173158491651
12.0,2.0,0.7410273143211079
13.0,1.0,0.8156959378415888
14.0,1.0,0.8352942383117395
14.0,2.0,0.7882323205553818
13.0,1.0,0.8156959378415888
14.0,2.0,0.7882323205553818
13.0,2.0,0.7647173158491651
14.0,1.0,0.8352942383117395
15.0,1.0,0.8548967966008876
14.0,2.0,0.7882323205553818
15.0,1.0,0.8548967966008876
15.0,2.0,0.8117521281911323
14.0,2.0,0.7882323205553818
15.0,1.0,0.8548967966008876
16.0,1.0,0.8705751405810115
16.0,2.0,0.8314565574984194
15.0,1.0,0.8548967966008876
16.0,2.0,0.8314565574984194
15.0,2.0,0.8117521281911323
16.0,1.0,0.8705751405810115
17.0,1.0,0.8901903622144469
16.0,2.0,0.8314565574984194
17.0,1.0,0.8901903622144469
17.0,2.0,0.8549025884050879
16.0,2.0,0.8314565574984194
17.0,1.0,0.8901903622144469
18.0,1.0,0.9058713538347221
18.0,2.0,0.8745058093348653
17.0,1.0,0.8901903622144469
18.0,2.0,0.8745058093348653
17.0,2.0,0.8549025884050879
18.0,1.0,0.9058713538347221
19.0,1.0,0.921714322118762
18.0,2.0,0.8745058093348653
19.0,1.0,0.921714322118762
19.0,2.0,0.8940734844427861
18.0,2.0,0.8745058093348653
19.0,1.0,0.921714322118762
20.0,1.0,0.9371668328074177
20.0,2.0,0.9101140612016201
19.0,1.0,0.921714322118762
20.0,2.0,0.9101140612016201
19.0,2.0,0.8940734844427861
20.0,1.0,0.9371668328074177
21.0,1.0,0.9493104637497666
20.0,2.0,0.9101140612016201
21.0,1.0,0.9493104637497666
21.0,2.0,0.9293239966543521
20.0,2.0,0.9101140612016201
21.0,1.0,0.9493104637497666
22.0,1.0,0.9606849060662129
22.0,2.0,0.9414791351609944
21.0,1.0,0.9493104637497666
22.0,2.0,0.9414791351609944
21.0,2.0,0.9293239966543521
22.0,1.0,0.9606849060662129
23.0,1.0,0.968924157839571
22.0,2.0,0.9414791351609944
23.0,1.0,0.968924157839571
23.0,2.0,0.9567809586374549
22.0,2.0,0.9414791351609944
23.0,1.0,0.968924157839571
24.0,1.0,0.9763945052098423
24.0,2.0,0.9649338359004371
23.0,1.0,0.968924157839571
24.0,2.0,0.9649338359004371
23.0,2.0,0.9567809586374549
24.0,1.0,0.9763945052098423
25.0,1.0,0.984474107841444
24.0,2.0,0.9649338359004371
25.0,1.0,0.984474107841444
25.0,2.0,0.9764506152318424
24.0,2.0,0.9649338359004371
25.0,1.0,0.984474107841444
26.0,1.0,0.9921930805628767
26.0,2.0,0.9841618736487379
25.0,1.0,0.984474107841444
26.0,2.0,0.9841618736487379
25.0,2.0,0.9764506152318424
26.0,1.0,0.9921930805628767
27.0,1.0,0.9957871388908758
26.0,2.0,0.9841618736487379
27.0,1.0,0.9957871388908758
27.0,2.0,0.9883360565965973
26.0,2.0,0.9841618736487379
27.0,1.0,0.9957871388908758
28.0,1.0,0.9962025913505531
28.0,2.0,0.9956232729897995
27.0,1.0,0.9957871388908758
28.0,2.0,0.9956232729897995
27.0,2.0,0.9883360565965973
28.0,1.0,0.9962025913505531
29.0,1.0,0.9997116895111252
28.0,2.0,0.9956232729897995
29.0,1.0,0.9997116895111252
29.0,2.0,0.9961901630072957
28.0,2.0,0.9956232729897995
29.0,1.0,0.9997116895111252
30.0,1.0,1.0000720636927871
30.0,2.0,0.9997834721516575
29.0,1.0,0.9997116895111252
30.0,2.0,0.9997834721516575
29.0,2.0,0.9961901630072957
30.0,1.0,1.0000720636927871
31.0,1.0,0.9998566018721186
30.0,2.0,0.9997834721516575
31.0,1.0,0.9998566018721186
31.0,2.0,1.0000599876627043
30.0,2.0,0.9997834721516575
31.0,1.0,0.9998566018721186
32.0,1.0,0.9961262307485097
32.0,2.0,0.9998566018721184
31.0,1.0,0.9998566018721186
32.0,2.0,0.9998566018721184
31.0,2.0,1.0000599876627043
1.0,2.0,0.5842374882075583
2.0,2.0,0.5845457729998377
1.0,3.0,0.4903459999257445
2.0,2.0,0.5845457729998377
2.0,3.0,0.4940931034640902
1.0,3.0,0.4903459999257445
2.0,2.0,0.5845457729998377
3.0,2.0,0.5921319011053244
3.0,3.0,0.5018750569685435
2.0,2.0,0.5845457729998377
3.0,3.0,0.5018750569685435
2.0,3.0,0.4940931034640902
3.0,2.0,0.5921319011053244
4.0,2.0,0.6000030296678986
3.0,3.0,0.5018750569685435
4.0,2.0,0.6000030296678986
4.0,3.0,0.5098498845573374
3.0,3.0,0.5018750569685435
4.0,2.0,0.6000030296678986
5.0,2.0,0.6117822118747764
5.0,3.0,0.5251742134964623
4.0,2.0,0.6000030296678986
5.0,3.0,0.5251742134964623
4.0,3.0,0.5098498845573374
5.0,2.0,0.6117822118747764
6.0,2.0,0.623465032977301
5.0,3.0,0.5251742134964623
6.0,2.0,0.623465032977301
6.0,3.0,0.5373173402608121
5.0,3.0,0.5251742134964623
6.0,2.0,0.623465032977301
7.0,2.0,0.6392894309809797
7.0,3.0,0.5567223560880794
6.0,2.0,0.623465032977301
7.0,3.0,0.5567223560880794
6.0,3.0,0.5373173402608121
7.0,2.0,0.6392894309809797
8.0,2.0,0.6584456102921448
7.0,3.0,0.5567223560880794
8.0,2.0,0.6584456102921448
8.0,3.0,0.5765446989144233
7.0,3.0,0.5567223560880794
8.0,2.0,0.6584456102921448
9.0,2.0,0.6746220265201849
9.0,3.0,0.5997763863112214
8.0,2.0,0.6584456102921448
9.0,3.0,0.5997763863112214
8.0,3.0,0.5765446989144233
9.0,2.0,0.6746220265201849
10.0,2.0,0.6977477453904388
9.0,3.0,0.5997763863112214
10.0,2.0,0.6977477453904388
10.0,3.0,0.6235901970949513
9.0,3.0,0.5997763863112214
10.0,2.0,0.6977477453904388
11.0,2.0,0.7177285029029151
11.0,3.0,0.6507472650305786
10.0,2.0,0.6977477453904388
11.0,3.0,0.6507472650305786
10.0,3.0,0.6235901970949513
11.0,2.0,0.7177285029029151
12.0,2.0,0.7410273143211079
11.0,3.0,0.6507472650305786
12.0,2.0,0.7410273143211079
12.0,3.0,0.6745475306056974
11.0,3.0,0.6507472650305786
12.0,2.0,0.7410273143211079
13.0,2.0,0.7647173158491651
13.0,3.0,0.7019660488566475
12.0,2.0,0.7410273143211079
13.0,3.0,0.7019660488566475
12.0,3.0,0.6745475306056974
13.0,2.0,0.7647173158491651
14.0,2.0,0.7882323205553818
13.0,3.0,0.7019660488566475
14.0,2.0,0.7882323205553818
14.0,3.0,0.7293993284777431
13.0,3.0,0.7019660488566475
14.0,2.0,0.7882323205553818
15.0,2.0,0.8117521281911323
15.0,3.0,0.7569378066595704
14.0,2.0,0.7882323205553818
15.0,3.0,0.7569378066595704
14.0,3.0,0.7293993284777431
15.0,2.0,0.8117521281911323
16.0,2.0,0.8314565574984194
15.0,3.0,0.7569378066595704
16.0,2.0,0.8314565574984194
16.0,3.0,0.7843009990592825
15.0,3.0,0.7569378066595704
16.0,2.0,0.8314565574984194
17.0,2.0,0.8549025884050879
17.0,3.0,0.8116828767578792
16.0,2.0,0.8314565574984194
17.0,3.0,0.8116828767578792
16.0,3.0,0.7843009990592825
17.0,2.0,0.8549025884050879
18.0,2.0,0.8745058093348653
17.0,3.0,0.8116828767578792
18.0,2.0,0.8745058093348653
18.0,3.0,0.8353082608248877
17.0,3.0,0.8116828767578792
18.0,2.0,0.8745058093348653
19.0,2.0,0.8940734844427861
19.0,3.0,0.8589016410901402
18.0,2.0,0.8745058093348653
19.0,3.0,0.8589016410901402
18.0,3.0,0.8353082608248877
19.0,2.0,0.8940734844427861
20.0,2.0,0.9101140612016201
19.0,3.0,0.8589016410901402
20.0,2.0,0.9101140612016201
20.0,3.0,0.8823085083017023
19.0,3.0,0.8589016410901402
20.0,2.0,0.9101140612016201
21.0,2.0,0.9293239966543521
21.0,3.0,0.9021103408197112
20.0,2.0,0.9101140612016201
21.0,3.0,0.9021103408197112
20.0,3.0,0.8823085083017023
21.0,2.0,0.9293239966543521
22.0,2.0,0.9414791351609944
21.0,3.0,0.9021103408197112
22.0,2.0,0.9414791351609944
22.0,3.0,0.9215255453116793
21.0,3.0,0.9021103408197112
22.0,2.0,0.9414791351609944
23.0,2.0,0.9567809586374549
23.0,3.0,0.9374090145083622
22.0,2.0,0.9414791351609944
23.0,3.0,0.9374090145083622
22.0,3.0,0.9215255453116793
23.0,2.0,0.9567809586374549
24.0,2.0,0.9649338359004371
23.0,3.0,0.9374090145083622
24.0,2.0,0.9649338359004371
24.0,3.0,0.9529160930192093
23.0,3.0,0.9374090145083622
24.0,2.0,0.9649338359004371
25.0,2.0,0.9764506152318424
25.0,3.0,0.9647090743370772
24.0,2.0,0.9649338359004371
25.0,3.0,0.9647090743370772
24.0,3.0,0.9529160930192093
25.0,2.0,0.9764506152318424
26.0,2.0,0.9841618736487379
25.0,3.0,0.9647090743370772
26.0,2.0,0.9841618736487379
26.0,3.0,0.972593453069923
25.0,3.0,0.9647090743370772
26.0,2.0,0.9841618736487379
27.0,2.0,0.9883360565965973
27.0,3.0,0.9840028784486782
26.0,2.0,0.9841618736487379
27.0,3.0,0.9840028784486782
26.0,3.0,0.972593453069923
27.0,2.0,0.9883360565965973
28.0,2.0,0.9956232729897995
27.0,3.0,0.9840028784486782
28.0,2.0,0.9956232729897995
28.0,3.0,0.9883289682386407
27.0,3.0,0.9840028784486782
28.0,2.0,0.9956232729897995
29.0,2.0,0.9961901630072957
29.0,3.0,0.9956976484755576
28.0,2.0,0.9956232729897995
29.0,3.0,0.9956976484755576
28.0,3.0,0.9883289682386407
29.0,2.0,0.9961901630072957
30.0,2.0,0.9997834721516575
29.0,3.0,0.9956976484755576
30.0,2.0,0.9997834721516575
30.0,3.0,0.9961779831634383
29.0,3.0,0.9956976484755576
30.0,2.0,0.9997834721516575
31.0,2.0,1.0000599876627043
31.0,3.0,0.9997834721516576
30.0,2.0,0.9997834721516575
31.0,3.0,0.9997834721516576
30.0,3.0,0.9961779831634383
31.0,2.0,1.0000599876627043
32.0,2.0,0.9998566018721184
31.0,3.0,0.9997834721516576
32.0,2.0,0.9998566018721184
32.0,3.0,1.0000720636927873
31.0,3.0,0.9997834721516576
1.0,3.0,0.4903459999257445
2.0,3.0,0.4940931034640902
2.0,4.0,0.3960767128505165
1.0,3.0,0.4903459999257445
2.0,4.0,0.3960767128505165
1.0,4.0,0.3921449820045096
2.0,3.0,0.4940931034640902
3.0,3.0,0.5018750569685435
2.0,4.0,0.3960767128505165
3.0,3.0,0.5018750569685435
3.0,4.0,0.4039412997936494
2.0,4.0,0.3960767128505165
3.0,3.0,0.5018750569685435
4.0,3.0,0.5098498845573374
4.0,4.0,0.415533398904538
3.0,3.0,0.5018750569685435
4.0,4.0,0.415533398904538
3.0,4.0,0.4039412997936494
4.0,3.0,0.5098498845573374
5.0,3.0,0.5251742134964623
4.0,4.0,0.415533398904538
5.0,3.0,0.5251742134964623
5.0,4.0,0.42750825176912344
4.0,4.0,0.415533398904538
5.0,3.0,0.5251742134964623
6.0,3.0,0.5373173402608121
6.0,4.0,0.4468303143084106
5.0,3.0,0.5251742134964623
6.0,4.0,0.4468303143084106
5.0,4.0,0.42750825176912344
6.0,3.0,0.5373173402608121
7.0,3.0,0.5567223560880794
6.0,4.0,0.4468303143084106
7.0,3.0,0.5567223560880794
7.0,4.0,0.46672235405183915
6.0,4.0,0.4468303143084106
7.0,3.0,0.5567223560880794
8.0,3.0,0.5765446989144233
8.0,4.0,0.49004867210018077
7.0,3.0,0.5567223560880794
8.0,4.0,0.49004867210018077
7.0,4.0,0.46672235405183915
8.0,3.0,0.5765446989144233
9.0,3.0,0.5997763863112214
8.0,4.0,0.49004867210018077
9.0,3.0,0.5997763863112214
9.0,4.0,0.5137607557762888
8.0,4.0,0.49004867210018077
9.0,3.0,0.5997763863112214
10.0,3.0,0.6235901970949513
10.0,4.0,0.5411952577361885
9.0,3.0,0.5997763863112214
10.0,4.0,0.5411952577361885
9.0,4.0,0.5137607557762888
10.0,3.0,0.6235901970949513
11.0,3.0,0.6507472650305786
10.0,4.0,0.5411952577361885
11.0,3.0,0.6507472650305786
11.0,4.0,0.5725793023777986
10.0,4.0,0.5411952577361885
11.0,3.0,0.6507472650305786
12.0,3.0,0.6745475306056974
12.0,4.0,0.6038458672684007
11.0,3.0,0.6507472650305786
12.0,4.0,0.6038458672684007
11.0,4.0,0.5725793023777986
12.0,3.0,0.6745475306056974
13.0,3.0,0.7019660488566475
12.0,4.0,0.6038458672684007
13.0,3.0,0.7019660488566475
13.0,4.0,0.6352869936576739
12.0,4.0,0.6038458672684007
13.0,3.0,0.7019660488566475
14.0,3.0,0.7293993284777431
14.0,4.0,0.6667385488621512
13.0,3.0,0.7019660488566475
14.0,4.0,0.6667385488621512
13.0,4.0,0.6352869936576739
14.0,3.0,0.7293993284777431
15.0,3.0,0.7569378066595704
14.0,4.0,0.6667385488621512
15.0,3.0,0.7569378066595704
15.0,4.0,0.6980078695064034
14.0,4.0,0.6667385488621512
15.0,3.0,0.7569378066595704
16.0,3.0,0.7843009990592825
16.0,4.0,0.7294872409609783
15.0,3.0,0.7569378066595704
16.0,4.0,0.7294872409609783
15.0,4.0,0.6980078695064034
16.0,3.0,0.7843009990592825
17.0,3.0,0.8116828767578792
16.0,4.0,0.7294872409609783
17.0,3.0,0.8116828767578792
17.0,4.0,0.7607918999853812
16.0,4.0,0.7294872409609783
17.0,3.0,0.8116828767578792
18.0,3.0,0.8353082608248877
18.0,4.0,0.7919948566439523
17.0,3.0,0.8116828767578792
18.0,4.0,0.7919948566439523
17.0,4.0,0.7607918999853812
18.0,3.0,0.8353082608248877
19.0,3.0,0.8589016410901402
18.0,4.0,0.7919948566439523
19.0,3.0,0.8589016410901402
19.0,4.0,0.8196288738579287
18.0,4.0,0.7919948566439523
19.0,3.0,0.8589016410901402
20.0,3.0,0.8823085083017023
20.0,4.0,0.8470542102092733
19.0,3.0,0.8589016410901402
20.0,4.0,0.8470542102092733
19.0,4.0,0.8196288738579287
20.0,3.0,0.8823085083017023
21.0,3.0,0.9021103408197112
20.0,4.0,0.8470542102092733
21.0,3.0,0.9021103408197112
21.0,4.0,0.8705768879125931
20.0,4.0,0.8470542102092733
21.0,3.0,0.9021103408197112
22.0,3.0,0.9215255453116793
22.0,4.0,0.8940282991041114
21.0,3.0,0.9021103408197112
22.0,4.0,0.8940282991041114
21.0,4.0,0.8705768879125931
22.0,3.0,0.9215255453116793
23.0,3.0,0.9374090145083622
22.0,4.0,0.8940282991041114
23.0,3.0,0.9374090145083622
23.0,4.0,0.9137412962300328
22.0,4.0,0.8940282991041114
23.0,3.0,0.9374090145083622
24.0,3.0,0.9529160930192093
24.0,4.0,0.9332490766706716
23.0,3.0,0.9374090145083622
24.0,4.0,0.9332490766706716
23.0,4.0,0.9137412962300328
24.0,3.0,0.9529160930192093
25.0,3.0,0.9647090743370772
24.0,4.0,0.9332490766706716
25.0,3.0,0.9647090743370772
25.0,4.0,0.949025472819361
24.0,4.0,0.9332490766706716
25.0,3.0,0.9647090743370772
26.0,3.0,0.972593453069923
26.0,4.0,0.9607106190793726
25.0,3.0,0.9647090743370772
26.0,4.0,0.9607106190793726
25.0,4.0,0.949025472819361
26.0,3.0,0.972593453069923
27.0,3.0,0.9840028784486782
26.0,4.0,0.9607106190793726
27.0,3.0,0.9840028784486782
27.0,4.0,0.9725853472883199
26.0,4.0,0.9607106190793726
27.0,3.0,0.9840028784486782
28.0,3.0,0.9883289682386407
28.0,4.0,0.9804148557320852
27.0,3.0,0.9840028784486782
28.0,4.0,0.9804148557320852
27.0,4.0,0.9725853472883199
28.0,3.0,0.9883289682386407
29.0,3.0,0.9956976484755576
28.0,4.0,0.9804148557320852
29.0,3.0,0.9956976484755576
29.0,4.0,0.9882949747889227
28.0,4.0,0.9804148557320852
29.0,3.0,0.9956976484755576
30.0,3.0,0.9961779831634383
30.0,4.0,0.9956976484755576
29.0,3.0,0.9956976484755576
30.0,4.0,0.9956976484755576
29.0,4.0,0.9882949747889227
30.0,3.0,0.9961779831634383
31.0,3.0,0.9997834721516576
30.0,4.0,0.9956976484755576
31.0,3.0,0.9997834721516576
31.0,4.0,0.9961901630072958
30.0,4.0,0.9956976484755576
31.0,3.0,0.9997834721516576
32.0,3.0,1.0000720636927873
32.0,4.0,0.999711689511125
31.0,3.0,0.9997834721516576
32.0,4.0,0.999711689511125
31.0,4.0,0.9961901630072958
1.0,4.0,0.3921449820045096
2.0,4.0,0.3960767128505165
1.0,5.0,0.29019216286812666
2.0,4.0,0.3960767128505165
2.0,5.0,0.29411175869267825
1.0,5.0,0.29019216286812666
2.0,4.0,0.3960767128505165
3.0,4.0,0.4039412997936494
3.0,5.0,0.3019643317918251
2.0,4.0,0.3960767128505165
3.0,5.0,0.3019643317918251
2.0,5.0,0.29411175869267825
3.0,4.0,0.4039412997936494
4.0,4.0,0.415533398904538
3.0,5.0,0.3019643317918251
4.0,4.0,0.415533398904538
4.0,5.0,0.313738022127543
3.0,5.0,0.3019643317918251
4.0,4.0,0.415533398904538
5.0,4.0,0.42750825176912344
5.0,5.0,0.32550030696306803
4.0,4.0,0.415533398904538
5.0,5.0,0.32550030696306803
4.0,5.0,0.313738022127543
5.0,4.0,0.42750825176912344
6.0,4.0,0.4468303143084106
5.0,5.0,0.32550030696306803
6.0,4.0,0.4468303143084106
6.0,5.0,0.3451227152835821
5.0,5.0,0.32550030696306803
6.0,4.0,0.4468303143084106
7.0,4.0,0.46672235405183915
7.0,5.0,0.3684755069204749
6.0,4.0,0.4468303143084106
7.0,5.0,0.3684755069204749
6.0,5.0,0.3451227152835821
7.0,4.0,0.46672235405183915
8.0,4.0,0.49004867210018077
7.0,5.0,0.3684755069204749
8.0,4.0,0.49004867210018077
8.0,5.0,0.39219488327089747
7.0,5.0,0.3684755069204749
8.0,4.0,0.49004867210018077
9.0,4.0,0.5137607557762888
9.0,5.0,0.41953688904674874
8.0,4.0,0.49004867210018077
9.0,5.0,0.41953688904674874
8.0,5.0,0.39219488327089747
9.0,4.0,0.5137607557762888
10.0,4.0,0.5411952577361885
9.0,5.0,0.41953688904674874
10.0,4.0,0.5411952577361885
10.0,5.0,0.4510042137332233
9.0,5.0,0.41953688904674874
10.0,4.0,0.5411952577361885
11.0,4.0,0.5725793023777986
11.0,5.0,0.48620115790183555
10.0,4.0,0.5411952577361885
11.0,5.0,0.48620115790183555
10.0,5.0,0.4510042137332233
11.0,4.0,0.5725793023777986
12.0,4.0,0.6038458672684007
11.0,5.0,0.48620115790183555
12.0,4.0,0.6038458672684007
12.0,5.0,0.5215809622819518
11.0,5.0,0.48620115790183555
12.0,4.0,0.6038458672684007
13.0,4.0,0.6352869936576739
13.0,5.0,0.5569467875913042
12.0,4.0,0.6038458672684007
13.0,5.0,0.5569467875913042
12.0,5.0,0.5215809622819518
13.0,4.0,0.6352869936576739
14.0,4.0,0.6667385488621512
13.0,5.0,0.5569467875913042
14.0,4.0,0.6667385488621512
14.0,5.0,0.596046846647974
13.0,5.0,0.5569467875913042
14.0,4.0,0.6667385488621512
15.0,4.0,0.6980078695064034
15.0,5.0,0.6315262831659518
14.0,4.0,0.6667385488621512
15.0,5.0,0.6315262831659518
14.0,5.0,0.596046846647974
15.0,4.0,0.6980078695064034
16.0,4.0,0.7294872409609783
15.0,5.0,0.6315262831659518
16.0,4.0,0.7294872409609783
16.0,5.0,0.6705497854011923
15.0,5.0,0.6315262831659518
16.0,4.0,0.7294872409609783
17.0,4.0,0.7607918999853812
17.0,5.0,0.7059596767930089
16.0,4.0,0.7294872409609783
17.0,5.0,0.7059596767930089
16.0,5.0,0.6705497854011923
17.0,4.0,0.7607918999853812
18.0,4.0,0.7919948566439523
17.0,5.0,0.7059596767930089
18.0,4.0,0.7919948566439523
18.0,5.0,0.741190542729317
17.0,5.0,0.7059596767930089
18.0,4.0,0.7919948566439523
19.0,4.0,0.8196288738579287
19.0,5.0,0.7763067273301181
18.0,4.0,0.7919948566439523
19.0,5.0,0.7763067273301181
18.0,5.0,0.741190542729317
19.0,4.0,0.8196288738579287
20.0,4.0,0.8470542102092733
19.0,5.0,0.7763067273301181
20.0,4.0,0.8470542102092733
20.0,5.0,0.8078442258474877
19.0,5.0,0.7763067273301181
20.0,4.0,0.8470542102092733
21.0,4.0,0.8705768879125931
21.0,5.0,0.8353746909942157
20.0,4.0,0.8470542102092733
21.0,5.0,0.8353746909942157
20.0,5.0,0.8078442258474877
21.0,4.0,0.8705768879125931
22.0,4.0,0.8940282991041114
21.0,5.0,0.8353746909942157
22.0,4.0,0.8940282991041114
22.0,5.0,0.8627532260623835
21.0,5.0,0.8353746909942157
22.0,4.0,0.8940282991041114
23.0,4.0,0.9137412962300328
23.0,5.0,0.8900258980937148
22.0,4.0,0.8940282991041114
23.0,5.0,0.8900258980937148
22.0,5.0,0.8627532260623835
23.0,4.0,0.9137412962300328
24.0,4.0,0.9332490766706716
23.0,5.0,0.8900258980937148
24.0,4.0,0.9332490766706716
24.0,5.0,0.9097972057959761
23.0,5.0,0.8900258980937148
24.0,4.0,0.9332490766706716
25.0,4.0,0.949025472819361
25.0,5.0,0.9294961443158397
24.0,4.0,0.9332490766706716
25.0,5.0,0.9294961443158397
24.0,5.0,0.9097972057959761
25.0,4.0,0.949025472819361
26.0,4.0,0.9607106190793726
25.0,5.0,0.9294961443158397
26.0,4.0,0.9607106190793726
26.0,5.0,0.9451166650848413
25.0,5.0,0.9294961443158397
26.0,4.0,0.9607106190793726
27.0,4.0,0.9725853472883199
27.0,5.0,0.9607102243780654
26.0,4.0,0.9607106190793726
27.0,5.0,0.9607102243780654
26.0,5.0,0.9451166650848413
27.0,4.0,0.9725853472883199
28.0,4.0,0.9804148557320852
27.0,5.0,0.9607102243780654
28.0,4.0,0.9804148557320852
28.0,5.0,0.9725575846875242
27.0,5.0,0.9607102243780654
28.0,4.0,0.9804148557320852
29.0,4.0,0.9882949747889227
29.0,5.0,0.980414855732085
28.0,4.0,0.9804148557320852
29.0,5.0,0.980414855732085
28.0,5.0,0.9725575846875242
29.0,4.0,0.9882949747889227
30.0,4.0,0.9956976484755576
29.0,5.0,0.980414855732085
30.0,4.0,0.9956976484755576
30.0,5.0,0.9883289682386407
29.0,5.0,0.980414855732085
30.0,4.0,0.9956976484755576
31.0,4.0,0.9961901630072958
31.0,5.0,0.9956232729897995
30.0,4.0,0.9956976484755576
31.0,5.0,0.9956232729897995
30.0,5.0,0.9883289682386407
31.0,4.0,0.9961901630072958
32.0,4.0,0.999711689511125
31.0,5.0,0.9956232729897995
32.0,4.0,0.999711689511125
32.0,5.0,0.9962025913505532
31.0,5.0,0.9956232729897995
1.0,5.0,0.29019216286812666
2.0,5.0,0.29411175869267825
2.0,6.0,0.1922296097460205
1.0,5.0,0.29019216286812666
2.0,6.0,0.1922296097460205
1.0,6.0,0.18821086815064397
2.0,5.0,0.29411175869267825
3.0,5.0,0.3019643317918251
2.0,6.0,0.1922296097460205
3.0,5.0,0.3019643317918251
3.0,6.0,0.19998149885551114
2.0,6.0,0.1922296097460205
3.0,5.0,0.3019643317918251
4.0,5.0,0.313738022127543
4.0,6.0,0.21175353994730864
3.0,5.0,0.3019643317918251
4.0,6.0,0.21175353994730864
3.0,6.0,0.19998149885551114
4.0,5.0,0.313738022127543
5.0,5.0,0.32550030696306803
4.0,6.0,0.21175353994730864
5.0,5.0,0.32550030696306803
5.0,6.0,0.2235105923368786
4.0,6.0,0.21175353994730864
5.0,5.0,0.32550030696306803
6.0,5.0,0.3451227152835821
6.0,6.0,0.24321148448349433
5.0,5.0,0.32550030696306803
6.0,6.0,0.24321148448349433
5.0,6.0,0.2235105923368786
6.0,5.0,0.3451227152835821
7.0,5.0,0.3684755069204749
6.0,6.0,0.24321148448349433
7.0,5.0,0.3684755069204749
7.0,6.0,0.2666609992969987
6.0,6.0,0.24321148448349433
7.0,5.0,0.3684755069204749
8.0,5.0,0.39219488327089747
8.0,6.0,0.2940317052308449
7.0,5.0,0.3684755069204749
8.0,6.0,0.2940317052308449
7.0,6.0,0.2666609992969987
8.0,5.0,0.39219488327089747
9.0,5.0,0.41953688904674874
8.0,6.0,0.2940317052308449
9.0,5.0,0.41953688904674874
9.0,6.0,0.32158853470992954
8.0,6.0,0.2940317052308449
9.0,5.0,0.41953688904674874
10.0,5.0,0.4510042137332233
10.0,6.0,0.35670240502635253
9.0,5.0,0.41953688904674874
10.0,6.0,0.35670240502635253
9.0,6.0,0.32158853470992954
10.0,5.0,0.4510042137332233
11.0,5.0,0.48620115790183555
10.0,6.0,0.35670240502635253
11.0,5.0,0.48620115790183555
11.0,6.0,0.39219034639071876
10.0,6.0,0.35670240502635253
11.0,5.0,0.48620115790183555
12.0,5.0,0.5215809622819518
12.0,6.0,0.4312895418158229
11.0,5.0,0.48620115790183555
12.0,6.0,0.4312895418158229
11.0,6.0,0.39219034639071876
12.0,5.0,0.5215809622819518
13.0,5.0,0.5569467875913042
12.0,6.0,0.4312895418158229
13.0,5.0,0.5569467875913042
13.0,6.0,0.47057584216001086
12.0,6.0,0.4312895418158229
13.0,5.0,0.5569467875913042
14.0,5.0,0.596046846647974
14.0,6.0,0.5137948480558849
13.0,5.0,0.5569467875913042
14.0,6.0,0.5137948480558849
13.0,6.0,0.47057584216001086
14.0,5.0,0.596046846647974
15.0,5.0,0.6315262831659518
14.0,6.0,0.5137948480558849
15.0,5.0,0.6315262831659518
15.0,6.0,0.5568244942383804
14.0,6.0,0.5137948480558849
15.0,5.0,0.6315262831659518
16.0,5.0,0.6705497854011923
16.0,6.0,0.6001548644618356
15.0,5.0,0.6315262831659518
16.0,6.0,0.6001548644618356
15.0,6.0,0.5568244942383804
16.0,5.0,0.6705497854011923
17.0,5.0,0.7059596767930089
16.0,6.0,0.6001548644618356
17.0,5.0,0.7059596767930089
17.0,6.0,0.6431110461863564
16.0,6.0,0.6001548644618356
17.0,5.0,0.7059596767930089
18.0,5.0,0.741190542729317
18.0,6.0,0.6824326186379834
17.0,5.0,0.7059596767930089
18.0,6.0,0.6824326186379834
17.0,6.0,0.6431110461863564
18.0,5.0,0.741190542729317
19.0,5.0,0.7763067273301181
18.0,6.0,0.6824326186379834
19.0,5.0,0.7763067273301181
19.0,6.0,0.7215556332860462
18.0,6.0,0.6824326186379834
19.0,5.0,0.7763067273301181
20.0,5.0,0.8078442258474877
20.0,6.0,0.7608591514926227
19.0,5.0,0.7763067273301181
20.0,6.0,0.7608591514926227
19.0,6.0,0.7215556332860462
20.0,5.0,0.8078442258474877
21.0,5.0,0.8353746909942157
20.0,6.0,0.7608591514926227
21.0,5.0,0.8353746909942157
21.0,6.0,0.796045290960786
20.0,6.0,0.7608591514926227
21.0,5.0,0.8353746909942157
22.0,5.0,0.8627532260623835
22.0,6.0,0.8275323990593554
21.0,5.0,0.8353746909942157
22.0,6.0,0.8275323990593554
21.0,6.0,0.796045290960786
22.0,5.0,0.8627532260623835
23.0,5.0,0.8900258980937148
22.0,6.0,0.8275323990593554
23.0,5.0,0.8900258980937148
23.0,6.0,0.8588106098916137
22.0,6.0,0.8275323990593554
23.0,5.0,0.8900258980937148
24.0,5.0,0.9097972057959761
24.0,6.0,0.8826035878386458
23.0,5.0,0.8900258980937148
24.0,6.0,0.8826035878386458
23.0,6.0,0.8588106098916137
24.0,5.0,0.9097972057959761
25.0,5.0,0.9294961443158397
24.0,6.0,0.8826035878386458
25.0,5.0,0.9294961443158397
25.0,6.0,0.9097892308635231
24.0,6.0,0.8826035878386458
25.0,5.0,0.9294961443158397
26.0,5.0,0.9451166650848413
26.0,6.0,0.9292516586596082
25.0,5.0,0.9294961443158397
26.0,6.0,0.9292516586596082
25.0,6.0,0.9097892308635231
26.0,5.0,0.9451166650848413
27.0,5.0,0.9607102243780654
26.0,6.0,0.9292516586596082
27.0,5.0,0.9607102243780654
27.0,6.0,0.9451370717813029
26.0,6.0,0.9292516586596082
27.0,5.0,0.9607102243780654
28.0,5.0,0.9725575846875242
28.0,6.0,0.9607102243780654
27.0,5.0,0.9607102243780654
28.0,6.0,0.9607102243780654
27.0,6.0,0.9451370717813029
28.0,5.0,0.9725575846875242
29.0,5.0,0.980414855732085
28.0,6.0,0.9607102243780654
29.0,5.0,0.980414855732085
29.0,6.0,0.9725853472883199
28.0,6.0,0.9607102243780654
29.0,5.0,0.980414855732085
30.0,5.0,0.9883289682386407
30.0,6.0,0.9840028784486785
29.0,5.0,0.980414855732085
30.0,6.0,0.9840028784486785
29.0,6.0,0.9725853472883199
30.0,5.0,0.9883289682386407
31.0,5.0,0.9956232729897995
30.0,6.0,0.9840028784486785
31.0,5.0,0.9956232729897995
31.0,6.0,0.9883360565965973
30.0,6.0,0.9840028784486785
31.0,5.0,0.9956232729897995
32.0,5.0,0.9962025913505532
32.0,6.0,0.9957871388908758
31.0,5.0,0.9956232729897995
32.0,6.0,0.9957871388908758
31.0,6.0,0.9883360565965973
1.0,6.0,0.18821086815064397
2.0,6.0,0.1922296097460205
1.0,7.0,0.09819074885171251
2.0,6.0,0.1922296097460205
2.0,7.0,0.10191640581276853
1.0,7.0,0.09819074885171251
2.0,6.0,0.1922296097460205
3.0,6.0,0.19998149885551114
3.0,7.0,0.10603923813106574
2.0,6.0,0.1922296097460205
3.0,7.0,0.10603923813106574
2.0,7.0,0.10191640581276853
3.0,6.0,0.19998149885551114
4.0,6.0,0.21175353994730864
3.0,7.0,0.10603923813106574
4.0,6.0,0.21175353994730864
4.0,7.0,0.11761662775001339
3.0,7.0,0.10603923813106574
4.0,6.0,0.21175353994730864
5.0,6.0,0.2235105923368786
5.0,7.0,0.12956442330868437
4.0,6.0,0.21175353994730864
5.0,7.0,0.12956442330868437
4.0,7.0,0.11761662775001339
5.0,6.0,0.2235105923368786
6.0,6.0,0.24321148448349433
5.0,7.0,0.12956442330868437
6.0,6.0,0.24321148448349433
6.0,7.0,0.1489562027597585
5.0,7.0,0.12956442330868437
6.0,6.0,0.24321148448349433
7.0,6.0,0.2666609992969987
7.0,7.0,0.16885911572276988
6.0,6.0,0.24321148448349433
7.0,7.0,0.16885911572276988
6.0,7.0,0.1489562027597585
7.0,6.0,0.2666609992969987
8.0,6.0,0.2940317052308449
7.0,7.0,0.16885911572276988
8.0,6.0,0.2940317052308449
8.0,7.0,0.1960408750404976
7.0,7.0,0.16885911572276988
8.0,6.0,0.2940317052308449
9.0,6.0,0.32158853470992954
9.0,7.0,0.22360776064748925
8.0,6.0,0.2940317052308449
9.0,7.0,0.22360776064748925
8.0,7.0,0.1960408750404976
9.0,6.0,0.32158853470992954
10.0,6.0,0.35670240502635253
9.0,7.0,0.22360776064748925
10.0,6.0,0.35670240502635253
10.0,7.0,0.25882397170356175
9.0,7.0,0.22360776064748925
10.0,6.0,0.35670240502635253
11.0,6.0,0.39219034639071876
11.0,7.0,0.2979541111163842
10.0,6.0,0.35670240502635253
11.0,7.0,0.2979541111163842
10.0,7.0,0.25882397170356175
11.0,6.0,0.39219034639071876
12.0,6.0,0.4312895418158229
11.0,7.0,0.2979541111163842
12.0,6.0,0.4312895418158229
12.0,7.0,0.33724895471412303
11.0,7.0,0.2979541111163842
12.0,6.0,0.4312895418158229
13.0,6.0,0.47057584216001086
13.0,7.0,0.38047048132273925
12.0,6.0,0.4312895418158229
13.0,7.0,0.38047048132273925
12.0,7.0,0.33724895471412303
13.0,6.0,0.47057584216001086
14.0,6.0,0.5137948480558849
13.0,7.0,0.38047048132273925
14.0,6.0,0.5137948480558849
14.0,7.0,0.42743224984134215
13.0,7.0,0.38047048132273925
14.0,6.0,0.5137948480558849
15.0,6.0,0.5568244942383804
15.0,7.0,0.4745908577694899
14.0,6.0,0.5137948480558849
15.0,7.0,0.4745908577694899
14.0,7.0,0.42743224984134215
15.0,6.0,0.5568244942383804
16.0,6.0,0.6001548644618356
15.0,7.0,0.4745908577694899
16.0,6.0,0.6001548644618356
16.0,7.0,0.5254831764318344
15.0,7.0,0.4745908577694899
16.0,6.0,0.6001548644618356
17.0,6.0,0.6431110461863564
17.0,7.0,0.5725516584199214
16.0,6.0,0.6001548644618356
17.0,7.0,0.5725516584199214
16.0,7.0,0.5254831764318344
17.0,6.0,0.6431110461863564
18.0,6.0,0.6824326186379834
17.0,7.0,0.5725516584199214
18.0,6.0,0.6824326186379834
18.0,7.0,0.6196001216996443
17.0,7.0,0.5725516584199214
18.0,6.0,0.6824326186379834
19.0,6.0,0.7215556332860462
19.0,7.0,0.6629103736949594
18.0,6.0,0.6824326186379834
19.0,7.0,0.6629103736949594
18.0,7.0,0.6196001216996443
19.0,6.0,0.7215556332860462
20.0,6.0,0.7608591514926227
19.0,7.0,0.6629103736949594
20.0,6.0,0.7608591514926227
20.0,7.0,0.7097708021978864
19.0,7.0,0.6629103736949594
20.0,6.0,0.7608591514926227
21.0,6.0,0.796045290960786
21.0,7.0,0.7491804630028038
20.0,6.0,0.7608591514926227
21.0,7.0,0.7491804630028038
20.0,7.0,0.7097708021978864
21.0,6.0,0.796045290960786
22.0,6.0,0.8275323990593554
21.0,7.0,0.7491804630028038
22.0,6.0,0.8275323990593554
22.0,7.0,0.788215564908086
21.0,7.0,0.7491804630028038
22.0,6.0,0.8275323990593554
23.0,6.0,0.8588106098916137
23.0,7.0,0.8235225610148006
22.0,6.0,0.8275323990593554
23.0,7.0,0.8235225610148006
22.0,7.0,0.788215564908086
23.0,6.0,0.8588106098916137
24.0,6.0,0.8826035878386458
23.0,7.0,0.8235225610148006
24.0,6.0,0.8826035878386458
24.0,7.0,0.8548944030734015
23.0,7.0,0.8235225610148006
24.0,6.0,0.8826035878386458
25.0,6.0,0.9097892308635231
25.0,7.0,0.882354309411862
24.0,6.0,0.8826035878386458
25.0,7.0,0.882354309411862
24.0,7.0,0.8548944030734015
25.0,6.0,0.9097892308635231
26.0,6.0,0.9292516586596082
25.0,7.0,0.882354309411862
26.0,6.0,0.9292516586596082
26.0,7.0,0.90590880924299
25.0,7.0,0.882354309411862
26.0,6.0,0.9292516586596082
27.0,6.0,0.9451370717813029
27.0,7.0,0.9292516586596083
26.0,6.0,0.9292516586596082
27.0,7.0,0.9292516586596083
26.0,7.0,0.90590880924299
27.0,6.0,0.9451370717813029
28.0,6.0,0.9607102243780654
27.0,7.0,0.9292516586596083
28.0,6.0,0.9607102243780654
28.0,7.0,0.9451166650848413
27.0,7.0,0.9292516586596083
28.0,6.0,0.9607102243780654
29.0,6.0,0.9725853472883199
29.0,7.0,0.9607106190793724
28.0,6.0,0.9607102243780654
29.0,7.0,0.9607106190793724
28.0,7.0,0.9451166650848413
29.0,6.0,0.9725853472883199
30.0,6.0,0.9840028784486785
29.0,7.0,0.9607106190793724
30.0,6.0,0.9840028784486785
30.0,7.0,0.972593453069923
29.0,7.0,0.9607106190793724
30.0,6.0,0.9840028784486785
31.0,6.0,0.9883360565965973
31.0,7.0,0.9841618736487376
30.0,6.0,0.9840028784486785
31.0,7.0,0.9841618736487376
30.0,7.0,0.972593453069923
31.0,6.0,0.9883360565965973
32.0,6.0,0.9957871388908758
31.0,7.0,0.9841618736487376
32.0,6.0,0.9957871388908758
32.0,7.0,0.9921930805628768
31.0,7.0,0.9841618736487376
1.0,7.0,0.09819074885171251
2.0,7.0,0.10191640581276853
2.0,8.0,0.03152392567484136
1.0,7.0,0.09819074885171251
2.0,8.0,0.03152392567484136
1.0,8.0,0.03132225733315224
2.0,7.0,0.10191640581276853
3.0,7.0,0.10603923813106574
2.0,8.0,0.03152392567484136
3.0,7.0,0.10603923813106574
3.0,8.0,0.035263999690471684
2.0,8.0,0.03152392567484136
3.0,7.0,0.10603923813106574
4.0,7.0,0.11761662775001339
4.0,8.0,0.04320404992650645
3.0,7.0,0.10603923813106574
4.0,8.0,0.04320404992650645
3.0,8.0,0.035263999690471684
4.0,7.0,0.11761662775001339
5.0,7.0,0.12956442330868437
4.0,8.0,0.04320404992650645
5.0,7.0,0.12956442330868437
5.0,8.0,0.054840211784370534
4.0,8.0,0.04320404992650645
5.0,7.0,0.12956442330868437
6.0,7.0,0.1489562027597585
6.0,8.0,0.06696897474049857
5.0,7.0,0.12956442330868437
6.0,8.0,0.06696897474049857
5.0,8.0,0.054840211784370534
6.0,7.0,0.1489562027597585
7.0,7.0,0.16885911572276988
6.0,8.0,0.06696897474049857
7.0,7.0,0.16885911572276988
7.0,8.0,0.0861863376983089
6.0,8.0,0.06696897474049857
7.0,7.0,0.16885911572276988
8.0,7.0,0.1960408750404976
8.0,8.0,0.10610895712861106
7.0,7.0,0.16885911572276988
8.0,8.0,0.10610895712861106
7.0,8.0,0.0861863376983089
8.0,7.0,0.1960408750404976
9.0,7.0,0.22360776064748925
8.0,8.0,0.10610895712861106
9.0,7.0,0.22360776064748925
9.0,8.0,0.1332888406965601
8.0,8.0,0.10610895712861106
9.0,7.0,0.22360776064748925
10.0,7.0,0.25882397170356175
10.0,8.0,0.16486767061017216
9.0,7.0,0.22360776064748925
10.0,8.0,0.16486767061017216
9.0,8.0,0.1332888406965601
10.0,7.0,0.25882397170356175
11.0,7.0,0.2979541111163842
10.0,8.0,0.16486767061017216
11.0,7.0,0.2979541111163842
11.0,8.0,0.20389572004495307
10.0,8.0,0.16486767061017216
11.0,7.0,0.2979541111163842
12.0,7.0,0.33724895471412303
12.0,8.0,0.24329840917557927
11.0,7.0,0.2979541111163842
12.0,8.0,0.24329840917557927
11.0,8.0,0.20389572004495307
12.0,7.0,0.33724895471412303
13.0,7.0,0.38047048132273925
12.0,8.0,0.24329840917557927
13.0,7.0,0.38047048132273925
13.0,8.0,0.2901706112651236
12.0,8.0,0.24329840917557927
13.0,7.0,0.38047048132273925
14.0,7.0,0.42743224984134215
14.0,8.0,0.3372509324028387
13.0,7.0,0.38047048132273925
14.0,8.0,0.3372509324028387
13.0,8.0,0.2901706112651236
14.0,7.0,0.42743224984134215
15.0,7.0,0.4745908577694899
14.0,8.0,0.3372509324028387
15.0,7.0,0.4745908577694899
15.0,8.0,0.38824885573730983
14.0,8.0,0.3372509324028387
15.0,7.0,0.4745908577694899
16.0,7.0,0.5254831764318344
16.0,8.0,0.4429829335392888
15.0,7.0,0.4745908577694899
16.0,8.0,0.4429829335392888
15.0,8.0,0.38824885573730983
16.0,7.0,0.5254831764318344
17.0,7.0,0.5725516584199214
16.0,8.0,0.4429829335392888
17.0,7.0,0.5725516584199214
17.0,8.0,0.4941699794860848
16.0,8.0,0.4429829335392888
17.0,7.0,0.5725516584199214
18.0,7.0,0.6196001216996443
18.0,8.0,0.5488646731651317
17.0,7.0,0.5725516584199214
18.0,8.0,0.5488646731651317
17.0,8.0,0.4941699794860848
18.0,7.0,0.6196001216996443
19.0,7.0,0.6629103736949594
18.0,8.0,0.5488646731651317
19.0,7.0,0.6629103736949594
19.0,8.0,0.6000127434458931
18.0,8.0,0.5488646731651317
19.0,7.0,0.6629103736949594
20.0,7.0,0.7097708021978864
20.0,8.0,0.6509768560232151
19.0,7.0,0.6629103736949594
20.0,8.0,0.6509768560232151
19.0,8.0,0.6000127434458931
20.0,7.0,0.7097708021978864
21.0,7.0,0.7491804630028038
20.0,8.0,0.6509768560232151
21.0,7.0,0.7491804630028038
21.0,8.0,0.6980322017353326
20.0,8.0,0.6509768560232151
21.0,7.0,0.7491804630028038
22.0,7.0,0.788215564908086
22.0,8.0,0.7411777980260094
21.0,7.0,0.7491804630028038
22.0,8.0,0.7411777980260094
21.0,8.0,0.6980322017353326
22.0,7.0,0.788215564908086
23.0,7.0,0.8235225610148006
22.0,8.0,0.7411777980260094
23.0,7.0,0.8235225610148006
23.0,8.0,0.7804178601506553
22.0,8.0,0.7411777980260094
23.0,7.0,0.8235225610148006
24.0,7.0,0.8548944030734015
24.0,8.0,0.8194533715205395
23.0,7.0,0.8235225610148006
24.0,8.0,0.8194533715205395
23.0,8.0,0.7804178601506553
24.0,7.0,0.8548944030734015
25.0,7.0,0.882354309411862
24.0,8.0,0.8194533715205395
25.0,7.0,0.882354309411862
25.0,8.0,0.8510059093870832
24.0,8.0,0.8194533715205395
25.0,7.0,0.882354309411862
26.0,7.0,0.90590880924299
26.0,8.0,0.8823543094118621
25.0,7.0,0.882354309411862
26.0,8.0,0.8823543094118621
25.0,8.0,0.8510059093870832
26.0,7.0,0.90590880924299
27.0,7.0,0.9292516586596083
26.0,8.0,0.8823543094118621
27.0,7.0,0.9292516586596083
27.0,8.0,0.9097892308635231
26.0,8.0,0.8823543094118621
27.0,7.0,0.9292516586596083
28.0,7.0,0.9451166650848413
28.0,8.0,0.9294961443158399
27.0,7.0,0.9292516586596083
28.0,8.0,0.9294961443158399
27.0,8.0,0.9097892308635231
28.0,7.0,0.9451166650848413
29.0,7.0,0.9607106190793724
28.0,8.0,0.9294961443158399
29.0,7.0,0.9607106190793724
29.0,8.0,0.949025472819361
28.0,8.0,0.9294961443158399
29.0,7.0,0.9607106190793724
30.0,7.0,0.972593453069923
30.0,8.0,0.9647090743370774
29.0,7.0,0.9607106190793724
30.0,8.0,0.9647090743370774
29.0,8.0,0.949025472819361
30.0,7.0,0.972593453069923
31.0,7.0,0.9841618736487376
30.0,8.0,0.9647090743370774
31.0,7.0,0.9841618736487376
31.0,8.0,0.9764506152318424
30.0,8.0,0.9647090743370774
31.0,7.0,0.9841618736487376
32.0,7.0,0.9921930805628768
32.0,8.0,0.9844741078414441
31.0,7.0,0.9841618736487376
32.0,8.0,0.9844741078414441
31.0,8.0,0.9764506152318424
1.0,8.0,0.03132225733315224
2.0,8.0,0.03152392567484136
1.0,9.0,0.0040707823890131205
2.0,8.0,0.03152392567484136
2.0,9.0,0.003890894947029598
1.0,9.0,0.0040707823890131205
2.0,8.0,0.03152392567484136
3.0,8.0,0.035263999690471684
3.0,9.0,0.003907927236828402
2.0,8.0,0.03152392567484136
3.0,9.0,0.003907927236828402
2.0,9.0,0.003890894947029598
3.0,8.0,0.035263999690471684
4.0,8.0,0.04320404992650645
3.0,9.0,0.003907927236828402
4.0,8.0,0.04320404992650645
4.0,9.0,0.003886441681919429
3.0,9.0,0.003907927236828402
4.0,8.0,0.04320404992650645
5.0,8.0,0.054840211784370534
5.0,9.0,0.008062363553040769
4.0,8.0,0.04320404992650645
5.0,9.0,0.008062363553040769
4.0,9.0,0.003886441681919429
5.0,8.0,0.054840211784370534
6.0,8.0,0.06696897474049857
5.0,9.0,0.008062363553040769
6.0,8.0,0.06696897474049857
6.0,9.0,0.015586306274647419
5.0,9.0,0.008062363553040769
6.0,8.0,0.06696897474049857
7.0,8.0,0.0861863376983089
7.0,9.0,0.02382690002841395
6.0,8.0,0.06696897474049857
7.0,9.0,0.02382690002841395
6.0,9.0,0.015586306274647419
7.0,8.0,0.0861863376983089
8.0,8.0,0.10610895712861106
7.0,9.0,0.02382690002841395
8.0,8.0,0.10610895712861106
8.0,9.0,0.03915508758899261
7.0,9.0,0.02382690002841395
8.0,8.0,0.10610895712861106
9.0,8.0,0.1332888406965601
9.0,9.0,0.058890699725595116
8.0,8.0,0.10610895712861106
9.0,9.0,0.058890699725595116
8.0,9.0,0.03915508758899261
9.0,8.0,0.1332888406965601
10.0,8.0,0.16486767061017216
9.0,9.0,0.058890699725595116
10.0,8.0,0.16486767061017216
10.0,9.0,0.08625029952956564
9.0,9.0,0.058890699725595116
10.0,8.0,0.16486767061017216
11.0,8.0,0.20389572004495307
11.0,9.0,0.11771940385254571
10.0,8.0,0.16486767061017216
11.0,9.0,0.11771940385254571
10.0,9.0,0.08625029952956564
11.0,8.0,0.20389572004495307
12.0,8.0,0.24329840917557927
11.0,9.0,0.11771940385254571
12.0,8.0,0.24329840917557927
12.0,9.0,0.15683821241561846
11.0,9.0,0.11771940385254571
12.0,8.0,0.24329840917557927
13.0,8.0,0.2901706112651236
13.0,9.0,0.20007009681932136
12.0,8.0,0.24329840917557927
13.0,9.0,0.20007009681932136
12.0,9.0,0.15683821241561846
13.0,8.0,0.2901706112651236
14.0,8.0,0.3372509324028387
13.0,9.0,0.20007009681932136
14.0,8.0,0.3372509324028387
14.0,9.0,0.24704075625352964
13.0,9.0,0.20007009681932136
14.0,8.0,0.3372509324028387
15.0,8.0,0.38824885573730983
15.0,9.0,0.3018752819504695
14.0,8.0,0.3372509324028387
15.0,9.0,0.3018752819504695
14.0,9.0,0.24704075625352964
15.0,8.0,0.38824885573730983
16.0,8.0,0.4429829335392888
15.0,9.0,0.3018752819504695
16.0,8.0,0.4429829335392888
16.0,9.0,0.35690919637617735
15.0,9.0,0.3018752819504695
16.0,8.0,0.4429829335392888
17.0,8.0,0.4941699794860848
17.0,9.0,0.4153649026112683
16.0,8.0,0.4429829335392888
17.0,9.0,0.4153649026112683
16.0,9.0,0.35690919637617735
17.0,8.0,0.4941699794860848
18.0,8.0,0.5488646731651317
17.0,9.0,0.4153649026112683
18.0,8.0,0.5488646731651317
18.0,9.0,0.4706409281287703
17.0,9.0,0.4153649026112683
18.0,8.0,0.5488646731651317
19.0,8.0,0.6000127434458931
19.0,9.0,0.5292520385110763
18.0,8.0,0.5488646731651317
19.0,9.0,0.5292520385110763
18.0,9.0,0.4706409281287703
19.0,8.0,0.6000127434458931
20.0,8.0,0.6509768560232151
19.0,9.0,0.5292520385110763
20.0,8.0,0.6509768560232151
20.0,9.0,0.5843340570054226
19.0,9.0,0.5292520385110763
20.0,8.0,0.6509768560232151
21.0,8.0,0.6980322017353326
21.0,9.0,0.6391412072220193
20.0,8.0,0.6509768560232151
21.0,9.0,0.6391412072220193
20.0,9.0,0.5843340570054226
21.0,8.0,0.6980322017353326
22.0,8.0,0.7411777980260094
21.0,9.0,0.6391412072220193
22.0,8.0,0.7411777980260094
22.0,9.0,0.6902341789661905
21.0,9.0,0.6391412072220193
22.0,8.0,0.7411777980260094
23.0,8.0,0.7804178601506553
23.0,9.0,0.7371064574347097
22.0,8.0,0.7411777980260094
23.0,9.0,0.7371064574347097
22.0,9.0,0.6902341789661905
23.0,8.0,0.7804178601506553
24.0,8.0,0.8194533715205395
23.0,9.0,0.7371064574347097
24.0,8.0,0.8194533715205395
24.0,9.0,0.7804426428865434
23.0,9.0,0.7371064574347097
24.0,8.0,0.8194533715205395
25.0,8.0,0.8510059093870832
25.0,9.0,0.8194533715205397
24.0,8.0,0.8194533715205395
25.0,9.0,0.8194533715205397
24.0,9.0,0.7804426428865434
25.0,8.0,0.8510059093870832
26.0,8.0,0.8823543094118621
25.0,9.0,0.8194533715205397
26.0,8.0,0.8823543094118621
26.0,9.0,0.8548944030734015
25.0,9.0,0.8194533715205397
26.0,8.0,0.8823543094118621
27.0,8.0,0.9097892308635231
27.0,9.0,0.8826035878386453
26.0,8.0,0.8823543094118621
27.0,9.0,0.8826035878386453
26.0,9.0,0.8548944030734015
27.0,8.0,0.9097892308635231
28.0,8.0,0.9294961443158399
27.0,9.0,0.8826035878386453
28.0,8.0,0.9294961443158399
28.0,9.0,0.909797205795976
27.0,9.0,0.8826035878386453
28.0,8.0,0.9294961443158399
29.0,8.0,0.949025472819361
29.0,9.0,0.9332490766706714
28.0,8.0,0.9294961443158399
29.0,9.0,0.9332490766706714
28.0,9.0,0.909797205795976
29.0,8.0,0.949025472819361
30.0,8.0,0.9647090743370774
29.0,9.0,0.9332490766706714
30.0,8.0,0.9647090743370774
30.0,9.0,0.9529160930192093
29.0,9.0,0.9332490766706714
30.0,8.0,0.9647090743370774
31.0,8.0,0.9764506152318424
31.0,9.0,0.9649338359004371
30.0,8.0,0.9647090743370774
31.0,9.0,0.9649338359004371
30.0,9.0,0.9529160930192093
31.0,8.0,0.9764506152318424
32.0,8.0,0.9844741078414441
31.0,9.0,0.9649338359004371
32.0,8.0,0.9844741078414441
32.0,9.0,0.9763945052098426
31.0,9.0,0.9649338359004371
1.0,9.0,0.0040707823890131205
2.0,9.0,0.003890894947029598
2.0,10.0,0.02753211553104041
1.0,9.0,0.0040707823890131205
2.0,10.0,0.02753211553104041
1.0,10.0,0.03135960282863175
2.0,9.0,0.003890894947029598
3.0,9.0,0.003907927236828402
2.0,10.0,0.02753211553104041
3.0,9.0,0.003907927236828402
3.0,10.0,0.02350427348920839
2.0,10.0,0.02753211553104041
3.0,9.0,0.003907927236828402
4.0,9.0,0.003886441681919429
4.0,10.0,0.015835417924120652
3.0,9.0,0.003907927236828402
4.0,10.0,0.015835417924120652
3.0,10.0,0.02350427348920839
4.0,9.0,0.003886441681919429
5.0,9.0,0.008062363553040769
4.0,10.0,0.015835417924120652
5.0,9.0,0.008062363553040769
5.0,10.0,0.011683629149935485
4.0,10.0,0.015835417924120652
5.0,9.0,0.008062363553040769
6.0,9.0,0.015586306274647419
6.0,10.0,0.004302164813650326
5.0,9.0,0.008062363553040769
6.0,10.0,0.004302164813650326
5.0,10.0,0.011683629149935485
6.0,9.0,0.015586306274647419
7.0,9.0,0.02382690002841395
6.0,10.0,0.004302164813650326
7.0,9.0,0.02382690002841395
7.0,10.0,0.0038282966709463156
6.0,10.0,0.004302164813650326
7.0,9.0,0.02382690002841395
8.0,9.0,0.03915508758899261
8.0,10.0,0.004057490088684216
7.0,9.0,0.02382690002841395
8.0,10.0,0.004057490088684216
7.0,10.0,0.0038282966709463156
8.0,9.0,0.03915508758899261
9.0,9.0,0.058890699725595116
8.0,10.0,0.004057490088684216
9.0,9.0,0.058890699725595116
9.0,10.0,0.01172917066270153
8.0,10.0,0.004057490088684216
9.0,9.0,0.058890699725595116
10.0,9.0,0.08625029952956564
10.0,10.0,0.027440200084350615
9.0,9.0,0.058890699725595116
10.0,10.0,0.027440200084350615
9.0,10.0,0.01172917066270153
10.0,9.0,0.08625029952956564
11.0,9.0,0.11771940385254571
10.0,10.0,0.027440200084350615
11.0,9.0,0.11771940385254571
11.0,10.0,0.04705496039588484
10.0,10.0,0.027440200084350615
11.0,9.0,0.11771940385254571
12.0,9.0,0.15683821241561846
12.0,10.0,0.07842216861611254
11.0,9.0,0.11771940385254571
12.0,10.0,0.07842216861611254
11.0,10.0,0.04705496039588484
12.0,9.0,0.15683821241561846
13.0,9.0,0.20007009681932136
12.0,10.0,0.07842216861611254
13.0,9.0,0.20007009681932136
13.0,10.0,0.11760942340285986
12.0,10.0,0.07842216861611254
13.0,9.0,0.20007009681932136
14.0,9.0,0.24704075625352964
14.0,10.0,0.16102049613795663
13.0,9.0,0.20007009681932136
14.0,10.0,0.16102049613795663
13.0,10.0,0.11760942340285986
14.0,9.0,0.24704075625352964
15.0,9.0,0.3018752819504695
14.0,10.0,0.16102049613795663
15.0,9.0,0.3018752819504695
15.0,10.0,0.21565392951364662
14.0,10.0,0.16102049613795663
15.0,9.0,0.3018752819504695
16.0,9.0,0.35690919637617735
16.0,10.0,0.2705920155809264
15.0,9.0,0.3018752819504695
16.0,10.0,0.2705920155809264
15.0,10.0,0.21565392951364662
16.0,9.0,0.35690919637617735
17.0,9.0,0.4153649026112683
16.0,10.0,0.2705920155809264
17.0,9.0,0.4153649026112683
17.0,10.0,0.3294318334741291
16.0,10.0,0.2705920155809264
17.0,9.0,0.4153649026112683
18.0,9.0,0.4706409281287703
18.0,10.0,0.3921605815006135
17.0,9.0,0.4153649026112683
18.0,10.0,0.3921605815006135
17.0,10.0,0.3294318334741291
18.0,9.0,0.4706409281287703
19.0,9.0,0.5292520385110763
18.0,10.0,0.3921605815006135
19.0,9.0,0.5292520385110763
19.0,10.0,0.4548890418943478
18.0,10.0,0.3921605815006135
19.0,9.0,0.5292520385110763
20.0,9.0,0.5843340570054226
20.0,10.0,0.5176408220217571
19.0,9.0,0.5292520385110763
20.0,10.0,0.5176408220217571
19.0,10.0,0.4548890418943478
20.0,9.0,0.5843340570054226
21.0,9.0,0.6391412072220193
20.0,10.0,0.5176408220217571
21.0,9.0,0.6391412072220193
21.0,10.0,0.5764899388569169
20.0,10.0,0.5176408220217571
21.0,9.0,0.6391412072220193
22.0,9.0,0.6902341789661905
22.0,10.0,0.6350585073700358
21.0,9.0,0.6391412072220193
22.0,10.0,0.6350585073700358
21.0,10.0,0.5764899388569169
22.0,9.0,0.6902341789661905
23.0,9.0,0.7371064574347097
22.0,10.0,0.6350585073700358
23.0,9.0,0.7371064574347097
23.0,10.0,0.6863385189377714
22.0,10.0,0.6350585073700358
23.0,9.0,0.7371064574347097
24.0,9.0,0.7804426428865434
24.0,10.0,0.7371064574347094
23.0,9.0,0.7371064574347097
24.0,10.0,0.7371064574347094
23.0,10.0,0.6863385189377714
24.0,9.0,0.7804426428865434
25.0,9.0,0.8194533715205397
24.0,10.0,0.7371064574347094
25.0,9.0,0.8194533715205397
25.0,10.0,0.7804178601506553
24.0,10.0,0.7371064574347094
25.0,9.0,0.8194533715205397
26.0,9.0,0.8548944030734015
26.0,10.0,0.8235225610148006
25.0,9.0,0.8194533715205397
26.0,10.0,0.8235225610148006
25.0,10.0,0.7804178601506553
26.0,9.0,0.8548944030734015
27.0,9.0,0.8826035878386453
26.0,10.0,0.8235225610148006
27.0,9.0,0.8826035878386453
27.0,10.0,0.8588106098916136
26.0,10.0,0.8235225610148006
27.0,9.0,0.8826035878386453
28.0,9.0,0.909797205795976
28.0,10.0,0.8900258980937156
27.0,9.0,0.8826035878386453
28.0,10.0,0.8900258980937156
27.0,10.0,0.8588106098916136
28.0,9.0,0.909797205795976
29.0,9.0,0.9332490766706714
28.0,10.0,0.8900258980937156
29.0,9.0,0.9332490766706714
29.0,10.0,0.9137412962300326
28.0,10.0,0.8900258980937156
29.0,9.0,0.9332490766706714
30.0,9.0,0.9529160930192093
30.0,10.0,0.9374090145083628
29.0,9.0,0.9332490766706714
30.0,10.0,0.9374090145083628
29.0,10.0,0.9137412962300326
30.0,9.0,0.9529160930192093
31.0,9.0,0.9649338359004371
30.0,10.0,0.9374090145083628
31.0,9.0,0.9649338359004371
31.0,10.0,0.9567809586374549
30.0,10.0,0.9374090145083628
31.0,9.0,0.9649338359004371
32.0,9.0,0.9763945052098426
32.0,10.0,0.9689241578395709
31.0,9.0,0.9649338359004371
32.0,10.0,0.9689241578395709
31.0,10.0,0.9567809586374549
1.0,10.0,0.03135960282863175
2.0,10.0,0.02753211553104041
1.0,11.0,0.1292556349582662
2.0,10.0,0.02753211553104041
2.0,11.0,0.1215864618116799
1.0,11.0,0.1292556349582662
2.0,10.0,0.02753211553104041
3.0,10.0,0.02350427348920839
3.0,11.0,0.10988894371201968
2.0,10.0,0.02753211553104041
3.0,11.0,0.10988894371201968
2.0,11.0,0.1215864618116799
3.0,10.0,0.02350427348920839
4.0,10.0,0.015835417924120652
3.0,11.0,0.10988894371201968
4.0,10.0,0.015835417924120652
4.0,11.0,0.09408655375485618
3.0,11.0,0.10988894371201968
4.0,10.0,0.015835417924120652
5.0,10.0,0.011683629149935485
5.0,11.0,0.07473375881192328
4.0,10.0,0.015835417924120652
5.0,11.0,0.07473375881192328
4.0,11.0,0.09408655375485618
5.0,10.0,0.011683629149935485
6.0,10.0,0.004302164813650326
5.0,11.0,0.07473375881192328
6.0,10.0,0.004302164813650326
6.0,11.0,0.05479996378911865
5.0,11.0,0.07473375881192328
6.0,10.0,0.004302164813650326
7.0,10.0,0.0038282966709463156
7.0,11.0,0.03167780658652317
6.0,10.0,0.004302164813650326
7.0,11.0,0.03167780658652317
6.0,11.0,0.05479996378911865
7.0,10.0,0.0038282966709463156
8.0,10.0,0.004057490088684216
7.0,11.0,0.03167780658652317
8.0,10.0,0.004057490088684216
8.0,11.0,0.015631106616317215
7.0,11.0,0.03167780658652317
8.0,10.0,0.004057490088684216
9.0,10.0,0.01172917066270153
9.0,11.0,0.004155679796010609
8.0,10.0,0.004057490088684216
9.0,11.0,0.004155679796010609
8.0,11.0,0.015631106616317215
9.0,10.0,0.01172917066270153
10.0,10.0,0.027440200084350615
9.0,11.0,0.004155679796010609
10.0,10.0,0.027440200084350615
10.0,11.0,0.003876281316908159
9.0,11.0,0.004155679796010609
10.0,10.0,0.027440200084350615
11.0,10.0,0.04705496039588484
11.0,11.0,0.007837134068922202
10.0,10.0,0.027440200084350615
11.0,11.0,0.007837134068922202
10.0,11.0,0.003876281316908159
11.0,10.0,0.04705496039588484
12.0,10.0,0.07842216861611254
11.0,11.0,0.007837134068922202
12.0,10.0,0.07842216861611254
12.0,11.0,0.023525348979580172
11.0,11.0,0.007837134068922202
12.0,10.0,0.07842216861611254
13.0,10.0,0.11760942340285986
13.0,11.0,0.051134941906017244
12.0,10.0,0.07842216861611254
13.0,11.0,0.051134941906017244
12.0,11.0,0.023525348979580172
13.0,10.0,0.11760942340285986
14.0,10.0,0.16102049613795663
13.0,11.0,0.051134941906017244
14.0,10.0,0.16102049613795663
14.0,11.0,0.09012527734297801
13.0,11.0,0.051134941906017244
14.0,10.0,0.16102049613795663
15.0,10.0,0.21565392951364662
15.0,11.0,0.13356701295120196
14.0,10.0,0.16102049613795663
15.0,11.0,0.13356701295120196
14.0,11.0,0.09012527734297801
15.0,10.0,0.21565392951364662
16.0,10.0,0.2705920155809264
15.0,11.0,0.13356701295120196
16.0,10.0,0.2705920155809264
16.0,11.0,0.18821053919068612
15.0,11.0,0.13356701295120196
16.0,10.0,0.2705920155809264
17.0,10.0,0.3294318334741291
17.0,11.0,0.24713187116666455
16.0,10.0,0.2705920155809264
17.0,11.0,0.24713187116666455
16.0,11.0,0.18821053919068612
17.0,10.0,0.3294318334741291
18.0,10.0,0.3921605815006135
17.0,11.0,0.24713187116666455
18.0,10.0,0.3921605815006135
18.0,11.0,0.31366717688620477
17.0,11.0,0.24713187116666455
18.0,10.0,0.3921605815006135
19.0,10.0,0.4548890418943478
19.0,11.0,0.3767878591559479
18.0,10.0,0.3921605815006135
19.0,11.0,0.3767878591559479
18.0,11.0,0.31366717688620477
19.0,10.0,0.4548890418943478
20.0,10.0,0.5176408220217571
19.0,11.0,0.3767878591559479
20.0,10.0,0.5176408220217571
20.0,11.0,0.4470145591798937
19.0,11.0,0.3767878591559479
20.0,10.0,0.5176408220217571
21.0,10.0,0.5764899388569169
21.0,11.0,0.5098880402404372
20.0,10.0,0.5176408220217571
21.0,11.0,0.5098880402404372
20.0,11.0,0.4470145591798937
21.0,10.0,0.5764899388569169
22.0,10.0,0.6350585073700358
21.0,11.0,0.5098880402404372
22.0,10.0,0.6350585073700358
22.0,11.0,0.5725742682087118
21.0,11.0,0.5098880402404372
22.0,10.0,0.6350585073700358
23.0,10.0,0.6863385189377714
23.0,11.0,0.6350585073700359
22.0,10.0,0.6350585073700358
23.0,11.0,0.6350585073700359
22.0,11.0,0.5725742682087118
23.0,10.0,0.6863385189377714
24.0,10.0,0.7371064574347094
23.0,11.0,0.6350585073700359
24.0,10.0,0.7371064574347094
24.0,11.0,0.6902341789661907
23.0,11.0,0.6350585073700359
24.0,10.0,0.7371064574347094
25.0,10.0,0.7804178601506553
25.0,11.0,0.7411777980260092
24.0,10.0,0.7371064574347094
25.0,11.0,0.7411777980260092
24.0,11.0,0.6902341789661907
25.0,10.0,0.7804178601506553
26.0,10.0,0.8235225610148006
25.0,11.0,0.7411777980260092
26.0,10.0,0.8235225610148006
26.0,11.0,0.788215564908086
25.0,11.0,0.7411777980260092
26.0,10.0,0.8235225610148006
27.0,10.0,0.8588106098916136
27.0,11.0,0.827532399059355
26.0,10.0,0.8235225610148006
27.0,11.0,0.827532399059355
26.0,11.0,0.788215564908086
27.0,10.0,0.8588106098916136
28.0,10.0,0.8900258980937156
27.0,11.0,0.827532399059355
28.0,10.0,0.8900258980937156
28.0,11.0,0.8627532260623834
27.0,11.0,0.827532399059355
28.0,10.0,0.8900258980937156
29.0,10.0,0.9137412962300326
29.0,11.0,0.894028299104111
28.0,10.0,0.8900258980937156
29.0,11.0,0.894028299104111
28.0,11.0,0.8627532260623834
29.0,10.0,0.9137412962300326
30.0,10.0,0.9374090145083628
29.0,11.0,0.894028299104111
30.0,10.0,0.9374090145083628
30.0,11.0,0.9215255453116793
29.0,11.0,0.894028299104111
30.0,10.0,0.9374090145083628
31.0,10.0,0.9567809586374549
31.0,11.0,0.9414791351609947
30.0,10.0,0.9374090145083628
31.0,11.0,0.9414791351609947
30.0,11.0,0.9215255453116793
31.0,10.0,0.9567809586374549
32.0,10.0,0.9689241578395709
31.0,11.0,0.9414791351609947
32.0,10.0,0.9689241578395709
32.0,11.0,0.960684906066213
31.0,11.0,0.9414791351609947
1.0,11.0,0.1292556349582662
2.0,11.0,0.1215864618116799
2.0,12.0,0.29389360719577007
1.0,11.0,0.1292556349582662
2.0,12.0,0.29389360719577007
1.0,12.0,0.3020494165469799
2.0,11.0,0.1215864618116799
3.0,11.0,0.10988894371201968
2.0,12.0,0.29389360719577007
3.0,11.0,0.10988894371201968
3.0,12.0,0.27454721612295346
2.0,12.0,0.29389360719577007
3.0,11.0,0.10988894371201968
4.0,11.0,0.09408655375485618
4.0,12.0,0.24697382272895677
3.0,11.0,0.10988894371201968
4.0,12.0,0.24697382272895677
3.0,12.0,0.27454721612295346
4.0,11.0,0.09408655375485618
5.0,11.0,0.07473375881192328
4.0,12.0,0.24697382272895677
5.0,11.0,0.07473375881192328
5.0,12.0,0.21172741438766435
4.0,12.0,0.24697382272895677
5.0,11.0,0.07473375881192328
6.0,11.0,0.05479996378911865
6.0,12.0,0.16894160627926383
5.0,11.0,0.07473375881192328
6.0,12.0,0.16894160627926383
5.0,12.0,0.21172741438766435
6.0,11.0,0.05479996378911865
7.0,11.0,0.03167780658652317
6.0,12.0,0.16894160627926383
7.0,11.0,0.03167780658652317
7.0,12.0,0.12936175972856512
6.0,12.0,0.16894160627926383
7.0,11.0,0.03167780658652317
8.0,11.0,0.015631106616317215
8.0,12.0,0.09018280295650484
7.0,11.0,0.03167780658652317
8.0,12.0,0.09018280295650484
7.0,12.0,0.12936175972856512
8.0,11.0,0.015631106616317215
9.0,11.0,0.004155679796010609
8.0,12.0,0.09018280295650484
9.0,11.0,0.004155679796010609
9.0,12.0,0.054863650373440494
8.0,12.0,0.09018280295650484
9.0,11.0,0.004155679796010609
10.0,11.0,0.003876281316908159
10.0,12.0,0.023855531816446104
9.0,11.0,0.004155679796010609
10.0,12.0,0.023855531816446104
9.0,12.0,0.054863650373440494
10.0,11.0,0.003876281316908159
11.0,11.0,0.007837134068922202
10.0,12.0,0.023855531816446104
11.0,11.0,0.007837134068922202
11.0,12.0,0.007824880345343533
10.0,12.0,0.023855531816446104
11.0,11.0,0.007837134068922202
12.0,11.0,0.023525348979580172
12.0,12.0,0.0038309794186919305
11.0,11.0,0.007837134068922202
12.0,12.0,0.0038309794186919305
11.0,12.0,0.007824880345343533
12.0,11.0,0.023525348979580172
13.0,11.0,0.051134941906017244
12.0,12.0,0.0038309794186919305
13.0,11.0,0.051134941906017244
13.0,12.0,0.011727989272240369
12.0,12.0,0.0038309794186919305
13.0,11.0,0.051134941906017244
14.0,11.0,0.09012527734297801
14.0,12.0,0.03159775030085269
13.0,11.0,0.051134941906017244
14.0,12.0,0.03159775030085269
13.0,12.0,0.011727989272240369
14.0,11.0,0.09012527734297801
15.0,11.0,0.13356701295120196
14.0,12.0,0.03159775030085269
15.0,11.0,0.13356701295120196
15.0,12.0,0.06661689422838706
14.0,12.0,0.03159775030085269
15.0,11.0,0.13356701295120196
16.0,11.0,0.18821053919068612
16.0,12.0,0.11371204177768054
15.0,11.0,0.13356701295120196
16.0,12.0,0.11371204177768054
15.0,12.0,0.06661689422838706
16.0,11.0,0.18821053919068612
17.0,11.0,0.24713187116666455
16.0,12.0,0.11371204177768054
17.0,11.0,0.24713187116666455
17.0,12.0,0.16859831843965126
16.0,12.0,0.11371204177768054
17.0,11.0,0.24713187116666455
18.0,11.0,0.31366717688620477
18.0,12.0,0.23167827142466918
17.0,11.0,0.24713187116666455
18.0,12.0,0.23167827142466918
17.0,12.0,0.16859831843965126
18.0,11.0,0.31366717688620477
19.0,11.0,0.3767878591559479
18.0,12.0,0.23167827142466918
19.0,11.0,0.3767878591559479
19.0,12.0,0.3018656922599595
18.0,12.0,0.23167827142466918
19.0,11.0,0.3767878591559479
20.0,11.0,0.4470145591798937
20.0,12.0,0.37268503901136796
19.0,11.0,0.3767878591559479
20.0,12.0,0.37268503901136796
19.0,12.0,0.3018656922599595
20.0,11.0,0.4470145591798937
21.0,11.0,0.5098880402404372
20.0,12.0,0.37268503901136796
21.0,11.0,0.5098880402404372
21.0,12.0,0.44310056522273833
20.0,12.0,0.37268503901136796
21.0,11.0,0.5098880402404372
22.0,11.0,0.5725742682087118
22.0,12.0,0.5098880402404372
21.0,11.0,0.5098880402404372
22.0,12.0,0.5098880402404372
21.0,12.0,0.44310056522273833
22.0,11.0,0.5725742682087118
23.0,11.0,0.6350585073700359
22.0,12.0,0.5098880402404372
23.0,11.0,0.6350585073700359
23.0,12.0,0.5764899388569172
22.0,12.0,0.5098880402404372
23.0,11.0,0.6350585073700359
24.0,11.0,0.6902341789661907
24.0,12.0,0.6391412072220191
23.0,11.0,0.6350585073700359
24.0,12.0,0.6391412072220191
23.0,12.0,0.5764899388569172
24.0,11.0,0.6902341789661907
25.0,11.0,0.7411777980260092
24.0,12.0,0.6391412072220191
25.0,11.0,0.7411777980260092
25.0,12.0,0.6980322017353326
24.0,12.0,0.6391412072220191
25.0,11.0,0.7411777980260092
26.0,11.0,0.788215564908086
26.0,12.0,0.7491804630028039
25.0,11.0,0.7411777980260092
26.0,12.0,0.7491804630028039
25.0,12.0,0.6980322017353326
26.0,11.0,0.788215564908086
27.0,11.0,0.827532399059355
26.0,12.0,0.7491804630028039
27.0,11.0,0.827532399059355
27.0,12.0,0.796045290960786
26.0,12.0,0.7491804630028039
27.0,11.0,0.827532399059355
28.0,11.0,0.8627532260623834
28.0,12.0,0.8353746909942158
27.0,11.0,0.827532399059355
28.0,12.0,0.8353746909942158
27.0,12.0,0.796045290960786
28.0,11.0,0.8627532260623834
29.0,11.0,0.894028299104111
28.0,12.0,0.8353746909942158
29.0,11.0,0.894028299104111
29.0,12.0,0.8705768879125931
28.0,12.0,0.8353746909942158
29.0,11.0,0.894028299104111
30.0,11.0,0.9215255453116793
30.0,12.0,0.9021103408197114
29.0,11.0,0.894028299104111
30.0,12.0,0.9021103408197114
29.0,12.0,0.8705768879125931
30.0,11.0,0.9215255453116793
31.0,11.0,0.9414791351609947
30.0,12.0,0.9021103408197114
31.0,11.0,0.9414791351609947
31.0,12.0,0.9293239966543521
30.0,12.0,0.9021103408197114
31.0,11.0,0.9414791351609947
32.0,11.0,0.960684906066213
32.0,12.0,0.9493104637497669
31.0,11.0,0.9414791351609947
32.0,12.0,0.9493104637497669
31.0,12.0,0.9293239966543521
1.0,12.0,0.3020494165469799
2.0,12.0,0.29389360719577007
1.0,13.0,0.5407170932629046
2.0,12.0,0.29389360719577007
2.0,13.0,0.5255963338812545
1.0,13.0,0.5407170932629046
2.0,12.0,0.29389360719577007
3.0,12.0,0.27454721612295346
3.0,13.0,0.5017358564172251
2.0,12.0,0.29389360719577007
3.0,13.0,0.5017358564172251
2.0,13.0,0.5255963338812545
3.0,12.0,0.27454721612295346
4.0,12.0,0.24697382272895677
3.0,13.0,0.5017358564172251
4.0,12.0,0.24697382272895677
4.0,13.0,0.46277686784894495
3.0,13.0,0.5017358564172251
4.0,12.0,0.24697382272895677
5.0,12.0,0.21172741438766435
5.0,13.0,0.4156806630572958
4.0,12.0,0.24697382272895677
5.0,13.0,0.4156806630572958
4.0,13.0,0.46277686784894495
5.0,12.0,0.21172741438766435
6.0,12.0,0.16894160627926383
5.0,13.0,0.4156806630572958
6.0,12.0,0.16894160627926383
6.0,13.0,0.35683792530557235
5.0,13.0,0.4156806630572958
6.0,12.0,0.16894160627926383
7.0,12.0,0.12936175972856512
7.0,13.0,0.2941115693957111
6.0,12.0,0.16894160627926383
7.0,13.0,0.2941115693957111
6.0,13.0,0.35683792530557235
7.0,12.0,0.12936175972856512
8.0,12.0,0.09018280295650484
7.0,13.0,0.2941115693957111
8.0,12.0,0.09018280295650484
8.0,13.0,0.22746701481324808
7.0,13.0,0.2941115693957111
8.0,12.0,0.09018280295650484
9.0,12.0,0.054863650373440494
9.0,13.0,0.1646186515379876
8.0,12.0,0.09018280295650484
9.0,13.0,0.1646186515379876
8.0,13.0,0.22746701481324808
9.0,12.0,0.054863650373440494
10.0,12.0,0.023855531816446104
9.0,13.0,0.1646186515379876
10.0,12.0,0.023855531816446104
10.0,13.0,0.1058700311599612
9.0,13.0,0.1646186515379876
10.0,12.0,0.023855531816446104
11.0,12.0,0.007824880345343533
11.0,13.0,0.058813084669464444
10.0,12.0,0.023855531816446104
11.0,13.0,0.058813084669464444
10.0,13.0,0.1058700311599612
11.0,12.0,0.007824880345343533
12.0,12.0,0.0038309794186919305
11.0,13.0,0.058813084669464444
12.0,12.0,0.0038309794186919305
12.0,13.0,0.02351226544540914
11.0,13.0,0.058813084669464444
12.0,12.0,0.0038309794186919305
13.0,12.0,0.011727989272240369
13.0,13.0,0.004073006127161638
12.0,12.0,0.0038309794186919305
13.0,13.0,0.004073006127161638
12.0,13.0,0.02351226544540914
13.0,12.0,0.011727989272240369
14.0,12.0,0.03159775030085269
13.0,13.0,0.004073006127161638
14.0,12.0,0.03159775030085269
14.0,13.0,0.0038648773101632133
13.0,13.0,0.004073006127161638
14.0,12.0,0.03159775030085269
15.0,12.0,0.06661689422838706
15.0,13.0,0.019759679915895046
14.0,12.0,0.03159775030085269
15.0,13.0,0.019759679915895046
14.0,13.0,0.0038648773101632133
15.0,12.0,0.06661689422838706
16.0,12.0,0.11371204177768054
15.0,13.0,0.019759679915895046
16.0,12.0,0.11371204177768054
16.0,13.0,0.05488554983310546
15.0,13.0,0.019759679915895046
16.0,12.0,0.11371204177768054
17.0,12.0,0.16859831843965126
17.0,13.0,0.10194505317870109
16.0,12.0,0.11371204177768054
17.0,13.0,0.10194505317870109
16.0,13.0,0.05488554983310546
17.0,12.0,0.16859831843965126
18.0,12.0,0.23167827142466918
17.0,13.0,0.10194505317870109
18.0,12.0,0.23167827142466918
18.0,13.0,0.160715971824465
17.0,13.0,0.10194505317870109
18.0,12.0,0.23167827142466918
19.0,12.0,0.3018656922599595
19.0,13.0,0.2239115036806582
18.0,12.0,0.23167827142466918
19.0,13.0,0.2239115036806582
18.0,13.0,0.160715971824465
19.0,12.0,0.3018656922599595
20.0,12.0,0.37268503901136796
19.0,13.0,0.2239115036806582
20.0,12.0,0.37268503901136796
20.0,13.0,0.29795286379969504
19.0,13.0,0.2239115036806582
20.0,12.0,0.37268503901136796
21.0,12.0,0.44310056522273833
21.0,13.0,0.37268503901136796
20.0,12.0,0.37268503901136796
21.0,13.0,0.37268503901136796
20.0,13.0,0.29795286379969504
21.0,12.0,0.44310056522273833
22.0,12.0,0.5098880402404372
21.0,13.0,0.37268503901136796
22.0,12.0,0.5098880402404372
22.0,13.0,0.4470145591798937
21.0,13.0,0.37268503901136796
22.0,12.0,0.5098880402404372
23.0,12.0,0.5764899388569172
23.0,13.0,0.5176408220217573
22.0,12.0,0.5098880402404372
23.0,13.0,0.5176408220217573
22.0,13.0,0.4470145591798937
23.0,12.0,0.5764899388569172
24.0,12.0,0.6391412072220191
23.0,13.0,0.5176408220217573
24.0,12.0,0.6391412072220191
24.0,13.0,0.5843340570054226
23.0,13.0,0.5176408220217573
24.0,12.0,0.6391412072220191
25.0,12.0,0.6980322017353326
25.0,13.0,0.6509768560232149
24.0,12.0,0.6391412072220191
25.0,13.0,0.6509768560232149
24.0,13.0,0.5843340570054226
25.0,12.0,0.6980322017353326
26.0,12.0,0.7491804630028039
25.0,13.0,0.6509768560232149
26.0,12.0,0.7491804630028039
26.0,13.0,0.7097708021978865
25.0,13.0,0.6509768560232149
26.0,12.0,0.7491804630028039
27.0,12.0,0.796045290960786
27.0,13.0,0.7608591514926227
26.0,12.0,0.7491804630028039
27.0,13.0,0.7608591514926227
26.0,13.0,0.7097708021978865
27.0,12.0,0.796045290960786
28.0,12.0,0.8353746909942158
27.0,13.0,0.7608591514926227
28.0,12.0,0.8353746909942158
28.0,13.0,0.8078442258474877
27.0,13.0,0.7608591514926227
28.0,12.0,0.8353746909942158
29.0,12.0,0.8705768879125931
29.0,13.0,0.8470542102092734
28.0,12.0,0.8353746909942158
29.0,13.0,0.8470542102092734
28.0,13.0,0.8078442258474877
29.0,12.0,0.8705768879125931
30.0,12.0,0.9021103408197114
29.0,13.0,0.8470542102092734
30.0,12.0,0.9021103408197114
30.0,13.0,0.8823085083017023
29.0,13.0,0.8470542102092734
30.0,12.0,0.9021103408197114
31.0,12.0,0.9293239966543521
31.0,13.0,0.9101140612016201
30.0,12.0,0.9021103408197114
31.0,13.0,0.9101140612016201
30.0,13.0,0.8823085083017023
31.0,12.0,0.9293239966543521
32.0,12.0,0.9493104637497669
31.0,13.0,0.9101140612016201
32.0,12.0,0.9493104637497669
32.0,13.0,0.9371668328074181
31.0,13.0,0.9101140612016201
1.0,13.0,0.5407170932629046
2.0,13.0,0.5255963338812545
2.0,14.0,0.7761052796863015
1.0,13.0,0.5407170932629046
2.0,14.0,0.7761052796863015
1.0,14.0,0.7883734330284214
2.0,13.0,0.5255963338812545
3.0,13.0,0.5017358564172251
2.0,14.0,0.7761052796863015
3.0,13.0,0.5017358564172251
3.0,14.0,0.7491002513838164
2.0,14.0,0.7761052796863015
3.0,13.0,0.5017358564172251
4.0,13.0,0.46277686784894495
4.0,14.0,0.7097382240013425
3.0,13.0,0.5017358564172251
4.0,14.0,0.7097382240013425
3.0,14.0,0.7491002513838164
4.0,13.0,0.46277686784894495
5.0,13.0,0.4156806630572958
4.0,14.0,0.7097382240013425
5.0,13.0,0.4156806630572958
5.0,14.0,0.6588297174919003
4.0,14.0,0.7097382240013425
5.0,13.0,0.4156806630572958
6.0,13.0,0.35683792530557235
6.0,14.0,0.5921522340714496
5.0,13.0,0.4156806630572958
6.0,14.0,0.5921522340714496
5.0,14.0,0.6588297174919003
6.0,13.0,0.35683792530557235
7.0,13.0,0.2941115693957111
6.0,14.0,0.5921522340714496
7.0,13.0,0.2941115693957111
7.0,14.0,0.5137197224092742
6.0,14.0,0.5921522340714496
7.0,13.0,0.2941115693957111
8.0,13.0,0.22746701481324808
8.0,14.0,0.4273651512919963
7.0,13.0,0.2941115693957111
8.0,14.0,0.4273651512919963
7.0,14.0,0.5137197224092742
8.0,13.0,0.22746701481324808
9.0,13.0,0.1646186515379876
8.0,14.0,0.4273651512919963
9.0,13.0,0.1646186515379876
9.0,14.0,0.3333542539926785
8.0,14.0,0.4273651512919963
9.0,13.0,0.1646186515379876
10.0,13.0,0.1058700311599612
10.0,14.0,0.24697824040950858
9.0,13.0,0.1646186515379876
10.0,14.0,0.24697824040950858
9.0,14.0,0.3333542539926785
10.0,13.0,0.1058700311599612
11.0,13.0,0.058813084669464444
10.0,14.0,0.24697824040950858
11.0,13.0,0.058813084669464444
11.0,14.0,0.16469398117222955
10.0,14.0,0.24697824040950858
11.0,13.0,0.058813084669464444
12.0,13.0,0.02351226544540914
12.0,14.0,0.09427299934173314
11.0,13.0,0.058813084669464444
12.0,14.0,0.09427299934173314
11.0,14.0,0.16469398117222955
12.0,13.0,0.02351226544540914
13.0,13.0,0.004073006127161638
12.0,14.0,0.09427299934173314
13.0,13.0,0.004073006127161638
13.0,14.0,0.043093093179800035
12.0,14.0,0.09427299934173314
13.0,13.0,0.004073006127161638
14.0,13.0,0.0038648773101632133
14.0,14.0,0.011916526130210506
13.0,13.0,0.004073006127161638
14.0,14.0,0.011916526130210506
13.0,14.0,0.043093093179800035
14.0,13.0,0.0038648773101632133
15.0,13.0,0.019759679915895046
14.0,14.0,0.011916526130210506
15.0,13.0,0.019759679915895046
15.0,14.0,0.00388408197432783
14.0,14.0,0.011916526130210506
15.0,13.0,0.019759679915895046
16.0,13.0,0.05488554983310546
16.0,14.0,0.015760548699085438
15.0,13.0,0.019759679915895046
16.0,14.0,0.015760548699085438
15.0,14.0,0.00388408197432783
16.0,13.0,0.05488554983310546
17.0,13.0,0.10194505317870109
16.0,14.0,0.015760548699085438
17.0,13.0,0.10194505317870109
17.0,14.0,0.04703568836071318
16.0,14.0,0.015760548699085438
17.0,13.0,0.10194505317870109
18.0,13.0,0.160715971824465
18.0,14.0,0.09426566668513676
17.0,13.0,0.10194505317870109
18.0,14.0,0.09426566668513676
17.0,14.0,0.04703568836071318
18.0,13.0,0.160715971824465
19.0,13.0,0.2239115036806582
18.0,14.0,0.09426566668513676
19.0,13.0,0.2239115036806582
19.0,14.0,0.1567743931743283
18.0,14.0,0.09426566668513676
19.0,13.0,0.2239115036806582
20.0,13.0,0.29795286379969504
20.0,14.0,0.22391150368065832
19.0,13.0,0.2239115036806582
20.0,14.0,0.22391150368065832
19.0,14.0,0.1567743931743283
20.0,13.0,0.29795286379969504
21.0,13.0,0.37268503901136796
20.0,14.0,0.22391150368065832
21.0,13.0,0.37268503901136796
21.0,14.0,0.3018656922599594
20.0,14.0,0.22391150368065832
21.0,13.0,0.37268503901136796
22.0,13.0,0.4470145591798937
22.0,14.0,0.37678785915594815
21.0,13.0,0.37268503901136796
22.0,14.0,0.37678785915594815
21.0,14.0,0.3018656922599594
22.0,13.0,0.4470145591798937
23.0,13.0,0.5176408220217573
22.0,14.0,0.37678785915594815
23.0,13.0,0.5176408220217573
23.0,14.0,0.45488904189434765
22.0,14.0,0.37678785915594815
23.0,13.0,0.5176408220217573
24.0,13.0,0.5843340570054226
24.0,14.0,0.5292520385110763
23.0,13.0,0.5176408220217573
24.0,14.0,0.5292520385110763
23.0,14.0,0.45488904189434765
24.0,13.0,0.5843340570054226
25.0,13.0,0.6509768560232149
24.0,14.0,0.5292520385110763
25.0,13.0,0.6509768560232149
25.0,14.0,0.6000127434458928
24.0,14.0,0.5292520385110763
25.0,13.0,0.6509768560232149
26.0,13.0,0.7097708021978865
26.0,14.0,0.6629103736949596
25.0,13.0,0.6509768560232149
26.0,14.0,0.6629103736949596
25.0,14.0,0.6000127434458928
26.0,13.0,0.7097708021978865
27.0,13.0,0.7608591514926227
26.0,14.0,0.6629103736949596
27.0,13.0,0.7608591514926227
27.0,14.0,0.7215556332860462
26.0,14.0,0.6629103736949596
27.0,13.0,0.7608591514926227
28.0,13.0,0.8078442258474877
28.0,14.0,0.776306727330118
27.0,13.0,0.7608591514926227
28.0,14.0,0.776306727330118
27.0,14.0,0.7215556332860462
28.0,13.0,0.8078442258474877
29.0,13.0,0.8470542102092734
28.0,14.0,0.776306727330118
29.0,13.0,0.8470542102092734
29.0,14.0,0.8196288738579287
28.0,14.0,0.776306727330118
29.0,13.0,0.8470542102092734
30.0,13.0,0.8823085083017023
30.0,14.0,0.8589016410901404
29.0,13.0,0.8470542102092734
30.0,14.0,0.8589016410901404
29.0,14.0,0.8196288738579287
30.0,13.0,0.8823085083017023
31.0,13.0,0.9101140612016201
30.0,14.0,0.8589016410901404
31.0,13.0,0.9101140612016201
31.0,14.0,0.8940734844427861
30.0,14.0,0.8589016410901404
31.0,13.0,0.9101140612016201
32.0,13.0,0.9371668328074181
32.0,14.0,0.921714322118762
31.0,13.0,0.9101140612016201
32.0,14.0,0.921714322118762
31.0,14.0,0.8940734844427861
1.0,14.0,0.7883734330284214
2.0,14.0,0.7761052796863015
1.0,15.0,0.9642382098469623
2.0,14.0,0.7761052796863015
2.0,15.0,0.9569650746541286
1.0,15.0,0.9642382098469623
2.0,14.0,0.7761052796863015
3.0,14.0,0.7491002513838164
3.0,15.0,0.9447862507403171
2.0,14.0,0.7761052796863015
3.0,15.0,0.9447862507403171
2.0,15.0,0.9569650746541286
3.0,14.0,0.7491002513838164
4.0,14.0,0.7097382240013425
3.0,15.0,0.9447862507403171
4.0,14.0,0.7097382240013425
4.0,15.0,0.9176850617866653
3.0,15.0,0.9447862507403171
4.0,14.0,0.7097382240013425
5.0,14.0,0.6588297174919003
5.0,15.0,0.8784330532808317
4.0,14.0,0.7097382240013425
5.0,15.0,0.8784330532808317
4.0,15.0,0.9176850617866653
5.0,14.0,0.6588297174919003
6.0,14.0,0.5921522340714496
5.0,15.0,0.8784330532808317
6.0,14.0,0.5921522340714496
6.0,15.0,0.8235091589366389
5.0,15.0,0.8784330532808317
6.0,14.0,0.5921522340714496
7.0,14.0,0.5137197224092742
7.0,15.0,0.7491853567217096
6.0,14.0,0.5921522340714496
7.0,15.0,0.7491853567217096
6.0,15.0,0.8235091589366389
7.0,14.0,0.5137197224092742
8.0,14.0,0.4273651512919963
7.0,15.0,0.7491853567217096
8.0,14.0,0.4273651512919963
8.0,15.0,0.6588164206848819
7.0,15.0,0.7491853567217096
8.0,14.0,0.4273651512919963
9.0,14.0,0.3333542539926785
9.0,15.0,0.5529437715934646
8.0,14.0,0.4273651512919963
9.0,15.0,0.5529437715934646
8.0,15.0,0.6588164206848819
9.0,14.0,0.3333542539926785
10.0,14.0,0.24697824040950858
9.0,15.0,0.5529437715934646
10.0,14.0,0.24697824040950858
10.0,15.0,0.4392087898275859
9.0,15.0,0.5529437715934646
10.0,14.0,0.24697824040950858
11.0,14.0,0.16469398117222955
11.0,15.0,0.32556868582626486
10.0,14.0,0.24697824040950858
11.0,15.0,0.32556868582626486
10.0,15.0,0.4392087898275859
11.0,14.0,0.16469398117222955
12.0,14.0,0.09427299934173314
11.0,15.0,0.32556868582626486
12.0,14.0,0.09427299934173314
12.0,15.0,0.21958335305634893
11.0,15.0,0.32556868582626486
12.0,14.0,0.09427299934173314
13.0,14.0,0.043093093179800035
13.0,15.0,0.1294830953413336
12.0,14.0,0.09427299934173314
13.0,15.0,0.1294830953413336
12.0,15.0,0.21958335305634893
13.0,14.0,0.043093093179800035
14.0,14.0,0.011916526130210506
13.0,15.0,0.1294830953413336
14.0,14.0,0.011916526130210506
14.0,15.0,0.062714806875156
13.0,15.0,0.1294830953413336
14.0,14.0,0.011916526130210506
15.0,14.0,0.00388408197432783
15.0,15.0,0.019679751758953503
14.0,14.0,0.011916526130210506
15.0,15.0,0.019679751758953503
14.0,15.0,0.062714806875156
15.0,14.0,0.00388408197432783
16.0,14.0,0.015760548699085438
15.0,15.0,0.019679751758953503
16.0,14.0,0.015760548699085438
16.0,15.0,0.003897731562322412
15.0,15.0,0.019679751758953503
16.0,14.0,0.015760548699085438
17.0,14.0,0.04703568836071318
17.0,15.0,0.011835765226165851
16.0,14.0,0.015760548699085438
17.0,15.0,0.011835765226165851
16.0,15.0,0.003897731562322412
17.0,14.0,0.04703568836071318
18.0,14.0,0.09426566668513676
17.0,15.0,0.011835765226165851
18.0,14.0,0.09426566668513676
18.0,15.0,0.043100741740273105
17.0,15.0,0.011835765226165851
18.0,14.0,0.09426566668513676
19.0,14.0,0.1567743931743283
19.0,15.0,0.09426566668513678
18.0,14.0,0.09426566668513676
19.0,15.0,0.09426566668513678
18.0,15.0,0.043100741740273105
19.0,14.0,0.1567743931743283
20.0,14.0,0.22391150368065832
19.0,15.0,0.09426566668513678
20.0,14.0,0.22391150368065832
20.0,15.0,0.160715971824465
19.0,15.0,0.09426566668513678
20.0,14.0,0.22391150368065832
21.0,14.0,0.3018656922599594
21.0,15.0,0.23167827142466924
20.0,14.0,0.22391150368065832
21.0,15.0,0.23167827142466924
20.0,15.0,0.160715971824465
21.0,14.0,0.3018656922599594
22.0,14.0,0.37678785915594815
21.0,15.0,0.23167827142466924
22.0,14.0,0.37678785915594815
22.0,15.0,0.3136671768862048
21.0,15.0,0.23167827142466924
22.0,14.0,0.37678785915594815
23.0,14.0,0.45488904189434765
23.0,15.0,0.39216058150061345
22.0,14.0,0.37678785915594815
23.0,15.0,0.39216058150061345
22.0,15.0,0.3136671768862048
23.0,14.0,0.45488904189434765
24.0,14.0,0.5292520385110763
23.0,15.0,0.39216058150061345
24.0,14.0,0.5292520385110763
24.0,15.0,0.4706409281287702
23.0,15.0,0.39216058150061345
24.0,14.0,0.5292520385110763
25.0,14.0,0.6000127434458928
25.0,15.0,0.5488646731651321
24.0,14.0,0.5292520385110763
25.0,15.0,0.5488646731651321
24.0,15.0,0.4706409281287702
25.0,14.0,0.6000127434458928
26.0,14.0,0.6629103736949596
25.0,15.0,0.5488646731651321
26.0,14.0,0.6629103736949596
26.0,15.0,0.6196001216996443
25.0,15.0,0.5488646731651321
26.0,14.0,0.6629103736949596
27.0,14.0,0.7215556332860462
27.0,15.0,0.6824326186379838
26.0,14.0,0.6629103736949596
27.0,15.0,0.6824326186379838
26.0,15.0,0.6196001216996443
27.0,14.0,0.7215556332860462
28.0,14.0,0.776306727330118
27.0,15.0,0.6824326186379838
28.0,14.0,0.776306727330118
28.0,15.0,0.741190542729317
27.0,15.0,0.6824326186379838
28.0,14.0,0.776306727330118
29.0,14.0,0.8196288738579287
29.0,15.0,0.7919948566439524
28.0,14.0,0.776306727330118
29.0,15.0,0.7919948566439524
28.0,15.0,0.741190542729317
29.0,14.0,0.8196288738579287
30.0,14.0,0.8589016410901404
29.0,15.0,0.7919948566439524
30.0,14.0,0.8589016410901404
30.0,15.0,0.8353082608248877
29.0,15.0,0.7919948566439524
30.0,14.0,0.8589016410901404
31.0,14.0,0.8940734844427861
31.0,15.0,0.8745058093348657
30.0,14.0,0.8589016410901404
31.0,15.0,0.8745058093348657
30.0,15.0,0.8353082608248877
31.0,14.0,0.8940734844427861
32.0,14.0,0.921714322118762
31.0,15.0,0.8745058093348657
32.0,14.0,0.921714322118762
32.0,15.0,0.9058713538347222
31.0,15.0,0.8745058093348657
1.0,15.0,0.9642382098469623
2.0,15.0,0.9569650746541286
2.0,16.0,0.9685442658376638
1.0,15.0,0.9642382098469623
2.0,16.0,0.9685442658376638
1.0,16.0,0.9607979373471279
2.0,15.0,0.9569650746541286
3.0,15.0,0.9447862507403171
2.0,16.0,0.9685442658376638
3.0,15.0,0.9447862507403171
3.0,16.0,0.9804053884625898
2.0,16.0,0.9685442658376638
3.0,15.0,0.9447862507403171
4.0,15.0,0.9176850617866653
4.0,16.0,0.988155063870859
3.0,15.0,0.9447862507403171
4.0,16.0,0.988155063870859
3.0,16.0,0.9804053884625898
4.0,15.0,0.9176850617866653
5.0,15.0,0.8784330532808317
4.0,16.0,0.988155063870859
5.0,15.0,0.8784330532808317
5.0,16.0,0.9882413418266038
4.0,16.0,0.988155063870859
5.0,15.0,0.8784330532808317
6.0,15.0,0.8235091589366389
6.0,16.0,0.972629252607907
5.0,15.0,0.8784330532808317
6.0,16.0,0.972629252607907
5.0,16.0,0.9882413418266038
6.0,15.0,0.8235091589366389
7.0,15.0,0.7491853567217096
6.0,16.0,0.972629252607907
7.0,15.0,0.7491853567217096
7.0,16.0,0.9372390617966733
6.0,16.0,0.972629252607907
7.0,15.0,0.7491853567217096
8.0,15.0,0.6588164206848819
8.0,16.0,0.8705910251154255
7.0,15.0,0.7491853567217096
8.0,16.0,0.8705910251154255
7.0,16.0,0.9372390617966733
8.0,15.0,0.6588164206848819
9.0,15.0,0.5529437715934646
8.0,16.0,0.8705910251154255
9.0,15.0,0.5529437715934646
9.0,16.0,0.7764827565871921
8.0,16.0,0.8705910251154255
9.0,15.0,0.5529437715934646
10.0,15.0,0.4392087898275859
10.0,16.0,0.6589057850240468
9.0,15.0,0.5529437715934646
10.0,16.0,0.6589057850240468
9.0,16.0,0.7764827565871921
10.0,15.0,0.4392087898275859
11.0,15.0,0.32556868582626486
10.0,16.0,0.6589057850240468
11.0,15.0,0.32556868582626486
11.0,16.0,0.5254647810727302
10.0,16.0,0.6589057850240468
11.0,15.0,0.32556868582626486
12.0,15.0,0.21958335305634893
12.0,16.0,0.392145571049776
11.0,15.0,0.32556868582626486
12.0,16.0,0.392145571049776
11.0,16.0,0.5254647810727302
12.0,15.0,0.21958335305634893
13.0,15.0,0.1294830953413336
12.0,16.0,0.392145571049776
13.0,15.0,0.1294830953413336
13.0,16.0,0.2627285747700812
12.0,16.0,0.392145571049776
13.0,15.0,0.1294830953413336
14.0,15.0,0.062714806875156
14.0,16.0,0.156931179561748
13.0,15.0,0.1294830953413336
14.0,16.0,0.156931179561748
13.0,16.0,0.2627285747700812
14.0,15.0,0.062714806875156
15.0,15.0,0.019679751758953503
14.0,16.0,0.156931179561748
15.0,15.0,0.019679751758953503
15.0,16.0,0.07447306466924118
14.0,16.0,0.156931179561748
15.0,15.0,0.019679751758953503
16.0,15.0,0.003897731562322412
16.0,16.0,0.023598214391455676
15.0,15.0,0.019679751758953503
16.0,16.0,0.023598214391455676
15.0,16.0,0.07447306466924118
16.0,15.0,0.003897731562322412
17.0,15.0,0.011835765226165851
16.0,16.0,0.023598214391455676
17.0,15.0,0.011835765226165851
17.0,16.0,0.003898258299023863
16.0,16.0,0.023598214391455676
17.0,15.0,0.011835765226165851
18.0,15.0,0.043100741740273105
18.0,16.0,0.011835765226165845
17.0,15.0,0.011835765226165851
18.0,16.0,0.011835765226165845
17.0,16.0,0.003898258299023863
18.0,15.0,0.043100741740273105
19.0,15.0,0.09426566668513678
18.0,16.0,0.011835765226165845
19.0,15.0,0.09426566668513678
19.0,16.0,0.04703568836071317
18.0,16.0,0.011835765226165845
19.0,15.0,0.09426566668513678
20.0,15.0,0.160715971824465
20.0,16.0,0.1019450531787011
19.0,15.0,0.09426566668513678
20.0,16.0,0.1019450531787011
19.0,16.0,0.04703568836071317
20.0,15.0,0.160715971824465
21.0,15.0,0.23167827142466924
20.0,16.0,0.1019450531787011
21.0,15.0,0.23167827142466924
21.0,16.0,0.16859831843965123
20.0,16.0,0.1019450531787011
21.0,15.0,0.23167827142466924
22.0,15.0,0.3136671768862048
22.0,16.0,0.24713187116666455
21.0,15.0,0.23167827142466924
22.0,16.0,0.24713187116666455
21.0,16.0,0.16859831843965123
22.0,15.0,0.3136671768862048
23.0,15.0,0.39216058150061345
22.0,16.0,0.24713187116666455
23.0,15.0,0.39216058150061345
23.0,16.0,0.3294318334741291
22.0,16.0,0.24713187116666455
23.0,15.0,0.39216058150061345
24.0,15.0,0.4706409281287702
24.0,16.0,0.4153649026112686
23.0,15.0,0.39216058150061345
24.0,16.0,0.4153649026112686
23.0,16.0,0.3294318334741291
24.0,15.0,0.4706409281287702
25.0,15.0,0.5488646731651321
24.0,16.0,0.4153649026112686
25.0,15.0,0.5488646731651321
25.0,16.0,0.49416997948608493
24.0,16.0,0.4153649026112686
25.0,15.0,0.5488646731651321
26.0,15.0,0.6196001216996443
26.0,16.0,0.5725516584199211
25.0,15.0,0.5488646731651321
26.0,16.0,0.5725516584199211
25.0,16.0,0.49416997948608493
26.0,15.0,0.6196001216996443
27.0,15.0,0.6824326186379838
26.0,16.0,0.5725516584199211
27.0,15.0,0.6824326186379838
27.0,16.0,0.6431110461863564
26.0,16.0,0.5725516584199211
27.0,15.0,0.6824326186379838
28.0,15.0,0.741190542729317
28.0,16.0,0.705959676793009
27.0,15.0,0.6824326186379838
28.0,16.0,0.705959676793009
27.0,16.0,0.6431110461863564
28.0,15.0,0.741190542729317
29.0,15.0,0.7919948566439524
28.0,16.0,0.705959676793009
29.0,15.0,0.7919948566439524
29.0,16.0,0.7607918999853812
28.0,16.0,0.705959676793009
29.0,15.0,0.7919948566439524
30.0,15.0,0.8353082608248877
30.0,16.0,0.8116828767578792
29.0,15.0,0.7919948566439524
30.0,16.0,0.8116828767578792
29.0,16.0,0.7607918999853812
30.0,15.0,0.8353082608248877
31.0,15.0,0.8745058093348657
30.0,16.0,0.8116828767578792
31.0,15.0,0.8745058093348657
31.0,16.0,0.8549025884050878
30.0,16.0,0.8116828767578792
31.0,15.0,0.8745058093348657
32.0,15.0,0.9058713538347222
32.0,16.0,0.8901903622144474
31.0,15.0,0.8745058093348657
32.0,16.0,0.8901903622144474
31.0,16.0,0.8549025884050878
1.0,16.0,0.9607979373471279
2.0,16.0,0.9685442658376638
1.0,17.0,0.7181176181553109
2.0,16.0,0.9685442658376638
2.0,17.0,0.7410754219052336
1.0,17.0,0.7181176181553109
2.0,16.0,0.9685442658376638
3.0,16.0,0.9804053884625898
3.0,17.0,0.7807085815294919
2.0,16.0,0.9685442658376638
3.0,17.0,0.7807085815294919
2.0,17.0,0.7410754219052336
3.0,16.0,0.9804053884625898
4.0,16.0,0.988155063870859
3.0,17.0,0.7807085815294919
4.0,16.0,0.988155063870859
4.0,17.0,0.8391910846811496
3.0,17.0,0.7807085815294919
4.0,16.0,0.988155063870859
5.0,16.0,0.9882413418266038
5.0,17.0,0.8979649596937086
4.0,16.0,0.988155063870859
5.0,17.0,0.8979649596937086
4.0,17.0,0.8391910846811496
5.0,16.0,0.9882413418266038
6.0,16.0,0.972629252607907
5.0,17.0,0.8979649596937086
6.0,16.0,0.972629252607907
6.0,17.0,0.952971930178796
5.0,17.0,0.8979649596937086
6.0,16.0,0.972629252607907
7.0,16.0,0.9372390617966733
7.0,17.0,0.9842550357595843
6.0,16.0,0.972629252607907
7.0,17.0,0.9842550357595843
6.0,17.0,0.952971930178796
7.0,16.0,0.9372390617966733
8.0,16.0,0.8705910251154255
7.0,17.0,0.9842550357595843
8.0,16.0,0.8705910251154255
8.0,17.0,0.9843815568263006
7.0,17.0,0.9842550357595843
8.0,16.0,0.8705910251154255
9.0,16.0,0.7764827565871921
9.0,17.0,0.9448643784364417
8.0,16.0,0.8705910251154255
9.0,17.0,0.9448643784364417
8.0,17.0,0.9843815568263006
9.0,16.0,0.7764827565871921
10.0,16.0,0.6589057850240468
9.0,17.0,0.9448643784364417
10.0,16.0,0.6589057850240468
10.0,17.0,0.858827371636352
9.0,17.0,0.9448643784364417
10.0,16.0,0.6589057850240468
11.0,16.0,0.5254647810727302
11.0,17.0,0.7374104283644073
10.0,16.0,0.6589057850240468
11.0,17.0,0.7374104283644073
10.0,17.0,0.858827371636352
11.0,16.0,0.5254647810727302
12.0,16.0,0.392145571049776
11.0,17.0,0.7374104283644073
12.0,16.0,0.392145571049776
12.0,17.0,0.5921191391758811
11.0,17.0,0.7374104283644073
12.0,16.0,0.392145571049776
13.0,16.0,0.2627285747700812
13.0,17.0,0.4392854921002866
12.0,16.0,0.392145571049776
13.0,17.0,0.4392854921002866
12.0,17.0,0.5921191391758811
13.0,16.0,0.2627285747700812
14.0,16.0,0.156931179561748
13.0,17.0,0.4392854921002866
14.0,16.0,0.156931179561748
14.0,17.0,0.2940747875303606
13.0,17.0,0.4392854921002866
14.0,16.0,0.156931179561748
15.0,16.0,0.07447306466924118
15.0,17.0,0.16885917629616454
14.0,16.0,0.156931179561748
15.0,17.0,0.16885917629616454
14.0,17.0,0.2940747875303606
15.0,16.0,0.07447306466924118
16.0,16.0,0.023598214391455676
15.0,17.0,0.16885917629616454
16.0,16.0,0.023598214391455676
16.0,17.0,0.07838128455859926
15.0,17.0,0.16885917629616454
16.0,16.0,0.023598214391455676
17.0,16.0,0.003898258299023863
17.0,17.0,0.02359821439145568
16.0,16.0,0.023598214391455676
17.0,17.0,0.02359821439145568
16.0,17.0,0.07838128455859926
17.0,16.0,0.003898258299023863
18.0,16.0,0.011835765226165845
17.0,17.0,0.02359821439145568
18.0,16.0,0.011835765226165845
18.0,17.0,0.0038977315623224154
17.0,17.0,0.02359821439145568
18.0,16.0,0.011835765226165845
19.0,16.0,0.04703568836071317
19.0,17.0,0.015760548699085435
18.0,16.0,0.011835765226165845
19.0,17.0,0.015760548699085435
18.0,17.0,0.0038977315623224154
19.0,16.0,0.04703568836071317
20.0,16.0,0.1019450531787011
19.0,17.0,0.015760548699085435
20.0,16.0,0.1019450531787011
20.0,17.0,0.05488554983310547
19.0,17.0,0.015760548699085435
20.0,16.0,0.1019450531787011
21.0,16.0,0.16859831843965123
21.0,17.0,0.11371204177768057
20.0,16.0,0.1019450531787011
21.0,17.0,0.11371204177768057
20.0,17.0,0.05488554983310547
21.0,16.0,0.16859831843965123
22.0,16.0,0.24713187116666455
21.0,17.0,0.11371204177768057
22.0,16.0,0.24713187116666455
22.0,17.0,0.1882105391906861
21.0,17.0,0.11371204177768057
22.0,16.0,0.24713187116666455
23.0,16.0,0.3294318334741291
23.0,17.0,0.27059201558092605
22.0,16.0,0.24713187116666455
23.0,17.0,0.27059201558092605
22.0,17.0,0.1882105391906861
23.0,16.0,0.3294318334741291
24.0,16.0,0.4153649026112686
23.0,17.0,0.27059201558092605
24.0,16.0,0.4153649026112686
24.0,17.0,0.35690919637617713
23.0,17.0,0.27059201558092605
24.0,16.0,0.4153649026112686
25.0,16.0,0.49416997948608493
25.0,17.0,0.44298293353928897
24.0,16.0,0.4153649026112686
25.0,17.0,0.44298293353928897
24.0,17.0,0.35690919637617713
25.0,16.0,0.49416997948608493
26.0,16.0,0.5725516584199211
25.0,17.0,0.44298293353928897
26.0,16.0,0.5725516584199211
26.0,17.0,0.5254831764318344
25.0,17.0,0.44298293353928897
26.0,16.0,0.5725516584199211
27.0,16.0,0.6431110461863564
27.0,17.0,0.6001548644618359
26.0,16.0,0.5725516584199211
27.0,17.0,0.6001548644618359
26.0,17.0,0.5254831764318344
27.0,16.0,0.6431110461863564
28.0,16.0,0.705959676793009
27.0,17.0,0.6001548644618359
28.0,16.0,0.705959676793009
28.0,17.0,0.6705497854011923
27.0,17.0,0.6001548644618359
28.0,16.0,0.705959676793009
29.0,16.0,0.7607918999853812
29.0,17.0,0.7294872409609784
28.0,16.0,0.705959676793009
29.0,17.0,0.7294872409609784
28.0,17.0,0.6705497854011923
29.0,16.0,0.7607918999853812
30.0,16.0,0.8116828767578792
29.0,17.0,0.7294872409609784
30.0,16.0,0.8116828767578792
30.0,17.0,0.7843009990592825
29.0,17.0,0.7294872409609784
30.0,16.0,0.8116828767578792
31.0,16.0,0.8549025884050878
31.0,17.0,0.8314565574984194
30.0,16.0,0.8116828767578792
31.0,17.0,0.8314565574984194
30.0,17.0,0.7843009990592825
31.0,16.0,0.8549025884050878
32.0,16.0,0.8901903622144474
31.0,17.0,0.8314565574984194
32.0,16.0,0.8901903622144474
32.0,17.0,0.8705751405810118
31.0,17.0,0.8314565574984194
1.0,17.0,0.7181176181553109
2.0,17.0,0.7410754219052336
2.0,18.0,0.3416852559284582
1.0,17.0,0.7181176181553109
2.0,18.0,0.3416852559284582
1.0,18.0,0.31353404546505614
2.0,17.0,0.7410754219052336
3.0,17.0,0.7807085815294919
2.0,18.0,0.3416852559284582
3.0,17.0,0.7807085815294919
3.0,18.0,0.39988271328585034
2.0,18.0,0.3416852559284582
3.0,17.0,0.7807085815294919
4.0,17.0,0.8391910846811496
4.0,18.0,0.48640779049685295
3.0,17.0,0.7807085815294919
4.0,18.0,0.48640779049685295
3.0,18.0,0.39988271328585034
4.0,17.0,0.8391910846811496
5.0,17.0,0.8979649596937086
4.0,18.0,0.48640779049685295
5.0,17.0,0.8979649596937086
5.0,18.0,0.5960706393857622
4.0,18.0,0.48640779049685295
5.0,17.0,0.8979649596937086
6.0,17.0,0.952971930178796
6.0,18.0,0.7173307270481494
5.0,17.0,0.8979649596937086
6.0,18.0,0.7173307270481494
5.0,18.0,0.5960706393857622
6.0,17.0,0.952971930178796
7.0,17.0,0.9842550357595843
6.0,18.0,0.7173307270481494
7.0,17.0,0.9842550357595843
7.0,18.0,0.8393384349139726
6.0,18.0,0.7173307270481494
7.0,17.0,0.9842550357595843
8.0,17.0,0.9843815568263006
8.0,18.0,0.9328089179886276
7.0,17.0,0.9842550357595843
8.0,18.0,0.9328089179886276
7.0,18.0,0.8393384349139726
8.0,17.0,0.9843815568263006
9.0,17.0,0.9448643784364417
8.0,18.0,0.9328089179886276
9.0,17.0,0.9448643784364417
9.0,18.0,0.9844449871811181
8.0,18.0,0.9328089179886276
9.0,17.0,0.9448643784364417
10.0,17.0,0.858827371636352
10.0,18.0,0.9764203603035829
9.0,17.0,0.9448643784364417
10.0,18.0,0.9764203603035829
9.0,18.0,0.9844449871811181
10.0,17.0,0.858827371636352
11.0,17.0,0.7374104283644073
10.0,18.0,0.9764203603035829
11.0,17.0,0.7374104283644073
11.0,18.0,0.9097927745776804
10.0,18.0,0.9764203603035829
11.0,17.0,0.7374104283644073
12.0,17.0,0.5921191391758811
12.0,18.0,0.7884739364141732
11.0,17.0,0.7374104283644073
12.0,18.0,0.7884739364141732
11.0,18.0,0.9097927745776804
12.0,17.0,0.5921191391758811
13.0,17.0,0.4392854921002866
12.0,18.0,0.7884739364141732
13.0,17.0,0.4392854921002866
13.0,18.0,0.6313149660802951
12.0,18.0,0.7884739364141732
13.0,17.0,0.4392854921002866
14.0,17.0,0.2940747875303606
14.0,18.0,0.4628894467755136
13.0,17.0,0.4392854921002866
14.0,18.0,0.4628894467755136
13.0,18.0,0.6313149660802951
14.0,17.0,0.2940747875303606
15.0,17.0,0.16885917629616454
14.0,18.0,0.4628894467755136
15.0,17.0,0.16885917629616454
15.0,18.0,0.301898105305047
14.0,18.0,0.4628894467755136
15.0,17.0,0.16885917629616454
16.0,17.0,0.07838128455859926
16.0,18.0,0.16885917629616454
15.0,17.0,0.16885917629616454
16.0,18.0,0.16885917629616454
15.0,18.0,0.301898105305047
16.0,17.0,0.07838128455859926
17.0,17.0,0.02359821439145568
16.0,18.0,0.16885917629616454
17.0,17.0,0.02359821439145568
17.0,18.0,0.07447306466924117
16.0,18.0,0.16885917629616454
17.0,17.0,0.02359821439145568
18.0,17.0,0.0038977315623224154
18.0,18.0,0.019679751758953517
17.0,17.0,0.02359821439145568
18.0,18.0,0.019679751758953517
17.0,18.0,0.07447306466924117
18.0,17.0,0.0038977315623224154
19.0,17.0,0.015760548699085435
18.0,18.0,0.019679751758953517
19.0,17.0,0.015760548699085435
19.0,18.0,0.0038840819743278274
18.0,18.0,0.019679751758953517
19.0,17.0,0.015760548699085435
20.0,17.0,0.05488554983310547
20.0,18.0,0.01975967991589506
19.0,17.0,0.015760548699085435
20.0,18.0,0.01975967991589506
19.0,18.0,0.0038840819743278274
20.0,17.0,0.05488554983310547
21.0,17.0,0.11371204177768057
20.0,18.0,0.01975967991589506
21.0,17.0,0.11371204177768057
21.0,18.0,0.06661689422838704
20.0,18.0,0.01975967991589506
21.0,17.0,0.11371204177768057
22.0,17.0,0.1882105391906861
22.0,18.0,0.13356701295120196
21.0,17.0,0.11371204177768057
22.0,18.0,0.13356701295120196
21.0,18.0,0.06661689422838704
22.0,17.0,0.1882105391906861
23.0,17.0,0.27059201558092605
22.0,18.0,0.13356701295120196
23.0,17.0,0.27059201558092605
23.0,18.0,0.21565392951364662
22.0,18.0,0.13356701295120196
23.0,17.0,0.27059201558092605
24.0,17.0,0.35690919637617713
24.0,18.0,0.30187528195046953
23.0,17.0,0.27059201558092605
24.0,18.0,0.30187528195046953
23.0,18.0,0.21565392951364662
24.0,17.0,0.35690919637617713
25.0,17.0,0.44298293353928897
24.0,18.0,0.30187528195046953
25.0,17.0,0.44298293353928897
25.0,18.0,0.3882488557373098
24.0,18.0,0.30187528195046953
25.0,17.0,0.44298293353928897
26.0,17.0,0.5254831764318344
26.0,18.0,0.4745908577694899
25.0,17.0,0.44298293353928897
26.0,18.0,0.4745908577694899
25.0,18.0,0.3882488557373098
26.0,17.0,0.5254831764318344
27.0,17.0,0.6001548644618359
26.0,18.0,0.4745908577694899
27.0,17.0,0.6001548644618359
27.0,18.0,0.5568244942383803
26.0,18.0,0.4745908577694899
27.0,17.0,0.6001548644618359
28.0,17.0,0.6705497854011923
28.0,18.0,0.6315262831659519
27.0,17.0,0.6001548644618359
28.0,18.0,0.6315262831659519
27.0,18.0,0.5568244942383803
28.0,17.0,0.6705497854011923
29.0,17.0,0.7294872409609784
28.0,18.0,0.6315262831659519
29.0,17.0,0.7294872409609784
29.0,18.0,0.6980078695064034
28.0,18.0,0.6315262831659519
29.0,17.0,0.7294872409609784
30.0,17.0,0.7843009990592825
30.0,18.0,0.75693780665957
29.0,17.0,0.7294872409609784
30.0,18.0,0.75693780665957
29.0,18.0,0.6980078695064034
30.0,17.0,0.7843009990592825
31.0,17.0,0.8314565574984194
30.0,18.0,0.75693780665957
31.0,17.0,0.8314565574984194
31.0,18.0,0.8117521281911323
30.0,18.0,0.75693780665957
31.0,17.0,0.8314565574984194
32.0,17.0,0.8705751405810118
32.0,18.0,0.8548967966008876
31.0,17.0,0.8314565574984194
32.0,18.0,0.8548967966008876
31.0,18.0,0.8117521281911323
1.0,18.0,0.31353404546505614
2.0,18.0,0.3416852559284582
1.0,19.0,0.032181755779648054
2.0,18.0,0.3416852559284582
2.0,19.0,0.039094967804951156
1.0,19.0,0.032181755779648054
2.0,18.0,0.3416852559284582
3.0,18.0,0.39988271328585034
3.0,19.0,0.06711561653656203
2.0,18.0,0.3416852559284582
3.0,19.0,0.06711561653656203
2.0,19.0,0.039094967804951156
3.0,18.0,0.39988271328585034
4.0,18.0,0.48640779049685295
3.0,19.0,0.06711561653656203
4.0,18.0,0.48640779049685295
4.0,19.0,0.11747764165437904
3.0,19.0,0.06711561653656203
4.0,18.0,0.48640779049685295
5.0,18.0,0.5960706393857622
5.0,19.0,0.2081939481713605
4.0,18.0,0.48640779049685295
5.0,19.0,0.2081939481713605
4.0,19.0,0.11747764165437904
5.0,18.0,0.5960706393857622
6.0,18.0,0.7173307270481494
5.0,19.0,0.2081939481713605
6.0,18.0,0.7173307270481494
6.0,19.0,0.34113526721114706
5.0,19.0,0.2081939481713605
6.0,18.0,0.7173307270481494
7.0,18.0,0.8393384349139726
7.0,19.0,0.5131519433732245
6.0,18.0,0.7173307270481494
7.0,19.0,0.5131519433732245
6.0,19.0,0.34113526721114706
7.0,18.0,0.8393384349139726
8.0,18.0,0.9328089179886276
7.0,19.0,0.5131519433732245
8.0,18.0,0.9328089179886276
8.0,19.0,0.6942890170373032
7.0,19.0,0.5131519433732245
8.0,18.0,0.9328089179886276
9.0,18.0,0.9844449871811181
9.0,19.0,0.8541351245489115
8.0,18.0,0.9328089179886276
9.0,19.0,0.8541351245489115
8.0,19.0,0.6942890170373032
9.0,18.0,0.9844449871811181
10.0,18.0,0.9764203603035829
9.0,19.0,0.8541351245489115
10.0,18.0,0.9764203603035829
10.0,19.0,0.9609601903363586
9.0,19.0,0.8541351245489115
10.0,18.0,0.9764203603035829
11.0,18.0,0.9097927745776804
11.0,19.0,0.9880251172405756
10.0,18.0,0.9764203603035829
11.0,19.0,0.9880251172405756
10.0,19.0,0.9609601903363586
11.0,18.0,0.9097927745776804
12.0,18.0,0.7884739364141732
11.0,19.0,0.9880251172405756
12.0,18.0,0.7884739364141732
12.0,19.0,0.9372629395193204
11.0,19.0,0.9880251172405756
12.0,18.0,0.7884739364141732
13.0,18.0,0.6313149660802951
13.0,19.0,0.8120029042955031
12.0,18.0,0.7884739364141732
13.0,19.0,0.8120029042955031
12.0,19.0,0.9372629395193204
13.0,18.0,0.6313149660802951
14.0,18.0,0.4628894467755136
13.0,19.0,0.8120029042955031
14.0,18.0,0.4628894467755136
14.0,19.0,0.6430734970437197
13.0,19.0,0.8120029042955031
14.0,18.0,0.4628894467755136
15.0,18.0,0.301898105305047
15.0,19.0,0.46288944677551375
14.0,18.0,0.4628894467755136
15.0,19.0,0.46288944677551375
14.0,19.0,0.6430734970437197
15.0,18.0,0.301898105305047
16.0,18.0,0.16885917629616454
15.0,19.0,0.46288944677551375
16.0,18.0,0.16885917629616454
16.0,19.0,0.2940747875303606
15.0,19.0,0.46288944677551375
16.0,18.0,0.16885917629616454
17.0,18.0,0.07447306466924117
17.0,19.0,0.156931179561748
16.0,18.0,0.16885917629616454
17.0,19.0,0.156931179561748
16.0,19.0,0.2940747875303606
17.0,18.0,0.07447306466924117
18.0,18.0,0.019679751758953517
17.0,19.0,0.156931179561748
18.0,18.0,0.019679751758953517
18.0,19.0,0.06271480687515599
17.0,19.0,0.156931179561748
18.0,18.0,0.019679751758953517
19.0,18.0,0.0038840819743278274
19.0,19.0,0.011916526130210513
18.0,18.0,0.019679751758953517
19.0,19.0,0.011916526130210513
18.0,19.0,0.06271480687515599
19.0,18.0,0.0038840819743278274
20.0,18.0,0.01975967991589506
19.0,19.0,0.011916526130210513
20.0,18.0,0.01975967991589506
20.0,19.0,0.0038648773101632125
19.0,19.0,0.011916526130210513
20.0,18.0,0.01975967991589506
21.0,18.0,0.06661689422838704
21.0,19.0,0.031597750300852684
20.0,18.0,0.01975967991589506
21.0,19.0,0.031597750300852684
20.0,19.0,0.0038648773101632125
21.0,18.0,0.06661689422838704
22.0,18.0,0.13356701295120196
21.0,19.0,0.031597750300852684
22.0,18.0,0.13356701295120196
22.0,19.0,0.09012527734297802
21.0,19.0,0.031597750300852684
22.0,18.0,0.13356701295120196
23.0,18.0,0.21565392951364662
23.0,19.0,0.16102049613795652
22.0,18.0,0.13356701295120196
23.0,19.0,0.16102049613795652
22.0,19.0,0.09012527734297802
23.0,18.0,0.21565392951364662
24.0,18.0,0.30187528195046953
23.0,19.0,0.16102049613795652
24.0,18.0,0.30187528195046953
24.0,19.0,0.24704075625352964
23.0,19.0,0.16102049613795652
24.0,18.0,0.30187528195046953
25.0,18.0,0.3882488557373098
25.0,19.0,0.3372509324028387
24.0,18.0,0.30187528195046953
25.0,19.0,0.3372509324028387
24.0,19.0,0.24704075625352964
25.0,18.0,0.3882488557373098
26.0,18.0,0.4745908577694899
25.0,19.0,0.3372509324028387
26.0,18.0,0.4745908577694899
26.0,19.0,0.4274322498413421
25.0,19.0,0.3372509324028387
26.0,18.0,0.4745908577694899
27.0,18.0,0.5568244942383803
27.0,19.0,0.5137948480558853
26.0,18.0,0.4745908577694899
27.0,19.0,0.5137948480558853
26.0,19.0,0.4274322498413421
27.0,18.0,0.5568244942383803
28.0,18.0,0.6315262831659519
27.0,19.0,0.5137948480558853
28.0,18.0,0.6315262831659519
28.0,19.0,0.596046846647974
27.0,19.0,0.5137948480558853
28.0,18.0,0.6315262831659519
29.0,18.0,0.6980078695064034
29.0,19.0,0.6667385488621511
28.0,18.0,0.6315262831659519
29.0,19.0,0.6667385488621511
28.0,19.0,0.596046846647974
29.0,18.0,0.6980078695064034
30.0,18.0,0.75693780665957
29.0,19.0,0.6667385488621511
30.0,18.0,0.75693780665957
30.0,19.0,0.7293993284777431
29.0,19.0,0.6667385488621511
30.0,18.0,0.75693780665957
31.0,18.0,0.8117521281911323
31.0,19.0,0.7882323205553814
30.0,18.0,0.75693780665957
31.0,19.0,0.7882323205553814
30.0,19.0,0.7293993284777431
31.0,18.0,0.8117521281911323
32.0,18.0,0.8548967966008876
31.0,19.0,0.7882323205553814
32.0,18.0,0.8548967966008876
32.0,19.0,0.8352942383117402
31.0,19.0,0.7882323205553814
1.0,19.0,0.032181755779648054
2.0,19.0,0.039094967804951156
2.0,20.0,0.16438756201748633
1.0,19.0,0.032181755779648054
2.0,20.0,0.16438756201748633
1.0,20.0,0.19631726392944243
2.0,19.0,0.039094967804951156
3.0,19.0,0.06711561653656203
2.0,20.0,0.16438756201748633
3.0,19.0,0.06711561653656203
3.0,20.0,0.10977754267813085
2.0,20.0,0.16438756201748633
3.0,19.0,0.06711561653656203
4.0,19.0,0.11747764165437904
4.0,20.0,0.05208035670738199
3.0,19.0,0.06711561653656203
4.0,20.0,0.05208035670738199
3.0,20.0,0.10977754267813085
4.0,19.0,0.11747764165437904
5.0,19.0,0.2081939481713605
4.0,20.0,0.05208035670738199
5.0,19.0,0.2081939481713605
5.0,20.0,0.02318186219644873
4.0,20.0,0.05208035670738199
5.0,19.0,0.2081939481713605
6.0,19.0,0.34113526721114706
6.0,20.0,0.05201390036369693
5.0,19.0,0.2081939481713605
6.0,20.0,0.05201390036369693
5.0,20.0,0.02318186219644873
6.0,19.0,0.34113526721114706
7.0,19.0,0.5131519433732245
6.0,20.0,0.05201390036369693
7.0,19.0,0.5131519433732245
7.0,20.0,0.1605699122890941
6.0,20.0,0.05201390036369693
7.0,19.0,0.5131519433732245
8.0,19.0,0.6942890170373032
8.0,20.0,0.34098482924944373
7.0,19.0,0.5131519433732245
8.0,20.0,0.34098482924944373
7.0,20.0,0.1605699122890941
8.0,19.0,0.6942890170373032
9.0,19.0,0.8541351245489115
8.0,20.0,0.34098482924944373
9.0,19.0,0.8541351245489115
9.0,20.0,0.5687947321139591
8.0,20.0,0.34098482924944373
9.0,19.0,0.8541351245489115
10.0,19.0,0.9609601903363586
10.0,20.0,0.7832304472039595
9.0,19.0,0.8541351245489115
10.0,20.0,0.7832304472039595
9.0,20.0,0.5687947321139591
10.0,19.0,0.9609601903363586
11.0,19.0,0.9880251172405756
10.0,20.0,0.7832304472039595
11.0,19.0,0.9880251172405756
11.0,20.0,0.9335804367198683
10.0,20.0,0.7832304472039595
11.0,19.0,0.9880251172405756
12.0,19.0,0.9372629395193204
12.0,20.0,0.9917937482100626
11.0,19.0,0.9880251172405756
12.0,20.0,0.9917937482100626
11.0,20.0,0.9335804367198683
12.0,19.0,0.9372629395193204
13.0,19.0,0.8120029042955031
12.0,20.0,0.9917937482100626
13.0,19.0,0.8120029042955031
13.0,20.0,0.945118858569334
12.0,20.0,0.9917937482100626
13.0,19.0,0.8120029042955031
14.0,19.0,0.6430734970437197
14.0,20.0,0.8120029042955025
13.0,19.0,0.8120029042955031
14.0,20.0,0.8120029042955025
13.0,20.0,0.945118858569334
14.0,19.0,0.6430734970437197
15.0,19.0,0.46288944677551375
14.0,20.0,0.8120029042955025
15.0,19.0,0.46288944677551375
15.0,20.0,0.6313149660802954
14.0,20.0,0.8120029042955025
15.0,19.0,0.46288944677551375
16.0,19.0,0.2940747875303606
16.0,20.0,0.43928549210028645
15.0,19.0,0.46288944677551375
16.0,20.0,0.43928549210028645
15.0,20.0,0.6313149660802954
16.0,19.0,0.2940747875303606
17.0,19.0,0.156931179561748
16.0,20.0,0.43928549210028645
17.0,19.0,0.156931179561748
17.0,20.0,0.2627285747700813
16.0,20.0,0.43928549210028645
17.0,19.0,0.156931179561748
18.0,19.0,0.06271480687515599
18.0,20.0,0.12948309534133365
17.0,19.0,0.156931179561748
18.0,20.0,0.12948309534133365
17.0,20.0,0.2627285747700813
18.0,19.0,0.06271480687515599
19.0,19.0,0.011916526130210513
18.0,20.0,0.12948309534133365
19.0,19.0,0.011916526130210513
19.0,20.0,0.043093093179800035
18.0,20.0,0.12948309534133365
19.0,19.0,0.011916526130210513
20.0,19.0,0.0038648773101632125
20.0,20.0,0.004073006127161641
19.0,19.0,0.011916526130210513
20.0,20.0,0.004073006127161641
19.0,20.0,0.043093093179800035
20.0,19.0,0.0038648773101632125
21.0,19.0,0.031597750300852684
20.0,20.0,0.004073006127161641
21.0,19.0,0.031597750300852684
21.0,20.0,0.011727989272240365
20.0,20.0,0.004073006127161641
21.0,19.0,0.031597750300852684
22.0,19.0,0.09012527734297802
22.0,20.0,0.05113494190601725
21.0,19.0,0.031597750300852684
22.0,20.0,0.05113494190601725
21.0,20.0,0.011727989272240365
22.0,19.0,0.09012527734297802
23.0,19.0,0.16102049613795652
22.0,20.0,0.05113494190601725
23.0,19.0,0.16102049613795652
23.0,20.0,0.11760942340285986
22.0,20.0,0.05113494190601725
23.0,19.0,0.16102049613795652
24.0,19.0,0.24704075625352964
24.0,20.0,0.2000700968193214
23.0,19.0,0.16102049613795652
24.0,20.0,0.2000700968193214
23.0,20.0,0.11760942340285986
24.0,19.0,0.24704075625352964
25.0,19.0,0.3372509324028387
24.0,20.0,0.2000700968193214
25.0,19.0,0.3372509324028387
25.0,20.0,0.29017061126512356
24.0,20.0,0.2000700968193214
25.0,19.0,0.3372509324028387
26.0,19.0,0.4274322498413421
26.0,20.0,0.38047048132273914
25.0,19.0,0.3372509324028387
26.0,20.0,0.38047048132273914
25.0,20.0,0.29017061126512356
26.0,19.0,0.4274322498413421
27.0,19.0,0.5137948480558853
26.0,20.0,0.38047048132273914
27.0,19.0,0.5137948480558853
27.0,20.0,0.4705758421600108
26.0,20.0,0.38047048132273914
27.0,19.0,0.5137948480558853
28.0,19.0,0.596046846647974
28.0,20.0,0.5569467875913048
27.0,19.0,0.5137948480558853
28.0,20.0,0.5569467875913048
27.0,20.0,0.4705758421600108
28.0,19.0,0.596046846647974
29.0,19.0,0.6667385488621511
28.0,20.0,0.5569467875913048
29.0,19.0,0.6667385488621511
29.0,20.0,0.6352869936576739
28.0,20.0,0.5569467875913048
29.0,19.0,0.6667385488621511
30.0,19.0,0.7293993284777431
30.0,20.0,0.7019660488566475
29.0,19.0,0.6667385488621511
30.0,20.0,0.7019660488566475
29.0,20.0,0.6352869936576739
30.0,19.0,0.7293993284777431
31.0,19.0,0.7882323205553814
30.0,20.0,0.7019660488566475
31.0,19.0,0.7882323205553814
31.0,20.0,0.7647173158491651
30.0,20.0,0.7019660488566475
31.0,19.0,0.7882323205553814
32.0,19.0,0.8352942383117402
32.0,20.0,0.8156959378415886
31.0,19.0,0.7882323205553814
32.0,20.0,0.8156959378415886
31.0,20.0,0.7647173158491651
1.0,20.0,0.19631726392944243
2.0,20.0,0.16438756201748633
1.0,21.0,0.726373207934031
2.0,20.0,0.16438756201748633
2.0,21.0,0.6827914200028379
1.0,21.0,0.726373207934031
2.0,20.0,0.16438756201748633
3.0,20.0,0.10977754267813085
3.0,21.0,0.5873212467186464
2.0,20.0,0.16438756201748633
3.0,21.0,0.5873212467186464
2.0,21.0,0.6827914200028379
3.0,20.0,0.10977754267813085
4.0,20.0,0.05208035670738199
3.0,21.0,0.5873212467186464
4.0,20.0,0.05208035670738199
4.0,21.0,0.44316040717693184
3.0,21.0,0.5873212467186464
4.0,20.0,0.05208035670738199
5.0,20.0,0.02318186219644873
5.0,21.0,0.2683529778119407
4.0,20.0,0.05208035670738199
5.0,21.0,0.2683529778119407
4.0,21.0,0.44316040717693184
5.0,20.0,0.02318186219644873
6.0,20.0,0.05201390036369693
5.0,21.0,0.2683529778119407
6.0,20.0,0.05201390036369693
6.0,21.0,0.1092857869480609
5.0,21.0,0.2683529778119407
6.0,20.0,0.05201390036369693
7.0,20.0,0.1605699122890941
7.0,21.0,0.025833908956271016
6.0,20.0,0.05201390036369693
7.0,21.0,0.025833908956271016
6.0,21.0,0.1092857869480609
7.0,20.0,0.1605699122890941
8.0,20.0,0.34098482924944373
7.0,21.0,0.025833908956271016
8.0,20.0,0.34098482924944373
8.0,21.0,0.0662217441036236
7.0,21.0,0.025833908956271016
8.0,20.0,0.34098482924944373
9.0,20.0,0.5687947321139591
9.0,21.0,0.23140693127723513
8.0,20.0,0.34098482924944373
9.0,21.0,0.23140693127723513
8.0,21.0,0.0662217441036236
9.0,20.0,0.5687947321139591
10.0,20.0,0.7832304472039595
9.0,21.0,0.23140693127723513
10.0,20.0,0.7832304472039595
10.0,21.0,0.4864832489453847
9.0,21.0,0.23140693127723513
10.0,20.0,0.7832304472039595
11.0,20.0,0.9335804367198683
11.0,21.0,0.7398677996481604
10.0,20.0,0.7832304472039595
11.0,21.0,0.7398677996481604
10.0,21.0,0.4864832489453847
11.0,20.0,0.9335804367198683
12.0,20.0,0.9917937482100626
11.0,21.0,0.7398677996481604
12.0,20.0,0.9917937482100626
12.0,21.0,0.9257688269909499
11.0,21.0,0.7398677996481604
12.0,20.0,0.9917937482100626
13.0,20.0,0.945118858569334
13.0,21.0,0.9917937482100638
12.0,20.0,0.9917937482100626
13.0,21.0,0.9917937482100638
12.0,21.0,0.9257688269909499
13.0,20.0,0.945118858569334
14.0,20.0,0.8120029042955025
13.0,21.0,0.9917937482100638
14.0,20.0,0.8120029042955025
14.0,21.0,0.9372629395193204
13.0,21.0,0.9917937482100638
14.0,20.0,0.8120029042955025
15.0,20.0,0.6313149660802954
15.0,21.0,0.7884739364141737
14.0,20.0,0.8120029042955025
15.0,21.0,0.7884739364141737
14.0,21.0,0.9372629395193204
15.0,20.0,0.6313149660802954
16.0,20.0,0.43928549210028645
15.0,21.0,0.7884739364141737
16.0,20.0,0.43928549210028645
16.0,21.0,0.5921191391758811
15.0,21.0,0.7884739364141737
16.0,20.0,0.43928549210028645
17.0,20.0,0.2627285747700813
17.0,21.0,0.39214557104977577
16.0,20.0,0.43928549210028645
17.0,21.0,0.39214557104977577
16.0,21.0,0.5921191391758811
17.0,20.0,0.2627285747700813
18.0,20.0,0.12948309534133365
17.0,21.0,0.39214557104977577
18.0,20.0,0.12948309534133365
18.0,21.0,0.21958335305634905
17.0,21.0,0.39214557104977577
18.0,20.0,0.12948309534133365
19.0,20.0,0.043093093179800035
19.0,21.0,0.0942729993417331
18.0,20.0,0.12948309534133365
19.0,21.0,0.0942729993417331
18.0,21.0,0.21958335305634905
19.0,20.0,0.043093093179800035
20.0,20.0,0.004073006127161641
19.0,21.0,0.0942729993417331
20.0,20.0,0.004073006127161641
20.0,21.0,0.02351226544540914
19.0,21.0,0.0942729993417331
20.0,20.0,0.004073006127161641
21.0,20.0,0.011727989272240365
21.0,21.0,0.0038309794186919335
20.0,20.0,0.004073006127161641
21.0,21.0,0.0038309794186919335
20.0,21.0,0.02351226544540914
21.0,20.0,0.011727989272240365
22.0,20.0,0.05113494190601725
21.0,21.0,0.0038309794186919335
22.0,20.0,0.05113494190601725
22.0,21.0,0.023525348979580172
21.0,21.0,0.0038309794186919335
22.0,20.0,0.05113494190601725
23.0,20.0,0.11760942340285986
23.0,21.0,0.07842216861611251
22.0,20.0,0.05113494190601725
23.0,21.0,0.07842216861611251
22.0,21.0,0.023525348979580172
23.0,20.0,0.11760942340285986
24.0,20.0,0.2000700968193214
23.0,21.0,0.07842216861611251
24.0,20.0,0.2000700968193214
24.0,21.0,0.15683821241561843
23.0,21.0,0.07842216861611251
24.0,20.0,0.2000700968193214
25.0,20.0,0.29017061126512356
25.0,21.0,0.24329840917557896
24.0,20.0,0.2000700968193214
25.0,21.0,0.24329840917557896
24.0,21.0,0.15683821241561843
25.0,20.0,0.29017061126512356
26.0,20.0,0.38047048132273914
25.0,21.0,0.24329840917557896
26.0,20.0,0.38047048132273914
26.0,21.0,0.33724895471412303
25.0,21.0,0.24329840917557896
26.0,20.0,0.38047048132273914
27.0,20.0,0.4705758421600108
27.0,21.0,0.431289541815823
26.0,20.0,0.38047048132273914
27.0,21.0,0.431289541815823
26.0,21.0,0.33724895471412303
27.0,20.0,0.4705758421600108
28.0,20.0,0.5569467875913048
27.0,21.0,0.431289541815823
28.0,20.0,0.5569467875913048
28.0,21.0,0.5215809622819517
27.0,21.0,0.431289541815823
28.0,20.0,0.5569467875913048
29.0,20.0,0.6352869936576739
29.0,21.0,0.6038458672684007
28.0,20.0,0.5569467875913048
29.0,21.0,0.6038458672684007
28.0,21.0,0.5215809622819517
29.0,20.0,0.6352869936576739
30.0,20.0,0.7019660488566475
29.0,21.0,0.6038458672684007
30.0,20.0,0.7019660488566475
30.0,21.0,0.6745475306056974
29.0,21.0,0.6038458672684007
30.0,20.0,0.7019660488566475
31.0,20.0,0.7647173158491651
31.0,21.0,0.7410273143211079
30.0,20.0,0.7019660488566475
31.0,21.0,0.7410273143211079
30.0,21.0,0.6745475306056974
31.0,20.0,0.7647173158491651
32.0,20.0,0.8156959378415886
31.0,21.0,0.7410273143211079
32.0,20.0,0.8156959378415886
32.0,21.0,0.7961277834113698
31.0,21.0,0.7410273143211079
1.0,21.0,0.726373207934031
2.0,21.0,0.6827914200028379
2.0,22.0,0.9519503550604892
1.0,21.0,0.726373207934031
2.0,22.0,0.9519503550604892
1.0,22.0,0.9410945224725733
2.0,21.0,0.6827914200028379
3.0,21.0,0.5873212467186464
2.0,22.0,0.9519503550604892
3.0,21.0,0.5873212467186464
3.0,22.0,0.9571944514899852
2.0,22.0,0.9519503550604892
3.0,21.0,0.5873212467186464
4.0,21.0,0.44316040717693184
4.0,22.0,0.9076538659721831
3.0,21.0,0.5873212467186464
4.0,22.0,0.9076538659721831
3.0,22.0,0.9571944514899852
4.0,21.0,0.44316040717693184
5.0,21.0,0.2683529778119407
4.0,22.0,0.9076538659721831
5.0,21.0,0.2683529778119407
5.0,22.0,0.7729198385593147
4.0,22.0,0.9076538659721831
5.0,21.0,0.2683529778119407
6.0,21.0,0.1092857869480609
6.0,22.0,0.5384482008639093
5.0,21.0,0.2683529778119407
6.0,22.0,0.5384482008639093
5.0,22.0,0.7729198385593147
6.0,21.0,0.1092857869480609
7.0,21.0,0.025833908956271016
6.0,22.0,0.5384482008639093
7.0,21.0,0.025833908956271016
7.0,22.0,0.26613272368358953
6.0,22.0,0.5384482008639093
7.0,21.0,0.025833908956271016
8.0,21.0,0.0662217441036236
8.0,22.0,0.06985849931278275
7.0,21.0,0.025833908956271016
8.0,22.0,0.06985849931278275
7.0,22.0,0.26613272368358953
8.0,21.0,0.0662217441036236
9.0,21.0,0.23140693127723513
8.0,22.0,0.06985849931278275
9.0,21.0,0.23140693127723513
9.0,22.0,0.030807451146072935
8.0,22.0,0.06985849931278275
9.0,21.0,0.23140693127723513
10.0,21.0,0.4864832489453847
10.0,22.0,0.18416642276132417
9.0,21.0,0.23140693127723513
10.0,22.0,0.18416642276132417
9.0,22.0,0.030807451146072935
10.0,21.0,0.4864832489453847
11.0,21.0,0.7398677996481604
10.0,22.0,0.18416642276132417
11.0,21.0,0.7398677996481604
11.0,22.0,0.45514462306247155
10.0,22.0,0.18416642276132417
11.0,21.0,0.7398677996481604
12.0,21.0,0.9257688269909499
12.0,22.0,0.7398677996481606
11.0,21.0,0.7398677996481604
12.0,22.0,0.7398677996481606
11.0,22.0,0.45514462306247155
12.0,21.0,0.9257688269909499
13.0,21.0,0.9917937482100638
12.0,22.0,0.7398677996481606
13.0,21.0,0.9917937482100638
13.0,22.0,0.9335804367198681
12.0,22.0,0.7398677996481606
13.0,21.0,0.9917937482100638
14.0,21.0,0.9372629395193204
14.0,22.0,0.988025117240575
13.0,21.0,0.9917937482100638
14.0,22.0,0.988025117240575
13.0,22.0,0.9335804367198681
14.0,21.0,0.9372629395193204
15.0,21.0,0.7884739364141737
14.0,22.0,0.988025117240575
15.0,21.0,0.7884739364141737
15.0,22.0,0.9097927745776803
14.0,22.0,0.988025117240575
15.0,21.0,0.7884739364141737
16.0,21.0,0.5921191391758811
16.0,22.0,0.7374104283644074
15.0,21.0,0.7884739364141737
16.0,22.0,0.7374104283644074
15.0,22.0,0.9097927745776803
16.0,21.0,0.5921191391758811
17.0,21.0,0.39214557104977577
16.0,22.0,0.7374104283644074
17.0,21.0,0.39214557104977577
17.0,22.0,0.5254647810727302
16.0,22.0,0.7374104283644074
17.0,21.0,0.39214557104977577
18.0,21.0,0.21958335305634905
18.0,22.0,0.3255686858262647
17.0,21.0,0.39214557104977577
18.0,22.0,0.3255686858262647
17.0,22.0,0.5254647810727302
18.0,21.0,0.21958335305634905
19.0,21.0,0.0942729993417331
18.0,22.0,0.3255686858262647
19.0,21.0,0.0942729993417331
19.0,22.0,0.1646939811722296
18.0,22.0,0.3255686858262647
19.0,21.0,0.0942729993417331
20.0,21.0,0.02351226544540914
20.0,22.0,0.05881308466946445
19.0,21.0,0.0942729993417331
20.0,22.0,0.05881308466946445
19.0,22.0,0.1646939811722296
20.0,21.0,0.02351226544540914
21.0,21.0,0.0038309794186919335
20.0,22.0,0.05881308466946445
21.0,21.0,0.0038309794186919335
21.0,22.0,0.007824880345343533
20.0,22.0,0.05881308466946445
21.0,21.0,0.0038309794186919335
22.0,21.0,0.023525348979580172
22.0,22.0,0.007837134068922212
21.0,21.0,0.0038309794186919335
22.0,22.0,0.007837134068922212
21.0,22.0,0.007824880345343533
22.0,21.0,0.023525348979580172
23.0,21.0,0.07842216861611251
22.0,22.0,0.007837134068922212
23.0,21.0,0.07842216861611251
23.0,22.0,0.04705496039588484
22.0,22.0,0.007837134068922212
23.0,21.0,0.07842216861611251
24.0,21.0,0.15683821241561843
24.0,22.0,0.11771940385254577
23.0,21.0,0.07842216861611251
24.0,22.0,0.11771940385254577
23.0,22.0,0.04705496039588484
24.0,21.0,0.15683821241561843
25.0,21.0,0.24329840917557896
24.0,22.0,0.11771940385254577
25.0,21.0,0.24329840917557896
25.0,22.0,0.20389572004495304
24.0,22.0,0.11771940385254577
25.0,21.0,0.24329840917557896
26.0,21.0,0.33724895471412303
26.0,22.0,0.2979541111163844
25.0,21.0,0.24329840917557896
26.0,22.0,0.2979541111163844
25.0,22.0,0.20389572004495304
26.0,21.0,0.33724895471412303
27.0,21.0,0.431289541815823
26.0,22.0,0.2979541111163844
27.0,21.0,0.431289541815823
27.0,22.0,0.39219034639071876
26.0,22.0,0.2979541111163844
27.0,21.0,0.431289541815823
28.0,21.0,0.5215809622819517
28.0,22.0,0.4862011579018355
27.0,21.0,0.431289541815823
28.0,22.0,0.4862011579018355
27.0,22.0,0.39219034639071876
28.0,21.0,0.5215809622819517
29.0,21.0,0.6038458672684007
28.0,22.0,0.4862011579018355
29.0,21.0,0.6038458672684007
29.0,22.0,0.5725793023777987
28.0,22.0,0.4862011579018355
29.0,21.0,0.6038458672684007
30.0,21.0,0.6745475306056974
30.0,22.0,0.6507472650305784
29.0,21.0,0.6038458672684007
30.0,22.0,0.6507472650305784
29.0,22.0,0.5725793023777987
30.0,21.0,0.6745475306056974
31.0,21.0,0.7410273143211079
30.0,22.0,0.6507472650305784
31.0,21.0,0.7410273143211079
31.0,22.0,0.7177285029029151
30.0,22.0,0.6507472650305784
31.0,21.0,0.7410273143211079
32.0,21.0,0.7961277834113698
32.0,22.0,0.7800885815993666
31.0,21.0,0.7410273143211079
32.0,22.0,0.7800885815993666
31.0,22.0,0.7177285029029151
1.0,22.0,0.9410945224725733
2.0,22.0,0.9519503550604892
1.0,23.0,0.409925145607444
2.0,22.0,0.9519503550604892
2.0,23.0,0.4739072326989553
1.0,23.0,0.409925145607444
2.0,22.0,0.9519503550604892
3.0,22.0,0.9571944514899852
3.0,23.0,0.6196822908394496
2.0,22.0,0.9519503550604892
3.0,23.0,0.6196822908394496
2.0,23.0,0.4739072326989553
3.0,22.0,0.9571944514899852
4.0,22.0,0.9076538659721831
3.0,23.0,0.6196822908394496
4.0,22.0,0.9076538659721831
4.0,23.0,0.8003063663330964
3.0,23.0,0.6196822908394496
4.0,22.0,0.9076538659721831
5.0,22.0,0.7729198385593147
5.0,23.0,0.9359970887186225
4.0,22.0,0.9076538659721831
5.0,23.0,0.9359970887186225
4.0,23.0,0.8003063663330964
5.0,22.0,0.7729198385593147
6.0,22.0,0.5384482008639093
5.0,23.0,0.9359970887186225
6.0,22.0,0.5384482008639093
6.0,23.0,0.9342972851793093
5.0,23.0,0.9359970887186225
6.0,22.0,0.5384482008639093
7.0,22.0,0.26613272368358953
7.0,23.0,0.7291294517620038
6.0,22.0,0.5384482008639093
7.0,23.0,0.7291294517620038
6.0,23.0,0.9342972851793093
7.0,22.0,0.26613272368358953
8.0,22.0,0.06985849931278275
7.0,23.0,0.7291294517620038
8.0,22.0,0.06985849931278275
8.0,23.0,0.3956517393353018
7.0,23.0,0.7291294517620038
8.0,22.0,0.06985849931278275
9.0,22.0,0.030807451146072935
9.0,23.0,0.11350618387617492
8.0,22.0,0.06985849931278275
9.0,23.0,0.11350618387617492
8.0,23.0,0.3956517393353018
9.0,22.0,0.030807451146072935
10.0,22.0,0.18416642276132417
9.0,23.0,0.11350618387617492
10.0,22.0,0.18416642276132417
10.0,23.0,0.026858487129044296
9.0,23.0,0.11350618387617492
10.0,22.0,0.18416642276132417
11.0,22.0,0.45514462306247155
11.0,23.0,0.18416642276132408
10.0,22.0,0.18416642276132417
11.0,23.0,0.18416642276132408
10.0,23.0,0.026858487129044296
11.0,22.0,0.45514462306247155
12.0,22.0,0.7398677996481606
11.0,23.0,0.18416642276132408
12.0,22.0,0.7398677996481606
12.0,23.0,0.48648324894538464
11.0,23.0,0.18416642276132408
12.0,22.0,0.7398677996481606
13.0,22.0,0.9335804367198681
13.0,23.0,0.7832304472039596
12.0,22.0,0.7398677996481606
13.0,23.0,0.7832304472039596
12.0,23.0,0.48648324894538464
13.0,22.0,0.9335804367198681
14.0,22.0,0.988025117240575
13.0,23.0,0.7832304472039596
14.0,22.0,0.988025117240575
14.0,23.0,0.9609601903363585
13.0,23.0,0.7832304472039596
14.0,22.0,0.988025117240575
15.0,22.0,0.9097927745776803
15.0,23.0,0.9764203603035834
14.0,22.0,0.988025117240575
15.0,23.0,0.9764203603035834
14.0,23.0,0.9609601903363585
15.0,22.0,0.9097927745776803
16.0,22.0,0.7374104283644074
15.0,23.0,0.9764203603035834
16.0,22.0,0.7374104283644074
16.0,23.0,0.8588273716363519
15.0,23.0,0.9764203603035834
16.0,22.0,0.7374104283644074
17.0,22.0,0.5254647810727302
17.0,23.0,0.6589057850240471
16.0,22.0,0.7374104283644074
17.0,23.0,0.6589057850240471
16.0,23.0,0.8588273716363519
17.0,22.0,0.5254647810727302
18.0,22.0,0.3255686858262647
17.0,23.0,0.6589057850240471
18.0,22.0,0.3255686858262647
18.0,23.0,0.4392087898275859
17.0,23.0,0.6589057850240471
18.0,22.0,0.3255686858262647
19.0,22.0,0.1646939811722296
19.0,23.0,0.24697824040950853
18.0,22.0,0.3255686858262647
19.0,23.0,0.24697824040950853
18.0,23.0,0.4392087898275859
19.0,22.0,0.1646939811722296
20.0,22.0,0.05881308466946445
19.0,23.0,0.24697824040950853
20.0,22.0,0.05881308466946445
20.0,23.0,0.1058700311599612
19.0,23.0,0.24697824040950853
20.0,22.0,0.05881308466946445
21.0,22.0,0.007824880345343533
21.0,23.0,0.023855531816446097
20.0,22.0,0.05881308466946445
21.0,23.0,0.023855531816446097
20.0,23.0,0.1058700311599612
21.0,22.0,0.007824880345343533
22.0,22.0,0.007837134068922212
21.0,23.0,0.023855531816446097
22.0,22.0,0.007837134068922212
22.0,23.0,0.0038762813169081595
21.0,23.0,0.023855531816446097
22.0,22.0,0.007837134068922212
23.0,22.0,0.04705496039588484
23.0,23.0,0.02744020008435062
22.0,22.0,0.007837134068922212
23.0,23.0,0.02744020008435062
22.0,23.0,0.0038762813169081595
23.0,22.0,0.04705496039588484
24.0,22.0,0.11771940385254577
23.0,23.0,0.02744020008435062
24.0,22.0,0.11771940385254577
24.0,23.0,0.08625029952956563
23.0,23.0,0.02744020008435062
24.0,22.0,0.11771940385254577
25.0,22.0,0.20389572004495304
25.0,23.0,0.16486767061017202
24.0,22.0,0.11771940385254577
25.0,23.0,0.16486767061017202
24.0,23.0,0.08625029952956563
25.0,22.0,0.20389572004495304
26.0,22.0,0.2979541111163844
25.0,23.0,0.16486767061017202
26.0,22.0,0.2979541111163844
26.0,23.0,0.25882397170356164
25.0,23.0,0.16486767061017202
26.0,22.0,0.2979541111163844
27.0,22.0,0.39219034639071876
27.0,23.0,0.3567024050263523
26.0,22.0,0.2979541111163844
27.0,23.0,0.3567024050263523
26.0,23.0,0.25882397170356164
27.0,22.0,0.39219034639071876
28.0,22.0,0.4862011579018355
27.0,23.0,0.3567024050263523
28.0,22.0,0.4862011579018355
28.0,23.0,0.4510042137332233
27.0,23.0,0.3567024050263523
28.0,22.0,0.4862011579018355
29.0,22.0,0.5725793023777987
29.0,23.0,0.5411952577361886
28.0,22.0,0.4862011579018355
29.0,23.0,0.5411952577361886
28.0,23.0,0.4510042137332233
29.0,22.0,0.5725793023777987
30.0,22.0,0.6507472650305784
29.0,23.0,0.5411952577361886
30.0,22.0,0.6507472650305784
30.0,23.0,0.6235901970949516
29.0,23.0,0.5411952577361886
30.0,22.0,0.6507472650305784
31.0,22.0,0.7177285029029151
31.0,23.0,0.6977477453904385
30.0,22.0,0.6507472650305784
31.0,23.0,0.6977477453904385
30.0,23.0,0.6235901970949516
31.0,22.0,0.7177285029029151
32.0,22.0,0.7800885815993666
31.0,23.0,0.6977477453904385
32.0,22.0,0.7800885815993666
32.0,23.0,0.7608959957200078
31.0,23.0,0.6977477453904385
1.0,23.0,0.409925145607444
2.0,23.0,0.4739072326989553
2.0,24.0,0.060967180811038045
1.0,23.0,0.409925145607444
2.0,24.0,0.060967180811038045
1.0,24.0,0.07450342619996232
2.0,23.0,0.4739072326989553
3.0,23.0,0.6196822908394496
2.0,24.0,0.060967180811038045
3.0,23.0,0.6196822908394496
3.0,24.0,0.07402775803447409
2.0,24.0,0.060967180811038045
3.0,23.0,0.6196822908394496
4.0,23.0,0.8003063663330964
4.0,24.0,0.20750016239415836
3.0,23.0,0.6196822908394496
4.0,24.0,0.20750016239415836
3.0,24.0,0.07402775803447409
4.0,23.0,0.8003063663330964
5.0,23.0,0.9359970887186225
4.0,24.0,0.20750016239415836
5.0,23.0,0.9359970887186225
5.0,24.0,0.4744000404375219
4.0,24.0,0.20750016239415836
5.0,23.0,0.9359970887186225
6.0,23.0,0.9342972851793093
6.0,24.0,0.7927009737586527
5.0,23.0,0.9359970887186225
6.0,24.0,0.7927009737586527
5.0,24.0,0.4744000404375219
6.0,23.0,0.9342972851793093
7.0,23.0,0.7291294517620038
6.0,24.0,0.7927009737586527
7.0,23.0,0.7291294517620038
7.0,24.0,0.962157958239217
6.0,24.0,0.7927009737586527
7.0,23.0,0.7291294517620038
8.0,23.0,0.3956517393353018
8.0,24.0,0.810273228319535
7.0,23.0,0.7291294517620038
8.0,24.0,0.810273228319535
7.0,24.0,0.962157958239217
8.0,23.0,0.3956517393353018
9.0,23.0,0.11350618387617492
8.0,24.0,0.810273228319535
9.0,23.0,0.11350618387617492
9.0,24.0,0.4427687907778392
8.0,24.0,0.810273228319535
9.0,23.0,0.11350618387617492
10.0,23.0,0.026858487129044296
10.0,24.0,0.11350618387617491
9.0,23.0,0.11350618387617492
10.0,24.0,0.11350618387617491
9.0,24.0,0.4427687907778392
10.0,23.0,0.026858487129044296
11.0,23.0,0.18416642276132408
10.0,24.0,0.11350618387617491
11.0,23.0,0.18416642276132408
11.0,24.0,0.03080745114607294
10.0,24.0,0.11350618387617491
11.0,23.0,0.18416642276132408
12.0,23.0,0.48648324894538464
12.0,24.0,0.2314069312772352
11.0,23.0,0.18416642276132408
12.0,24.0,0.2314069312772352
11.0,24.0,0.03080745114607294
12.0,23.0,0.48648324894538464
13.0,23.0,0.7832304472039596
12.0,24.0,0.2314069312772352
13.0,23.0,0.7832304472039596
13.0,24.0,0.5687947321139591
12.0,24.0,0.2314069312772352
13.0,23.0,0.7832304472039596
14.0,23.0,0.9609601903363585
14.0,24.0,0.8541351245489117
13.0,23.0,0.7832304472039596
14.0,24.0,0.8541351245489117
13.0,24.0,0.5687947321139591
14.0,23.0,0.9609601903363585
15.0,23.0,0.9764203603035834
14.0,24.0,0.8541351245489117
15.0,23.0,0.9764203603035834
15.0,24.0,0.9844449871811177
14.0,24.0,0.8541351245489117
15.0,23.0,0.9764203603035834
16.0,23.0,0.8588273716363519
16.0,24.0,0.9448643784364417
15.0,23.0,0.9764203603035834
16.0,24.0,0.9448643784364417
15.0,24.0,0.9844449871811177
16.0,23.0,0.8588273716363519
17.0,23.0,0.6589057850240471
16.0,24.0,0.9448643784364417
17.0,23.0,0.6589057850240471
17.0,24.0,0.7764827565871921
16.0,24.0,0.9448643784364417
17.0,23.0,0.6589057850240471
18.0,23.0,0.4392087898275859
18.0,24.0,0.5529437715934651
17.0,23.0,0.6589057850240471
18.0,24.0,0.5529437715934651
17.0,24.0,0.7764827565871921
18.0,23.0,0.4392087898275859
19.0,23.0,0.24697824040950853
18.0,24.0,0.5529437715934651
19.0,23.0,0.24697824040950853
19.0,24.0,0.3333542539926785
18.0,24.0,0.5529437715934651
19.0,23.0,0.24697824040950853
20.0,23.0,0.1058700311599612
20.0,24.0,0.16461865153798777
19.0,23.0,0.24697824040950853
20.0,24.0,0.16461865153798777
19.0,24.0,0.3333542539926785
20.0,23.0,0.1058700311599612
21.0,23.0,0.023855531816446097
20.0,24.0,0.16461865153798777
21.0,23.0,0.023855531816446097
21.0,24.0,0.054863650373440494
20.0,24.0,0.16461865153798777
21.0,23.0,0.023855531816446097
22.0,23.0,0.0038762813169081595
22.0,24.0,0.004155679796010617
21.0,23.0,0.023855531816446097
22.0,24.0,0.004155679796010617
21.0,24.0,0.054863650373440494
22.0,23.0,0.0038762813169081595
23.0,23.0,0.02744020008435062
22.0,24.0,0.004155679796010617
23.0,23.0,0.02744020008435062
23.0,24.0,0.01172917066270152
22.0,24.0,0.004155679796010617
23.0,23.0,0.02744020008435062
24.0,23.0,0.08625029952956563
24.0,24.0,0.05889069972559515
23.0,23.0,0.02744020008435062
24.0,24.0,0.05889069972559515
23.0,24.0,0.01172917066270152
24.0,23.0,0.08625029952956563
25.0,23.0,0.16486767061017202
24.0,24.0,0.05889069972559515
25.0,23.0,0.16486767061017202
25.0,24.0,0.13328884069656002
24.0,24.0,0.05889069972559515
25.0,23.0,0.16486767061017202
26.0,23.0,0.25882397170356164
26.0,24.0,0.22360776064748944
25.0,23.0,0.16486767061017202
26.0,24.0,0.22360776064748944
25.0,24.0,0.13328884069656002
26.0,23.0,0.25882397170356164
27.0,23.0,0.3567024050263523
26.0,24.0,0.22360776064748944
27.0,23.0,0.3567024050263523
27.0,24.0,0.3215885347099295
26.0,24.0,0.22360776064748944
27.0,23.0,0.3567024050263523
28.0,23.0,0.4510042137332233
28.0,24.0,0.419536889046749
27.0,23.0,0.3567024050263523
28.0,24.0,0.419536889046749
27.0,24.0,0.3215885347099295
28.0,23.0,0.4510042137332233
29.0,23.0,0.5411952577361886
28.0,24.0,0.419536889046749
29.0,23.0,0.5411952577361886
29.0,24.0,0.5137607557762887
28.0,24.0,0.419536889046749
29.0,23.0,0.5411952577361886
30.0,23.0,0.6235901970949516
30.0,24.0,0.5997763863112213
29.0,23.0,0.5411952577361886
30.0,24.0,0.5997763863112213
29.0,24.0,0.5137607557762887
30.0,23.0,0.6235901970949516
31.0,23.0,0.6977477453904385
30.0,24.0,0.5997763863112213
31.0,23.0,0.6977477453904385
31.0,24.0,0.674622026520185
30.0,24.0,0.5997763863112213
31.0,23.0,0.6977477453904385
32.0,23.0,0.7608959957200078
32.0,24.0,0.7446443711365293
31.0,23.0,0.6977477453904385
32.0,24.0,0.7446443711365293
31.0,24.0,0.674622026520185
1.0,24.0,0.07450342619996232
2.0,24.0,0.060967180811038045
1.0,25.0,0.6878248685670107
2.0,24.0,0.060967180811038045
2.0,25.0,0.6047722180657337
1.0,25.0,0.6878248685670107
2.0,24.0,0.060967180811038045
3.0,24.0,0.07402775803447409
3.0,25.0,0.40390942640441
2.0,24.0,0.060967180811038045
3.0,25.0,0.40390942640441
2.0,25.0,0.6047722180657337
3.0,24.0,0.07402775803447409
4.0,24.0,0.20750016239415836
3.0,25.0,0.40390942640441
4.0,24.0,0.20750016239415836
4.0,25.0,0.16027968503157666
3.0,25.0,0.40390942640441
4.0,24.0,0.20750016239415836
5.0,24.0,0.4744000404375219
5.0,25.0,0.06904050556458056
4.0,24.0,0.20750016239415836
5.0,25.0,0.06904050556458056
4.0,25.0,0.16027968503157666
5.0,24.0,0.4744000404375219
6.0,24.0,0.7927009737586527
5.0,25.0,0.06904050556458056
6.0,24.0,0.7927009737586527
6.0,25.0,0.2618789427979493
5.0,25.0,0.06904050556458056
6.0,24.0,0.7927009737586527
7.0,24.0,0.962157958239217
7.0,25.0,0.6788635923872406
6.0,24.0,0.7927009737586527
7.0,25.0,0.6788635923872406
6.0,25.0,0.2618789427979493
7.0,24.0,0.962157958239217
8.0,24.0,0.810273228319535
7.0,25.0,0.6788635923872406
8.0,24.0,0.810273228319535
8.0,25.0,0.9544249089671712
7.0,25.0,0.6788635923872406
8.0,24.0,0.810273228319535
9.0,24.0,0.4427687907778392
9.0,25.0,0.8102732283195353
8.0,24.0,0.810273228319535
9.0,25.0,0.8102732283195353
8.0,25.0,0.9544249089671712
9.0,24.0,0.4427687907778392
10.0,24.0,0.11350618387617491
9.0,25.0,0.8102732283195353
10.0,24.0,0.11350618387617491
10.0,25.0,0.3956517393353017
9.0,25.0,0.8102732283195353
10.0,24.0,0.11350618387617491
11.0,24.0,0.03080745114607294
11.0,25.0,0.06985849931278275
10.0,24.0,0.11350618387617491
11.0,25.0,0.06985849931278275
10.0,25.0,0.3956517393353017
11.0,24.0,0.03080745114607294
12.0,24.0,0.2314069312772352
11.0,25.0,0.06985849931278275
12.0,24.0,0.2314069312772352
12.0,25.0,0.06622174410362361
11.0,25.0,0.06985849931278275
12.0,24.0,0.2314069312772352
13.0,24.0,0.5687947321139591
13.0,25.0,0.3409848292494437
12.0,24.0,0.2314069312772352
13.0,25.0,0.3409848292494437
12.0,25.0,0.06622174410362361
13.0,24.0,0.5687947321139591
14.0,24.0,0.8541351245489117
13.0,25.0,0.3409848292494437
14.0,24.0,0.8541351245489117
14.0,25.0,0.6942890170373031
13.0,25.0,0.3409848292494437
14.0,24.0,0.8541351245489117
15.0,24.0,0.9844449871811177
15.0,25.0,0.9328089179886281
14.0,24.0,0.8541351245489117
15.0,25.0,0.9328089179886281
14.0,25.0,0.6942890170373031
15.0,24.0,0.9844449871811177
16.0,24.0,0.9448643784364417
15.0,25.0,0.9328089179886281
16.0,24.0,0.9448643784364417
16.0,25.0,0.9843815568263005
15.0,25.0,0.9328089179886281
16.0,24.0,0.9448643784364417
17.0,24.0,0.7764827565871921
17.0,25.0,0.8705910251154254
16.0,24.0,0.9448643784364417
17.0,25.0,0.8705910251154254
16.0,25.0,0.9843815568263005
17.0,24.0,0.7764827565871921
18.0,24.0,0.5529437715934651
17.0,25.0,0.8705910251154254
18.0,24.0,0.5529437715934651
18.0,25.0,0.6588164206848817
17.0,25.0,0.8705910251154254
18.0,24.0,0.5529437715934651
19.0,24.0,0.3333542539926785
19.0,25.0,0.4273651512919958
18.0,24.0,0.5529437715934651
19.0,25.0,0.4273651512919958
18.0,25.0,0.6588164206848817
19.0,24.0,0.3333542539926785
20.0,24.0,0.16461865153798777
19.0,25.0,0.4273651512919958
20.0,24.0,0.16461865153798777
20.0,25.0,0.22746701481324808
19.0,25.0,0.4273651512919958
20.0,24.0,0.16461865153798777
21.0,24.0,0.054863650373440494
21.0,25.0,0.09018280295650488
20.0,24.0,0.16461865153798777
21.0,25.0,0.09018280295650488
20.0,25.0,0.22746701481324808
21.0,24.0,0.054863650373440494
22.0,24.0,0.004155679796010617
21.0,25.0,0.09018280295650488
22.0,24.0,0.004155679796010617
22.0,25.0,0.015631106616317215
21.0,25.0,0.09018280295650488
22.0,24.0,0.004155679796010617
23.0,24.0,0.01172917066270152
23.0,25.0,0.004057490088684206
22.0,24.0,0.004155679796010617
23.0,25.0,0.004057490088684206
22.0,25.0,0.015631106616317215
23.0,24.0,0.01172917066270152
24.0,24.0,0.05889069972559515
23.0,25.0,0.004057490088684206
24.0,24.0,0.05889069972559515
24.0,25.0,0.039155087588992596
23.0,25.0,0.004057490088684206
24.0,24.0,0.05889069972559515
25.0,24.0,0.13328884069656002
25.0,25.0,0.10610895712861111
24.0,24.0,0.05889069972559515
25.0,25.0,0.10610895712861111
24.0,25.0,0.039155087588992596
25.0,24.0,0.13328884069656002
26.0,24.0,0.22360776064748944
25.0,25.0,0.10610895712861111
26.0,24.0,0.22360776064748944
26.0,25.0,0.19604087504049758
25.0,25.0,0.10610895712861111
26.0,24.0,0.22360776064748944
27.0,24.0,0.3215885347099295
27.0,25.0,0.29403170523084476
26.0,24.0,0.22360776064748944
27.0,25.0,0.29403170523084476
26.0,25.0,0.19604087504049758
27.0,24.0,0.3215885347099295
28.0,24.0,0.419536889046749
27.0,25.0,0.29403170523084476
28.0,24.0,0.419536889046749
28.0,25.0,0.3921948832708974
27.0,25.0,0.29403170523084476
28.0,24.0,0.419536889046749
29.0,24.0,0.5137607557762887
29.0,25.0,0.4900486721001809
28.0,24.0,0.419536889046749
29.0,25.0,0.4900486721001809
28.0,25.0,0.3921948832708974
29.0,24.0,0.5137607557762887
30.0,24.0,0.5997763863112213
29.0,25.0,0.4900486721001809
30.0,24.0,0.5997763863112213
30.0,25.0,0.5765446989144234
29.0,25.0,0.4900486721001809
30.0,24.0,0.5997763863112213
31.0,24.0,0.674622026520185
31.0,25.0,0.6584456102921445
30.0,24.0,0.5997763863112213
31.0,25.0,0.6584456102921445
30.0,25.0,0.5765446989144234
31.0,24.0,0.674622026520185
32.0,24.0,0.7446443711365293
31.0,25.0,0.6584456102921445
32.0,24.0,0.7446443711365293
32.0,25.0,0.7256161757350188
31.0,25.0,0.6584456102921445
1.0,25.0,0.6878248685670107
2.0,25.0,0.6047722180657337
2.0,26.0,0.87630641723266
1.0,25.0,0.6878248685670107
2.0,26.0,0.87630641723266
1.0,26.0,0.8081178998944831
2.0,25.0,0.6047722180657337
3.0,25.0,0.40390942640441
2.0,26.0,0.87630641723266
3.0,25.0,0.40390942640441
3.0,26.0,0.9300482280940343
2.0,26.0,0.87630641723266
3.0,25.0,0.40390942640441
4.0,25.0,0.16027968503157666
4.0,26.0,0.7805074107481281
3.0,25.0,0.40390942640441
4.0,26.0,0.7805074107481281
3.0,26.0,0.9300482280940343
4.0,25.0,0.16027968503157666
5.0,25.0,0.06904050556458056
4.0,26.0,0.7805074107481281
5.0,25.0,0.06904050556458056
5.0,26.0,0.39989342872480854
4.0,26.0,0.7805074107481281
5.0,25.0,0.06904050556458056
6.0,25.0,0.2618789427979493
6.0,26.0,0.08939663432197759
5.0,25.0,0.06904050556458056
6.0,26.0,0.08939663432197759
5.0,26.0,0.39989342872480854
6.0,25.0,0.2618789427979493
7.0,25.0,0.6788635923872406
6.0,26.0,0.08939663432197759
7.0,25.0,0.6788635923872406
7.0,26.0,0.20267558313016298
6.0,26.0,0.08939663432197759
7.0,25.0,0.6788635923872406
8.0,25.0,0.9544249089671712
8.0,26.0,0.6788635923872409
7.0,25.0,0.6788635923872406
8.0,26.0,0.6788635923872409
7.0,26.0,0.20267558313016298
8.0,25.0,0.9544249089671712
9.0,25.0,0.8102732283195353
8.0,26.0,0.6788635923872409
9.0,25.0,0.8102732283195353
9.0,26.0,0.962157958239217
8.0,26.0,0.6788635923872409
9.0,25.0,0.8102732283195353
10.0,25.0,0.3956517393353017
10.0,26.0,0.7291294517620038
9.0,25.0,0.8102732283195353
10.0,26.0,0.7291294517620038
9.0,26.0,0.962157958239217
10.0,25.0,0.3956517393353017
11.0,25.0,0.06985849931278275
10.0,26.0,0.7291294517620038
11.0,25.0,0.06985849931278275
11.0,26.0,0.2661327236835894
10.0,26.0,0.7291294517620038
11.0,25.0,0.06985849931278275
12.0,25.0,0.06622174410362361
12.0,26.0,0.02583390895627105
11.0,25.0,0.06985849931278275
12.0,26.0,0.02583390895627105
11.0,26.0,0.2661327236835894
12.0,25.0,0.06622174410362361
13.0,25.0,0.3409848292494437
12.0,26.0,0.02583390895627105
13.0,25.0,0.3409848292494437
13.0,26.0,0.16056991228909406
12.0,26.0,0.02583390895627105
13.0,25.0,0.3409848292494437
14.0,25.0,0.6942890170373031
14.0,26.0,0.5131519433732243
13.0,25.0,0.3409848292494437
14.0,26.0,0.5131519433732243
13.0,26.0,0.16056991228909406
14.0,25.0,0.6942890170373031
15.0,25.0,0.9328089179886281
14.0,26.0,0.5131519433732243
15.0,25.0,0.9328089179886281
15.0,26.0,0.8393384349139724
14.0,26.0,0.5131519433732243
15.0,25.0,0.9328089179886281
16.0,25.0,0.9843815568263005
16.0,26.0,0.9842550357595838
15.0,25.0,0.9328089179886281
16.0,26.0,0.9842550357595838
15.0,26.0,0.8393384349139724
16.0,25.0,0.9843815568263005
17.0,25.0,0.8705910251154254
16.0,26.0,0.9842550357595838
17.0,25.0,0.8705910251154254
17.0,26.0,0.9372390617966734
16.0,26.0,0.9842550357595838
17.0,25.0,0.8705910251154254
18.0,25.0,0.6588164206848817
18.0,26.0,0.7491853567217099
17.0,25.0,0.8705910251154254
18.0,26.0,0.7491853567217099
17.0,26.0,0.9372390617966734
18.0,25.0,0.6588164206848817
19.0,25.0,0.4273651512919958
18.0,26.0,0.7491853567217099
19.0,25.0,0.4273651512919958
19.0,26.0,0.5137197224092743
18.0,26.0,0.7491853567217099
19.0,25.0,0.4273651512919958
20.0,25.0,0.22746701481324808
20.0,26.0,0.29411156939571115
19.0,25.0,0.4273651512919958
20.0,26.0,0.29411156939571115
19.0,26.0,0.5137197224092743
20.0,25.0,0.22746701481324808
21.0,25.0,0.09018280295650488
20.0,26.0,0.29411156939571115
21.0,25.0,0.09018280295650488
21.0,26.0,0.1293617597285652
20.0,26.0,0.29411156939571115
21.0,25.0,0.09018280295650488
22.0,25.0,0.015631106616317215
22.0,26.0,0.03167780658652321
21.0,25.0,0.09018280295650488
22.0,26.0,0.03167780658652321
21.0,26.0,0.1293617597285652
22.0,25.0,0.015631106616317215
23.0,25.0,0.004057490088684206
22.0,26.0,0.03167780658652321
23.0,25.0,0.004057490088684206
23.0,26.0,0.003828296670946313
22.0,26.0,0.03167780658652321
23.0,25.0,0.004057490088684206
24.0,25.0,0.039155087588992596
24.0,26.0,0.02382690002841396
23.0,25.0,0.004057490088684206
24.0,26.0,0.02382690002841396
23.0,26.0,0.003828296670946313
24.0,25.0,0.039155087588992596
25.0,25.0,0.10610895712861111
24.0,26.0,0.02382690002841396
25.0,25.0,0.10610895712861111
25.0,26.0,0.0861863376983089
24.0,26.0,0.02382690002841396
25.0,25.0,0.10610895712861111
26.0,25.0,0.19604087504049758
26.0,26.0,0.16885911572276993
25.0,25.0,0.10610895712861111
26.0,26.0,0.16885911572276993
25.0,26.0,0.0861863376983089
26.0,25.0,0.19604087504049758
27.0,25.0,0.29403170523084476
26.0,26.0,0.16885911572276993
27.0,25.0,0.29403170523084476
27.0,26.0,0.26666099929699866
26.0,26.0,0.16885911572276993
27.0,25.0,0.29403170523084476
28.0,25.0,0.3921948832708974
28.0,26.0,0.36847550692047487
27.0,25.0,0.29403170523084476
28.0,26.0,0.36847550692047487
27.0,26.0,0.26666099929699866
28.0,25.0,0.3921948832708974
29.0,25.0,0.4900486721001809
28.0,26.0,0.36847550692047487
29.0,25.0,0.4900486721001809
29.0,26.0,0.4667223540518392
28.0,26.0,0.36847550692047487
29.0,25.0,0.4900486721001809
30.0,25.0,0.5765446989144234
30.0,26.0,0.5567223560880794
29.0,25.0,0.4900486721001809
30.0,26.0,0.5567223560880794
29.0,26.0,0.4667223540518392
30.0,25.0,0.5765446989144234
31.0,25.0,0.6584456102921445
30.0,26.0,0.5567223560880794
31.0,25.0,0.6584456102921445
31.0,26.0,0.6392894309809797
30.0,26.0,0.5567223560880794
31.0,25.0,0.6584456102921445
32.0,25.0,0.7256161757350188
32.0,26.0,0.7134232406354274
31.0,25.0,0.6584456102921445
32.0,26.0,0.7134232406354274
31.0,26.0,0.6392894309809797
1.0,26.0,0.8081178998944831
2.0,26.0,0.87630641723266
1.0,27.0,0.1288141649005375
2.0,26.0,0.87630641723266
2.0,27.0,0.20293176023884865
1.0,27.0,0.1288141649005375
2.0,26.0,0.87630641723266
3.0,26.0,0.9300482280940343
3.0,27.0,0.45320781240795927
2.0,26.0,0.87630641723266
3.0,27.0,0.45320781240795927
2.0,27.0,0.20293176023884865
3.0,26.0,0.9300482280940343
4.0,26.0,0.7805074107481281
3.0,27.0,0.45320781240795927
4.0,26.0,0.7805074107481281
4.0,27.0,0.8087165942871879
3.0,27.0,0.45320781240795927
4.0,26.0,0.7805074107481281
5.0,26.0,0.39989342872480854
5.0,27.0,0.8897852850597685
4.0,26.0,0.7805074107481281
5.0,27.0,0.8897852850597685
4.0,27.0,0.8087165942871879
5.0,26.0,0.39989342872480854
6.0,26.0,0.08939663432197759
5.0,27.0,0.8897852850597685
6.0,26.0,0.08939663432197759
6.0,27.0,0.5021624905605587
5.0,27.0,0.8897852850597685
6.0,26.0,0.08939663432197759
7.0,26.0,0.20267558313016298
7.0,27.0,0.08939663432197763
6.0,26.0,0.08939663432197759
7.0,27.0,0.08939663432197763
6.0,27.0,0.5021624905605587
7.0,26.0,0.20267558313016298
8.0,26.0,0.6788635923872409
7.0,27.0,0.08939663432197763
8.0,26.0,0.6788635923872409
8.0,27.0,0.2618789427979494
7.0,27.0,0.08939663432197763
8.0,26.0,0.6788635923872409
9.0,26.0,0.962157958239217
9.0,27.0,0.7927009737586526
8.0,26.0,0.6788635923872409
9.0,27.0,0.7927009737586526
8.0,27.0,0.2618789427979494
9.0,26.0,0.962157958239217
10.0,26.0,0.7291294517620038
9.0,27.0,0.7927009737586526
10.0,26.0,0.7291294517620038
10.0,27.0,0.9342972851793094
9.0,27.0,0.7927009737586526
10.0,26.0,0.7291294517620038
11.0,26.0,0.2661327236835894
11.0,27.0,0.5384482008639091
10.0,26.0,0.7291294517620038
11.0,27.0,0.5384482008639091
10.0,27.0,0.9342972851793094
11.0,26.0,0.2661327236835894
12.0,26.0,0.02583390895627105
11.0,27.0,0.5384482008639091
12.0,26.0,0.02583390895627105
12.0,27.0,0.10928578694806089
11.0,27.0,0.5384482008639091
12.0,26.0,0.02583390895627105
13.0,26.0,0.16056991228909406
13.0,27.0,0.05201390036369693
12.0,26.0,0.02583390895627105
13.0,27.0,0.05201390036369693
12.0,27.0,0.10928578694806089
13.0,26.0,0.16056991228909406
14.0,26.0,0.5131519433732243
13.0,27.0,0.05201390036369693
14.0,26.0,0.5131519433732243
14.0,27.0,0.34113526721114706
13.0,27.0,0.05201390036369693
14.0,26.0,0.5131519433732243
15.0,26.0,0.8393384349139724
15.0,27.0,0.7173307270481495
14.0,26.0,0.5131519433732243
15.0,27.0,0.7173307270481495
14.0,27.0,0.34113526721114706
15.0,26.0,0.8393384349139724
16.0,26.0,0.9842550357595838
15.0,27.0,0.7173307270481495
16.0,26.0,0.9842550357595838
16.0,27.0,0.9529719301787963
15.0,27.0,0.7173307270481495
16.0,26.0,0.9842550357595838
17.0,26.0,0.9372390617966734
17.0,27.0,0.9726292526079069
16.0,26.0,0.9842550357595838
17.0,27.0,0.9726292526079069
16.0,27.0,0.9529719301787963
17.0,26.0,0.9372390617966734
18.0,26.0,0.7491853567217099
17.0,27.0,0.9726292526079069
18.0,26.0,0.7491853567217099
18.0,27.0,0.8235091589366389
17.0,27.0,0.9726292526079069
18.0,26.0,0.7491853567217099
19.0,26.0,0.5137197224092743
19.0,27.0,0.5921522340714495
18.0,26.0,0.7491853567217099
19.0,27.0,0.5921522340714495
18.0,27.0,0.8235091589366389
19.0,26.0,0.5137197224092743
20.0,26.0,0.29411156939571115
19.0,27.0,0.5921522340714495
20.0,26.0,0.29411156939571115
20.0,27.0,0.3568379253055724
19.0,27.0,0.5921522340714495
20.0,26.0,0.29411156939571115
21.0,26.0,0.1293617597285652
21.0,27.0,0.16894160627926377
20.0,26.0,0.29411156939571115
21.0,27.0,0.16894160627926377
20.0,27.0,0.3568379253055724
21.0,26.0,0.1293617597285652
22.0,26.0,0.03167780658652321
21.0,27.0,0.16894160627926377
22.0,26.0,0.03167780658652321
22.0,27.0,0.05479996378911864
21.0,27.0,0.16894160627926377
22.0,26.0,0.03167780658652321
23.0,26.0,0.003828296670946313
23.0,27.0,0.004302164813650325
22.0,26.0,0.03167780658652321
23.0,27.0,0.004302164813650325
22.0,27.0,0.05479996378911864
23.0,26.0,0.003828296670946313
24.0,26.0,0.02382690002841396
23.0,27.0,0.004302164813650325
24.0,26.0,0.02382690002841396
24.0,27.0,0.015586306274647419
23.0,27.0,0.004302164813650325
24.0,26.0,0.02382690002841396
25.0,26.0,0.0861863376983089
25.0,27.0,0.06696897474049857
24.0,26.0,0.02382690002841396
25.0,27.0,0.06696897474049857
24.0,27.0,0.015586306274647419
25.0,26.0,0.0861863376983089
26.0,26.0,0.16885911572276993
25.0,27.0,0.06696897474049857
26.0,26.0,0.16885911572276993
26.0,27.0,0.1489562027597585
25.0,27.0,0.06696897474049857
26.0,26.0,0.16885911572276993
27.0,26.0,0.26666099929699866
27.0,27.0,0.24321148448349433
26.0,26.0,0.16885911572276993
27.0,27.0,0.24321148448349433
26.0,27.0,0.1489562027597585
27.0,26.0,0.26666099929699866
28.0,26.0,0.36847550692047487
27.0,27.0,0.24321148448349433
28.0,26.0,0.36847550692047487
28.0,27.0,0.345122715283582
27.0,27.0,0.24321148448349433
28.0,26.0,0.36847550692047487
29.0,26.0,0.4667223540518392
29.0,27.0,0.44683031430841036
28.0,26.0,0.36847550692047487
29.0,27.0,0.44683031430841036
28.0,27.0,0.345122715283582
29.0,26.0,0.4667223540518392
30.0,26.0,0.5567223560880794
29.0,27.0,0.44683031430841036
30.0,26.0,0.5567223560880794
30.0,27.0,0.5373173402608121
29.0,27.0,0.44683031430841036
30.0,26.0,0.5567223560880794
31.0,26.0,0.6392894309809797
31.0,27.0,0.6234650329773009
30.0,26.0,0.5567223560880794
31.0,27.0,0.6234650329773009
30.0,27.0,0.5373173402608121
31.0,26.0,0.6392894309809797
32.0,26.0,0.7134232406354274
31.0,27.0,0.6234650329773009
32.0,26.0,0.7134232406354274
32.0,27.0,0.6980611946315303
31.0,27.0,0.6234650329773009
1.0,27.0,0.1288141649005375
2.0,27.0,0.20293176023884865
2.0,28.0,0.27119636494560057
1.0,27.0,0.1288141649005375
2.0,28.0,0.27119636494560057
1.0,28.0,0.4308456066780061
2.0,27.0,0.20293176023884865
3.0,27.0,0.45320781240795927
2.0,28.0,0.27119636494560057
3.0,27.0,0.45320781240795927
3.0,28.0,0.08532693495207698
2.0,28.0,0.27119636494560057
3.0,27.0,0.45320781240795927
4.0,27.0,0.8087165942871879
4.0,28.0,0.21503761523984924
3.0,27.0,0.45320781240795927
4.0,28.0,0.21503761523984924
3.0,28.0,0.08532693495207698
4.0,27.0,0.8087165942871879
5.0,27.0,0.8897852850597685
4.0,28.0,0.21503761523984924
5.0,27.0,0.8897852850597685
5.0,28.0,0.7067125231526781
4.0,28.0,0.21503761523984924
5.0,27.0,0.8897852850597685
6.0,27.0,0.5021624905605587
6.0,28.0,0.8897852850597688
5.0,27.0,0.8897852850597685
6.0,28.0,0.8897852850597688
5.0,28.0,0.7067125231526781
6.0,27.0,0.5021624905605587
7.0,27.0,0.08939663432197763
6.0,28.0,0.8897852850597688
7.0,27.0,0.08939663432197763
7.0,28.0,0.39989342872480854
6.0,28.0,0.8897852850597688
7.0,27.0,0.08939663432197763
8.0,27.0,0.2618789427979494
8.0,28.0,0.06904050556458054
7.0,27.0,0.08939663432197763
8.0,28.0,0.06904050556458054
7.0,28.0,0.39989342872480854
8.0,27.0,0.2618789427979494
9.0,27.0,0.7927009737586526
8.0,28.0,0.06904050556458054
9.0,27.0,0.7927009737586526
9.0,28.0,0.4744000404375219
8.0,28.0,0.06904050556458054
9.0,27.0,0.7927009737586526
10.0,27.0,0.9342972851793094
10.0,28.0,0.935997088718623
9.0,27.0,0.7927009737586526
10.0,28.0,0.935997088718623
9.0,28.0,0.4744000404375219
10.0,27.0,0.9342972851793094
11.0,27.0,0.5384482008639091
10.0,28.0,0.935997088718623
11.0,27.0,0.5384482008639091
11.0,28.0,0.7729198385593147
10.0,28.0,0.935997088718623
11.0,27.0,0.5384482008639091
12.0,27.0,0.10928578694806089
12.0,28.0,0.268352977811941
11.0,27.0,0.5384482008639091
12.0,28.0,0.268352977811941
11.0,28.0,0.7729198385593147
12.0,27.0,0.10928578694806089
13.0,27.0,0.05201390036369693
12.0,28.0,0.268352977811941
13.0,27.0,0.05201390036369693
13.0,28.0,0.023181862196448716
12.0,28.0,0.268352977811941
13.0,27.0,0.05201390036369693
14.0,27.0,0.34113526721114706
14.0,28.0,0.20819394817136044
13.0,27.0,0.05201390036369693
14.0,28.0,0.20819394817136044
13.0,28.0,0.023181862196448716
14.0,27.0,0.34113526721114706
15.0,27.0,0.7173307270481495
14.0,28.0,0.20819394817136044
15.0,27.0,0.7173307270481495
15.0,28.0,0.5960706393857621
14.0,28.0,0.20819394817136044
15.0,27.0,0.7173307270481495
16.0,27.0,0.9529719301787963
16.0,28.0,0.8979649596937084
15.0,27.0,0.7173307270481495
16.0,28.0,0.8979649596937084
15.0,28.0,0.5960706393857621
16.0,27.0,0.9529719301787963
17.0,27.0,0.9726292526079069
16.0,28.0,0.8979649596937084
17.0,27.0,0.9726292526079069
17.0,28.0,0.9882413418266038
16.0,28.0,0.8979649596937084
17.0,27.0,0.9726292526079069
18.0,27.0,0.8235091589366389
18.0,28.0,0.8784330532808317
17.0,27.0,0.9726292526079069
18.0,28.0,0.8784330532808317
17.0,28.0,0.9882413418266038
18.0,27.0,0.8235091589366389
19.0,27.0,0.5921522340714495
18.0,28.0,0.8784330532808317
19.0,27.0,0.5921522340714495
19.0,28.0,0.6588297174919006
18.0,28.0,0.8784330532808317
19.0,27.0,0.5921522340714495
20.0,27.0,0.3568379253055724
20.0,28.0,0.4156806630572958
19.0,27.0,0.5921522340714495
20.0,28.0,0.4156806630572958
19.0,28.0,0.6588297174919006
20.0,27.0,0.3568379253055724
21.0,27.0,0.16894160627926377
20.0,28.0,0.4156806630572958
21.0,27.0,0.16894160627926377
21.0,28.0,0.21172741438766435
20.0,28.0,0.4156806630572958
21.0,27.0,0.16894160627926377
22.0,27.0,0.05479996378911864
22.0,28.0,0.07473375881192332
21.0,27.0,0.16894160627926377
22.0,28.0,0.07473375881192332
21.0,28.0,0.21172741438766435
22.0,27.0,0.05479996378911864
23.0,27.0,0.004302164813650325
22.0,28.0,0.07473375881192332
23.0,27.0,0.004302164813650325
23.0,28.0,0.011683629149935482
22.0,28.0,0.07473375881192332
23.0,27.0,0.004302164813650325
24.0,27.0,0.015586306274647419
24.0,28.0,0.00806236355304077
23.0,27.0,0.004302164813650325
24.0,28.0,0.00806236355304077
23.0,28.0,0.011683629149935482
24.0,27.0,0.015586306274647419
25.0,27.0,0.06696897474049857
24.0,28.0,0.00806236355304077
25.0,27.0,0.06696897474049857
25.0,28.0,0.05484021178437052
24.0,28.0,0.00806236355304077
25.0,27.0,0.06696897474049857
26.0,27.0,0.1489562027597585
26.0,28.0,0.12956442330868437
25.0,27.0,0.06696897474049857
26.0,28.0,0.12956442330868437
25.0,28.0,0.05484021178437052
26.0,27.0,0.1489562027597585
27.0,27.0,0.24321148448349433
26.0,28.0,0.12956442330868437
27.0,27.0,0.24321148448349433
27.0,28.0,0.2235105923368786
26.0,28.0,0.12956442330868437
27.0,27.0,0.24321148448349433
28.0,27.0,0.345122715283582
28.0,28.0,0.3255003069630679
27.0,27.0,0.24321148448349433
28.0,28.0,0.3255003069630679
27.0,28.0,0.2235105923368786
28.0,27.0,0.345122715283582
29.0,27.0,0.44683031430841036
28.0,28.0,0.3255003069630679
29.0,27.0,0.44683031430841036
29.0,28.0,0.42750825176912344
28.0,28.0,0.3255003069630679
29.0,27.0,0.44683031430841036
30.0,27.0,0.5373173402608121
30.0,28.0,0.5251742134964625
29.0,27.0,0.44683031430841036
30.0,28.0,0.5251742134964625
29.0,28.0,0.42750825176912344
30.0,27.0,0.5373173402608121
31.0,27.0,0.6234650329773009
30.0,28.0,0.5251742134964625
31.0,27.0,0.6234650329773009
31.0,28.0,0.6117822118747765
30.0,28.0,0.5251742134964625
31.0,27.0,0.6234650329773009
32.0,27.0,0.6980611946315303
32.0,28.0,0.6864417695963156
31.0,27.0,0.6234650329773009
32.0,28.0,0.6864417695963156
31.0,28.0,0.6117822118747765
1.0,28.0,0.4308456066780061
2.0,28.0,0.27119636494560057
1.0,29.0,0.939037981934934
2.0,28.0,0.27119636494560057
2.0,29.0,0.8988017177017494
1.0,29.0,0.939037981934934
2.0,28.0,0.27119636494560057
3.0,28.0,0.08532693495207698
3.0,29.0,0.6052624389620599
2.0,28.0,0.27119636494560057
3.0,29.0,0.6052624389620599
2.0,29.0,0.8988017177017494
3.0,28.0,0.08532693495207698
4.0,28.0,0.21503761523984924
3.0,29.0,0.6052624389620599
4.0,28.0,0.21503761523984924
4.0,29.0,0.15151861841732897
3.0,29.0,0.6052624389620599
4.0,28.0,0.21503761523984924
5.0,28.0,0.7067125231526781
5.0,29.0,0.21503761523984918
4.0,28.0,0.21503761523984924
5.0,29.0,0.21503761523984918
4.0,29.0,0.15151861841732897
5.0,28.0,0.7067125231526781
6.0,28.0,0.8897852850597688
5.0,29.0,0.21503761523984918
6.0,28.0,0.8897852850597688
6.0,29.0,0.8087165942871879
5.0,29.0,0.21503761523984918
6.0,28.0,0.8897852850597688
7.0,28.0,0.39989342872480854
7.0,29.0,0.7805074107481282
6.0,28.0,0.8897852850597688
7.0,29.0,0.7805074107481282
6.0,29.0,0.8087165942871879
7.0,28.0,0.39989342872480854
8.0,28.0,0.06904050556458054
7.0,29.0,0.7805074107481282
8.0,28.0,0.06904050556458054
8.0,29.0,0.1602796850315766
7.0,29.0,0.7805074107481282
8.0,28.0,0.06904050556458054
9.0,28.0,0.4744000404375219
9.0,29.0,0.2075001623941582
8.0,28.0,0.06904050556458054
9.0,29.0,0.2075001623941582
8.0,29.0,0.1602796850315766
9.0,28.0,0.4744000404375219
10.0,28.0,0.935997088718623
9.0,29.0,0.2075001623941582
10.0,28.0,0.935997088718623
10.0,29.0,0.8003063663330962
9.0,29.0,0.2075001623941582
10.0,28.0,0.935997088718623
11.0,28.0,0.7729198385593147
11.0,29.0,0.9076538659721836
10.0,28.0,0.935997088718623
11.0,29.0,0.9076538659721836
10.0,29.0,0.8003063663330962
11.0,28.0,0.7729198385593147
12.0,28.0,0.268352977811941
11.0,29.0,0.9076538659721836
12.0,28.0,0.268352977811941
12.0,29.0,0.4431604071769318
11.0,29.0,0.9076538659721836
12.0,28.0,0.268352977811941
13.0,28.0,0.023181862196448716
13.0,29.0,0.05208035670738198
12.0,28.0,0.268352977811941
13.0,29.0,0.05208035670738198
12.0,29.0,0.4431604071769318
13.0,28.0,0.023181862196448716
14.0,28.0,0.20819394817136044
13.0,29.0,0.05208035670738198
14.0,28.0,0.20819394817136044
14.0,29.0,0.11747764165437904
13.0,29.0,0.05208035670738198
14.0,28.0,0.20819394817136044
15.0,28.0,0.5960706393857621
15.0,29.0,0.48640779049685356
14.0,28.0,0.20819394817136044
15.0,29.0,0.48640779049685356
14.0,29.0,0.11747764165437904
15.0,28.0,0.5960706393857621
16.0,28.0,0.8979649596937084
15.0,29.0,0.48640779049685356
16.0,28.0,0.8979649596937084
16.0,29.0,0.8391910846811493
15.0,29.0,0.48640779049685356
16.0,28.0,0.8979649596937084
17.0,28.0,0.9882413418266038
17.0,29.0,0.9881550638708584
16.0,28.0,0.8979649596937084
17.0,29.0,0.9881550638708584
16.0,29.0,0.8391910846811493
17.0,28.0,0.9882413418266038
18.0,28.0,0.8784330532808317
17.0,29.0,0.9881550638708584
18.0,28.0,0.8784330532808317
18.0,29.0,0.9176850617866654
17.0,29.0,0.9881550638708584
18.0,28.0,0.8784330532808317
19.0,28.0,0.6588297174919006
19.0,29.0,0.7097382240013425
18.0,28.0,0.8784330532808317
19.0,29.0,0.7097382240013425
18.0,29.0,0.9176850617866654
19.0,28.0,0.6588297174919006
20.0,28.0,0.4156806630572958
19.0,29.0,0.7097382240013425
20.0,28.0,0.4156806630572958
20.0,29.0,0.4627768678489449
19.0,29.0,0.7097382240013425
20.0,28.0,0.4156806630572958
21.0,28.0,0.21172741438766435
21.0,29.0,0.2469738227289566
20.0,28.0,0.4156806630572958
21.0,29.0,0.2469738227289566
20.0,29.0,0.4627768678489449
21.0,28.0,0.21172741438766435
22.0,28.0,0.07473375881192332
21.0,29.0,0.2469738227289566
22.0,28.0,0.07473375881192332
22.0,29.0,0.09408655375485621
21.0,29.0,0.2469738227289566
22.0,28.0,0.07473375881192332
23.0,28.0,0.011683629149935482
23.0,29.0,0.015835417924120652
22.0,28.0,0.07473375881192332
23.0,29.0,0.015835417924120652
22.0,29.0,0.09408655375485621
23.0,28.0,0.011683629149935482
24.0,28.0,0.00806236355304077
23.0,29.0,0.015835417924120652
24.0,28.0,0.00806236355304077
24.0,29.0,0.0038864416819194337
23.0,29.0,0.015835417924120652
24.0,28.0,0.00806236355304077
25.0,28.0,0.05484021178437052
25.0,29.0,0.043204049926506415
24.0,28.0,0.00806236355304077
25.0,29.0,0.043204049926506415
24.0,29.0,0.0038864416819194337
25.0,28.0,0.05484021178437052
26.0,28.0,0.12956442330868437
25.0,29.0,0.043204049926506415
26.0,28.0,0.12956442330868437
26.0,29.0,0.11761662775001336
25.0,29.0,0.043204049926506415
26.0,28.0,0.12956442330868437
27.0,28.0,0.2235105923368786
27.0,29.0,0.21175353994730875
26.0,28.0,0.12956442330868437
27.0,29.0,0.21175353994730875
26.0,29.0,0.11761662775001336
27.0,28.0,0.2235105923368786
28.0,28.0,0.3255003069630679
27.0,29.0,0.21175353994730875
28.0,28.0,0.3255003069630679
28.0,29.0,0.31373802212754304
27.0,29.0,0.21175353994730875
28.0,28.0,0.3255003069630679
29.0,28.0,0.42750825176912344
29.0,29.0,0.41553339890453816
28.0,28.0,0.3255003069630679
29.0,29.0,0.41553339890453816
28.0,29.0,0.31373802212754304
29.0,28.0,0.42750825176912344
30.0,28.0,0.5251742134964625
29.0,29.0,0.41553339890453816
30.0,28.0,0.5251742134964625
30.0,29.0,0.5098498845573374
29.0,29.0,0.41553339890453816
30.0,28.0,0.5251742134964625
31.0,28.0,0.6117822118747765
31.0,29.0,0.6000030296678988
30.0,28.0,0.5251742134964625
31.0,29.0,0.6000030296678988
30.0,29.0,0.5098498845573374
31.0,28.0,0.6117822118747765
32.0,28.0,0.6864417695963156
31.0,29.0,0.6000030296678988
32.0,28.0,0.6864417695963156
32.0,29.0,0.6784044134679267
31.0,29.0,0.6000030296678988
1.0,29.0,0.939037981934934
2.0,29.0,0.8988017177017494
2.0,30.0,0.7596669154619038
1.0,29.0,0.939037981934934
2.0,30.0,0.7596669154619038
1.0,30.0,0.5493834189003712
2.0,29.0,0.8988017177017494
3.0,29.0,0.6052624389620599
2.0,30.0,0.7596669154619038
3.0,29.0,0.6052624389620599
3.0,30.0,0.9457143886417576
2.0,30.0,0.7596669154619038
3.0,29.0,0.6052624389620599
4.0,29.0,0.15151861841732897
4.0,30.0,0.6052624389620598
3.0,29.0,0.6052624389620599
4.0,30.0,0.6052624389620598
3.0,30.0,0.9457143886417576
4.0,29.0,0.15151861841732897
5.0,29.0,0.21503761523984918
4.0,30.0,0.6052624389620598
5.0,29.0,0.21503761523984918
5.0,30.0,0.085326934952077
4.0,30.0,0.6052624389620598
5.0,29.0,0.21503761523984918
6.0,29.0,0.8087165942871879
6.0,30.0,0.4532078124079591
5.0,29.0,0.21503761523984918
6.0,30.0,0.4532078124079591
5.0,30.0,0.085326934952077
6.0,29.0,0.8087165942871879
7.0,29.0,0.7805074107481282
6.0,30.0,0.4532078124079591
7.0,29.0,0.7805074107481282
7.0,30.0,0.9300482280940343
6.0,30.0,0.4532078124079591
7.0,29.0,0.7805074107481282
8.0,29.0,0.1602796850315766
8.0,30.0,0.40390942640441
7.0,29.0,0.7805074107481282
8.0,30.0,0.40390942640441
7.0,30.0,0.9300482280940343
8.0,29.0,0.1602796850315766
9.0,29.0,0.2075001623941582
8.0,30.0,0.40390942640441
9.0,29.0,0.2075001623941582
9.0,30.0,0.07402775803447416
8.0,30.0,0.40390942640441
9.0,29.0,0.2075001623941582
10.0,29.0,0.8003063663330962
10.0,30.0,0.6196822908394496
9.0,29.0,0.2075001623941582
10.0,30.0,0.6196822908394496
9.0,30.0,0.07402775803447416
10.0,29.0,0.8003063663330962
11.0,29.0,0.9076538659721836
10.0,30.0,0.6196822908394496
11.0,29.0,0.9076538659721836
11.0,30.0,0.9571944514899847
10.0,30.0,0.6196822908394496
11.0,29.0,0.9076538659721836
12.0,29.0,0.4431604071769318
12.0,30.0,0.5873212467186465
11.0,29.0,0.9076538659721836
12.0,30.0,0.5873212467186465
11.0,30.0,0.9571944514899847
12.0,29.0,0.4431604071769318
13.0,29.0,0.05208035670738198
12.0,30.0,0.5873212467186465
13.0,29.0,0.05208035670738198
13.0,30.0,0.10977754267813085
12.0,30.0,0.5873212467186465
13.0,29.0,0.05208035670738198
14.0,29.0,0.11747764165437904
14.0,30.0,0.06711561653656199
13.0,29.0,0.05208035670738198
14.0,30.0,0.06711561653656199
13.0,30.0,0.10977754267813085
14.0,29.0,0.11747764165437904
15.0,29.0,0.48640779049685356
14.0,30.0,0.06711561653656199
15.0,29.0,0.48640779049685356
15.0,30.0,0.39988271328585034
14.0,30.0,0.06711561653656199
15.0,29.0,0.48640779049685356
16.0,29.0,0.8391910846811493
16.0,30.0,0.780708581529492
15.0,29.0,0.48640779049685356
16.0,30.0,0.780708581529492
15.0,30.0,0.39988271328585034
16.0,29.0,0.8391910846811493
17.0,29.0,0.9881550638708584
16.0,30.0,0.780708581529492
17.0,29.0,0.9881550638708584
17.0,30.0,0.9804053884625903
16.0,30.0,0.780708581529492
17.0,29.0,0.9881550638708584
18.0,29.0,0.9176850617866654
18.0,30.0,0.9447862507403172
17.0,29.0,0.9881550638708584
18.0,30.0,0.9447862507403172
17.0,30.0,0.9804053884625903
18.0,29.0,0.9176850617866654
19.0,29.0,0.7097382240013425
18.0,30.0,0.9447862507403172
19.0,29.0,0.7097382240013425
19.0,30.0,0.7491002513838162
18.0,30.0,0.9447862507403172
19.0,29.0,0.7097382240013425
20.0,29.0,0.4627768678489449
20.0,30.0,0.5017358564172251
19.0,29.0,0.7097382240013425
20.0,30.0,0.5017358564172251
19.0,30.0,0.7491002513838162
20.0,29.0,0.4627768678489449
21.0,29.0,0.2469738227289566
20.0,30.0,0.5017358564172251
21.0,29.0,0.2469738227289566
21.0,30.0,0.27454721612295346
20.0,30.0,0.5017358564172251
21.0,29.0,0.2469738227289566
22.0,29.0,0.09408655375485621
22.0,30.0,0.10988894371201954
21.0,29.0,0.2469738227289566
22.0,30.0,0.10988894371201954
21.0,30.0,0.27454721612295346
22.0,29.0,0.09408655375485621
23.0,29.0,0.015835417924120652
22.0,30.0,0.10988894371201954
23.0,29.0,0.015835417924120652
23.0,30.0,0.023504273489208402
22.0,30.0,0.10988894371201954
23.0,29.0,0.015835417924120652
24.0,29.0,0.0038864416819194337
24.0,30.0,0.003907927236828405
23.0,29.0,0.015835417924120652
24.0,30.0,0.003907927236828405
23.0,30.0,0.023504273489208402
24.0,29.0,0.0038864416819194337
25.0,29.0,0.043204049926506415
24.0,30.0,0.003907927236828405
25.0,29.0,0.043204049926506415
25.0,30.0,0.03526399969047168
24.0,30.0,0.003907927236828405
25.0,29.0,0.043204049926506415
26.0,29.0,0.11761662775001336
26.0,30.0,0.10603923813106579
25.0,29.0,0.043204049926506415
26.0,30.0,0.10603923813106579
25.0,30.0,0.03526399969047168
26.0,29.0,0.11761662775001336
27.0,29.0,0.21175353994730875
26.0,30.0,0.10603923813106579
27.0,29.0,0.21175353994730875
27.0,30.0,0.19998149885551114
26.0,30.0,0.10603923813106579
27.0,29.0,0.21175353994730875
28.0,29.0,0.31373802212754304
28.0,30.0,0.30196433179182514
27.0,29.0,0.21175353994730875
28.0,30.0,0.30196433179182514
27.0,30.0,0.19998149885551114
28.0,29.0,0.31373802212754304
29.0,29.0,0.41553339890453816
28.0,30.0,0.30196433179182514
29.0,29.0,0.41553339890453816
29.0,30.0,0.40394129979364946
28.0,30.0,0.30196433179182514
29.0,29.0,0.41553339890453816
30.0,29.0,0.5098498845573374
30.0,30.0,0.5018750569685436
29.0,29.0,0.41553339890453816
30.0,30.0,0.5018750569685436
29.0,30.0,0.40394129979364946
30.0,29.0,0.5098498845573374
31.0,29.0,0.6000030296678988
30.0,30.0,0.5018750569685436
31.0,29.0,0.6000030296678988
31.0,30.0,0.5921319011053247
30.0,30.0,0.5018750569685436
31.0,29.0,0.6000030296678988
32.0,29.0,0.6784044134679267
32.0,30.0,0.6707384251390426
31.0,29.0,0.6000030296678988
32.0,30.0,0.6707384251390426
31.0,30.0,0.5921319011053247
1.0,30.0,0.5493834189003712
2.0,30.0,0.7596669154619038
1.0,31.0,0.10588990543484461
2.0,30.0,0.7596669154619038
2.0,31.0,0.30541373246492115
1.0,31.0,0.10588990543484461
2.0,30.0,0.7596669154619038
3.0,30.0,0.9457143886417576
3.0,31.0,0.7596669154619039
2.0,30.0,0.7596669154619038
3.0,31.0,0.7596669154619039
2.0,31.0,0.30541373246492115
3.0,30.0,0.9457143886417576
4.0,30.0,0.6052624389620598
3.0,31.0,0.7596669154619039
4.0,30.0,0.6052624389620598
4.0,31.0,0.8988017177017494
3.0,31.0,0.7596669154619039
4.0,30.0,0.6052624389620598
5.0,30.0,0.085326934952077
5.0,31.0,0.27119636494560057
4.0,30.0,0.6052624389620598
5.0,31.0,0.27119636494560057
4.0,31.0,0.8988017177017494
5.0,30.0,0.085326934952077
6.0,30.0,0.4532078124079591
5.0,31.0,0.27119636494560057
6.0,30.0,0.4532078124079591
6.0,31.0,0.20293176023884865
5.0,31.0,0.27119636494560057
6.0,30.0,0.4532078124079591
7.0,30.0,0.9300482280940343
7.0,31.0,0.8763064172326603
6.0,30.0,0.4532078124079591
7.0,31.0,0.8763064172326603
6.0,31.0,0.20293176023884865
7.0,30.0,0.9300482280940343
8.0,30.0,0.40390942640441
7.0,31.0,0.8763064172326603
8.0,30.0,0.40390942640441
8.0,31.0,0.6047722180657338
7.0,31.0,0.8763064172326603
8.0,30.0,0.40390942640441
9.0,30.0,0.07402775803447416
9.0,31.0,0.06096718081103804
8.0,30.0,0.40390942640441
9.0,31.0,0.06096718081103804
8.0,31.0,0.6047722180657338
9.0,30.0,0.07402775803447416
10.0,30.0,0.6196822908394496
9.0,31.0,0.06096718081103804
10.0,30.0,0.6196822908394496
10.0,31.0,0.47390723269895507
9.0,31.0,0.06096718081103804
10.0,30.0,0.6196822908394496
11.0,30.0,0.9571944514899847
11.0,31.0,0.95195035506049
10.0,30.0,0.6196822908394496
11.0,31.0,0.95195035506049
10.0,31.0,0.47390723269895507
11.0,30.0,0.9571944514899847
12.0,30.0,0.5873212467186465
11.0,31.0,0.95195035506049
12.0,30.0,0.5873212467186465
12.0,31.0,0.682791420002838
11.0,31.0,0.95195035506049
12.0,30.0,0.5873212467186465
13.0,30.0,0.10977754267813085
13.0,31.0,0.16438756201748622
12.0,30.0,0.5873212467186465
13.0,31.0,0.16438756201748622
12.0,31.0,0.682791420002838
13.0,30.0,0.10977754267813085
14.0,30.0,0.06711561653656199
13.0,31.0,0.16438756201748622
14.0,30.0,0.06711561653656199
14.0,31.0,0.039094967804951204
13.0,31.0,0.16438756201748622
14.0,30.0,0.06711561653656199
15.0,30.0,0.39988271328585034
15.0,31.0,0.341685255928458
14.0,30.0,0.06711561653656199
15.0,31.0,0.341685255928458
14.0,31.0,0.039094967804951204
15.0,30.0,0.39988271328585034
16.0,30.0,0.780708581529492
15.0,31.0,0.341685255928458
16.0,30.0,0.780708581529492
16.0,31.0,0.7410754219052336
15.0,31.0,0.341685255928458
16.0,30.0,0.780708581529492
17.0,30.0,0.9804053884625903
17.0,31.0,0.9685442658376638
16.0,30.0,0.780708581529492
17.0,31.0,0.9685442658376638
16.0,31.0,0.7410754219052336
17.0,30.0,0.9804053884625903
18.0,30.0,0.9447862507403172
17.0,31.0,0.9685442658376638
18.0,30.0,0.9447862507403172
18.0,31.0,0.9569650746541284
17.0,31.0,0.9685442658376638
18.0,30.0,0.9447862507403172
19.0,30.0,0.7491002513838162
19.0,31.0,0.7761052796863017
18.0,30.0,0.9447862507403172
19.0,31.0,0.7761052796863017
18.0,31.0,0.9569650746541284
19.0,30.0,0.7491002513838162
20.0,30.0,0.5017358564172251
19.0,31.0,0.7761052796863017
20.0,30.0,0.5017358564172251
20.0,31.0,0.5255963338812545
19.0,31.0,0.7761052796863017
20.0,30.0,0.5017358564172251
21.0,30.0,0.27454721612295346
21.0,31.0,0.2938936071957701
20.0,30.0,0.5017358564172251
21.0,31.0,0.2938936071957701
20.0,31.0,0.5255963338812545
21.0,30.0,0.27454721612295346
22.0,30.0,0.10988894371201954
21.0,31.0,0.2938936071957701
22.0,30.0,0.10988894371201954
22.0,31.0,0.12158646181167991
21.0,31.0,0.2938936071957701
22.0,30.0,0.10988894371201954
23.0,30.0,0.023504273489208402
23.0,31.0,0.027532115531040405
22.0,30.0,0.10988894371201954
23.0,31.0,0.027532115531040405
22.0,31.0,0.12158646181167991
23.0,30.0,0.023504273489208402
24.0,30.0,0.003907927236828405
23.0,31.0,0.027532115531040405
24.0,30.0,0.003907927236828405
24.0,31.0,0.003890894947029595
23.0,31.0,0.027532115531040405
24.0,30.0,0.003907927236828405
25.0,30.0,0.03526399969047168
25.0,31.0,0.03152392567484137
24.0,30.0,0.003907927236828405
25.0,31.0,0.03152392567484137
24.0,31.0,0.003890894947029595
25.0,30.0,0.03526399969047168
26.0,30.0,0.10603923813106579
25.0,31.0,0.03152392567484137
26.0,30.0,0.10603923813106579
26.0,31.0,0.10191640581276855
25.0,31.0,0.03152392567484137
26.0,30.0,0.10603923813106579
27.0,30.0,0.19998149885551114
27.0,31.0,0.19222960974602038
26.0,30.0,0.10603923813106579
27.0,31.0,0.19222960974602038
26.0,31.0,0.10191640581276855
27.0,30.0,0.19998149885551114
28.0,30.0,0.30196433179182514
27.0,31.0,0.19222960974602038
28.0,30.0,0.30196433179182514
28.0,31.0,0.29411175869267825
27.0,31.0,0.19222960974602038
28.0,30.0,0.30196433179182514
29.0,30.0,0.40394129979364946
29.0,31.0,0.39607671285051677
28.0,30.0,0.30196433179182514
29.0,31.0,0.39607671285051677
28.0,31.0,0.29411175869267825
29.0,30.0,0.40394129979364946
30.0,30.0,0.5018750569685436
29.0,31.0,0.39607671285051677
30.0,30.0,0.5018750569685436
30.0,31.0,0.49409310346409036
29.0,31.0,0.39607671285051677
30.0,30.0,0.5018750569685436
31.0,30.0,0.5921319011053247
31.0,31.0,0.5845457729998376
30.0,30.0,0.5018750569685436
31.0,31.0,0.5845457729998376
30.0,31.0,0.49409310346409036
31.0,30.0,0.5921319011053247
32.0,30.0,0.6707384251390426
31.0,31.0,0.5845457729998376
32.0,30.0,0.6707384251390426
32.0,31.0,0.6665904070214828
31.0,31.0,0.5845457729998376
1.0,31.0,0.10588990543484461
2.0,31.0,0.30541373246492115
2.0,32.0,0.10588990543484461
1.0,31.0,0.10588990543484461
2.0,32.0,0.10588990543484461
1.0,32.0,0.002611861587077943
2.0,31.0,0.30541373246492115
3.0,31.0,0.7596669154619039
2.0,32.0,0.10588990543484461
3.0,31.0,0.7596669154619039
3.0,32.0,0.549383418900371
2.0,32.0,0.10588990543484461
3.0,31.0,0.7596669154619039
4.0,31.0,0.8988017177017494
4.0,32.0,0.9390379819349335
3.0,31.0,0.7596669154619039
4.0,32.0,0.9390379819349335
3.0,32.0,0.549383418900371
4.0,31.0,0.8988017177017494
5.0,31.0,0.27119636494560057
4.0,32.0,0.9390379819349335
5.0,31.0,0.27119636494560057
5.0,32.0,0.4308456066780061
4.0,32.0,0.9390379819349335
5.0,31.0,0.27119636494560057
6.0,31.0,0.20293176023884865
6.0,32.0,0.1288141649005375
5.0,31.0,0.27119636494560057
6.0,32.0,0.1288141649005375
5.0,32.0,0.4308456066780061
6.0,31.0,0.20293176023884865
7.0,31.0,0.8763064172326603
6.0,32.0,0.1288141649005375
7.0,31.0,0.8763064172326603
7.0,32.0,0.8081178998944831
6.0,32.0,0.1288141649005375
7.0,31.0,0.8763064172326603
8.0,31.0,0.6047722180657338
8.0,32.0,0.6878248685670107
7.0,31.0,0.8763064172326603
8.0,32.0,0.6878248685670107
7.0,32.0,0.8081178998944831
8.0,31.0,0.6047722180657338
9.0,31.0,0.06096718081103804
8.0,32.0,0.6878248685670107
9.0,31.0,0.06096718081103804
9.0,32.0,0.0745034261999623
8.0,32.0,0.6878248685670107
9.0,31.0,0.06096718081103804
10.0,31.0,0.47390723269895507
10.0,32.0,0.40992514560744403
9.0,31.0,0.06096718081103804
10.0,32.0,0.40992514560744403
9.0,32.0,0.0745034261999623
10.0,31.0,0.47390723269895507
11.0,31.0,0.95195035506049
10.0,32.0,0.40992514560744403
11.0,31.0,0.95195035506049
11.0,32.0,0.9410945224725731
10.0,32.0,0.40992514560744403
11.0,31.0,0.95195035506049
12.0,31.0,0.682791420002838
12.0,32.0,0.7263732079340314
11.0,31.0,0.95195035506049
12.0,32.0,0.7263732079340314
11.0,32.0,0.9410945224725731
12.0,31.0,0.682791420002838
13.0,31.0,0.16438756201748622
12.0,32.0,0.7263732079340314
13.0,31.0,0.16438756201748622
13.0,32.0,0.19631726392944238
12.0,32.0,0.7263732079340314
13.0,31.0,0.16438756201748622
14.0,31.0,0.039094967804951204
14.0,32.0,0.03218175577964808
13.0,31.0,0.16438756201748622
14.0,32.0,0.03218175577964808
13.0,32.0,0.19631726392944238
14.0,31.0,0.039094967804951204
15.0,31.0,0.341685255928458
14.0,32.0,0.03218175577964808
15.0,31.0,0.341685255928458
15.0,32.0,0.31353404546505614
14.0,32.0,0.03218175577964808
15.0,31.0,0.341685255928458
16.0,31.0,0.7410754219052336
16.0,32.0,0.7181176181553112
15.0,31.0,0.341685255928458
16.0,32.0,0.7181176181553112
15.0,32.0,0.31353404546505614
16.0,31.0,0.7410754219052336
17.0,31.0,0.9685442658376638
16.0,32.0,0.7181176181553112
17.0,31.0,0.9685442658376638
17.0,32.0,0.9607979373471278
16.0,32.0,0.7181176181553112
17.0,31.0,0.9685442658376638
18.0,31.0,0.9569650746541284
18.0,32.0,0.9642382098469623
17.0,31.0,0.9685442658376638
18.0,32.0,0.9642382098469623
17.0,32.0,0.9607979373471278
18.0,31.0,0.9569650746541284
19.0,31.0,0.7761052796863017
18.0,32.0,0.9642382098469623
19.0,31.0,0.7761052796863017
19.0,32.0,0.7883734330284213
18.0,32.0,0.9642382098469623
19.0,31.0,0.7761052796863017
20.0,31.0,0.5255963338812545
20.0,32.0,0.5407170932629045
19.0,31.0,0.7761052796863017
20.0,32.0,0.5407170932629045
19.0,32.0,0.7883734330284213
20.0,31.0,0.5255963338812545
21.0,31.0,0.2938936071957701
20.0,32.0,0.5407170932629045
21.0,31.0,0.2938936071957701
21.0,32.0,0.3020494165469799
20.0,32.0,0.5407170932629045
21.0,31.0,0.2938936071957701
22.0,31.0,0.12158646181167991
22.0,32.0,0.1292556349582662
21.0,31.0,0.2938936071957701
22.0,32.0,0.1292556349582662
21.0,32.0,0.3020494165469799
22.0,31.0,0.12158646181167991
23.0,31.0,0.027532115531040405
22.0,32.0,0.1292556349582662
23.0,31.0,0.027532115531040405
23.0,32.0,0.03135960282863177
22.0,32.0,0.1292556349582662
23.0,31.0,0.027532115531040405
24.0,31.0,0.003890894947029595
24.0,32.0,0.004070782389013118
23.0,31.0,0.027532115531040405
24.0,32.0,0.004070782389013118
23.0,32.0,0.03135960282863177
24.0,31.0,0.003890894947029595
25.0,31.0,0.03152392567484137
24.0,32.0,0.004070782389013118
25.0,31.0,0.03152392567484137
25.0,32.0,0.03132225733315224
24.0,32.0,0.004070782389013118
25.0,31.0,0.03152392567484137
26.0,31.0,0.10191640581276855
26.0,32.0,0.09819074885171253
25.0,31.0,0.03152392567484137
26.0,32.0,0.09819074885171253
25.0,32.0,0.03132225733315224
26.0,31.0,0.10191640581276855
27.0,31.0,0.19222960974602038
26.0,32.0,0.09819074885171253
27.0,31.0,0.19222960974602038
27.0,32.0,0.18821086815064397
26.0,32.0,0.09819074885171253
27.0,31.0,0.19222960974602038
28.0,31.0,0.29411175869267825
28.0,32.0,0.29019216286812677
27.0,31.0,0.19222960974602038
28.0,32.0,0.29019216286812677
27.0,32.0,0.18821086815064397
28.0,31.0,0.29411175869267825
29.0,31.0,0.39607671285051677
28.0,32.0,0.29019216286812677
29.0,31.0,0.39607671285051677
29.0,32.0,0.3921449820045095
28.0,32.0,0.29019216286812677
29.0,31.0,0.39607671285051677
30.0,31.0,0.49409310346409036
30.0,32.0,0.4903459999257445
29.0,31.0,0.39607671285051677
30.0,32.0,0.4903459999257445
29.0,32.0,0.3921449820045095
30.0,31.0,0.49409310346409036
31.0,31.0,0.5845457729998376
30.0,32.0,0.4903459999257445
31.0,31.0,0.5845457729998376
31.0,32.0,0.5842374882075582
30.0,32.0,0.4903459999257445
31.0,31.0,0.5845457729998376
32.0,31.0,0.6665904070214828
32.0,32.0,0.6630459289172147
31.0,31.0,0.5845457729998376
32.0,32.0,0.6630459289172147
31.0,32.0,0.5842374882075582


==> image-mesh-interpolation32_l2_pixel.csv <==
x,y,f_xy
1.0,1.0,0.6627450980392157
2.0,1.0,0.6666666666666666
2.0,2.0,0.5843137254901961
1.0,1.0,0.6627450980392157
2.0,2.0,0.5843137254901961
1.0,2.0,0.5843137254901961
2.0,1.0,0.6666666666666666
3.0,1.0,0.6705882352941176
2.0,2.0,0.5843137254901961
3.0,1.0,0.6705882352941176
3.0,2.0,0.592156862745098
2.0,2.0,0.5843137254901961
3.0,1.0,0.6705882352941176
4.0,1.0,0.6784313725490196
4.0,2.0,0.6
3.0,1.0,0.6705882352941176
4.0,2.0,0.6
3.0,2.0,0.592156862745098
4.0,1.0,0.6784313725490196
5.0,1.0,0.6862745098039216
4.0,2.0,0.6
5.0,1.0,0.6862745098039216
5.0,2.0,0.611764705882353
4.0,2.0,0.6
5.0,1.0,0.6862745098039216
6.0,1.0,0.6980392156862745
6.0,2.0,0.6235294117647059
5.0,1.0,0.6862745098039216
6.0,2.0,0.6235294117647059
5.0,2.0,0.611764705882353
6.0,1.0,0.6980392156862745
7.0,1.0,0.7137254901960784
6.0,2.0,0.6235294117647059
7.0,1.0,0.7137254901960784
7.0,2.0,0.6392156862745098
6.0,2.0,0.6235294117647059
7.0,1.0,0.7137254901960784
8.0,1.0,0.7254901960784313
8.0,2.0,0.6588235294117647
7.0,1.0,0.7137254901960784
8.0,2.0,0.6588235294117647
7.0,2.0,0.6392156862745098
8.0,1.0,0.7254901960784313
9.0,1.0,0.7450980392156863
8.0,2.0,0.6588235294117647
9.0,1.0,0.7450980392156863
9.0,2.0,0.6745098039215687
8.0,2.0,0.6588235294117647
9.0,1.0,0.7450980392156863
10.0,1.0,0.7607843137254902
10.0,2.0,0.6980392156862746
9.0,1.0,0.7450980392156863
10.0,2.0,0.6980392156862746
9.0,2.0,0.6745098039215687
10.0,1.0,0.7607843137254902
11.0,1.0,0.7803921568627451
10.0,2.0,0.6980392156862746
11.0,1.0,0.7803921568627451
11.0,2.0,0.7176470588235294
10.0,2.0,0.6980392156862746
11.0,1.0,0.7803921568627451
12.0,1.0,0.796078431372549
12.0,2.0,0.7411764705882353
11.0,1.0,0.7803921568627451
12.0,2.0,0.7411764705882353
11.0,2.0,0.7176470588235294
12.0,1.0,0.796078431372549
13.0,1.0,0.8156862745098039
12.0,2.0,0.7411764705882353
13.0,1.0,0.8156862745098039
13.0,2.0,0.7647058823529411
12.0,2.0,0.7411764705882353
13.0,1.0,0.8156862745098039
14.0,1.0,0.8352941176470589
14.0,2.0,0.788235294117647
13.0,1.0,0.8156862745098039
14.0,2.0,0.788235294117647
13.0,2.0,0.7647058823529411
14.0,1.0,0.8352941176470589
15.0,1.0,0.8549019607843137
14.0,2.0,0.788235294117647
15.0,1.0,0.8549019607843137
15.0,2.0,0.8117647058823529
14.0,2.0,0.788235294117647
15.0,1.0,0.8549019607843137
16.0,1.0,0.8705882352941177
16.0,2.0,0.8313725490196078
15.0,1.0,0.8549019607843137
16.0,2.0,0.8313725490196078
15.0,2.0,0.8117647058823529
16.0,1.0,0.8705882352941177
17.0,1.0,0.8901960784313725
16.0,2.0,0.8313725490196078
17.0,1.0,0.8901960784313725
17.0,2.0,0.8549019607843137
16.0,2.0,0.8313725490196078
17.0,1.0,0.8901960784313725
18.0,1.0,0.9058823529411765
18.0,2.0,0.8745098039215689
17.0,1.0,0.8901960784313725
18.0,2.0,0.8745098039215689
17.0,2.0,0.8549019607843137
18.0,1.0,0.9058823529411765
19.0,1.0,0.9215686274509803
18.0,2.0,0.8745098039215689
19.0,1.0,0.9215686274509803
19.0,2.0,0.8941176470588236
18.0,2.0,0.8745098039215689
19.0,1.0,0.9215686274509803
20.0,1.0,0.9372549019607843
20.0,2.0,0.9098039215686275
19.0,1.0,0.9215686274509803
20.0,2.0,0.9098039215686275
19.0,2.0,0.8941176470588236
20.0,1.0,0.9372549019607843
21.0,1.0,0.9490196078431372
20.0,2.0,0.9098039215686275
21.0,1.0,0.9490196078431372
21.0,2.0,0.9294117647058824
20.0,2.0,0.9098039215686275
21.0,1.0,0.9490196078431372
22.0,1.0,0.9607843137254902
22.0,2.0,0.9411764705882354
21.0,1.0,0.9490196078431372
22.0,2.0,0.9411764705882354
21.0,2.0,0.9294117647058824
22.0,1.0,0.9607843137254902
23.0,1.0,0.9686274509803922
22.0,2.0,0.9411764705882354
23.0,1.0,0.9686274509803922
23.0,2.0,0.9568627450980393
22.0,2.0,0.9411764705882354
23.0,1.0,0.9686274509803922
24.0,1.0,0.9764705882352941
24.0,2.0,0.9647058823529412
23.0,1.0,0.9686274509803922
24.0,2.0,0.9647058823529412
23.0,2.0,0.9568627450980393
24.0,1.0,0.9764705882352941
25.0,1.0,0.984313725490196
24.0,2.0,0.9647058823529412
25.0,1.0,0.984313725490196
25.0,2.0,0.9764705882352941
24.0,2.0,0.9647058823529412
25.0,1.0,0.984313725490196
26.0,1.0,0.9921568627450981
26.0,2.0,0.984313725490196
25.0,1.0,0.984313725490196
26.0,2.0,0.984313725490196
25.0,2.0,0.9764705882352941
26.0,1.0,0.9921568627450981
27.0,1.0,0.996078431372549
26.0,2.0,0.984313725490196
27.0,1.0,0.996078431372549
27.0,2.0,0.9882352941176471
26.0,2.0,0.984313725490196
27.0,1.0,0.996078431372549
28.0,1.0,0.996078431372549
28.0,2.0,0.996078431372549
27.0,1.0,0.996078431372549
28.0,2.0,0.996078431372549
27.0,2.0,0.9882352941176471
28.0,1.0,0.996078431372549
29.0,1.0,1.0
28.0,2.0,0.996078431372549
29.0,1.0,1.0
29.0,2.0,0.996078431372549
28.0,2.0,0.996078431372549
29.0,1.0,1.0
30.0,1.0,1.0
30.0,2.0,1.0
29.0,1.0,1.0
30.0,2.0,1.0
29.0,2.0,0.996078431372549
30.0,1.0,1.0
31.0,1.0,1.0
30.0,2.0,1.0
31.0,1.0,1.0
31.0,2.0,1.0
30.0,2.0,1.0
31.0,1.0,1.0
32.0,1.0,0.996078431372549
32.0,2.0,1.0
31.0,1.0,1.0
32.0,2.0,1.0
31.0,2.0,1.0
1.0,2.0,0.5843137254901961
2.0,2.0,0.5843137254901961
1.0,3.0,0.49019607843137253
2.0,2.0,0.5843137254901961
2.0,3.0,0.49411764705882355
1.0,3.0,0.49019607843137253
2.0,2.0,0.5843137254901961
3.0,2.0,0.592156862745098
3.0,3.0,0.5019607843137255
2.0,2.0,0.5843137254901961
3.0,3.0,0.5019607843137255
2.0,3.0,0.49411764705882355
3.0,2.0,0.592156862745098
4.0,2.0,0.6
3.0,3.0,0.5019607843137255
4.0,2.0,0.6
4.0,3.0,0.5098039215686274
3.0,3.0,0.5019607843137255
4.0,2.0,0.6
5.0,2.0,0.611764705882353
5.0,3.0,0.5254901960784314
4.0,2.0,0.6
5.0,3.0,0.5254901960784314
4.0,3.0,0.5098039215686274
5.0,2.0,0.611764705882353
6.0,2.0,0.6235294117647059
5.0,3.0,0.5254901960784314
6.0,2.0,0.6235294117647059
6.0,3.0,0.5372549019607843
5.0,3.0,0.5254901960784314
6.0,2.0,0.6235294117647059
7.0,2.0,0.6392156862745098
7.0,3.0,0.5568627450980391
6.0,2.0,0.6235294117647059
7.0,3.0,0.5568627450980391
6.0,3.0,0.5372549019607843
7.0,2.0,0.6392156862745098
8.0,2.0,0.6588235294117647
7.0,3.0,0.5568627450980391
8.0,2.0,0.6588235294117647
8.0,3.0,0.5764705882352941
7.0,3.0,0.5568627450980391
8.0,2.0,0.6588235294117647
9.0,2.0,0.6745098039215687
9.0,3.0,0.6
8.0,2.0,0.6588235294117647
9.0,3.0,0.6
8.0,3.0,0.5764705882352941
9.0,2.0,0.6745098039215687
10.0,2.0,0.6980392156862746
9.0,3.0,0.6
10.0,2.0,0.6980392156862746
10.0,3.0,0.6235294117647059
9.0,3.0,0.6
10.0,2.0,0.6980392156862746
11.0,2.0,0.7176470588235294
11.0,3.0,0.6509803921568628
10.0,2.0,0.6980392156862746
11.0,3.0,0.6509803921568628
10.0,3.0,0.6235294117647059
11.0,2.0,0.7176470588235294
12.0,2.0,0.7411764705882353
11.0,3.0,0.6509803921568628
12.0,2.0,0.7411764705882353
12.0,3.0,0.6745098039215687
11.0,3.0,0.6509803921568628
12.0,2.0,0.7411764705882353
13.0,2.0,0.7647058823529411
13.0,3.0,0.7019607843137255
12.0,2.0,0.7411764705882353
13.0,3.0,0.7019607843137255
12.0,3.0,0.6745098039215687
13.0,2.0,0.7647058823529411
14.0,2.0,0.788235294117647
13.0,3.0,0.7019607843137255
14.0,2.0,0.788235294117647
14.0,3.0,0.7294117647058823
13.0,3.0,0.7019607843137255
14.0,2.0,0.788235294117647
15.0,2.0,0.8117647058823529
15.0,3.0,0.7568627450980392
14.0,2.0,0.788235294117647
15.0,3.0,0.7568627450980392
14.0,3.0,0.7294117647058823
15.0,2.0,0.8117647058823529
16.0,2.0,0.8313725490196078
15.0,3.0,0.7568627450980392
16.0,2.0,0.8313725490196078
16.0,3.0,0.7843137254901961
15.0,3.0,0.7568627450980392
16.0,2.0,0.8313725490196078
17.0,2.0,0.8549019607843137
17.0,3.0,0.8117647058823528
16.0,2.0,0.8313725490196078
17.0,3.0,0.8117647058823528
16.0,3.0,0.7843137254901961
17.0,2.0,0.8549019607843137
18.0,2.0,0.8745098039215689
17.0,3.0,0.8117647058823528
18.0,2.0,0.8745098039215689
18.0,3.0,0.8352941176470589
17.0,3.0,0.8117647058823528
18.0,2.0,0.8745098039215689
19.0,2.0,0.8941176470588236
19.0,3.0,0.8588235294117645
18.0,2.0,0.8745098039215689
19.0,3.0,0.8588235294117645
18.0,3.0,0.8352941176470589
19.0,2.0,0.8941176470588236
20.0,2.0,0.9098039215686275
19.0,3.0,0.8588235294117645
20.0,2.0,0.9098039215686275
20.0,3.0,0.8823529411764706
19.0,3.0,0.8588235294117645
20.0,2.0,0.9098039215686275
21.0,2.0,0.9294117647058824
21.0,3.0,0.9019607843137256
20.0,2.0,0.9098039215686275
21.0,3.0,0.9019607843137256
20.0,3.0,0.8823529411764706
21.0,2.0,0.9294117647058824
22.0,2.0,0.9411764705882354
21.0,3.0,0.9019607843137256
22.0,2.0,0.9411764705882354
22.0,3.0,0.9215686274509803
21.0,3.0,0.9019607843137256
22.0,2.0,0.9411764705882354
23.0,2.0,0.9568627450980393
23.0,3.0,0.9372549019607844
22.0,2.0,0.9411764705882354
23.0,3.0,0.9372549019607844
22.0,3.0,0.9215686274509803
23.0,2.0,0.9568627450980393
24.0,2.0,0.9647058823529412
23.0,3.0,0.9372549019607844
24.0,2.0,0.9647058823529412
24.0,3.0,0.9529411764705882
23.0,3.0,0.9372549019607844
24.0,2.0,0.9647058823529412
25.0,2.0,0.9764705882352941
25.0,3.0,0.9647058823529412
24.0,2.0,0.9647058823529412
25.0,3.0,0.9647058823529412
24.0,3.0,0.9529411764705882
25.0,2.0,0.9764705882352941
26.0,2.0,0.984313725490196
25.0,3.0,0.9647058823529412
26.0,2.0,0.984313725490196
26.0,3.0,0.9725490196078431
25.0,3.0,0.9647058823529412
26.0,2.0,0.984313725490196
27.0,2.0,0.9882352941176471
27.0,3.0,0.984313725490196
26.0,2.0,0.984313725490196
27.0,3.0,0.984313725490196
26.0,3.0,0.9725490196078431
27.0,2.0,0.9882352941176471
28.0,2.0,0.996078431372549
27.0,3.0,0.984313725490196
28.0,2.0,0.996078431372549
28.0,3.0,0.9882352941176471
27.0,3.0,0.984313725490196
28.0,2.0,0.996078431372549
29.0,2.0,0.996078431372549
29.0,3.0,0.996078431372549
28.0,2.0,0.996078431372549
29.0,3.0,0.996078431372549
28.0,3.0,0.9882352941176471
29.0,2.0,0.996078431372549
30.0,2.0,1.0
29.0,3.0,0.996078431372549
30.0,2.0,1.0
30.0,3.0,0.996078431372549
29.0,3.0,0.996078431372549
30.0,2.0,1.0
31.0,2.0,1.0
31.0,3.0,1.0
30.0,2.0,1.0
31.0,3.0,1.0
30.0,3.0,0.996078431372549
31.0,2.0,1.0
32.0,2.0,1.0
31.0,3.0,1.0
32.0,2.0,1.0
32.0,3.0,1.0
31.0,3.0,1.0
1.0,3.0,0.49019607843137253
2.0,3.0,0.49411764705882355
2.0,4.0,0.396078431372549
1.0,3.0,0.49019607843137253
2.0,4.0,0.396078431372549
1.0,4.0,0.39215686274509803
2.0,3.0,0.49411764705882355
3.0,3.0,0.5019607843137255
2.0,4.0,0.396078431372549
3.0,3.0,0.5019607843137255
3.0,4.0,0.403921568627451
2.0,4.0,0.396078431372549
3.0,3.0,0.5019607843137255
4.0,3.0,0.5098039215686274
4.0,4.0,0.4156862745098039
3.0,3.0,0.5019607843137255
4.0,4.0,0.4156862745098039
3.0,4.0,0.403921568627451
4.0,3.0,0.5098039215686274
5.0,3.0,0.5254901960784314
4.0,4.0,0.4156862745098039
5.0,3.0,0.5254901960784314
5.0,4.0,0.42745098039215684
4.0,4.0,0.4156862745098039
5.0,3.0,0.5254901960784314
6.0,3.0,0.5372549019607843
6.0,4.0,0.44705882352941184
5.0,3.0,0.5254901960784314
6.0,4.0,0.44705882352941184
5.0,4.0,0.42745098039215684
6.0,3.0,0.5372549019607843
7.0,3.0,0.5568627450980391
6.0,4.0,0.44705882352941184
7.0,3.0,0.5568627450980391
7.0,4.0,0.4666666666666667
6.0,4.0,0.44705882352941184
7.0,3.0,0.5568627450980391
8.0,3.0,0.5764705882352941
8.0,4.0,0.49019607843137253
7.0,3.0,0.5568627450980391
8.0,4.0,0.49019607843137253
7.0,4.0,0.4666666666666667
8.0,3.0,0.5764705882352941
9.0,3.0,0.6
8.0,4.0,0.49019607843137253
9.0,3.0,0.6
9.0,4.0,0.5137254901960784
8.0,4.0,0.49019607843137253
9.0,3.0,0.6
10.0,3.0,0.6235294117647059
10.0,4.0,0.5411764705882353
9.0,3.0,0.6
10.0,4.0,0.5411764705882353
9.0,4.0,0.5137254901960784
10.0,3.0,0.6235294117647059
11.0,3.0,0.6509803921568628
10.0,4.0,0.5411764705882353
11.0,3.0,0.6509803921568628
11.0,4.0,0.5725490196078431
10.0,4.0,0.5411764705882353
11.0,3.0,0.6509803921568628
12.0,3.0,0.6745098039215687
12.0,4.0,0.6039215686274509
11.0,3.0,0.6509803921568628
12.0,4.0,0.6039215686274509
11.0,4.0,0.5725490196078431
12.0,3.0,0.6745098039215687
13.0,3.0,0.7019607843137255
12.0,4.0,0.6039215686274509
13.0,3.0,0.7019607843137255
13.0,4.0,0.6352941176470588
12.0,4.0,0.6039215686274509
13.0,3.0,0.7019607843137255
14.0,3.0,0.7294117647058823
14.0,4.0,0.6666666666666666
13.0,3.0,0.7019607843137255
14.0,4.0,0.6666666666666666
13.0,4.0,0.6352941176470588
14.0,3.0,0.7294117647058823
15.0,3.0,0.7568627450980392
14.0,4.0,0.6666666666666666
15.0,3.0,0.7568627450980392
15.0,4.0,0.6980392156862745
14.0,4.0,0.6666666666666666
15.0,3.0,0.7568627450980392
16.0,3.0,0.7843137254901961
16.0,4.0,0.7294117647058823
15.0,3.0,0.7568627450980392
16.0,4.0,0.7294117647058823
15.0,4.0,0.6980392156862745
16.0,3.0,0.7843137254901961
17.0,3.0,0.8117647058823528
16.0,4.0,0.7294117647058823
17.0,3.0,0.8117647058823528
17.0,4.0,0.7607843137254902
16.0,4.0,0.7294117647058823
17.0,3.0,0.8117647058823528
18.0,3.0,0.8352941176470589
18.0,4.0,0.792156862745098
17.0,3.0,0.8117647058823528
18.0,4.0,0.792156862745098
17.0,4.0,0.7607843137254902
18.0,3.0,0.8352941176470589
19.0,3.0,0.8588235294117645
18.0,4.0,0.792156862745098
19.0,3.0,0.8588235294117645
19.0,4.0,0.8196078431372549
18.0,4.0,0.792156862745098
19.0,3.0,0.8588235294117645
20.0,3.0,0.8823529411764706
20.0,4.0,0.8470588235294116
19.0,3.0,0.8588235294117645
20.0,4.0,0.8470588235294116
19.0,4.0,0.8196078431372549
20.0,3.0,0.8823529411764706
21.0,3.0,0.9019607843137256
20.0,4.0,0.8470588235294116
21.0,3.0,0.9019607843137256
21.0,4.0,0.8705882352941177
20.0,4.0,0.8470588235294116
21.0,3.0,0.9019607843137256
22.0,3.0,0.9215686274509803
22.0,4.0,0.8941176470588237
21.0,3.0,0.9019607843137256
22.0,4.0,0.8941176470588237
21.0,4.0,0.8705882352941177
22.0,3.0,0.9215686274509803
23.0,3.0,0.9372549019607844
22.0,4.0,0.8941176470588237
23.0,3.0,0.9372549019607844
23.0,4.0,0.9137254901960784
22.0,4.0,0.8941176470588237
23.0,3.0,0.9372549019607844
24.0,3.0,0.9529411764705882
24.0,4.0,0.9333333333333335
23.0,3.0,0.9372549019607844
24.0,4.0,0.9333333333333335
23.0,4.0,0.9137254901960784
24.0,3.0,0.9529411764705882
25.0,3.0,0.9647058823529412
24.0,4.0,0.9333333333333335
25.0,3.0,0.9647058823529412
25.0,4.0,0.9490196078431372
24.0,4.0,0.9333333333333335
25.0,3.0,0.9647058823529412
26.0,3.0,0.9725490196078431
26.0,4.0,0.9607843137254902
25.0,3.0,0.9647058823529412
26.0,4.0,0.9607843137254902
25.0,4.0,0.9490196078431372
26.0,3.0,0.9725490196078431
27.0,3.0,0.984313725490196
26.0,4.0,0.9607843137254902
27.0,3.0,0.984313725490196
27.0,4.0,0.9725490196078431
26.0,4.0,0.9607843137254902
27.0,3.0,0.984313725490196
28.0,3.0,0.9882352941176471
28.0,4.0,0.9803921568627451
27.0,3.0,0.984313725490196
28.0,4.0,0.9803921568627451
27.0,4.0,0.9725490196078431
28.0,3.0,0.9882352941176471
29.0,3.0,0.996078431372549
28.0,4.0,0.9803921568627451
29.0,3.0,0.996078431372549
29.0,4.0,0.9882352941176471
28.0,4.0,0.9803921568627451
29.0,3.0,0.996078431372549
30.0,3.0,0.996078431372549
30.0,4.0,0.996078431372549
29.0,3.0,0.996078431372549
30.0,4.0,0.996078431372549
29.0,4.0,0.9882352941176471
30.0,3.0,0.996078431372549
31.0,3.0,1.0
30.0,4.0,0.996078431372549
31.0,3.0,1.0
31.0,4.0,0.996078431372549
30.0,4.0,0.996078431372549
31.0,3.0,1.0
32.0,3.0,1.0
32.0,4.0,1.0
31.0,3.0,1.0
32.0,4.0,1.0
31.0,4.0,0.996078431372549
1.0,4.0,0.39215686274509803
2.0,4.0,0.396078431372549
1.0,5.0,0.2901960784313726
2.0,4.0,0.396078431372549
2.0,5.0,0.29411764705882354
1.0,5.0,0.2901960784313726
2.0,4.0,0.396078431372549
3.0,4.0,0.403921568627451
3.0,5.0,0.30196078431372547
2.0,4.0,0.396078431372549
3.0,5.0,0.30196078431372547
2.0,5.0,0.29411764705882354
3.0,4.0,0.403921568627451
4.0,4.0,0.4156862745098039
3.0,5.0,0.30196078431372547
4.0,4.0,0.4156862745098039
4.0,5.0,0.3137254901960784
3.0,5.0,0.30196078431372547
4.0,4.0,0.4156862745098039
5.0,4.0,0.42745098039215684
5.0,5.0,0.3254901960784314
4.0,4.0,0.4156862745098039
5.0,5.0,0.3254901960784314
4.0,5.0,0.3137254901960784
5.0,4.0,0.42745098039215684
6.0,4.0,0.44705882352941184
5.0,5.0,0.3254901960784314
6.0,4.0,0.44705882352941184
6.0,5.0,0.34509803921568627
5.0,5.0,0.3254901960784314
6.0,4.0,0.44705882352941184
7.0,4.0,0.4666666666666667
7.0,5.0,0.3686274509803922
6.0,4.0,0.44705882352941184
7.0,5.0,0.3686274509803922
6.0,5.0,0.34509803921568627
7.0,4.0,0.4666666666666667
8.0,4.0,0.49019607843137253
7.0,5.0,0.3686274509803922
8.0,4.0,0.49019607843137253
8.0,5.0,0.39215686274509803
7.0,5.0,0.3686274509803922
8.0,4.0,0.49019607843137253
9.0,4.0,0.5137254901960784
9.0,5.0,0.41960784313725485
8.0,4.0,0.49019607843137253
9.0,5.0,0.41960784313725485
8.0,5.0,0.39215686274509803
9.0,4.0,0.5137254901960784
10.0,4.0,0.5411764705882353
9.0,5.0,0.41960784313725485
10.0,4.0,0.5411764705882353
10.0,5.0,0.45098039215686275
9.0,5.0,0.41960784313725485
10.0,4.0,0.5411764705882353
11.0,4.0,0.5725490196078431
11.0,5.0,0.48627450980392156
10.0,4.0,0.5411764705882353
11.0,5.0,0.48627450980392156
10.0,5.0,0.45098039215686275
11.0,4.0,0.5725490196078431
12.0,4.0,0.6039215686274509
11.0,5.0,0.48627450980392156
12.0,4.0,0.6039215686274509
12.0,5.0,0.5215686274509804
11.0,5.0,0.48627450980392156
12.0,4.0,0.6039215686274509
13.0,4.0,0.6352941176470588
13.0,5.0,0.5568627450980391
12.0,4.0,0.6039215686274509
13.0,5.0,0.5568627450980391
12.0,5.0,0.5215686274509804
13.0,4.0,0.6352941176470588
14.0,4.0,0.6666666666666666
13.0,5.0,0.5568627450980391
14.0,4.0,0.6666666666666666
14.0,5.0,0.596078431372549
13.0,5.0,0.5568627450980391
14.0,4.0,0.6666666666666666
15.0,4.0,0.6980392156862745
15.0,5.0,0.6313725490196078
14.0,4.0,0.6666666666666666
15.0,5.0,0.6313725490196078
14.0,5.0,0.596078431372549
15.0,4.0,0.6980392156862745
16.0,4.0,0.7294117647058823
15.0,5.0,0.6313725490196078
16.0,4.0,0.7294117647058823
16.0,5.0,0.6705882352941176
15.0,5.0,0.6313725490196078
16.0,4.0,0.7294117647058823
17.0,4.0,0.7607843137254902
17.0,5.0,0.7058823529411765
16.0,4.0,0.7294117647058823
17.0,5.0,0.7058823529411765
16.0,5.0,0.6705882352941176
17.0,4.0,0.7607843137254902
18.0,4.0,0.792156862745098
17.0,5.0,0.7058823529411765
18.0,4.0,0.792156862745098
18.0,5.0,0.7411764705882353
17.0,5.0,0.7058823529411765
18.0,4.0,0.792156862745098
19.0,4.0,0.8196078431372549
19.0,5.0,0.7764705882352941
18.0,4.0,0.792156862745098
19.0,5.0,0.7764705882352941
18.0,5.0,0.7411764705882353
19.0,4.0,0.8196078431372549
20.0,4.0,0.8470588235294116
19.0,5.0,0.7764705882352941
20.0,4.0,0.8470588235294116
20.0,5.0,0.807843137254902
19.0,5.0,0.7764705882352941
20.0,4.0,0.8470588235294116
21.0,4.0,0.8705882352941177
21.0,5.0,0.8352941176470587
20.0,4.0,0.8470588235294116
21.0,5.0,0.8352941176470587
20.0,5.0,0.807843137254902
21.0,4.0,0.8705882352941177
22.0,4.0,0.8941176470588237
21.0,5.0,0.8352941176470587
22.0,4.0,0.8941176470588237
22.0,5.0,0.8627450980392157
21.0,5.0,0.8352941176470587
22.0,4.0,0.8941176470588237
23.0,4.0,0.9137254901960784
23.0,5.0,0.8901960784313727
22.0,4.0,0.8941176470588237
23.0,5.0,0.8901960784313727
22.0,5.0,0.8627450980392157
23.0,4.0,0.9137254901960784
24.0,4.0,0.9333333333333335
23.0,5.0,0.8901960784313727
24.0,4.0,0.9333333333333335
24.0,5.0,0.9098039215686274
23.0,5.0,0.8901960784313727
24.0,4.0,0.9333333333333335
25.0,4.0,0.9490196078431372
25.0,5.0,0.9294117647058825
24.0,4.0,0.9333333333333335
25.0,5.0,0.9294117647058825
24.0,5.0,0.9098039215686274
25.0,4.0,0.9490196078431372
26.0,4.0,0.9607843137254902
25.0,5.0,0.9294117647058825
26.0,4.0,0.9607843137254902
26.0,5.0,0.9450980392156862
25.0,5.0,0.9294117647058825
26.0,4.0,0.9607843137254902
27.0,4.0,0.9725490196078431
27.0,5.0,0.9607843137254902
26.0,4.0,0.9607843137254902
27.0,5.0,0.9607843137254902
26.0,5.0,0.9450980392156862
27.0,4.0,0.9725490196078431
28.0,4.0,0.9803921568627451
27.0,5.0,0.9607843137254902
28.0,4.0,0.9803921568627451
28.0,5.0,0.9725490196078431
27.0,5.0,0.9607843137254902
28.0,4.0,0.9803921568627451
29.0,4.0,0.9882352941176471
29.0,5.0,0.9803921568627451
28.0,4.0,0.9803921568627451
29.0,5.0,0.9803921568627451
28.0,5.0,0.9725490196078431
29.0,4.0,0.9882352941176471
30.0,4.0,0.996078431372549
29.0,5.0,0.9803921568627451
30.0,4.0,0.996078431372549
30.0,5.0,0.9882352941176471
29.0,5.0,0.9803921568627451
30.0,4.0,0.996078431372549
31.0,4.0,0.996078431372549
31.0,5.0,0.996078431372549
30.0,4.0,0.996078431372549
31.0,5.0,0.996078431372549
30.0,5.0,0.9882352941176471
31.0,4.0,0.996078431372549
32.0,4.0,1.0
31.0,5.0,0.996078431372549
32.0,4.0,1.0
32.0,5.0,0.996078431372549
31.0,5.0,0.996078431372549
1.0,5.0,0.2901960784313726
2.0,5.0,0.29411764705882354
2.0,6.0,0.19215686274509805
1.0,5.0,0.2901960784313726
2.0,6.0,0.19215686274509805
1.0,6.0,0.18823529411764706
2.0,5.0,0.29411764705882354
3.0,5.0,0.30196078431372547
2.0,6.0,0.19215686274509805
3.0,5.0,0.30196078431372547
3.0,6.0,0.2
2.0,6.0,0.19215686274509805
3.0,5.0,0.30196078431372547
4.0,5.0,0.3137254901960784
4.0,6.0,0.2117647058823529
3.0,5.0,0.30196078431372547
4.0,6.0,0.2117647058823529
3.0,6.0,0.2
4.0,5.0,0.3137254901960784
5.0,5.0,0.3254901960784314
4.0,6.0,0.2117647058823529
5.0,5.0,0.3254901960784314
5.0,6.0,0.2235294117647059
4.0,6.0,0.2117647058823529
5.0,5.0,0.3254901960784314
6.0,5.0,0.34509803921568627
6.0,6.0,0.24313725490196078
5.0,5.0,0.3254901960784314
6.0,6.0,0.24313725490196078
5.0,6.0,0.2235294117647059
6.0,5.0,0.34509803921568627
7.0,5.0,0.3686274509803922
6.0,6.0,0.24313725490196078
7.0,5.0,0.3686274509803922
7.0,6.0,0.26666666666666666
6.0,6.0,0.24313725490196078
7.0,5.0,0.3686274509803922
8.0,5.0,0.39215686274509803
8.0,6.0,0.29411764705882354
7.0,5.0,0.3686274509803922
8.0,6.0,0.29411764705882354
7.0,6.0,0.26666666666666666
8.0,5.0,0.39215686274509803
9.0,5.0,0.41960784313725485
8.0,6.0,0.29411764705882354
9.0,5.0,0.41960784313725485
9.0,6.0,0.3215686274509804
8.0,6.0,0.29411764705882354
9.0,5.0,0.41960784313725485
10.0,5.0,0.45098039215686275
10.0,6.0,0.3568627450980392
9.0,5.0,0.41960784313725485
10.0,6.0,0.3568627450980392
9.0,6.0,0.3215686274509804
10.0,5.0,0.45098039215686275
11.0,5.0,0.48627450980392156
10.0,6.0,0.3568627450980392
11.0,5.0,0.48627450980392156
11.0,6.0,0.39215686274509803
10.0,6.0,0.3568627450980392
11.0,5.0,0.48627450980392156
12.0,5.0,0.5215686274509804
12.0,6.0,0.431372549019608
11.0,5.0,0.48627450980392156
12.0,6.0,0.431372549019608
11.0,6.0,0.39215686274509803
12.0,5.0,0.5215686274509804
13.0,5.0,0.5568627450980391
12.0,6.0,0.431372549019608
13.0,5.0,0.5568627450980391
13.0,6.0,0.47058823529411764
12.0,6.0,0.431372549019608
13.0,5.0,0.5568627450980391
14.0,5.0,0.596078431372549
14.0,6.0,0.5137254901960784
13.0,5.0,0.5568627450980391
14.0,6.0,0.5137254901960784
13.0,6.0,0.47058823529411764
14.0,5.0,0.596078431372549
15.0,5.0,0.6313725490196078
14.0,6.0,0.5137254901960784
15.0,5.0,0.6313725490196078
15.0,6.0,0.5568627450980392
14.0,6.0,0.5137254901960784
15.0,5.0,0.6313725490196078
16.0,5.0,0.6705882352941176
16.0,6.0,0.6
15.0,5.0,0.6313725490196078
16.0,6.0,0.6
15.0,6.0,0.5568627450980392
16.0,5.0,0.6705882352941176
17.0,5.0,0.7058823529411765
16.0,6.0,0.6
17.0,5.0,0.7058823529411765
17.0,6.0,0.6431372549019608
16.0,6.0,0.6
17.0,5.0,0.7058823529411765
18.0,5.0,0.7411764705882353
18.0,6.0,0.6823529411764707
17.0,5.0,0.7058823529411765
18.0,6.0,0.6823529411764707
17.0,6.0,0.6431372549019608
18.0,5.0,0.7411764705882353
19.0,5.0,0.7764705882352941
18.0,6.0,0.6823529411764707
19.0,5.0,0.7764705882352941
19.0,6.0,0.7215686274509804
18.0,6.0,0.6823529411764707
19.0,5.0,0.7764705882352941
20.0,5.0,0.807843137254902
20.0,6.0,0.7607843137254902
19.0,5.0,0.7764705882352941
20.0,6.0,0.7607843137254902
19.0,6.0,0.7215686274509804
20.0,5.0,0.807843137254902
21.0,5.0,0.8352941176470587
20.0,6.0,0.7607843137254902
21.0,5.0,0.8352941176470587
21.0,6.0,0.796078431372549
20.0,6.0,0.7607843137254902
21.0,5.0,0.8352941176470587
22.0,5.0,0.8627450980392157
22.0,6.0,0.8274509803921567
21.0,5.0,0.8352941176470587
22.0,6.0,0.8274509803921567
21.0,6.0,0.796078431372549
22.0,5.0,0.8627450980392157
23.0,5.0,0.8901960784313727
22.0,6.0,0.8274509803921567
23.0,5.0,0.8901960784313727
23.0,6.0,0.8588235294117647
22.0,6.0,0.8274509803921567
23.0,5.0,0.8901960784313727
24.0,5.0,0.9098039215686274
24.0,6.0,0.8823529411764708
23.0,5.0,0.8901960784313727
24.0,6.0,0.8823529411764708
23.0,6.0,0.8588235294117647
24.0,5.0,0.9098039215686274
25.0,5.0,0.9294117647058825
24.0,6.0,0.8823529411764708
25.0,5.0,0.9294117647058825
25.0,6.0,0.9098039215686274
24.0,6.0,0.8823529411764708
25.0,5.0,0.9294117647058825
26.0,5.0,0.9450980392156862
26.0,6.0,0.9294117647058825
25.0,5.0,0.9294117647058825
26.0,6.0,0.9294117647058825
25.0,6.0,0.9098039215686274
26.0,5.0,0.9450980392156862
27.0,5.0,0.9607843137254902
26.0,6.0,0.9294117647058825
27.0,5.0,0.9607843137254902
27.0,6.0,0.9450980392156862
26.0,6.0,0.9294117647058825
27.0,5.0,0.9607843137254902
28.0,5.0,0.9725490196078431
28.0,6.0,0.9607843137254902
27.0,5.0,0.9607843137254902
28.0,6.0,0.9607843137254902
27.0,6.0,0.9450980392156862
28.0,5.0,0.9725490196078431
29.0,5.0,0.9803921568627451
28.0,6.0,0.9607843137254902
29.0,5.0,0.9803921568627451
29.0,6.0,0.9725490196078431
28.0,6.0,0.9607843137254902
29.0,5.0,0.9803921568627451
30.0,5.0,0.9882352941176471
30.0,6.0,0.984313725490196
29.0,5.0,0.9803921568627451
30.0,6.0,0.984313725490196
29.0,6.0,0.9725490196078431
30.0,5.0,0.9882352941176471
31.0,5.0,0.996078431372549
30.0,6.0,0.984313725490196
31.0,5.0,0.996078431372549
31.0,6.0,0.9882352941176471
30.0,6.0,0.984313725490196
31.0,5.0,0.996078431372549
32.0,5.0,0.996078431372549
32.0,6.0,0.996078431372549
31.0,5.0,0.996078431372549
32.0,6.0,0.996078431372549
31.0,6.0,0.9882352941176471
1.0,6.0,0.18823529411764706
2.0,6.0,0.19215686274509805
1.0,7.0,0.09803921568627451
2.0,6.0,0.19215686274509805
2.0,7.0,0.10196078431372549
1.0,7.0,0.09803921568627451
2.0,6.0,0.19215686274509805
3.0,6.0,0.2
3.0,7.0,0.10588235294117646
2.0,6.0,0.19215686274509805
3.0,7.0,0.10588235294117646
2.0,7.0,0.10196078431372549
3.0,6.0,0.2
4.0,6.0,0.2117647058823529
3.0,7.0,0.10588235294117646
4.0,6.0,0.2117647058823529
4.0,7.0,0.11764705882352941
3.0,7.0,0.10588235294117646
4.0,6.0,0.2117647058823529
5.0,6.0,0.2235294117647059
5.0,7.0,0.12941176470588237
4.0,6.0,0.2117647058823529
5.0,7.0,0.12941176470588237
4.0,7.0,0.11764705882352941
5.0,6.0,0.2235294117647059
6.0,6.0,0.24313725490196078
5.0,7.0,0.12941176470588237
6.0,6.0,0.24313725490196078
6.0,7.0,0.14901960784313725
5.0,7.0,0.12941176470588237
6.0,6.0,0.24313725490196078
7.0,6.0,0.26666666666666666
7.0,7.0,0.1686274509803922
6.0,6.0,0.24313725490196078
7.0,7.0,0.1686274509803922
6.0,7.0,0.14901960784313725
7.0,6.0,0.26666666666666666
8.0,6.0,0.29411764705882354
7.0,7.0,0.1686274509803922
8.0,6.0,0.29411764705882354
8.0,7.0,0.19607843137254902
7.0,7.0,0.1686274509803922
8.0,6.0,0.29411764705882354
9.0,6.0,0.3215686274509804
9.0,7.0,0.22352941176470592
8.0,6.0,0.29411764705882354
9.0,7.0,0.22352941176470592
8.0,7.0,0.19607843137254902
9.0,6.0,0.3215686274509804
10.0,6.0,0.3568627450980392
9.0,7.0,0.22352941176470592
10.0,6.0,0.3568627450980392
10.0,7.0,0.25882352941176473
9.0,7.0,0.22352941176470592
10.0,6.0,0.3568627450980392
11.0,6.0,0.39215686274509803
11.0,7.0,0.2980392156862745
10.0,6.0,0.3568627450980392
11.0,7.0,0.2980392156862745
10.0,7.0,0.25882352941176473
11.0,6.0,0.39215686274509803
12.0,6.0,0.431372549019608
11.0,7.0,0.2980392156862745
12.0,6.0,0.431372549019608
12.0,7.0,0.33725490196078434
11.0,7.0,0.2980392156862745
12.0,6.0,0.431372549019608
13.0,6.0,0.47058823529411764
13.0,7.0,0.3803921568627451
12.0,6.0,0.431372549019608
13.0,7.0,0.3803921568627451
12.0,7.0,0.33725490196078434
13.0,6.0,0.47058823529411764
14.0,6.0,0.5137254901960784
13.0,7.0,0.3803921568627451
14.0,6.0,0.5137254901960784
14.0,7.0,0.42745098039215684
13.0,7.0,0.3803921568627451
14.0,6.0,0.5137254901960784
15.0,6.0,0.5568627450980392
15.0,7.0,0.47450980392156866
14.0,6.0,0.5137254901960784
15.0,7.0,0.47450980392156866
14.0,7.0,0.42745098039215684
15.0,6.0,0.5568627450980392
16.0,6.0,0.6
15.0,7.0,0.47450980392156866
16.0,6.0,0.6
16.0,7.0,0.5254901960784314
15.0,7.0,0.47450980392156866
16.0,6.0,0.6
17.0,6.0,0.6431372549019608
17.0,7.0,0.572549019607843
16.0,6.0,0.6
17.0,7.0,0.572549019607843
16.0,7.0,0.5254901960784314
17.0,6.0,0.6431372549019608
18.0,6.0,0.6823529411764707
17.0,7.0,0.572549019607843
18.0,6.0,0.6823529411764707
18.0,7.0,0.6196078431372549
17.0,7.0,0.572549019607843
18.0,6.0,0.6823529411764707
19.0,6.0,0.7215686274509804
19.0,7.0,0.6627450980392157
18.0,6.0,0.6823529411764707
19.0,7.0,0.6627450980392157
18.0,7.0,0.6196078431372549
19.0,6.0,0.7215686274509804
20.0,6.0,0.7607843137254902
19.0,7.0,0.6627450980392157
20.0,6.0,0.7607843137254902
20.0,7.0,0.7098039215686275
19.0,7.0,0.6627450980392157
20.0,6.0,0.7607843137254902
21.0,6.0,0.796078431372549
21.0,7.0,0.7490196078431373
20.0,6.0,0.7607843137254902
21.0,7.0,0.7490196078431373
20.0,7.0,0.7098039215686275
21.0,6.0,0.796078431372549
22.0,6.0,0.8274509803921567
21.0,7.0,0.7490196078431373
22.0,6.0,0.8274509803921567
22.0,7.0,0.788235294117647
21.0,7.0,0.7490196078431373
22.0,6.0,0.8274509803921567
23.0,6.0,0.8588235294117647
23.0,7.0,0.8235294117647057
22.0,6.0,0.8274509803921567
23.0,7.0,0.8235294117647057
22.0,7.0,0.788235294117647
23.0,6.0,0.8588235294117647
24.0,6.0,0.8823529411764708
23.0,7.0,0.8235294117647057
24.0,6.0,0.8823529411764708
24.0,7.0,0.8549019607843137
23.0,7.0,0.8235294117647057
24.0,6.0,0.8823529411764708
25.0,6.0,0.9098039215686274
25.0,7.0,0.8823529411764708
24.0,6.0,0.8823529411764708
25.0,7.0,0.8823529411764708
24.0,7.0,0.8549019607843137
25.0,6.0,0.9098039215686274
26.0,6.0,0.9294117647058825
25.0,7.0,0.8823529411764708
26.0,6.0,0.9294117647058825
26.0,7.0,0.9058823529411765
25.0,7.0,0.8823529411764708
26.0,6.0,0.9294117647058825
27.0,6.0,0.9450980392156862
27.0,7.0,0.9294117647058825
26.0,6.0,0.9294117647058825
27.0,7.0,0.9294117647058825
26.0,7.0,0.9058823529411765
27.0,6.0,0.9450980392156862
28.0,6.0,0.9607843137254902
27.0,7.0,0.9294117647058825
28.0,6.0,0.9607843137254902
28.0,7.0,0.9450980392156862
27.0,7.0,0.9294117647058825
28.0,6.0,0.9607843137254902
29.0,6.0,0.9725490196078431
29.0,7.0,0.9607843137254902
28.0,6.0,0.9607843137254902
29.0,7.0,0.9607843137254902
28.0,7.0,0.9450980392156862
29.0,6.0,0.9725490196078431
30.0,6.0,0.984313725490196
29.0,7.0,0.9607843137254902
30.0,6.0,0.984313725490196
30.0,7.0,0.9725490196078431
29.0,7.0,0.9607843137254902
30.0,6.0,0.984313725490196
31.0,6.0,0.9882352941176471
31.0,7.0,0.984313725490196
30.0,6.0,0.984313725490196
31.0,7.0,0.984313725490196
30.0,7.0,0.9725490196078431
31.0,6.0,0.9882352941176471
32.0,6.0,0.996078431372549
31.0,7.0,0.984313725490196
32.0,6.0,0.996078431372549
32.0,7.0,0.9921568627450981
31.0,7.0,0.984313725490196
1.0,7.0,0.09803921568627451
2.0,7.0,0.10196078431372549
2.0,8.0,0.03137254901960784
1.0,7.0,0.09803921568627451
2.0,8.0,0.03137254901960784
1.0,8.0,0.03137254901960784
2.0,7.0,0.10196078431372549
3.0,7.0,0.10588235294117646
2.0,8.0,0.03137254901960784
3.0,7.0,0.10588235294117646
3.0,8.0,0.03529411764705882
2.0,8.0,0.03137254901960784
3.0,7.0,0.10588235294117646
4.0,7.0,0.11764705882352941
4.0,8.0,0.04313725490196079
3.0,7.0,0.10588235294117646
4.0,8.0,0.04313725490196079
3.0,8.0,0.03529411764705882
4.0,7.0,0.11764705882352941
5.0,7.0,0.12941176470588237
4.0,8.0,0.04313725490196079
5.0,7.0,0.12941176470588237
5.0,8.0,0.054901960784313725
4.0,8.0,0.04313725490196079
5.0,7.0,0.12941176470588237
6.0,7.0,0.14901960784313725
6.0,8.0,0.06666666666666667
5.0,7.0,0.12941176470588237
6.0,8.0,0.06666666666666667
5.0,8.0,0.054901960784313725
6.0,7.0,0.14901960784313725
7.0,7.0,0.1686274509803922
6.0,8.0,0.06666666666666667
7.0,7.0,0.1686274509803922
7.0,8.0,0.08627450980392157
6.0,8.0,0.06666666666666667
7.0,7.0,0.1686274509803922
8.0,7.0,0.19607843137254902
8.0,8.0,0.10588235294117646
7.0,7.0,0.1686274509803922
8.0,8.0,0.10588235294117646
7.0,8.0,0.08627450980392157
8.0,7.0,0.19607843137254902
9.0,7.0,0.22352941176470592
8.0,8.0,0.10588235294117646
9.0,7.0,0.22352941176470592
9.0,8.0,0.13333333333333333
8.0,8.0,0.10588235294117646
9.0,7.0,0.22352941176470592
10.0,7.0,0.25882352941176473
10.0,8.0,0.16470588235294117
9.0,7.0,0.22352941176470592
10.0,8.0,0.16470588235294117
9.0,8.0,0.13333333333333333
10.0,7.0,0.25882352941176473
11.0,7.0,0.2980392156862745
10.0,8.0,0.16470588235294117
11.0,7.0,0.2980392156862745
11.0,8.0,0.20392156862745098
10.0,8.0,0.16470588235294117
11.0,7.0,0.2980392156862745
12.0,7.0,0.33725490196078434
12.0,8.0,0.24313725490196078
11.0,7.0,0.2980392156862745
12.0,8.0,0.24313725490196078
11.0,8.0,0.20392156862745098
12.0,7.0,0.33725490196078434
13.0,7.0,0.3803921568627451
12.0,8.0,0.24313725490196078
13.0,7.0,0.3803921568627451
13.0,8.0,0.2901960784313726
12.0,8.0,0.24313725490196078
13.0,7.0,0.3803921568627451
14.0,7.0,0.42745098039215684
14.0,8.0,0.3372549019607844
13.0,7.0,0.3803921568627451
14.0,8.0,0.3372549019607844
13.0,8.0,0.2901960784313726
14.0,7.0,0.42745098039215684
15.0,7.0,0.47450980392156866
14.0,8.0,0.3372549019607844
15.0,7.0,0.47450980392156866
15.0,8.0,0.38823529411764707
14.0,8.0,0.3372549019607844
15.0,7.0,0.47450980392156866
16.0,7.0,0.5254901960784314
16.0,8.0,0.4431372549019609
15.0,7.0,0.47450980392156866
16.0,8.0,0.4431372549019609
15.0,8.0,0.38823529411764707
16.0,7.0,0.5254901960784314
17.0,7.0,0.572549019607843
16.0,8.0,0.4431372549019609
17.0,7.0,0.572549019607843
17.0,8.0,0.49411764705882355
16.0,8.0,0.4431372549019609
17.0,7.0,0.572549019607843
18.0,7.0,0.6196078431372549
18.0,8.0,0.5490196078431372
17.0,7.0,0.572549019607843
18.0,8.0,0.5490196078431372
17.0,8.0,0.49411764705882355
18.0,7.0,0.6196078431372549
19.0,7.0,0.6627450980392157
18.0,8.0,0.5490196078431372
19.0,7.0,0.6627450980392157
19.0,8.0,0.6
18.0,8.0,0.5490196078431372
19.0,7.0,0.6627450980392157
20.0,7.0,0.7098039215686275
20.0,8.0,0.6509803921568628
19.0,7.0,0.6627450980392157
20.0,8.0,0.6509803921568628
19.0,8.0,0.6
20.0,7.0,0.7098039215686275
21.0,7.0,0.7490196078431373
20.0,8.0,0.6509803921568628
21.0,7.0,0.7490196078431373
21.0,8.0,0.6980392156862745
20.0,8.0,0.6509803921568628
21.0,7.0,0.7490196078431373
22.0,7.0,0.788235294117647
22.0,8.0,0.7411764705882353
21.0,7.0,0.7490196078431373
22.0,8.0,0.7411764705882353
21.0,8.0,0.6980392156862745
22.0,7.0,0.788235294117647
23.0,7.0,0.8235294117647057
22.0,8.0,0.7411764705882353
23.0,7.0,0.8235294117647057
23.0,8.0,0.7803921568627451
22.0,8.0,0.7411764705882353
23.0,7.0,0.8235294117647057
24.0,7.0,0.8549019607843137
24.0,8.0,0.8196078431372548
23.0,7.0,0.8235294117647057
24.0,8.0,0.8196078431372548
23.0,8.0,0.7803921568627451
24.0,7.0,0.8549019607843137
25.0,7.0,0.8823529411764708
24.0,8.0,0.8196078431372548
25.0,7.0,0.8823529411764708
25.0,8.0,0.8509803921568627
24.0,8.0,0.8196078431372548
25.0,7.0,0.8823529411764708
26.0,7.0,0.9058823529411765
26.0,8.0,0.8823529411764708
25.0,7.0,0.8823529411764708
26.0,8.0,0.8823529411764708
25.0,8.0,0.8509803921568627
26.0,7.0,0.9058823529411765
27.0,7.0,0.9294117647058825
26.0,8.0,0.8823529411764708
27.0,7.0,0.9294117647058825
27.0,8.0,0.9098039215686274
26.0,8.0,0.8823529411764708
27.0,7.0,0.9294117647058825
28.0,7.0,0.9450980392156862
28.0,8.0,0.9294117647058825
27.0,7.0,0.9294117647058825
28.0,8.0,0.9294117647058825
27.0,8.0,0.9098039215686274
28.0,7.0,0.9450980392156862
29.0,7.0,0.9607843137254902
28.0,8.0,0.9294117647058825
29.0,7.0,0.9607843137254902
29.0,8.0,0.9490196078431372
28.0,8.0,0.9294117647058825
29.0,7.0,0.9607843137254902
30.0,7.0,0.9725490196078431
30.0,8.0,0.9647058823529412
29.0,7.0,0.9607843137254902
30.0,8.0,0.9647058823529412
29.0,8.0,0.9490196078431372
30.0,7.0,0.9725490196078431
31.0,7.0,0.984313725490196
30.0,8.0,0.9647058823529412
31.0,7.0,0.984313725490196
31.0,8.0,0.9764705882352941
30.0,8.0,0.9647058823529412
31.0,7.0,0.984313725490196
32.0,7.0,0.9921568627450981
32.0,8.0,0.984313725490196
31.0,7.0,0.984313725490196
32.0,8.0,0.984313725490196
31.0,8.0,0.9764705882352941
1.0,8.0,0.03137254901960784
2.0,8.0,0.03137254901960784
1.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
2.0,9.0,0.00392156862745098
1.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
3.0,8.0,0.03529411764705882
3.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
3.0,9.0,0.00392156862745098
2.0,9.0,0.00392156862745098
3.0,8.0,0.03529411764705882
4.0,8.0,0.04313725490196079
3.0,9.0,0.00392156862745098
4.0,8.0,0.04313725490196079
4.0,9.0,0.00392156862745098
3.0,9.0,0.00392156862745098
4.0,8.0,0.04313725490196079
5.0,8.0,0.054901960784313725
5.0,9.0,0.00784313725490196
4.0,8.0,0.04313725490196079
5.0,9.0,0.00784313725490196
4.0,9.0,0.00392156862745098
5.0,8.0,0.054901960784313725
6.0,8.0,0.06666666666666667
5.0,9.0,0.00784313725490196
6.0,8.0,0.06666666666666667
6.0,9.0,0.01568627450980392
5.0,9.0,0.00784313725490196
6.0,8.0,0.06666666666666667
7.0,8.0,0.08627450980392157
7.0,9.0,0.023529411764705882
6.0,8.0,0.06666666666666667
7.0,9.0,0.023529411764705882
6.0,9.0,0.01568627450980392
7.0,8.0,0.08627450980392157
8.0,8.0,0.10588235294117646
7.0,9.0,0.023529411764705882
8.0,8.0,0.10588235294117646
8.0,9.0,0.0392156862745098
7.0,9.0,0.023529411764705882
8.0,8.0,0.10588235294117646
9.0,8.0,0.13333333333333333
9.0,9.0,0.05882352941176471
8.0,8.0,0.10588235294117646
9.0,9.0,0.05882352941176471
8.0,9.0,0.0392156862745098
9.0,8.0,0.13333333333333333
10.0,8.0,0.16470588235294117
9.0,9.0,0.05882352941176471
10.0,8.0,0.16470588235294117
10.0,9.0,0.08627450980392157
9.0,9.0,0.05882352941176471
10.0,8.0,0.16470588235294117
11.0,8.0,0.20392156862745098
11.0,9.0,0.11764705882352942
10.0,8.0,0.16470588235294117
11.0,9.0,0.11764705882352942
10.0,9.0,0.08627450980392157
11.0,8.0,0.20392156862745098
12.0,8.0,0.24313725490196078
11.0,9.0,0.11764705882352942
12.0,8.0,0.24313725490196078
12.0,9.0,0.1568627450980392
11.0,9.0,0.11764705882352942
12.0,8.0,0.24313725490196078
13.0,8.0,0.2901960784313726
13.0,9.0,0.19999999999999998
12.0,8.0,0.24313725490196078
13.0,9.0,0.19999999999999998
12.0,9.0,0.1568627450980392
13.0,8.0,0.2901960784313726
14.0,8.0,0.3372549019607844
13.0,9.0,0.19999999999999998
14.0,8.0,0.3372549019607844
14.0,9.0,0.24705882352941178
13.0,9.0,0.19999999999999998
14.0,8.0,0.3372549019607844
15.0,8.0,0.38823529411764707
15.0,9.0,0.30196078431372547
14.0,8.0,0.3372549019607844
15.0,9.0,0.30196078431372547
14.0,9.0,0.24705882352941178
15.0,8.0,0.38823529411764707
16.0,8.0,0.4431372549019609
15.0,9.0,0.30196078431372547
16.0,8.0,0.4431372549019609
16.0,9.0,0.3568627450980392
15.0,9.0,0.30196078431372547
16.0,8.0,0.4431372549019609
17.0,8.0,0.49411764705882355
17.0,9.0,0.4156862745098039
16.0,8.0,0.4431372549019609
17.0,9.0,0.4156862745098039
16.0,9.0,0.3568627450980392
17.0,8.0,0.49411764705882355
18.0,8.0,0.5490196078431372
17.0,9.0,0.4156862745098039
18.0,8.0,0.5490196078431372
18.0,9.0,0.47058823529411764
17.0,9.0,0.4156862745098039
18.0,8.0,0.5490196078431372
19.0,8.0,0.6
19.0,9.0,0.5294117647058824
18.0,8.0,0.5490196078431372
19.0,9.0,0.5294117647058824
18.0,9.0,0.47058823529411764
19.0,8.0,0.6
20.0,8.0,0.6509803921568628
19.0,9.0,0.5294117647058824
20.0,8.0,0.6509803921568628
20.0,9.0,0.5843137254901961
19.0,9.0,0.5294117647058824
20.0,8.0,0.6509803921568628
21.0,8.0,0.6980392156862745
21.0,9.0,0.6392156862745098
20.0,8.0,0.6509803921568628
21.0,9.0,0.6392156862745098
20.0,9.0,0.5843137254901961
21.0,8.0,0.6980392156862745
22.0,8.0,0.7411764705882353
21.0,9.0,0.6392156862745098
22.0,8.0,0.7411764705882353
22.0,9.0,0.6901960784313725
21.0,9.0,0.6392156862745098
22.0,8.0,0.7411764705882353
23.0,8.0,0.7803921568627451
23.0,9.0,0.7372549019607844
22.0,8.0,0.7411764705882353
23.0,9.0,0.7372549019607844
22.0,9.0,0.6901960784313725
23.0,8.0,0.7803921568627451
24.0,8.0,0.8196078431372548
23.0,9.0,0.7372549019607844
24.0,8.0,0.8196078431372548
24.0,9.0,0.7803921568627451
23.0,9.0,0.7372549019607844
24.0,8.0,0.8196078431372548
25.0,8.0,0.8509803921568627
25.0,9.0,0.8196078431372548
24.0,8.0,0.8196078431372548
25.0,9.0,0.8196078431372548
24.0,9.0,0.7803921568627451
25.0,8.0,0.8509803921568627
26.0,8.0,0.8823529411764708
25.0,9.0,0.8196078431372548
26.0,8.0,0.8823529411764708
26.0,9.0,0.8549019607843137
25.0,9.0,0.8196078431372548
26.0,8.0,0.8823529411764708
27.0,8.0,0.9098039215686274
27.0,9.0,0.8823529411764708
26.0,8.0,0.8823529411764708
27.0,9.0,0.8823529411764708
26.0,9.0,0.8549019607843137
27.0,8.0,0.9098039215686274
28.0,8.0,0.9294117647058825
27.0,9.0,0.8823529411764708
28.0,8.0,0.9294117647058825
28.0,9.0,0.9098039215686274
27.0,9.0,0.8823529411764708
28.0,8.0,0.9294117647058825
29.0,8.0,0.9490196078431372
29.0,9.0,0.9333333333333335
28.0,8.0,0.9294117647058825
29.0,9.0,0.9333333333333335
28.0,9.0,0.9098039215686274
29.0,8.0,0.9490196078431372
30.0,8.0,0.9647058823529412
29.0,9.0,0.9333333333333335
30.0,8.0,0.9647058823529412
30.0,9.0,0.9529411764705882
29.0,9.0,0.9333333333333335
30.0,8.0,0.9647058823529412
31.0,8.0,0.9764705882352941
31.0,9.0,0.9647058823529412
30.0,8.0,0.9647058823529412
31.0,9.0,0.9647058823529412
30.0,9.0,0.9529411764705882
31.0,8.0,0.9764705882352941
32.0,8.0,0.984313725490196
31.0,9.0,0.9647058823529412
32.0,8.0,0.984313725490196
32.0,9.0,0.9764705882352941
31.0,9.0,0.9647058823529412
1.0,9.0,0.00392156862745098
2.0,9.0,0.00392156862745098
2.0,10.0,0.02745098039215687
1.0,9.0,0.00392156862745098
2.0,10.0,0.02745098039215687
1.0,10.0,0.03137254901960784
2.0,9.0,0.00392156862745098
3.0,9.0,0.00392156862745098
2.0,10.0,0.02745098039215687
3.0,9.0,0.00392156862745098
3.0,10.0,0.023529411764705882
2.0,10.0,0.02745098039215687
3.0,9.0,0.00392156862745098
4.0,9.0,0.00392156862745098
4.0,10.0,0.01568627450980392
3.0,9.0,0.00392156862745098
4.0,10.0,0.01568627450980392
3.0,10.0,0.023529411764705882
4.0,9.0,0.00392156862745098
5.0,9.0,0.00784313725490196
4.0,10.0,0.01568627450980392
5.0,9.0,0.00784313725490196
5.0,10.0,0.011764705882352941
4.0,10.0,0.01568627450980392
5.0,9.0,0.00784313725490196
6.0,9.0,0.01568627450980392
6.0,10.0,0.00392156862745098
5.0,9.0,0.00784313725490196
6.0,10.0,0.00392156862745098
5.0,10.0,0.011764705882352941
6.0,9.0,0.01568627450980392
7.0,9.0,0.023529411764705882
6.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
7.0,10.0,0.00392156862745098
6.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
8.0,9.0,0.0392156862745098
8.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
8.0,10.0,0.00392156862745098
7.0,10.0,0.00392156862745098
8.0,9.0,0.0392156862745098
9.0,9.0,0.05882352941176471
8.0,10.0,0.00392156862745098
9.0,9.0,0.05882352941176471
9.0,10.0,0.011764705882352941
8.0,10.0,0.00392156862745098
9.0,9.0,0.05882352941176471
10.0,9.0,0.08627450980392157
10.0,10.0,0.02745098039215687
9.0,9.0,0.05882352941176471
10.0,10.0,0.02745098039215687
9.0,10.0,0.011764705882352941
10.0,9.0,0.08627450980392157
11.0,9.0,0.11764705882352942
10.0,10.0,0.02745098039215687
11.0,9.0,0.11764705882352942
11.0,10.0,0.047058823529411764
10.0,10.0,0.02745098039215687
11.0,9.0,0.11764705882352942
12.0,9.0,0.1568627450980392
12.0,10.0,0.0784313725490196
11.0,9.0,0.11764705882352942
12.0,10.0,0.0784313725490196
11.0,10.0,0.047058823529411764
12.0,9.0,0.1568627450980392
13.0,9.0,0.19999999999999998
12.0,10.0,0.0784313725490196
13.0,9.0,0.19999999999999998
13.0,10.0,0.11764705882352941
12.0,10.0,0.0784313725490196
13.0,9.0,0.19999999999999998
14.0,9.0,0.24705882352941178
14.0,10.0,0.1607843137254902
13.0,9.0,0.19999999999999998
14.0,10.0,0.1607843137254902
13.0,10.0,0.11764705882352941
14.0,9.0,0.24705882352941178
15.0,9.0,0.30196078431372547
14.0,10.0,0.1607843137254902
15.0,9.0,0.30196078431372547
15.0,10.0,0.21568627450980393
14.0,10.0,0.1607843137254902
15.0,9.0,0.30196078431372547
16.0,9.0,0.3568627450980392
16.0,10.0,0.27058823529411763
15.0,9.0,0.30196078431372547
16.0,10.0,0.27058823529411763
15.0,10.0,0.21568627450980393
16.0,9.0,0.3568627450980392
17.0,9.0,0.4156862745098039
16.0,10.0,0.27058823529411763
17.0,9.0,0.4156862745098039
17.0,10.0,0.32941176470588235
16.0,10.0,0.27058823529411763
17.0,9.0,0.4156862745098039
18.0,9.0,0.47058823529411764
18.0,10.0,0.39215686274509803
17.0,9.0,0.4156862745098039
18.0,10.0,0.39215686274509803
17.0,10.0,0.32941176470588235
18.0,9.0,0.47058823529411764
19.0,9.0,0.5294117647058824
18.0,10.0,0.39215686274509803
19.0,9.0,0.5294117647058824
19.0,10.0,0.4549019607843137
18.0,10.0,0.39215686274509803
19.0,9.0,0.5294117647058824
20.0,9.0,0.5843137254901961
20.0,10.0,0.5176470588235295
19.0,9.0,0.5294117647058824
20.0,10.0,0.5176470588235295
19.0,10.0,0.4549019607843137
20.0,9.0,0.5843137254901961
21.0,9.0,0.6392156862745098
20.0,10.0,0.5176470588235295
21.0,9.0,0.6392156862745098
21.0,10.0,0.5764705882352941
20.0,10.0,0.5176470588235295
21.0,9.0,0.6392156862745098
22.0,9.0,0.6901960784313725
22.0,10.0,0.6352941176470588
21.0,9.0,0.6392156862745098
22.0,10.0,0.6352941176470588
21.0,10.0,0.5764705882352941
22.0,9.0,0.6901960784313725
23.0,9.0,0.7372549019607844
22.0,10.0,0.6352941176470588
23.0,9.0,0.7372549019607844
23.0,10.0,0.6862745098039216
22.0,10.0,0.6352941176470588
23.0,9.0,0.7372549019607844
24.0,9.0,0.7803921568627451
24.0,10.0,0.7372549019607844
23.0,9.0,0.7372549019607844
24.0,10.0,0.7372549019607844
23.0,10.0,0.6862745098039216
24.0,9.0,0.7803921568627451
25.0,9.0,0.8196078431372548
24.0,10.0,0.7372549019607844
25.0,9.0,0.8196078431372548
25.0,10.0,0.7803921568627451
24.0,10.0,0.7372549019607844
25.0,9.0,0.8196078431372548
26.0,9.0,0.8549019607843137
26.0,10.0,0.8235294117647057
25.0,9.0,0.8196078431372548
26.0,10.0,0.8235294117647057
25.0,10.0,0.7803921568627451
26.0,9.0,0.8549019607843137
27.0,9.0,0.8823529411764708
26.0,10.0,0.8235294117647057
27.0,9.0,0.8823529411764708
27.0,10.0,0.8588235294117647
26.0,10.0,0.8235294117647057
27.0,9.0,0.8823529411764708
28.0,9.0,0.9098039215686274
28.0,10.0,0.8901960784313727
27.0,9.0,0.8823529411764708
28.0,10.0,0.8901960784313727
27.0,10.0,0.8588235294117647
28.0,9.0,0.9098039215686274
29.0,9.0,0.9333333333333335
28.0,10.0,0.8901960784313727
29.0,9.0,0.9333333333333335
29.0,10.0,0.9137254901960784
28.0,10.0,0.8901960784313727
29.0,9.0,0.9333333333333335
30.0,9.0,0.9529411764705882
30.0,10.0,0.9372549019607844
29.0,9.0,0.9333333333333335
30.0,10.0,0.9372549019607844
29.0,10.0,0.9137254901960784
30.0,9.0,0.9529411764705882
31.0,9.0,0.9647058823529412
30.0,10.0,0.9372549019607844
31.0,9.0,0.9647058823529412
31.0,10.0,0.9568627450980393
30.0,10.0,0.9372549019607844
31.0,9.0,0.9647058823529412
32.0,9.0,0.9764705882352941
32.0,10.0,0.9686274509803922
31.0,9.0,0.9647058823529412
32.0,10.0,0.9686274509803922
31.0,10.0,0.9568627450980393
1.0,10.0,0.03137254901960784
2.0,10.0,0.02745098039215687
1.0,11.0,0.12941176470588237
2.0,10.0,0.02745098039215687
2.0,11.0,0.12156862745098039
1.0,11.0,0.12941176470588237
2.0,10.0,0.02745098039215687
3.0,10.0,0.023529411764705882
3.0,11.0,0.10980392156862748
2.0,10.0,0.02745098039215687
3.0,11.0,0.10980392156862748
2.0,11.0,0.12156862745098039
3.0,10.0,0.023529411764705882
4.0,10.0,0.01568627450980392
3.0,11.0,0.10980392156862748
4.0,10.0,0.01568627450980392
4.0,11.0,0.09411764705882353
3.0,11.0,0.10980392156862748
4.0,10.0,0.01568627450980392
5.0,10.0,0.011764705882352941
5.0,11.0,0.07450980392156863
4.0,10.0,0.01568627450980392
5.0,11.0,0.07450980392156863
4.0,11.0,0.09411764705882353
5.0,10.0,0.011764705882352941
6.0,10.0,0.00392156862745098
5.0,11.0,0.07450980392156863
6.0,10.0,0.00392156862745098
6.0,11.0,0.054901960784313725
5.0,11.0,0.07450980392156863
6.0,10.0,0.00392156862745098
7.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
6.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
6.0,11.0,0.054901960784313725
7.0,10.0,0.00392156862745098
8.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
8.0,10.0,0.00392156862745098
8.0,11.0,0.01568627450980392
7.0,11.0,0.03137254901960784
8.0,10.0,0.00392156862745098
9.0,10.0,0.011764705882352941
9.0,11.0,0.00392156862745098
8.0,10.0,0.00392156862745098
9.0,11.0,0.00392156862745098
8.0,11.0,0.01568627450980392
9.0,10.0,0.011764705882352941
10.0,10.0,0.02745098039215687
9.0,11.0,0.00392156862745098
10.0,10.0,0.02745098039215687
10.0,11.0,0.00392156862745098
9.0,11.0,0.00392156862745098
10.0,10.0,0.02745098039215687
11.0,10.0,0.047058823529411764
11.0,11.0,0.00784313725490196
10.0,10.0,0.02745098039215687
11.0,11.0,0.00784313725490196
10.0,11.0,0.00392156862745098
11.0,10.0,0.047058823529411764
12.0,10.0,0.0784313725490196
11.0,11.0,0.00784313725490196
12.0,10.0,0.0784313725490196
12.0,11.0,0.023529411764705882
11.0,11.0,0.00784313725490196
12.0,10.0,0.0784313725490196
13.0,10.0,0.11764705882352941
13.0,11.0,0.05098039215686274
12.0,10.0,0.0784313725490196
13.0,11.0,0.05098039215686274
12.0,11.0,0.023529411764705882
13.0,10.0,0.11764705882352941
14.0,10.0,0.1607843137254902
13.0,11.0,0.05098039215686274
14.0,10.0,0.1607843137254902
14.0,11.0,0.09019607843137255
13.0,11.0,0.05098039215686274
14.0,10.0,0.1607843137254902
15.0,10.0,0.21568627450980393
15.0,11.0,0.13333333333333333
14.0,10.0,0.1607843137254902
15.0,11.0,0.13333333333333333
14.0,11.0,0.09019607843137255
15.0,10.0,0.21568627450980393
16.0,10.0,0.27058823529411763
15.0,11.0,0.13333333333333333
16.0,10.0,0.27058823529411763
16.0,11.0,0.18823529411764706
15.0,11.0,0.13333333333333333
16.0,10.0,0.27058823529411763
17.0,10.0,0.32941176470588235
17.0,11.0,0.24705882352941178
16.0,10.0,0.27058823529411763
17.0,11.0,0.24705882352941178
16.0,11.0,0.18823529411764706
17.0,10.0,0.32941176470588235
18.0,10.0,0.39215686274509803
17.0,11.0,0.24705882352941178
18.0,10.0,0.39215686274509803
18.0,11.0,0.3137254901960784
17.0,11.0,0.24705882352941178
18.0,10.0,0.39215686274509803
19.0,10.0,0.4549019607843137
19.0,11.0,0.3764705882352941
18.0,10.0,0.39215686274509803
19.0,11.0,0.3764705882352941
18.0,11.0,0.3137254901960784
19.0,10.0,0.4549019607843137
20.0,10.0,0.5176470588235295
19.0,11.0,0.3764705882352941
20.0,10.0,0.5176470588235295
20.0,11.0,0.4470588235294118
19.0,11.0,0.3764705882352941
20.0,10.0,0.5176470588235295
21.0,10.0,0.5764705882352941
21.0,11.0,0.5098039215686274
20.0,10.0,0.5176470588235295
21.0,11.0,0.5098039215686274
20.0,11.0,0.4470588235294118
21.0,10.0,0.5764705882352941
22.0,10.0,0.6352941176470588
21.0,11.0,0.5098039215686274
22.0,10.0,0.6352941176470588
22.0,11.0,0.5725490196078431
21.0,11.0,0.5098039215686274
22.0,10.0,0.6352941176470588
23.0,10.0,0.6862745098039216
23.0,11.0,0.6352941176470588
22.0,10.0,0.6352941176470588
23.0,11.0,0.6352941176470588
22.0,11.0,0.5725490196078431
23.0,10.0,0.6862745098039216
24.0,10.0,0.7372549019607844
23.0,11.0,0.6352941176470588
24.0,10.0,0.7372549019607844
24.0,11.0,0.6901960784313725
23.0,11.0,0.6352941176470588
24.0,10.0,0.7372549019607844
25.0,10.0,0.7803921568627451
25.0,11.0,0.7411764705882353
24.0,10.0,0.7372549019607844
25.0,11.0,0.7411764705882353
24.0,11.0,0.6901960784313725
25.0,10.0,0.7803921568627451
26.0,10.0,0.8235294117647057
25.0,11.0,0.7411764705882353
26.0,10.0,0.8235294117647057
26.0,11.0,0.788235294117647
25.0,11.0,0.7411764705882353
26.0,10.0,0.8235294117647057
27.0,10.0,0.8588235294117647
27.0,11.0,0.8274509803921567
26.0,10.0,0.8235294117647057
27.0,11.0,0.8274509803921567
26.0,11.0,0.788235294117647
27.0,10.0,0.8588235294117647
28.0,10.0,0.8901960784313727
27.0,11.0,0.8274509803921567
28.0,10.0,0.8901960784313727
28.0,11.0,0.8627450980392157
27.0,11.0,0.8274509803921567
28.0,10.0,0.8901960784313727
29.0,10.0,0.9137254901960784
29.0,11.0,0.8941176470588237
28.0,10.0,0.8901960784313727
29.0,11.0,0.8941176470588237
28.0,11.0,0.8627450980392157
29.0,10.0,0.9137254901960784
30.0,10.0,0.9372549019607844
29.0,11.0,0.8941176470588237
30.0,10.0,0.9372549019607844
30.0,11.0,0.9215686274509803
29.0,11.0,0.8941176470588237
30.0,10.0,0.9372549019607844
31.0,10.0,0.9568627450980393
31.0,11.0,0.9411764705882354
30.0,10.0,0.9372549019607844
31.0,11.0,0.9411764705882354
30.0,11.0,0.9215686274509803
31.0,10.0,0.9568627450980393
32.0,10.0,0.9686274509803922
31.0,11.0,0.9411764705882354
32.0,10.0,0.9686274509803922
32.0,11.0,0.9607843137254902
31.0,11.0,0.9411764705882354
1.0,11.0,0.12941176470588237
2.0,11.0,0.12156862745098039
2.0,12.0,0.29411764705882354
1.0,11.0,0.12941176470588237
2.0,12.0,0.29411764705882354
1.0,12.0,0.30196078431372547
2.0,11.0,0.12156862745098039
3.0,11.0,0.10980392156862748
2.0,12.0,0.29411764705882354
3.0,11.0,0.10980392156862748
3.0,12.0,0.27450980392156865
2.0,12.0,0.29411764705882354
3.0,11.0,0.10980392156862748
4.0,11.0,0.09411764705882353
4.0,12.0,0.24705882352941178
3.0,11.0,0.10980392156862748
4.0,12.0,0.24705882352941178
3.0,12.0,0.27450980392156865
4.0,11.0,0.09411764705882353
5.0,11.0,0.07450980392156863
4.0,12.0,0.24705882352941178
5.0,11.0,0.07450980392156863
5.0,12.0,0.21176470588235294
4.0,12.0,0.24705882352941178
5.0,11.0,0.07450980392156863
6.0,11.0,0.054901960784313725
6.0,12.0,0.1686274509803922
5.0,11.0,0.07450980392156863
6.0,12.0,0.1686274509803922
5.0,12.0,0.21176470588235294
6.0,11.0,0.054901960784313725
7.0,11.0,0.03137254901960784
6.0,12.0,0.1686274509803922
7.0,11.0,0.03137254901960784
7.0,12.0,0.12941176470588237
6.0,12.0,0.1686274509803922
7.0,11.0,0.03137254901960784
8.0,11.0,0.01568627450980392
8.0,12.0,0.09019607843137255
7.0,11.0,0.03137254901960784
8.0,12.0,0.09019607843137255
7.0,12.0,0.12941176470588237
8.0,11.0,0.01568627450980392
9.0,11.0,0.00392156862745098
8.0,12.0,0.09019607843137255
9.0,11.0,0.00392156862745098
9.0,12.0,0.054901960784313725
8.0,12.0,0.09019607843137255
9.0,11.0,0.00392156862745098
10.0,11.0,0.00392156862745098
10.0,12.0,0.023529411764705882
9.0,11.0,0.00392156862745098
10.0,12.0,0.023529411764705882
9.0,12.0,0.054901960784313725
10.0,11.0,0.00392156862745098
11.0,11.0,0.00784313725490196
10.0,12.0,0.023529411764705882
11.0,11.0,0.00784313725490196
11.0,12.0,0.00784313725490196
10.0,12.0,0.023529411764705882
11.0,11.0,0.00784313725490196
12.0,11.0,0.023529411764705882
12.0,12.0,0.00392156862745098
11.0,11.0,0.00784313725490196
12.0,12.0,0.00392156862745098
11.0,12.0,0.00784313725490196
12.0,11.0,0.023529411764705882
13.0,11.0,0.05098039215686274
12.0,12.0,0.00392156862745098
13.0,11.0,0.05098039215686274
13.0,12.0,0.011764705882352941
12.0,12.0,0.00392156862745098
13.0,11.0,0.05098039215686274
14.0,11.0,0.09019607843137255
14.0,12.0,0.03137254901960784
13.0,11.0,0.05098039215686274
14.0,12.0,0.03137254901960784
13.0,12.0,0.011764705882352941
14.0,11.0,0.09019607843137255
15.0,11.0,0.13333333333333333
14.0,12.0,0.03137254901960784
15.0,11.0,0.13333333333333333
15.0,12.0,0.06666666666666667
14.0,12.0,0.03137254901960784
15.0,11.0,0.13333333333333333
16.0,11.0,0.18823529411764706
16.0,12.0,0.11372549019607844
15.0,11.0,0.13333333333333333
16.0,12.0,0.11372549019607844
15.0,12.0,0.06666666666666667
16.0,11.0,0.18823529411764706
17.0,11.0,0.24705882352941178
16.0,12.0,0.11372549019607844
17.0,11.0,0.24705882352941178
17.0,12.0,0.16862745098039217
16.0,12.0,0.11372549019607844
17.0,11.0,0.24705882352941178
18.0,11.0,0.3137254901960784
18.0,12.0,0.23137254901960788
17.0,11.0,0.24705882352941178
18.0,12.0,0.23137254901960788
17.0,12.0,0.16862745098039217
18.0,11.0,0.3137254901960784
19.0,11.0,0.3764705882352941
18.0,12.0,0.23137254901960788
19.0,11.0,0.3764705882352941
19.0,12.0,0.30196078431372547
18.0,12.0,0.23137254901960788
19.0,11.0,0.3764705882352941
20.0,11.0,0.4470588235294118
20.0,12.0,0.37254901960784315
19.0,11.0,0.3764705882352941
20.0,12.0,0.37254901960784315
19.0,12.0,0.30196078431372547
20.0,11.0,0.4470588235294118
21.0,11.0,0.5098039215686274
20.0,12.0,0.37254901960784315
21.0,11.0,0.5098039215686274
21.0,12.0,0.44313725490196076
20.0,12.0,0.37254901960784315
21.0,11.0,0.5098039215686274
22.0,11.0,0.5725490196078431
22.0,12.0,0.5098039215686274
21.0,11.0,0.5098039215686274
22.0,12.0,0.5098039215686274
21.0,12.0,0.44313725490196076
22.0,11.0,0.5725490196078431
23.0,11.0,0.6352941176470588
22.0,12.0,0.5098039215686274
23.0,11.0,0.6352941176470588
23.0,12.0,0.5764705882352941
22.0,12.0,0.5098039215686274
23.0,11.0,0.6352941176470588
24.0,11.0,0.6901960784313725
24.0,12.0,0.6392156862745098
23.0,11.0,0.6352941176470588
24.0,12.0,0.6392156862745098
23.0,12.0,0.5764705882352941
24.0,11.0,0.6901960784313725
25.0,11.0,0.7411764705882353
24.0,12.0,0.6392156862745098
25.0,11.0,0.7411764705882353
25.0,12.0,0.6980392156862745
24.0,12.0,0.6392156862745098
25.0,11.0,0.7411764705882353
26.0,11.0,0.788235294117647
26.0,12.0,0.7490196078431373
25.0,11.0,0.7411764705882353
26.0,12.0,0.7490196078431373
25.0,12.0,0.6980392156862745
26.0,11.0,0.788235294117647
27.0,11.0,0.8274509803921567
26.0,12.0,0.7490196078431373
27.0,11.0,0.8274509803921567
27.0,12.0,0.796078431372549
26.0,12.0,0.7490196078431373
27.0,11.0,0.8274509803921567
28.0,11.0,0.8627450980392157
28.0,12.0,0.8352941176470587
27.0,11.0,0.8274509803921567
28.0,12.0,0.8352941176470587
27.0,12.0,0.796078431372549
28.0,11.0,0.8627450980392157
29.0,11.0,0.8941176470588237
28.0,12.0,0.8352941176470587
29.0,11.0,0.8941176470588237
29.0,12.0,0.8705882352941177
28.0,12.0,0.8352941176470587
29.0,11.0,0.8941176470588237
30.0,11.0,0.9215686274509803
30.0,12.0,0.9019607843137256
29.0,11.0,0.8941176470588237
30.0,12.0,0.9019607843137256
29.0,12.0,0.8705882352941177
30.0,11.0,0.9215686274509803
31.0,11.0,0.9411764705882354
30.0,12.0,0.9019607843137256
31.0,11.0,0.9411764705882354
31.0,12.0,0.9294117647058824
30.0,12.0,0.9019607843137256
31.0,11.0,0.9411764705882354
32.0,11.0,0.9607843137254902
32.0,12.0,0.9490196078431372
31.0,11.0,0.9411764705882354
32.0,12.0,0.9490196078431372
31.0,12.0,0.9294117647058824
1.0,12.0,0.30196078431372547
2.0,12.0,0.29411764705882354
1.0,13.0,0.5411764705882353
2.0,12.0,0.29411764705882354
2.0,13.0,0.5254901960784314
1.0,13.0,0.5411764705882353
2.0,12.0,0.29411764705882354
3.0,12.0,0.27450980392156865
3.0,13.0,0.5019607843137255
2.0,12.0,0.29411764705882354
3.0,13.0,0.5019607843137255
2.0,13.0,0.5254901960784314
3.0,12.0,0.27450980392156865
4.0,12.0,0.24705882352941178
3.0,13.0,0.5019607843137255
4.0,12.0,0.24705882352941178
4.0,13.0,0.4627450980392157
3.0,13.0,0.5019607843137255
4.0,12.0,0.24705882352941178
5.0,12.0,0.21176470588235294
5.0,13.0,0.4156862745098039
4.0,12.0,0.24705882352941178
5.0,13.0,0.4156862745098039
4.0,13.0,0.4627450980392157
5.0,12.0,0.21176470588235294
6.0,12.0,0.1686274509803922
5.0,13.0,0.4156862745098039
6.0,12.0,0.1686274509803922
6.0,13.0,0.3568627450980392
5.0,13.0,0.4156862745098039
6.0,12.0,0.1686274509803922
7.0,12.0,0.12941176470588237
7.0,13.0,0.29411764705882354
6.0,12.0,0.1686274509803922
7.0,13.0,0.29411764705882354
6.0,13.0,0.3568627450980392
7.0,12.0,0.12941176470588237
8.0,12.0,0.09019607843137255
7.0,13.0,0.29411764705882354
8.0,12.0,0.09019607843137255
8.0,13.0,0.22745098039215686
7.0,13.0,0.29411764705882354
8.0,12.0,0.09019607843137255
9.0,12.0,0.054901960784313725
9.0,13.0,0.16470588235294117
8.0,12.0,0.09019607843137255
9.0,13.0,0.16470588235294117
8.0,13.0,0.22745098039215686
9.0,12.0,0.054901960784313725
10.0,12.0,0.023529411764705882
9.0,13.0,0.16470588235294117
10.0,12.0,0.023529411764705882
10.0,13.0,0.10588235294117647
9.0,13.0,0.16470588235294117
10.0,12.0,0.023529411764705882
11.0,12.0,0.00784313725490196
11.0,13.0,0.05882352941176471
10.0,12.0,0.023529411764705882
11.0,13.0,0.05882352941176471
10.0,13.0,0.10588235294117647
11.0,12.0,0.00784313725490196
12.0,12.0,0.00392156862745098
11.0,13.0,0.05882352941176471
12.0,12.0,0.00392156862745098
12.0,13.0,0.023529411764705882
11.0,13.0,0.05882352941176471
12.0,12.0,0.00392156862745098
13.0,12.0,0.011764705882352941
13.0,13.0,0.00392156862745098
12.0,12.0,0.00392156862745098
13.0,13.0,0.00392156862745098
12.0,13.0,0.023529411764705882
13.0,12.0,0.011764705882352941
14.0,12.0,0.03137254901960784
13.0,13.0,0.00392156862745098
14.0,12.0,0.03137254901960784
14.0,13.0,0.00392156862745098
13.0,13.0,0.00392156862745098
14.0,12.0,0.03137254901960784
15.0,12.0,0.06666666666666667
15.0,13.0,0.0196078431372549
14.0,12.0,0.03137254901960784
15.0,13.0,0.0196078431372549
14.0,13.0,0.00392156862745098
15.0,12.0,0.06666666666666667
16.0,12.0,0.11372549019607844
15.0,13.0,0.0196078431372549
16.0,12.0,0.11372549019607844
16.0,13.0,0.054901960784313725
15.0,13.0,0.0196078431372549
16.0,12.0,0.11372549019607844
17.0,12.0,0.16862745098039217
17.0,13.0,0.10196078431372547
16.0,12.0,0.11372549019607844
17.0,13.0,0.10196078431372547
16.0,13.0,0.054901960784313725
17.0,12.0,0.16862745098039217
18.0,12.0,0.23137254901960788
17.0,13.0,0.10196078431372547
18.0,12.0,0.23137254901960788
18.0,13.0,0.1607843137254902
17.0,13.0,0.10196078431372547
18.0,12.0,0.23137254901960788
19.0,12.0,0.30196078431372547
19.0,13.0,0.22352941176470592
18.0,12.0,0.23137254901960788
19.0,13.0,0.22352941176470592
18.0,13.0,0.1607843137254902
19.0,12.0,0.30196078431372547
20.0,12.0,0.37254901960784315
19.0,13.0,0.22352941176470592
20.0,12.0,0.37254901960784315
20.0,13.0,0.2980392156862745
19.0,13.0,0.22352941176470592
20.0,12.0,0.37254901960784315
21.0,12.0,0.44313725490196076
21.0,13.0,0.37254901960784315
20.0,12.0,0.37254901960784315
21.0,13.0,0.37254901960784315
20.0,13.0,0.2980392156862745
21.0,12.0,0.44313725490196076
22.0,12.0,0.5098039215686274
21.0,13.0,0.37254901960784315
22.0,12.0,0.5098039215686274
22.0,13.0,0.4470588235294118
21.0,13.0,0.37254901960784315
22.0,12.0,0.5098039215686274
23.0,12.0,0.5764705882352941
23.0,13.0,0.5176470588235295
22.0,12.0,0.5098039215686274
23.0,13.0,0.5176470588235295
22.0,13.0,0.4470588235294118
23.0,12.0,0.5764705882352941
24.0,12.0,0.6392156862745098
23.0,13.0,0.5176470588235295
24.0,12.0,0.6392156862745098
24.0,13.0,0.5843137254901961
23.0,13.0,0.5176470588235295
24.0,12.0,0.6392156862745098
25.0,12.0,0.6980392156862745
25.0,13.0,0.6509803921568628
24.0,12.0,0.6392156862745098
25.0,13.0,0.6509803921568628
24.0,13.0,0.5843137254901961
25.0,12.0,0.6980392156862745
26.0,12.0,0.7490196078431373
25.0,13.0,0.6509803921568628
26.0,12.0,0.7490196078431373
26.0,13.0,0.7098039215686275
25.0,13.0,0.6509803921568628
26.0,12.0,0.7490196078431373
27.0,12.0,0.796078431372549
27.0,13.0,0.7607843137254902
26.0,12.0,0.7490196078431373
27.0,13.0,0.7607843137254902
26.0,13.0,0.7098039215686275
27.0,12.0,0.796078431372549
28.0,12.0,0.8352941176470587
27.0,13.0,0.7607843137254902
28.0,12.0,0.8352941176470587
28.0,13.0,0.807843137254902
27.0,13.0,0.7607843137254902
28.0,12.0,0.8352941176470587
29.0,12.0,0.8705882352941177
29.0,13.0,0.8470588235294116
28.0,12.0,0.8352941176470587
29.0,13.0,0.8470588235294116
28.0,13.0,0.807843137254902
29.0,12.0,0.8705882352941177
30.0,12.0,0.9019607843137256
29.0,13.0,0.8470588235294116
30.0,12.0,0.9019607843137256
30.0,13.0,0.8823529411764706
29.0,13.0,0.8470588235294116
30.0,12.0,0.9019607843137256
31.0,12.0,0.9294117647058824
31.0,13.0,0.9098039215686275
30.0,12.0,0.9019607843137256
31.0,13.0,0.9098039215686275
30.0,13.0,0.8823529411764706
31.0,12.0,0.9294117647058824
32.0,12.0,0.9490196078431372
31.0,13.0,0.9098039215686275
32.0,12.0,0.9490196078431372
32.0,13.0,0.9372549019607843
31.0,13.0,0.9098039215686275
1.0,13.0,0.5411764705882353
2.0,13.0,0.5254901960784314
2.0,14.0,0.7764705882352941
1.0,13.0,0.5411764705882353
2.0,14.0,0.7764705882352941
1.0,14.0,0.788235294117647
2.0,13.0,0.5254901960784314
3.0,13.0,0.5019607843137255
2.0,14.0,0.7764705882352941
3.0,13.0,0.5019607843137255
3.0,14.0,0.7490196078431373
2.0,14.0,0.7764705882352941
3.0,13.0,0.5019607843137255
4.0,13.0,0.4627450980392157
4.0,14.0,0.7098039215686275
3.0,13.0,0.5019607843137255
4.0,14.0,0.7098039215686275
3.0,14.0,0.7490196078431373
4.0,13.0,0.4627450980392157
5.0,13.0,0.4156862745098039
4.0,14.0,0.7098039215686275
5.0,13.0,0.4156862745098039
5.0,14.0,0.6588235294117647
4.0,14.0,0.7098039215686275
5.0,13.0,0.4156862745098039
6.0,13.0,0.3568627450980392
6.0,14.0,0.592156862745098
5.0,13.0,0.4156862745098039
6.0,14.0,0.592156862745098
5.0,14.0,0.6588235294117647
6.0,13.0,0.3568627450980392
7.0,13.0,0.29411764705882354
6.0,14.0,0.592156862745098
7.0,13.0,0.29411764705882354
7.0,14.0,0.5137254901960784
6.0,14.0,0.592156862745098
7.0,13.0,0.29411764705882354
8.0,13.0,0.22745098039215686
8.0,14.0,0.4274509803921568
7.0,13.0,0.29411764705882354
8.0,14.0,0.4274509803921568
7.0,14.0,0.5137254901960784
8.0,13.0,0.22745098039215686
9.0,13.0,0.16470588235294117
8.0,14.0,0.4274509803921568
9.0,13.0,0.16470588235294117
9.0,14.0,0.3333333333333333
8.0,14.0,0.4274509803921568
9.0,13.0,0.16470588235294117
10.0,13.0,0.10588235294117647
10.0,14.0,0.24705882352941178
9.0,13.0,0.16470588235294117
10.0,14.0,0.24705882352941178
9.0,14.0,0.3333333333333333
10.0,13.0,0.10588235294117647
11.0,13.0,0.05882352941176471
10.0,14.0,0.24705882352941178
11.0,13.0,0.05882352941176471
11.0,14.0,0.16470588235294117
10.0,14.0,0.24705882352941178
11.0,13.0,0.05882352941176471
12.0,13.0,0.023529411764705882
12.0,14.0,0.09411764705882353
11.0,13.0,0.05882352941176471
12.0,14.0,0.09411764705882353
11.0,14.0,0.16470588235294117
12.0,13.0,0.023529411764705882
13.0,13.0,0.00392156862745098
12.0,14.0,0.09411764705882353
13.0,13.0,0.00392156862745098
13.0,14.0,0.043137254901960784
12.0,14.0,0.09411764705882353
13.0,13.0,0.00392156862745098
14.0,13.0,0.00392156862745098
14.0,14.0,0.011764705882352941
13.0,13.0,0.00392156862745098
14.0,14.0,0.011764705882352941
13.0,14.0,0.043137254901960784
14.0,13.0,0.00392156862745098
15.0,13.0,0.0196078431372549
14.0,14.0,0.011764705882352941
15.0,13.0,0.0196078431372549
15.0,14.0,0.00392156862745098
14.0,14.0,0.011764705882352941
15.0,13.0,0.0196078431372549
16.0,13.0,0.054901960784313725
16.0,14.0,0.01568627450980392
15.0,13.0,0.0196078431372549
16.0,14.0,0.01568627450980392
15.0,14.0,0.00392156862745098
16.0,13.0,0.054901960784313725
17.0,13.0,0.10196078431372547
16.0,14.0,0.01568627450980392
17.0,13.0,0.10196078431372547
17.0,14.0,0.047058823529411764
16.0,14.0,0.01568627450980392
17.0,13.0,0.10196078431372547
18.0,13.0,0.1607843137254902
18.0,14.0,0.09411764705882353
17.0,13.0,0.10196078431372547
18.0,14.0,0.09411764705882353
17.0,14.0,0.047058823529411764
18.0,13.0,0.1607843137254902
19.0,13.0,0.22352941176470592
18.0,14.0,0.09411764705882353
19.0,13.0,0.22352941176470592
19.0,14.0,0.1568627450980392
18.0,14.0,0.09411764705882353
19.0,13.0,0.22352941176470592
20.0,13.0,0.2980392156862745
20.0,14.0,0.22352941176470592
19.0,13.0,0.22352941176470592
20.0,14.0,0.22352941176470592
19.0,14.0,0.1568627450980392
20.0,13.0,0.2980392156862745
21.0,13.0,0.37254901960784315
20.0,14.0,0.22352941176470592
21.0,13.0,0.37254901960784315
21.0,14.0,0.30196078431372547
20.0,14.0,0.22352941176470592
21.0,13.0,0.37254901960784315
22.0,13.0,0.4470588235294118
22.0,14.0,0.3764705882352941
21.0,13.0,0.37254901960784315
22.0,14.0,0.3764705882352941
21.0,14.0,0.30196078431372547
22.0,13.0,0.4470588235294118
23.0,13.0,0.5176470588235295
22.0,14.0,0.3764705882352941
23.0,13.0,0.5176470588235295
23.0,14.0,0.4549019607843137
22.0,14.0,0.3764705882352941
23.0,13.0,0.5176470588235295
24.0,13.0,0.5843137254901961
24.0,14.0,0.5294117647058824
23.0,13.0,0.5176470588235295
24.0,14.0,0.5294117647058824
23.0,14.0,0.4549019607843137
24.0,13.0,0.5843137254901961
25.0,13.0,0.6509803921568628
24.0,14.0,0.5294117647058824
25.0,13.0,0.6509803921568628
25.0,14.0,0.6
24.0,14.0,0.5294117647058824
25.0,13.0,0.6509803921568628
26.0,13.0,0.7098039215686275
26.0,14.0,0.6627450980392157
25.0,13.0,0.6509803921568628
26.0,14.0,0.6627450980392157
25.0,14.0,0.6
26.0,13.0,0.7098039215686275
27.0,13.0,0.7607843137254902
26.0,14.0,0.6627450980392157
27.0,13.0,0.7607843137254902
27.0,14.0,0.7215686274509804
26.0,14.0,0.6627450980392157
27.0,13.0,0.7607843137254902
28.0,13.0,0.807843137254902
28.0,14.0,0.7764705882352941
27.0,13.0,0.7607843137254902
28.0,14.0,0.7764705882352941
27.0,14.0,0.7215686274509804
28.0,13.0,0.807843137254902
29.0,13.0,0.8470588235294116
28.0,14.0,0.7764705882352941
29.0,13.0,0.8470588235294116
29.0,14.0,0.8196078431372549
28.0,14.0,0.7764705882352941
29.0,13.0,0.8470588235294116
30.0,13.0,0.8823529411764706
30.0,14.0,0.8588235294117645
29.0,13.0,0.8470588235294116
30.0,14.0,0.8588235294117645
29.0,14.0,0.8196078431372549
30.0,13.0,0.8823529411764706
31.0,13.0,0.9098039215686275
30.0,14.0,0.8588235294117645
31.0,13.0,0.9098039215686275
31.0,14.0,0.8941176470588236
30.0,14.0,0.8588235294117645
31.0,13.0,0.9098039215686275
32.0,13.0,0.9372549019607843
32.0,14.0,0.9215686274509803
31.0,13.0,0.9098039215686275
32.0,14.0,0.9215686274509803
31.0,14.0,0.8941176470588236
1.0,14.0,0.788235294117647
2.0,14.0,0.7764705882352941
1.0,15.0,0.9647058823529412
2.0,14.0,0.7764705882352941
2.0,15.0,0.9568627450980393
1.0,15.0,0.9647058823529412
2.0,14.0,0.7764705882352941
3.0,14.0,0.7490196078431373
3.0,15.0,0.9450980392156864
2.0,14.0,0.7764705882352941
3.0,15.0,0.9450980392156864
2.0,15.0,0.9568627450980393
3.0,14.0,0.7490196078431373
4.0,14.0,0.7098039215686275
3.0,15.0,0.9450980392156864
4.0,14.0,0.7098039215686275
4.0,15.0,0.9176470588235294
3.0,15.0,0.9450980392156864
4.0,14.0,0.7098039215686275
5.0,14.0,0.6588235294117647
5.0,15.0,0.8784313725490198
4.0,14.0,0.7098039215686275
5.0,15.0,0.8784313725490198
4.0,15.0,0.9176470588235294
5.0,14.0,0.6588235294117647
6.0,14.0,0.592156862745098
5.0,15.0,0.8784313725490198
6.0,14.0,0.592156862745098
6.0,15.0,0.8235294117647058
5.0,15.0,0.8784313725490198
6.0,14.0,0.592156862745098
7.0,14.0,0.5137254901960784
7.0,15.0,0.7490196078431373
6.0,14.0,0.592156862745098
7.0,15.0,0.7490196078431373
6.0,15.0,0.8235294117647058
7.0,14.0,0.5137254901960784
8.0,14.0,0.4274509803921568
7.0,15.0,0.7490196078431373
8.0,14.0,0.4274509803921568
8.0,15.0,0.6588235294117647
7.0,15.0,0.7490196078431373
8.0,14.0,0.4274509803921568
9.0,14.0,0.3333333333333333
9.0,15.0,0.5529411764705882
8.0,14.0,0.4274509803921568
9.0,15.0,0.5529411764705882
8.0,15.0,0.6588235294117647
9.0,14.0,0.3333333333333333
10.0,14.0,0.24705882352941178
9.0,15.0,0.5529411764705882
10.0,14.0,0.24705882352941178
10.0,15.0,0.4392156862745098
9.0,15.0,0.5529411764705882
10.0,14.0,0.24705882352941178
11.0,14.0,0.16470588235294117
11.0,15.0,0.3254901960784314
10.0,14.0,0.24705882352941178
11.0,15.0,0.3254901960784314
10.0,15.0,0.4392156862745098
11.0,14.0,0.16470588235294117
12.0,14.0,0.09411764705882353
11.0,15.0,0.3254901960784314
12.0,14.0,0.09411764705882353
12.0,15.0,0.2196078431372549
11.0,15.0,0.3254901960784314
12.0,14.0,0.09411764705882353
13.0,14.0,0.043137254901960784
13.0,15.0,0.12941176470588237
12.0,14.0,0.09411764705882353
13.0,15.0,0.12941176470588237
12.0,15.0,0.2196078431372549
13.0,14.0,0.043137254901960784
14.0,14.0,0.011764705882352941
13.0,15.0,0.12941176470588237
14.0,14.0,0.011764705882352941
14.0,15.0,0.06274509803921569
13.0,15.0,0.12941176470588237
14.0,14.0,0.011764705882352941
15.0,14.0,0.00392156862745098
15.0,15.0,0.0196078431372549
14.0,14.0,0.011764705882352941
15.0,15.0,0.0196078431372549
14.0,15.0,0.06274509803921569
15.0,14.0,0.00392156862745098
16.0,14.0,0.01568627450980392
15.0,15.0,0.0196078431372549
16.0,14.0,0.01568627450980392
16.0,15.0,0.00392156862745098
15.0,15.0,0.0196078431372549
16.0,14.0,0.01568627450980392
17.0,14.0,0.047058823529411764
17.0,15.0,0.011764705882352941
16.0,14.0,0.01568627450980392
17.0,15.0,0.011764705882352941
16.0,15.0,0.00392156862745098
17.0,14.0,0.047058823529411764
18.0,14.0,0.09411764705882353
17.0,15.0,0.011764705882352941
18.0,14.0,0.09411764705882353
18.0,15.0,0.043137254901960784
17.0,15.0,0.011764705882352941
18.0,14.0,0.09411764705882353
19.0,14.0,0.1568627450980392
19.0,15.0,0.09411764705882353
18.0,14.0,0.09411764705882353
19.0,15.0,0.09411764705882353
18.0,15.0,0.043137254901960784
19.0,14.0,0.1568627450980392
20.0,14.0,0.22352941176470592
19.0,15.0,0.09411764705882353
20.0,14.0,0.22352941176470592
20.0,15.0,0.1607843137254902
19.0,15.0,0.09411764705882353
20.0,14.0,0.22352941176470592
21.0,14.0,0.30196078431372547
21.0,15.0,0.23137254901960788
20.0,14.0,0.22352941176470592
21.0,15.0,0.23137254901960788
20.0,15.0,0.1607843137254902
21.0,14.0,0.30196078431372547
22.0,14.0,0.3764705882352941
21.0,15.0,0.23137254901960788
22.0,14.0,0.3764705882352941
22.0,15.0,0.3137254901960784
21.0,15.0,0.23137254901960788
22.0,14.0,0.3764705882352941
23.0,14.0,0.4549019607843137
23.0,15.0,0.39215686274509803
22.0,14.0,0.3764705882352941
23.0,15.0,0.39215686274509803
22.0,15.0,0.3137254901960784
23.0,14.0,0.4549019607843137
24.0,14.0,0.5294117647058824
23.0,15.0,0.39215686274509803
24.0,14.0,0.5294117647058824
24.0,15.0,0.47058823529411764
23.0,15.0,0.39215686274509803
24.0,14.0,0.5294117647058824
25.0,14.0,0.6
25.0,15.0,0.5490196078431372
24.0,14.0,0.5294117647058824
25.0,15.0,0.5490196078431372
24.0,15.0,0.47058823529411764
25.0,14.0,0.6
26.0,14.0,0.6627450980392157
25.0,15.0,0.5490196078431372
26.0,14.0,0.6627450980392157
26.0,15.0,0.6196078431372549
25.0,15.0,0.5490196078431372
26.0,14.0,0.6627450980392157
27.0,14.0,0.7215686274509804
27.0,15.0,0.6823529411764707
26.0,14.0,0.6627450980392157
27.0,15.0,0.6823529411764707
26.0,15.0,0.6196078431372549
27.0,14.0,0.7215686274509804
28.0,14.0,0.7764705882352941
27.0,15.0,0.6823529411764707
28.0,14.0,0.7764705882352941
28.0,15.0,0.7411764705882353
27.0,15.0,0.6823529411764707
28.0,14.0,0.7764705882352941
29.0,14.0,0.8196078431372549
29.0,15.0,0.792156862745098
28.0,14.0,0.7764705882352941
29.0,15.0,0.792156862745098
28.0,15.0,0.7411764705882353
29.0,14.0,0.8196078431372549
30.0,14.0,0.8588235294117645
29.0,15.0,0.792156862745098
30.0,14.0,0.8588235294117645
30.0,15.0,0.8352941176470589
29.0,15.0,0.792156862745098
30.0,14.0,0.8588235294117645
31.0,14.0,0.8941176470588236
31.0,15.0,0.8745098039215689
30.0,14.0,0.8588235294117645
31.0,15.0,0.8745098039215689
30.0,15.0,0.8352941176470589
31.0,14.0,0.8941176470588236
32.0,14.0,0.9215686274509803
31.0,15.0,0.8745098039215689
32.0,14.0,0.9215686274509803
32.0,15.0,0.9058823529411765
31.0,15.0,0.8745098039215689
1.0,15.0,0.9647058823529412
2.0,15.0,0.9568627450980393
2.0,16.0,0.9686274509803922
1.0,15.0,0.9647058823529412
2.0,16.0,0.9686274509803922
1.0,16.0,0.9607843137254902
2.0,15.0,0.9568627450980393
3.0,15.0,0.9450980392156864
2.0,16.0,0.9686274509803922
3.0,15.0,0.9450980392156864
3.0,16.0,0.9803921568627451
2.0,16.0,0.9686274509803922
3.0,15.0,0.9450980392156864
4.0,15.0,0.9176470588235294
4.0,16.0,0.9882352941176471
3.0,15.0,0.9450980392156864
4.0,16.0,0.9882352941176471
3.0,16.0,0.9803921568627451
4.0,15.0,0.9176470588235294
5.0,15.0,0.8784313725490198
4.0,16.0,0.9882352941176471
5.0,15.0,0.8784313725490198
5.0,16.0,0.9882352941176471
4.0,16.0,0.9882352941176471
5.0,15.0,0.8784313725490198
6.0,15.0,0.8235294117647058
6.0,16.0,0.9725490196078431
5.0,15.0,0.8784313725490198
6.0,16.0,0.9725490196078431
5.0,16.0,0.9882352941176471
6.0,15.0,0.8235294117647058
7.0,15.0,0.7490196078431373
6.0,16.0,0.9725490196078431
7.0,15.0,0.7490196078431373
7.0,16.0,0.9372549019607843
6.0,16.0,0.9725490196078431
7.0,15.0,0.7490196078431373
8.0,15.0,0.6588235294117647
8.0,16.0,0.8705882352941179
7.0,15.0,0.7490196078431373
8.0,16.0,0.8705882352941179
7.0,16.0,0.9372549019607843
8.0,15.0,0.6588235294117647
9.0,15.0,0.5529411764705882
8.0,16.0,0.8705882352941179
9.0,15.0,0.5529411764705882
9.0,16.0,0.7764705882352941
8.0,16.0,0.8705882352941179
9.0,15.0,0.5529411764705882
10.0,15.0,0.4392156862745098
10.0,16.0,0.6588235294117647
9.0,15.0,0.5529411764705882
10.0,16.0,0.6588235294117647
9.0,16.0,0.7764705882352941
10.0,15.0,0.4392156862745098
11.0,15.0,0.3254901960784314
10.0,16.0,0.6588235294117647
11.0,15.0,0.3254901960784314
11.0,16.0,0.5254901960784314
10.0,16.0,0.6588235294117647
11.0,15.0,0.3254901960784314
12.0,15.0,0.2196078431372549
12.0,16.0,0.39215686274509803
11.0,15.0,0.3254901960784314
12.0,16.0,0.39215686274509803
11.0,16.0,0.5254901960784314
12.0,15.0,0.2196078431372549
13.0,15.0,0.12941176470588237
12.0,16.0,0.39215686274509803
13.0,15.0,0.12941176470588237
13.0,16.0,0.2627450980392157
12.0,16.0,0.39215686274509803
13.0,15.0,0.12941176470588237
14.0,15.0,0.06274509803921569
14.0,16.0,0.1568627450980392
13.0,15.0,0.12941176470588237
14.0,16.0,0.1568627450980392
13.0,16.0,0.2627450980392157
14.0,15.0,0.06274509803921569
15.0,15.0,0.0196078431372549
14.0,16.0,0.1568627450980392
15.0,15.0,0.0196078431372549
15.0,16.0,0.07450980392156863
14.0,16.0,0.1568627450980392
15.0,15.0,0.0196078431372549
16.0,15.0,0.00392156862745098
16.0,16.0,0.023529411764705882
15.0,15.0,0.0196078431372549
16.0,16.0,0.023529411764705882
15.0,16.0,0.07450980392156863
16.0,15.0,0.00392156862745098
17.0,15.0,0.011764705882352941
16.0,16.0,0.023529411764705882
17.0,15.0,0.011764705882352941
17.0,16.0,0.00392156862745098
16.0,16.0,0.023529411764705882
17.0,15.0,0.011764705882352941
18.0,15.0,0.043137254901960784
18.0,16.0,0.011764705882352941
17.0,15.0,0.011764705882352941
18.0,16.0,0.011764705882352941
17.0,16.0,0.00392156862745098
18.0,15.0,0.043137254901960784
19.0,15.0,0.09411764705882353
18.0,16.0,0.011764705882352941
19.0,15.0,0.09411764705882353
19.0,16.0,0.047058823529411764
18.0,16.0,0.011764705882352941
19.0,15.0,0.09411764705882353
20.0,15.0,0.1607843137254902
20.0,16.0,0.10196078431372547
19.0,15.0,0.09411764705882353
20.0,16.0,0.10196078431372547
19.0,16.0,0.047058823529411764
20.0,15.0,0.1607843137254902
21.0,15.0,0.23137254901960788
20.0,16.0,0.10196078431372547
21.0,15.0,0.23137254901960788
21.0,16.0,0.16862745098039217
20.0,16.0,0.10196078431372547
21.0,15.0,0.23137254901960788
22.0,15.0,0.3137254901960784
22.0,16.0,0.24705882352941178
21.0,15.0,0.23137254901960788
22.0,16.0,0.24705882352941178
21.0,16.0,0.16862745098039217
22.0,15.0,0.3137254901960784
23.0,15.0,0.39215686274509803
22.0,16.0,0.24705882352941178
23.0,15.0,0.39215686274509803
23.0,16.0,0.32941176470588235
22.0,16.0,0.24705882352941178
23.0,15.0,0.39215686274509803
24.0,15.0,0.47058823529411764
24.0,16.0,0.4156862745098039
23.0,15.0,0.39215686274509803
24.0,16.0,0.4156862745098039
23.0,16.0,0.32941176470588235
24.0,15.0,0.47058823529411764
25.0,15.0,0.5490196078431372
24.0,16.0,0.4156862745098039
25.0,15.0,0.5490196078431372
25.0,16.0,0.49411764705882355
24.0,16.0,0.4156862745098039
25.0,15.0,0.5490196078431372
26.0,15.0,0.6196078431372549
26.0,16.0,0.572549019607843
25.0,15.0,0.5490196078431372
26.0,16.0,0.572549019607843
25.0,16.0,0.49411764705882355
26.0,15.0,0.6196078431372549
27.0,15.0,0.6823529411764707
26.0,16.0,0.572549019607843
27.0,15.0,0.6823529411764707
27.0,16.0,0.6431372549019608
26.0,16.0,0.572549019607843
27.0,15.0,0.6823529411764707
28.0,15.0,0.7411764705882353
28.0,16.0,0.7058823529411765
27.0,15.0,0.6823529411764707
28.0,16.0,0.7058823529411765
27.0,16.0,0.6431372549019608
28.0,15.0,0.7411764705882353
29.0,15.0,0.792156862745098
28.0,16.0,0.7058823529411765
29.0,15.0,0.792156862745098
29.0,16.0,0.7607843137254902
28.0,16.0,0.7058823529411765
29.0,15.0,0.792156862745098
30.0,15.0,0.8352941176470589
30.0,16.0,0.8117647058823528
29.0,15.0,0.792156862745098
30.0,16.0,0.8117647058823528
29.0,16.0,0.7607843137254902
30.0,15.0,0.8352941176470589
31.0,15.0,0.8745098039215689
30.0,16.0,0.8117647058823528
31.0,15.0,0.8745098039215689
31.0,16.0,0.8549019607843137
30.0,16.0,0.8117647058823528
31.0,15.0,0.8745098039215689
32.0,15.0,0.9058823529411765
32.0,16.0,0.8901960784313725
31.0,15.0,0.8745098039215689
32.0,16.0,0.8901960784313725
31.0,16.0,0.8549019607843137
1.0,16.0,0.9607843137254902
2.0,16.0,0.9686274509803922
1.0,17.0,0.7176470588235294
2.0,16.0,0.9686274509803922
2.0,17.0,0.7411764705882353
1.0,17.0,0.7176470588235294
2.0,16.0,0.9686274509803922
3.0,16.0,0.9803921568627451
3.0,17.0,0.7803921568627451
2.0,16.0,0.9686274509803922
3.0,17.0,0.7803921568627451
2.0,17.0,0.7411764705882353
3.0,16.0,0.9803921568627451
4.0,16.0,0.9882352941176471
3.0,17.0,0.7803921568627451
4.0,16.0,0.9882352941176471
4.0,17.0,0.8392156862745098
3.0,17.0,0.7803921568627451
4.0,16.0,0.9882352941176471
5.0,16.0,0.9882352941176471
5.0,17.0,0.8980392156862746
4.0,16.0,0.9882352941176471
5.0,17.0,0.8980392156862746
4.0,17.0,0.8392156862745098
5.0,16.0,0.9882352941176471
6.0,16.0,0.9725490196078431
5.0,17.0,0.8980392156862746
6.0,16.0,0.9725490196078431
6.0,17.0,0.9529411764705882
5.0,17.0,0.8980392156862746
6.0,16.0,0.9725490196078431
7.0,16.0,0.9372549019607843
7.0,17.0,0.984313725490196
6.0,16.0,0.9725490196078431
7.0,17.0,0.984313725490196
6.0,17.0,0.9529411764705882
7.0,16.0,0.9372549019607843
8.0,16.0,0.8705882352941179
7.0,17.0,0.984313725490196
8.0,16.0,0.8705882352941179
8.0,17.0,0.984313725490196
7.0,17.0,0.984313725490196
8.0,16.0,0.8705882352941179
9.0,16.0,0.7764705882352941
9.0,17.0,0.9450980392156864
8.0,16.0,0.8705882352941179
9.0,17.0,0.9450980392156864
8.0,17.0,0.984313725490196
9.0,16.0,0.7764705882352941
10.0,16.0,0.6588235294117647
9.0,17.0,0.9450980392156864
10.0,16.0,0.6588235294117647
10.0,17.0,0.8588235294117647
9.0,17.0,0.9450980392156864
10.0,16.0,0.6588235294117647
11.0,16.0,0.5254901960784314
11.0,17.0,0.7372549019607844
10.0,16.0,0.6588235294117647
11.0,17.0,0.7372549019607844
10.0,17.0,0.8588235294117647
11.0,16.0,0.5254901960784314
12.0,16.0,0.39215686274509803
11.0,17.0,0.7372549019607844
12.0,16.0,0.39215686274509803
12.0,17.0,0.592156862745098
11.0,17.0,0.7372549019607844
12.0,16.0,0.39215686274509803
13.0,16.0,0.2627450980392157
13.0,17.0,0.4392156862745099
12.0,16.0,0.39215686274509803
13.0,17.0,0.4392156862745099
12.0,17.0,0.592156862745098
13.0,16.0,0.2627450980392157
14.0,16.0,0.1568627450980392
13.0,17.0,0.4392156862745099
14.0,16.0,0.1568627450980392
14.0,17.0,0.29411764705882354
13.0,17.0,0.4392156862745099
14.0,16.0,0.1568627450980392
15.0,16.0,0.07450980392156863
15.0,17.0,0.1686274509803922
14.0,16.0,0.1568627450980392
15.0,17.0,0.1686274509803922
14.0,17.0,0.29411764705882354
15.0,16.0,0.07450980392156863
16.0,16.0,0.023529411764705882
15.0,17.0,0.1686274509803922
16.0,16.0,0.023529411764705882
16.0,17.0,0.0784313725490196
15.0,17.0,0.1686274509803922
16.0,16.0,0.023529411764705882
17.0,16.0,0.00392156862745098
17.0,17.0,0.023529411764705882
16.0,16.0,0.023529411764705882
17.0,17.0,0.023529411764705882
16.0,17.0,0.0784313725490196
17.0,16.0,0.00392156862745098
18.0,16.0,0.011764705882352941
17.0,17.0,0.023529411764705882
18.0,16.0,0.011764705882352941
18.0,17.0,0.00392156862745098
17.0,17.0,0.023529411764705882
18.0,16.0,0.011764705882352941
19.0,16.0,0.047058823529411764
19.0,17.0,0.01568627450980392
18.0,16.0,0.011764705882352941
19.0,17.0,0.01568627450980392
18.0,17.0,0.00392156862745098
19.0,16.0,0.047058823529411764
20.0,16.0,0.10196078431372547
19.0,17.0,0.01568627450980392
20.0,16.0,0.10196078431372547
20.0,17.0,0.054901960784313725
19.0,17.0,0.01568627450980392
20.0,16.0,0.10196078431372547
21.0,16.0,0.16862745098039217
21.0,17.0,0.11372549019607844
20.0,16.0,0.10196078431372547
21.0,17.0,0.11372549019607844
20.0,17.0,0.054901960784313725
21.0,16.0,0.16862745098039217
22.0,16.0,0.24705882352941178
21.0,17.0,0.11372549019607844
22.0,16.0,0.24705882352941178
22.0,17.0,0.18823529411764706
21.0,17.0,0.11372549019607844
22.0,16.0,0.24705882352941178
23.0,16.0,0.32941176470588235
23.0,17.0,0.27058823529411763
22.0,16.0,0.24705882352941178
23.0,17.0,0.27058823529411763
22.0,17.0,0.18823529411764706
23.0,16.0,0.32941176470588235
24.0,16.0,0.4156862745098039
23.0,17.0,0.27058823529411763
24.0,16.0,0.4156862745098039
24.0,17.0,0.3568627450980392
23.0,17.0,0.27058823529411763
24.0,16.0,0.4156862745098039
25.0,16.0,0.49411764705882355
25.0,17.0,0.4431372549019609
24.0,16.0,0.4156862745098039
25.0,17.0,0.4431372549019609
24.0,17.0,0.3568627450980392
25.0,16.0,0.49411764705882355
26.0,16.0,0.572549019607843
25.0,17.0,0.4431372549019609
26.0,16.0,0.572549019607843
26.0,17.0,0.5254901960784314
25.0,17.0,0.4431372549019609
26.0,16.0,0.572549019607843
27.0,16.0,0.6431372549019608
27.0,17.0,0.6
26.0,16.0,0.572549019607843
27.0,17.0,0.6
26.0,17.0,0.5254901960784314
27.0,16.0,0.6431372549019608
28.0,16.0,0.7058823529411765
27.0,17.0,0.6
28.0,16.0,0.7058823529411765
28.0,17.0,0.6705882352941176
27.0,17.0,0.6
28.0,16.0,0.7058823529411765
29.0,16.0,0.7607843137254902
29.0,17.0,0.7294117647058823
28.0,16.0,0.7058823529411765
29.0,17.0,0.7294117647058823
28.0,17.0,0.6705882352941176
29.0,16.0,0.7607843137254902
30.0,16.0,0.8117647058823528
29.0,17.0,0.7294117647058823
30.0,16.0,0.8117647058823528
30.0,17.0,0.7843137254901961
29.0,17.0,0.7294117647058823
30.0,16.0,0.8117647058823528
31.0,16.0,0.8549019607843137
31.0,17.0,0.8313725490196078
30.0,16.0,0.8117647058823528
31.0,17.0,0.8313725490196078
30.0,17.0,0.7843137254901961
31.0,16.0,0.8549019607843137
32.0,16.0,0.8901960784313725
31.0,17.0,0.8313725490196078
32.0,16.0,0.8901960784313725
32.0,17.0,0.8705882352941177
31.0,17.0,0.8313725490196078
1.0,17.0,0.7176470588235294
2.0,17.0,0.7411764705882353
2.0,18.0,0.34117647058823536
1.0,17.0,0.7176470588235294
2.0,18.0,0.34117647058823536
1.0,18.0,0.3137254901960784
2.0,17.0,0.7411764705882353
3.0,17.0,0.7803921568627451
2.0,18.0,0.34117647058823536
3.0,17.0,0.7803921568627451
3.0,18.0,0.4
2.0,18.0,0.34117647058823536
3.0,17.0,0.7803921568627451
4.0,17.0,0.8392156862745098
4.0,18.0,0.48627450980392156
3.0,17.0,0.7803921568627451
4.0,18.0,0.48627450980392156
3.0,18.0,0.4
4.0,17.0,0.8392156862745098
5.0,17.0,0.8980392156862746
4.0,18.0,0.48627450980392156
5.0,17.0,0.8980392156862746
5.0,18.0,0.596078431372549
4.0,18.0,0.48627450980392156
5.0,17.0,0.8980392156862746
6.0,17.0,0.9529411764705882
6.0,18.0,0.7176470588235294
5.0,17.0,0.8980392156862746
6.0,18.0,0.7176470588235294
5.0,18.0,0.596078431372549
6.0,17.0,0.9529411764705882
7.0,17.0,0.984313725490196
6.0,18.0,0.7176470588235294
7.0,17.0,0.984313725490196
7.0,18.0,0.8392156862745098
6.0,18.0,0.7176470588235294
7.0,17.0,0.984313725490196
8.0,17.0,0.984313725490196
8.0,18.0,0.9333333333333335
7.0,17.0,0.984313725490196
8.0,18.0,0.9333333333333335
7.0,18.0,0.8392156862745098
8.0,17.0,0.984313725490196
9.0,17.0,0.9450980392156864
8.0,18.0,0.9333333333333335
9.0,17.0,0.9450980392156864
9.0,18.0,0.984313725490196
8.0,18.0,0.9333333333333335
9.0,17.0,0.9450980392156864
10.0,17.0,0.8588235294117647
10.0,18.0,0.9764705882352941
9.0,17.0,0.9450980392156864
10.0,18.0,0.9764705882352941
9.0,18.0,0.984313725490196
10.0,17.0,0.8588235294117647
11.0,17.0,0.7372549019607844
10.0,18.0,0.9764705882352941
11.0,17.0,0.7372549019607844
11.0,18.0,0.9098039215686274
10.0,18.0,0.9764705882352941
11.0,17.0,0.7372549019607844
12.0,17.0,0.592156862745098
12.0,18.0,0.788235294117647
11.0,17.0,0.7372549019607844
12.0,18.0,0.788235294117647
11.0,18.0,0.9098039215686274
12.0,17.0,0.592156862745098
13.0,17.0,0.4392156862745099
12.0,18.0,0.788235294117647
13.0,17.0,0.4392156862745099
13.0,18.0,0.6313725490196078
12.0,18.0,0.788235294117647
13.0,17.0,0.4392156862745099
14.0,17.0,0.29411764705882354
14.0,18.0,0.46274509803921576
13.0,17.0,0.4392156862745099
14.0,18.0,0.46274509803921576
13.0,18.0,0.6313725490196078
14.0,17.0,0.29411764705882354
15.0,17.0,0.1686274509803922
14.0,18.0,0.46274509803921576
15.0,17.0,0.1686274509803922
15.0,18.0,0.30196078431372547
14.0,18.0,0.46274509803921576
15.0,17.0,0.1686274509803922
16.0,17.0,0.0784313725490196
16.0,18.0,0.1686274509803922
15.0,17.0,0.1686274509803922
16.0,18.0,0.1686274509803922
15.0,18.0,0.30196078431372547
16.0,17.0,0.0784313725490196
17.0,17.0,0.023529411764705882
16.0,18.0,0.1686274509803922
17.0,17.0,0.023529411764705882
17.0,18.0,0.07450980392156863
16.0,18.0,0.1686274509803922
17.0,17.0,0.023529411764705882
18.0,17.0,0.00392156862745098
18.0,18.0,0.0196078431372549
17.0,17.0,0.023529411764705882
18.0,18.0,0.0196078431372549
17.0,18.0,0.07450980392156863
18.0,17.0,0.00392156862745098
19.0,17.0,0.01568627450980392
18.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
19.0,18.0,0.00392156862745098
18.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
20.0,17.0,0.054901960784313725
20.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
20.0,18.0,0.0196078431372549
19.0,18.0,0.00392156862745098
20.0,17.0,0.054901960784313725
21.0,17.0,0.11372549019607844
20.0,18.0,0.0196078431372549
21.0,17.0,0.11372549019607844
21.0,18.0,0.06666666666666667
20.0,18.0,0.0196078431372549
21.0,17.0,0.11372549019607844
22.0,17.0,0.18823529411764706
22.0,18.0,0.13333333333333333
21.0,17.0,0.11372549019607844
22.0,18.0,0.13333333333333333
21.0,18.0,0.06666666666666667
22.0,17.0,0.18823529411764706
23.0,17.0,0.27058823529411763
22.0,18.0,0.13333333333333333
23.0,17.0,0.27058823529411763
23.0,18.0,0.21568627450980393
22.0,18.0,0.13333333333333333
23.0,17.0,0.27058823529411763
24.0,17.0,0.3568627450980392
24.0,18.0,0.30196078431372547
23.0,17.0,0.27058823529411763
24.0,18.0,0.30196078431372547
23.0,18.0,0.21568627450980393
24.0,17.0,0.3568627450980392
25.0,17.0,0.4431372549019609
24.0,18.0,0.30196078431372547
25.0,17.0,0.4431372549019609
25.0,18.0,0.38823529411764707
24.0,18.0,0.30196078431372547
25.0,17.0,0.4431372549019609
26.0,17.0,0.5254901960784314
26.0,18.0,0.47450980392156866
25.0,17.0,0.4431372549019609
26.0,18.0,0.47450980392156866
25.0,18.0,0.38823529411764707
26.0,17.0,0.5254901960784314
27.0,17.0,0.6
26.0,18.0,0.47450980392156866
27.0,17.0,0.6
27.0,18.0,0.5568627450980392
26.0,18.0,0.47450980392156866
27.0,17.0,0.6
28.0,17.0,0.6705882352941176
28.0,18.0,0.6313725490196078
27.0,17.0,0.6
28.0,18.0,0.6313725490196078
27.0,18.0,0.5568627450980392
28.0,17.0,0.6705882352941176
29.0,17.0,0.7294117647058823
28.0,18.0,0.6313725490196078
29.0,17.0,0.7294117647058823
29.0,18.0,0.6980392156862745
28.0,18.0,0.6313725490196078
29.0,17.0,0.7294117647058823
30.0,17.0,0.7843137254901961
30.0,18.0,0.7568627450980392
29.0,17.0,0.7294117647058823
30.0,18.0,0.7568627450980392
29.0,18.0,0.6980392156862745
30.0,17.0,0.7843137254901961
31.0,17.0,0.8313725490196078
30.0,18.0,0.7568627450980392
31.0,17.0,0.8313725490196078
31.0,18.0,0.8117647058823529
30.0,18.0,0.7568627450980392
31.0,17.0,0.8313725490196078
32.0,17.0,0.8705882352941177
32.0,18.0,0.8549019607843137
31.0,17.0,0.8313725490196078
32.0,18.0,0.8549019607843137
31.0,18.0,0.8117647058823529
1.0,18.0,0.3137254901960784
2.0,18.0,0.34117647058823536
1.0,19.0,0.03137254901960784
2.0,18.0,0.34117647058823536
2.0,19.0,0.0392156862745098
1.0,19.0,0.03137254901960784
2.0,18.0,0.34117647058823536
3.0,18.0,0.4
3.0,19.0,0.06666666666666667
2.0,18.0,0.34117647058823536
3.0,19.0,0.06666666666666667
2.0,19.0,0.0392156862745098
3.0,18.0,0.4
4.0,18.0,0.48627450980392156
3.0,19.0,0.06666666666666667
4.0,18.0,0.48627450980392156
4.0,19.0,0.11764705882352941
3.0,19.0,0.06666666666666667
4.0,18.0,0.48627450980392156
5.0,18.0,0.596078431372549
5.0,19.0,0.20784313725490194
4.0,18.0,0.48627450980392156
5.0,19.0,0.20784313725490194
4.0,19.0,0.11764705882352941
5.0,18.0,0.596078431372549
6.0,18.0,0.7176470588235294
5.0,19.0,0.20784313725490194
6.0,18.0,0.7176470588235294
6.0,19.0,0.3411764705882353
5.0,19.0,0.20784313725490194
6.0,18.0,0.7176470588235294
7.0,18.0,0.8392156862745098
7.0,19.0,0.5137254901960784
6.0,18.0,0.7176470588235294
7.0,19.0,0.5137254901960784
6.0,19.0,0.3411764705882353
7.0,18.0,0.8392156862745098
8.0,18.0,0.9333333333333335
7.0,19.0,0.5137254901960784
8.0,18.0,0.9333333333333335
8.0,19.0,0.6941176470588235
7.0,19.0,0.5137254901960784
8.0,18.0,0.9333333333333335
9.0,18.0,0.984313725490196
9.0,19.0,0.8549019607843136
8.0,18.0,0.9333333333333335
9.0,19.0,0.8549019607843136
8.0,19.0,0.6941176470588235
9.0,18.0,0.984313725490196
10.0,18.0,0.9764705882352941
9.0,19.0,0.8549019607843136
10.0,18.0,0.9764705882352941
10.0,19.0,0.9607843137254902
9.0,19.0,0.8549019607843136
10.0,18.0,0.9764705882352941
11.0,18.0,0.9098039215686274
11.0,19.0,0.9882352941176471
10.0,18.0,0.9764705882352941
11.0,19.0,0.9882352941176471
10.0,19.0,0.9607843137254902
11.0,18.0,0.9098039215686274
12.0,18.0,0.788235294117647
11.0,19.0,0.9882352941176471
12.0,18.0,0.788235294117647
12.0,19.0,0.9372549019607843
11.0,19.0,0.9882352941176471
12.0,18.0,0.788235294117647
13.0,18.0,0.6313725490196078
13.0,19.0,0.8117647058823528
12.0,18.0,0.788235294117647
13.0,19.0,0.8117647058823528
12.0,19.0,0.9372549019607843
13.0,18.0,0.6313725490196078
14.0,18.0,0.46274509803921576
13.0,19.0,0.8117647058823528
14.0,18.0,0.46274509803921576
14.0,19.0,0.6431372549019608
13.0,19.0,0.8117647058823528
14.0,18.0,0.46274509803921576
15.0,18.0,0.30196078431372547
15.0,19.0,0.46274509803921576
14.0,18.0,0.46274509803921576
15.0,19.0,0.46274509803921576
14.0,19.0,0.6431372549019608
15.0,18.0,0.30196078431372547
16.0,18.0,0.1686274509803922
15.0,19.0,0.46274509803921576
16.0,18.0,0.1686274509803922
16.0,19.0,0.29411764705882354
15.0,19.0,0.46274509803921576
16.0,18.0,0.1686274509803922
17.0,18.0,0.07450980392156863
17.0,19.0,0.1568627450980392
16.0,18.0,0.1686274509803922
17.0,19.0,0.1568627450980392
16.0,19.0,0.29411764705882354
17.0,18.0,0.07450980392156863
18.0,18.0,0.0196078431372549
17.0,19.0,0.1568627450980392
18.0,18.0,0.0196078431372549
18.0,19.0,0.06274509803921569
17.0,19.0,0.1568627450980392
18.0,18.0,0.0196078431372549
19.0,18.0,0.00392156862745098
19.0,19.0,0.011764705882352941
18.0,18.0,0.0196078431372549
19.0,19.0,0.011764705882352941
18.0,19.0,0.06274509803921569
19.0,18.0,0.00392156862745098
20.0,18.0,0.0196078431372549
19.0,19.0,0.011764705882352941
20.0,18.0,0.0196078431372549
20.0,19.0,0.00392156862745098
19.0,19.0,0.011764705882352941
20.0,18.0,0.0196078431372549
21.0,18.0,0.06666666666666667
21.0,19.0,0.03137254901960784
20.0,18.0,0.0196078431372549
21.0,19.0,0.03137254901960784
20.0,19.0,0.00392156862745098
21.0,18.0,0.06666666666666667
22.0,18.0,0.13333333333333333
21.0,19.0,0.03137254901960784
22.0,18.0,0.13333333333333333
22.0,19.0,0.09019607843137255
21.0,19.0,0.03137254901960784
22.0,18.0,0.13333333333333333
23.0,18.0,0.21568627450980393
23.0,19.0,0.1607843137254902
22.0,18.0,0.13333333333333333
23.0,19.0,0.1607843137254902
22.0,19.0,0.09019607843137255
23.0,18.0,0.21568627450980393
24.0,18.0,0.30196078431372547
23.0,19.0,0.1607843137254902
24.0,18.0,0.30196078431372547
24.0,19.0,0.24705882352941178
23.0,19.0,0.1607843137254902
24.0,18.0,0.30196078431372547
25.0,18.0,0.38823529411764707
25.0,19.0,0.3372549019607844
24.0,18.0,0.30196078431372547
25.0,19.0,0.3372549019607844
24.0,19.0,0.24705882352941178
25.0,18.0,0.38823529411764707
26.0,18.0,0.47450980392156866
25.0,19.0,0.3372549019607844
26.0,18.0,0.47450980392156866
26.0,19.0,0.42745098039215684
25.0,19.0,0.3372549019607844
26.0,18.0,0.47450980392156866
27.0,18.0,0.5568627450980392
27.0,19.0,0.5137254901960784
26.0,18.0,0.47450980392156866
27.0,19.0,0.5137254901960784
26.0,19.0,0.42745098039215684
27.0,18.0,0.5568627450980392
28.0,18.0,0.6313725490196078
27.0,19.0,0.5137254901960784
28.0,18.0,0.6313725490196078
28.0,19.0,0.596078431372549
27.0,19.0,0.5137254901960784
28.0,18.0,0.6313725490196078
29.0,18.0,0.6980392156862745
29.0,19.0,0.6666666666666666
28.0,18.0,0.6313725490196078
29.0,19.0,0.6666666666666666
28.0,19.0,0.596078431372549
29.0,18.0,0.6980392156862745
30.0,18.0,0.7568627450980392
29.0,19.0,0.6666666666666666
30.0,18.0,0.7568627450980392
30.0,19.0,0.7294117647058823
29.0,19.0,0.6666666666666666
30.0,18.0,0.7568627450980392
31.0,18.0,0.8117647058823529
31.0,19.0,0.788235294117647
30.0,18.0,0.7568627450980392
31.0,19.0,0.788235294117647
30.0,19.0,0.7294117647058823
31.0,18.0,0.8117647058823529
32.0,18.0,0.8549019607843137
31.0,19.0,0.788235294117647
32.0,18.0,0.8549019607843137
32.0,19.0,0.8352941176470589
31.0,19.0,0.788235294117647
1.0,19.0,0.03137254901960784
2.0,19.0,0.0392156862745098
2.0,20.0,0.16470588235294117
1.0,19.0,0.03137254901960784
2.0,20.0,0.16470588235294117
1.0,20.0,0.19607843137254902
2.0,19.0,0.0392156862745098
3.0,19.0,0.06666666666666667
2.0,20.0,0.16470588235294117
3.0,19.0,0.06666666666666667
3.0,20.0,0.10980392156862745
2.0,20.0,0.16470588235294117
3.0,19.0,0.06666666666666667
4.0,19.0,0.11764705882352941
4.0,20.0,0.05098039215686274
3.0,19.0,0.06666666666666667
4.0,20.0,0.05098039215686274
3.0,20.0,0.10980392156862745
4.0,19.0,0.11764705882352941
5.0,19.0,0.20784313725490194
4.0,20.0,0.05098039215686274
5.0,19.0,0.20784313725490194
5.0,20.0,0.023529411764705882
4.0,20.0,0.05098039215686274
5.0,19.0,0.20784313725490194
6.0,19.0,0.3411764705882353
6.0,20.0,0.05098039215686274
5.0,19.0,0.20784313725490194
6.0,20.0,0.05098039215686274
5.0,20.0,0.023529411764705882
6.0,19.0,0.3411764705882353
7.0,19.0,0.5137254901960784
6.0,20.0,0.05098039215686274
7.0,19.0,0.5137254901960784
7.0,20.0,0.1607843137254902
6.0,20.0,0.05098039215686274
7.0,19.0,0.5137254901960784
8.0,19.0,0.6941176470588235
8.0,20.0,0.34117647058823536
7.0,19.0,0.5137254901960784
8.0,20.0,0.34117647058823536
7.0,20.0,0.1607843137254902
8.0,19.0,0.6941176470588235
9.0,19.0,0.8549019607843136
8.0,20.0,0.34117647058823536
9.0,19.0,0.8549019607843136
9.0,20.0,0.5686274509803921
8.0,20.0,0.34117647058823536
9.0,19.0,0.8549019607843136
10.0,19.0,0.9607843137254902
10.0,20.0,0.7843137254901961
9.0,19.0,0.8549019607843136
10.0,20.0,0.7843137254901961
9.0,20.0,0.5686274509803921
10.0,19.0,0.9607843137254902
11.0,19.0,0.9882352941176471
10.0,20.0,0.7843137254901961
11.0,19.0,0.9882352941176471
11.0,20.0,0.9333333333333333
10.0,20.0,0.7843137254901961
11.0,19.0,0.9882352941176471
12.0,19.0,0.9372549019607843
12.0,20.0,0.9921568627450981
11.0,19.0,0.9882352941176471
12.0,20.0,0.9921568627450981
11.0,20.0,0.9333333333333333
12.0,19.0,0.9372549019607843
13.0,19.0,0.8117647058823528
12.0,20.0,0.9921568627450981
13.0,19.0,0.8117647058823528
13.0,20.0,0.9450980392156862
12.0,20.0,0.9921568627450981
13.0,19.0,0.8117647058823528
14.0,19.0,0.6431372549019608
14.0,20.0,0.8117647058823528
13.0,19.0,0.8117647058823528
14.0,20.0,0.8117647058823528
13.0,20.0,0.9450980392156862
14.0,19.0,0.6431372549019608
15.0,19.0,0.46274509803921576
14.0,20.0,0.8117647058823528
15.0,19.0,0.46274509803921576
15.0,20.0,0.6313725490196078
14.0,20.0,0.8117647058823528
15.0,19.0,0.46274509803921576
16.0,19.0,0.29411764705882354
16.0,20.0,0.4392156862745099
15.0,19.0,0.46274509803921576
16.0,20.0,0.4392156862745099
15.0,20.0,0.6313725490196078
16.0,19.0,0.29411764705882354
17.0,19.0,0.1568627450980392
16.0,20.0,0.4392156862745099
17.0,19.0,0.1568627450980392
17.0,20.0,0.2627450980392157
16.0,20.0,0.4392156862745099
17.0,19.0,0.1568627450980392
18.0,19.0,0.06274509803921569
18.0,20.0,0.12941176470588237
17.0,19.0,0.1568627450980392
18.0,20.0,0.12941176470588237
17.0,20.0,0.2627450980392157
18.0,19.0,0.06274509803921569
19.0,19.0,0.011764705882352941
18.0,20.0,0.12941176470588237
19.0,19.0,0.011764705882352941
19.0,20.0,0.043137254901960784
18.0,20.0,0.12941176470588237
19.0,19.0,0.011764705882352941
20.0,19.0,0.00392156862745098
20.0,20.0,0.00392156862745098
19.0,19.0,0.011764705882352941
20.0,20.0,0.00392156862745098
19.0,20.0,0.043137254901960784
20.0,19.0,0.00392156862745098
21.0,19.0,0.03137254901960784
20.0,20.0,0.00392156862745098
21.0,19.0,0.03137254901960784
21.0,20.0,0.011764705882352941
20.0,20.0,0.00392156862745098
21.0,19.0,0.03137254901960784
22.0,19.0,0.09019607843137255
22.0,20.0,0.05098039215686274
21.0,19.0,0.03137254901960784
22.0,20.0,0.05098039215686274
21.0,20.0,0.011764705882352941
22.0,19.0,0.09019607843137255
23.0,19.0,0.1607843137254902
22.0,20.0,0.05098039215686274
23.0,19.0,0.1607843137254902
23.0,20.0,0.11764705882352941
22.0,20.0,0.05098039215686274
23.0,19.0,0.1607843137254902
24.0,19.0,0.24705882352941178
24.0,20.0,0.19999999999999998
23.0,19.0,0.1607843137254902
24.0,20.0,0.19999999999999998
23.0,20.0,0.11764705882352941
24.0,19.0,0.24705882352941178
25.0,19.0,0.3372549019607844
24.0,20.0,0.19999999999999998
25.0,19.0,0.3372549019607844
25.0,20.0,0.2901960784313726
24.0,20.0,0.19999999999999998
25.0,19.0,0.3372549019607844
26.0,19.0,0.42745098039215684
26.0,20.0,0.3803921568627451
25.0,19.0,0.3372549019607844
26.0,20.0,0.3803921568627451
25.0,20.0,0.2901960784313726
26.0,19.0,0.42745098039215684
27.0,19.0,0.5137254901960784
26.0,20.0,0.3803921568627451
27.0,19.0,0.5137254901960784
27.0,20.0,0.47058823529411764
26.0,20.0,0.3803921568627451
27.0,19.0,0.5137254901960784
28.0,19.0,0.596078431372549
28.0,20.0,0.5568627450980391
27.0,19.0,0.5137254901960784
28.0,20.0,0.5568627450980391
27.0,20.0,0.47058823529411764
28.0,19.0,0.596078431372549
29.0,19.0,0.6666666666666666
28.0,20.0,0.5568627450980391
29.0,19.0,0.6666666666666666
29.0,20.0,0.6352941176470588
28.0,20.0,0.5568627450980391
29.0,19.0,0.6666666666666666
30.0,19.0,0.7294117647058823
30.0,20.0,0.7019607843137255
29.0,19.0,0.6666666666666666
30.0,20.0,0.7019607843137255
29.0,20.0,0.6352941176470588
30.0,19.0,0.7294117647058823
31.0,19.0,0.788235294117647
30.0,20.0,0.7019607843137255
31.0,19.0,0.788235294117647
31.0,20.0,0.7647058823529411
30.0,20.0,0.7019607843137255
31.0,19.0,0.788235294117647
32.0,19.0,0.8352941176470589
32.0,20.0,0.8156862745098039
31.0,19.0,0.788235294117647
32.0,20.0,0.8156862745098039
31.0,20.0,0.7647058823529411
1.0,20.0,0.19607843137254902
2.0,20.0,0.16470588235294117
1.0,21.0,0.7294117647058823
2.0,20.0,0.16470588235294117
2.0,21.0,0.6823529411764706
1.0,21.0,0.7294117647058823
2.0,20.0,0.16470588235294117
3.0,20.0,0.10980392156862745
3.0,21.0,0.5882352941176471
2.0,20.0,0.16470588235294117
3.0,21.0,0.5882352941176471
2.0,21.0,0.6823529411764706
3.0,20.0,0.10980392156862745
4.0,20.0,0.05098039215686274
3.0,21.0,0.5882352941176471
4.0,20.0,0.05098039215686274
4.0,21.0,0.44313725490196076
3.0,21.0,0.5882352941176471
4.0,20.0,0.05098039215686274
5.0,20.0,0.023529411764705882
5.0,21.0,0.26666666666666666
4.0,20.0,0.05098039215686274
5.0,21.0,0.26666666666666666
4.0,21.0,0.44313725490196076
5.0,20.0,0.023529411764705882
6.0,20.0,0.05098039215686274
5.0,21.0,0.26666666666666666
6.0,20.0,0.05098039215686274
6.0,21.0,0.10980392156862745
5.0,21.0,0.26666666666666666
6.0,20.0,0.05098039215686274
7.0,20.0,0.1607843137254902
7.0,21.0,0.023529411764705882
6.0,20.0,0.05098039215686274
7.0,21.0,0.023529411764705882
6.0,21.0,0.10980392156862745
7.0,20.0,0.1607843137254902
8.0,20.0,0.34117647058823536
7.0,21.0,0.023529411764705882
8.0,20.0,0.34117647058823536
8.0,21.0,0.06666666666666667
7.0,21.0,0.023529411764705882
8.0,20.0,0.34117647058823536
9.0,20.0,0.5686274509803921
9.0,21.0,0.23137254901960788
8.0,20.0,0.34117647058823536
9.0,21.0,0.23137254901960788
8.0,21.0,0.06666666666666667
9.0,20.0,0.5686274509803921
10.0,20.0,0.7843137254901961
9.0,21.0,0.23137254901960788
10.0,20.0,0.7843137254901961
10.0,21.0,0.48627450980392156
9.0,21.0,0.23137254901960788
10.0,20.0,0.7843137254901961
11.0,20.0,0.9333333333333333
11.0,21.0,0.7411764705882353
10.0,20.0,0.7843137254901961
11.0,21.0,0.7411764705882353
10.0,21.0,0.48627450980392156
11.0,20.0,0.9333333333333333
12.0,20.0,0.9921568627450981
11.0,21.0,0.7411764705882353
12.0,20.0,0.9921568627450981
12.0,21.0,0.9254901960784314
11.0,21.0,0.7411764705882353
12.0,20.0,0.9921568627450981
13.0,20.0,0.9450980392156862
13.0,21.0,0.9921568627450981
12.0,20.0,0.9921568627450981
13.0,21.0,0.9921568627450981
12.0,21.0,0.9254901960784314
13.0,20.0,0.9450980392156862
14.0,20.0,0.8117647058823528
13.0,21.0,0.9921568627450981
14.0,20.0,0.8117647058823528
14.0,21.0,0.9372549019607843
13.0,21.0,0.9921568627450981
14.0,20.0,0.8117647058823528
15.0,20.0,0.6313725490196078
15.0,21.0,0.788235294117647
14.0,20.0,0.8117647058823528
15.0,21.0,0.788235294117647
14.0,21.0,0.9372549019607843
15.0,20.0,0.6313725490196078
16.0,20.0,0.4392156862745099
15.0,21.0,0.788235294117647
16.0,20.0,0.4392156862745099
16.0,21.0,0.592156862745098
15.0,21.0,0.788235294117647
16.0,20.0,0.4392156862745099
17.0,20.0,0.2627450980392157
17.0,21.0,0.39215686274509803
16.0,20.0,0.4392156862745099
17.0,21.0,0.39215686274509803
16.0,21.0,0.592156862745098
17.0,20.0,0.2627450980392157
18.0,20.0,0.12941176470588237
17.0,21.0,0.39215686274509803
18.0,20.0,0.12941176470588237
18.0,21.0,0.2196078431372549
17.0,21.0,0.39215686274509803
18.0,20.0,0.12941176470588237
19.0,20.0,0.043137254901960784
19.0,21.0,0.09411764705882353
18.0,20.0,0.12941176470588237
19.0,21.0,0.09411764705882353
18.0,21.0,0.2196078431372549
19.0,20.0,0.043137254901960784
20.0,20.0,0.00392156862745098
19.0,21.0,0.09411764705882353
20.0,20.0,0.00392156862745098
20.0,21.0,0.023529411764705882
19.0,21.0,0.09411764705882353
20.0,20.0,0.00392156862745098
21.0,20.0,0.011764705882352941
21.0,21.0,0.00392156862745098
20.0,20.0,0.00392156862745098
21.0,21.0,0.00392156862745098
20.0,21.0,0.023529411764705882
21.0,20.0,0.011764705882352941
22.0,20.0,0.05098039215686274
21.0,21.0,0.00392156862745098
22.0,20.0,0.05098039215686274
22.0,21.0,0.023529411764705882
21.0,21.0,0.00392156862745098
22.0,20.0,0.05098039215686274
23.0,20.0,0.11764705882352941
23.0,21.0,0.0784313725490196
22.0,20.0,0.05098039215686274
23.0,21.0,0.0784313725490196
22.0,21.0,0.023529411764705882
23.0,20.0,0.11764705882352941
24.0,20.0,0.19999999999999998
23.0,21.0,0.0784313725490196
24.0,20.0,0.19999999999999998
24.0,21.0,0.1568627450980392
23.0,21.0,0.0784313725490196
24.0,20.0,0.19999999999999998
25.0,20.0,0.2901960784313726
25.0,21.0,0.24313725490196078
24.0,20.0,0.19999999999999998
25.0,21.0,0.24313725490196078
24.0,21.0,0.1568627450980392
25.0,20.0,0.2901960784313726
26.0,20.0,0.3803921568627451
25.0,21.0,0.24313725490196078
26.0,20.0,0.3803921568627451
26.0,21.0,0.33725490196078434
25.0,21.0,0.24313725490196078
26.0,20.0,0.3803921568627451
27.0,20.0,0.47058823529411764
27.0,21.0,0.431372549019608
26.0,20.0,0.3803921568627451
27.0,21.0,0.431372549019608
26.0,21.0,0.33725490196078434
27.0,20.0,0.47058823529411764
28.0,20.0,0.5568627450980391
27.0,21.0,0.431372549019608
28.0,20.0,0.5568627450980391
28.0,21.0,0.5215686274509804
27.0,21.0,0.431372549019608
28.0,20.0,0.5568627450980391
29.0,20.0,0.6352941176470588
29.0,21.0,0.6039215686274509
28.0,20.0,0.5568627450980391
29.0,21.0,0.6039215686274509
28.0,21.0,0.5215686274509804
29.0,20.0,0.6352941176470588
30.0,20.0,0.7019607843137255
29.0,21.0,0.6039215686274509
30.0,20.0,0.7019607843137255
30.0,21.0,0.6745098039215687
29.0,21.0,0.6039215686274509
30.0,20.0,0.7019607843137255
31.0,20.0,0.7647058823529411
31.0,21.0,0.7411764705882353
30.0,20.0,0.7019607843137255
31.0,21.0,0.7411764705882353
30.0,21.0,0.6745098039215687
31.0,20.0,0.7647058823529411
32.0,20.0,0.8156862745098039
31.0,21.0,0.7411764705882353
32.0,20.0,0.8156862745098039
32.0,21.0,0.796078431372549
31.0,21.0,0.7411764705882353
1.0,21.0,0.7294117647058823
2.0,21.0,0.6823529411764706
2.0,22.0,0.9529411764705883
1.0,21.0,0.7294117647058823
2.0,22.0,0.9529411764705883
1.0,22.0,0.9411764705882353
2.0,21.0,0.6823529411764706
3.0,21.0,0.5882352941176471
2.0,22.0,0.9529411764705883
3.0,21.0,0.5882352941176471
3.0,22.0,0.9568627450980393
2.0,22.0,0.9529411764705883
3.0,21.0,0.5882352941176471
4.0,21.0,0.44313725490196076
4.0,22.0,0.9098039215686275
3.0,21.0,0.5882352941176471
4.0,22.0,0.9098039215686275
3.0,22.0,0.9568627450980393
4.0,21.0,0.44313725490196076
5.0,21.0,0.26666666666666666
4.0,22.0,0.9098039215686275
5.0,21.0,0.26666666666666666
5.0,22.0,0.7725490196078432
4.0,22.0,0.9098039215686275
5.0,21.0,0.26666666666666666
6.0,21.0,0.10980392156862745
6.0,22.0,0.5372549019607843
5.0,21.0,0.26666666666666666
6.0,22.0,0.5372549019607843
5.0,22.0,0.7725490196078432
6.0,21.0,0.10980392156862745
7.0,21.0,0.023529411764705882
6.0,22.0,0.5372549019607843
7.0,21.0,0.023529411764705882
7.0,22.0,0.26666666666666666
6.0,22.0,0.5372549019607843
7.0,21.0,0.023529411764705882
8.0,21.0,0.06666666666666667
8.0,22.0,0.06666666666666667
7.0,21.0,0.023529411764705882
8.0,22.0,0.06666666666666667
7.0,22.0,0.26666666666666666
8.0,21.0,0.06666666666666667
9.0,21.0,0.23137254901960788
8.0,22.0,0.06666666666666667
9.0,21.0,0.23137254901960788
9.0,22.0,0.03137254901960784
8.0,22.0,0.06666666666666667
9.0,21.0,0.23137254901960788
10.0,21.0,0.48627450980392156
10.0,22.0,0.1843137254901961
9.0,21.0,0.23137254901960788
10.0,22.0,0.1843137254901961
9.0,22.0,0.03137254901960784
10.0,21.0,0.48627450980392156
11.0,21.0,0.7411764705882353
10.0,22.0,0.1843137254901961
11.0,21.0,0.7411764705882353
11.0,22.0,0.4549019607843137
10.0,22.0,0.1843137254901961
11.0,21.0,0.7411764705882353
12.0,21.0,0.9254901960784314
12.0,22.0,0.7411764705882353
11.0,21.0,0.7411764705882353
12.0,22.0,0.7411764705882353
11.0,22.0,0.4549019607843137
12.0,21.0,0.9254901960784314
13.0,21.0,0.9921568627450981
12.0,22.0,0.7411764705882353
13.0,21.0,0.9921568627450981
13.0,22.0,0.9333333333333333
12.0,22.0,0.7411764705882353
13.0,21.0,0.9921568627450981
14.0,21.0,0.9372549019607843
14.0,22.0,0.9882352941176471
13.0,21.0,0.9921568627450981
14.0,22.0,0.9882352941176471
13.0,22.0,0.9333333333333333
14.0,21.0,0.9372549019607843
15.0,21.0,0.788235294117647
14.0,22.0,0.9882352941176471
15.0,21.0,0.788235294117647
15.0,22.0,0.9098039215686274
14.0,22.0,0.9882352941176471
15.0,21.0,0.788235294117647
16.0,21.0,0.592156862745098
16.0,22.0,0.7372549019607844
15.0,21.0,0.788235294117647
16.0,22.0,0.7372549019607844
15.0,22.0,0.9098039215686274
16.0,21.0,0.592156862745098
17.0,21.0,0.39215686274509803
16.0,22.0,0.7372549019607844
17.0,21.0,0.39215686274509803
17.0,22.0,0.5254901960784314
16.0,22.0,0.7372549019607844
17.0,21.0,0.39215686274509803
18.0,21.0,0.2196078431372549
18.0,22.0,0.3254901960784314
17.0,21.0,0.39215686274509803
18.0,22.0,0.3254901960784314
17.0,22.0,0.5254901960784314
18.0,21.0,0.2196078431372549
19.0,21.0,0.09411764705882353
18.0,22.0,0.3254901960784314
19.0,21.0,0.09411764705882353
19.0,22.0,0.16470588235294117
18.0,22.0,0.3254901960784314
19.0,21.0,0.09411764705882353
20.0,21.0,0.023529411764705882
20.0,22.0,0.05882352941176471
19.0,21.0,0.09411764705882353
20.0,22.0,0.05882352941176471
19.0,22.0,0.16470588235294117
20.0,21.0,0.023529411764705882
21.0,21.0,0.00392156862745098
20.0,22.0,0.05882352941176471
21.0,21.0,0.00392156862745098
21.0,22.0,0.00784313725490196
20.0,22.0,0.05882352941176471
21.0,21.0,0.00392156862745098
22.0,21.0,0.023529411764705882
22.0,22.0,0.00784313725490196
21.0,21.0,0.00392156862745098
22.0,22.0,0.00784313725490196
21.0,22.0,0.00784313725490196
22.0,21.0,0.023529411764705882
23.0,21.0,0.0784313725490196
22.0,22.0,0.00784313725490196
23.0,21.0,0.0784313725490196
23.0,22.0,0.047058823529411764
22.0,22.0,0.00784313725490196
23.0,21.0,0.0784313725490196
24.0,21.0,0.1568627450980392
24.0,22.0,0.11764705882352942
23.0,21.0,0.0784313725490196
24.0,22.0,0.11764705882352942
23.0,22.0,0.047058823529411764
24.0,21.0,0.1568627450980392
25.0,21.0,0.24313725490196078
24.0,22.0,0.11764705882352942
25.0,21.0,0.24313725490196078
25.0,22.0,0.20392156862745098
24.0,22.0,0.11764705882352942
25.0,21.0,0.24313725490196078
26.0,21.0,0.33725490196078434
26.0,22.0,0.2980392156862745
25.0,21.0,0.24313725490196078
26.0,22.0,0.2980392156862745
25.0,22.0,0.20392156862745098
26.0,21.0,0.33725490196078434
27.0,21.0,0.431372549019608
26.0,22.0,0.2980392156862745
27.0,21.0,0.431372549019608
27.0,22.0,0.39215686274509803
26.0,22.0,0.2980392156862745
27.0,21.0,0.431372549019608
28.0,21.0,0.5215686274509804
28.0,22.0,0.48627450980392156
27.0,21.0,0.431372549019608
28.0,22.0,0.48627450980392156
27.0,22.0,0.39215686274509803
28.0,21.0,0.5215686274509804
29.0,21.0,0.6039215686274509
28.0,22.0,0.48627450980392156
29.0,21.0,0.6039215686274509
29.0,22.0,0.5725490196078431
28.0,22.0,0.48627450980392156
29.0,21.0,0.6039215686274509
30.0,21.0,0.6745098039215687
30.0,22.0,0.6509803921568628
29.0,21.0,0.6039215686274509
30.0,22.0,0.6509803921568628
29.0,22.0,0.5725490196078431
30.0,21.0,0.6745098039215687
31.0,21.0,0.7411764705882353
30.0,22.0,0.6509803921568628
31.0,21.0,0.7411764705882353
31.0,22.0,0.7176470588235294
30.0,22.0,0.6509803921568628
31.0,21.0,0.7411764705882353
32.0,21.0,0.796078431372549
32.0,22.0,0.7803921568627451
31.0,21.0,0.7411764705882353
32.0,22.0,0.7803921568627451
31.0,22.0,0.7176470588235294
1.0,22.0,0.9411764705882353
2.0,22.0,0.9529411764705883
1.0,23.0,0.403921568627451
2.0,22.0,0.9529411764705883
2.0,23.0,0.4745098039215686
1.0,23.0,0.403921568627451
2.0,22.0,0.9529411764705883
3.0,22.0,0.9568627450980393
3.0,23.0,0.6196078431372549
2.0,22.0,0.9529411764705883
3.0,23.0,0.6196078431372549
2.0,23.0,0.4745098039215686
3.0,22.0,0.9568627450980393
4.0,22.0,0.9098039215686275
3.0,23.0,0.6196078431372549
4.0,22.0,0.9098039215686275
4.0,23.0,0.8
3.0,23.0,0.6196078431372549
4.0,22.0,0.9098039215686275
5.0,22.0,0.7725490196078432
5.0,23.0,0.9411764705882354
4.0,22.0,0.9098039215686275
5.0,23.0,0.9411764705882354
4.0,23.0,0.8
5.0,22.0,0.7725490196078432
6.0,22.0,0.5372549019607843
5.0,23.0,0.9411764705882354
6.0,22.0,0.5372549019607843
6.0,23.0,0.9333333333333333
5.0,23.0,0.9411764705882354
6.0,22.0,0.5372549019607843
7.0,22.0,0.26666666666666666
7.0,23.0,0.7294117647058823
6.0,22.0,0.5372549019607843
7.0,23.0,0.7294117647058823
6.0,23.0,0.9333333333333333
7.0,22.0,0.26666666666666666
8.0,22.0,0.06666666666666667
7.0,23.0,0.7294117647058823
8.0,22.0,0.06666666666666667
8.0,23.0,0.396078431372549
7.0,23.0,0.7294117647058823
8.0,22.0,0.06666666666666667
9.0,22.0,0.03137254901960784
9.0,23.0,0.10980392156862748
8.0,22.0,0.06666666666666667
9.0,23.0,0.10980392156862748
8.0,23.0,0.396078431372549
9.0,22.0,0.03137254901960784
10.0,22.0,0.1843137254901961
9.0,23.0,0.10980392156862748
10.0,22.0,0.1843137254901961
10.0,23.0,0.027450980392156862
9.0,23.0,0.10980392156862748
10.0,22.0,0.1843137254901961
11.0,22.0,0.4549019607843137
11.0,23.0,0.1843137254901961
10.0,22.0,0.1843137254901961
11.0,23.0,0.1843137254901961
10.0,23.0,0.027450980392156862
11.0,22.0,0.4549019607843137
12.0,22.0,0.7411764705882353
11.0,23.0,0.1843137254901961
12.0,22.0,0.7411764705882353
12.0,23.0,0.48627450980392156
11.0,23.0,0.1843137254901961
12.0,22.0,0.7411764705882353
13.0,22.0,0.9333333333333333
13.0,23.0,0.7843137254901961
12.0,22.0,0.7411764705882353
13.0,23.0,0.7843137254901961
12.0,23.0,0.48627450980392156
13.0,22.0,0.9333333333333333
14.0,22.0,0.9882352941176471
13.0,23.0,0.7843137254901961
14.0,22.0,0.9882352941176471
14.0,23.0,0.9607843137254902
13.0,23.0,0.7843137254901961
14.0,22.0,0.9882352941176471
15.0,22.0,0.9098039215686274
15.0,23.0,0.9764705882352941
14.0,22.0,0.9882352941176471
15.0,23.0,0.9764705882352941
14.0,23.0,0.9607843137254902
15.0,22.0,0.9098039215686274
16.0,22.0,0.7372549019607844
15.0,23.0,0.9764705882352941
16.0,22.0,0.7372549019607844
16.0,23.0,0.8588235294117647
15.0,23.0,0.9764705882352941
16.0,22.0,0.7372549019607844
17.0,22.0,0.5254901960784314
17.0,23.0,0.6588235294117647
16.0,22.0,0.7372549019607844
17.0,23.0,0.6588235294117647
16.0,23.0,0.8588235294117647
17.0,22.0,0.5254901960784314
18.0,22.0,0.3254901960784314
17.0,23.0,0.6588235294117647
18.0,22.0,0.3254901960784314
18.0,23.0,0.4392156862745098
17.0,23.0,0.6588235294117647
18.0,22.0,0.3254901960784314
19.0,22.0,0.16470588235294117
19.0,23.0,0.24705882352941178
18.0,22.0,0.3254901960784314
19.0,23.0,0.24705882352941178
18.0,23.0,0.4392156862745098
19.0,22.0,0.16470588235294117
20.0,22.0,0.05882352941176471
19.0,23.0,0.24705882352941178
20.0,22.0,0.05882352941176471
20.0,23.0,0.10588235294117647
19.0,23.0,0.24705882352941178
20.0,22.0,0.05882352941176471
21.0,22.0,0.00784313725490196
21.0,23.0,0.023529411764705882
20.0,22.0,0.05882352941176471
21.0,23.0,0.023529411764705882
20.0,23.0,0.10588235294117647
21.0,22.0,0.00784313725490196
22.0,22.0,0.00784313725490196
21.0,23.0,0.023529411764705882
22.0,22.0,0.00784313725490196
22.0,23.0,0.00392156862745098
21.0,23.0,0.023529411764705882
22.0,22.0,0.00784313725490196
23.0,22.0,0.047058823529411764
23.0,23.0,0.02745098039215687
22.0,22.0,0.00784313725490196
23.0,23.0,0.02745098039215687
22.0,23.0,0.00392156862745098
23.0,22.0,0.047058823529411764
24.0,22.0,0.11764705882352942
23.0,23.0,0.02745098039215687
24.0,22.0,0.11764705882352942
24.0,23.0,0.08627450980392157
23.0,23.0,0.02745098039215687
24.0,22.0,0.11764705882352942
25.0,22.0,0.20392156862745098
25.0,23.0,0.16470588235294117
24.0,22.0,0.11764705882352942
25.0,23.0,0.16470588235294117
24.0,23.0,0.08627450980392157
25.0,22.0,0.20392156862745098
26.0,22.0,0.2980392156862745
25.0,23.0,0.16470588235294117
26.0,22.0,0.2980392156862745
26.0,23.0,0.25882352941176473
25.0,23.0,0.16470588235294117
26.0,22.0,0.2980392156862745
27.0,22.0,0.39215686274509803
27.0,23.0,0.3568627450980392
26.0,22.0,0.2980392156862745
27.0,23.0,0.3568627450980392
26.0,23.0,0.25882352941176473
27.0,22.0,0.39215686274509803
28.0,22.0,0.48627450980392156
27.0,23.0,0.3568627450980392
28.0,22.0,0.48627450980392156
28.0,23.0,0.45098039215686275
27.0,23.0,0.3568627450980392
28.0,22.0,0.48627450980392156
29.0,22.0,0.5725490196078431
29.0,23.0,0.5411764705882353
28.0,22.0,0.48627450980392156
29.0,23.0,0.5411764705882353
28.0,23.0,0.45098039215686275
29.0,22.0,0.5725490196078431
30.0,22.0,0.6509803921568628
29.0,23.0,0.5411764705882353
30.0,22.0,0.6509803921568628
30.0,23.0,0.6235294117647059
29.0,23.0,0.5411764705882353
30.0,22.0,0.6509803921568628
31.0,22.0,0.7176470588235294
31.0,23.0,0.6980392156862746
30.0,22.0,0.6509803921568628
31.0,23.0,0.6980392156862746
30.0,23.0,0.6235294117647059
31.0,22.0,0.7176470588235294
32.0,22.0,0.7803921568627451
31.0,23.0,0.6980392156862746
32.0,22.0,0.7803921568627451
32.0,23.0,0.7607843137254902
31.0,23.0,0.6980392156862746
1.0,23.0,0.403921568627451
2.0,23.0,0.4745098039215686
2.0,24.0,0.05882352941176471
1.0,23.0,0.403921568627451
2.0,24.0,0.05882352941176471
1.0,24.0,0.07450980392156863
2.0,23.0,0.4745098039215686
3.0,23.0,0.6196078431372549
2.0,24.0,0.05882352941176471
3.0,23.0,0.6196078431372549
3.0,24.0,0.07450980392156863
2.0,24.0,0.05882352941176471
3.0,23.0,0.6196078431372549
4.0,23.0,0.8
4.0,24.0,0.20392156862745095
3.0,23.0,0.6196078431372549
4.0,24.0,0.20392156862745095
3.0,24.0,0.07450980392156863
4.0,23.0,0.8
5.0,23.0,0.9411764705882354
4.0,24.0,0.20392156862745095
5.0,23.0,0.9411764705882354
5.0,24.0,0.4745098039215686
4.0,24.0,0.20392156862745095
5.0,23.0,0.9411764705882354
6.0,23.0,0.9333333333333333
6.0,24.0,0.7999999999999999
5.0,23.0,0.9411764705882354
6.0,24.0,0.7999999999999999
5.0,24.0,0.4745098039215686
6.0,23.0,0.9333333333333333
7.0,23.0,0.7294117647058823
6.0,24.0,0.7999999999999999
7.0,23.0,0.7294117647058823
7.0,24.0,0.9607843137254902
6.0,24.0,0.7999999999999999
7.0,23.0,0.7294117647058823
8.0,23.0,0.396078431372549
8.0,24.0,0.8117647058823528
7.0,23.0,0.7294117647058823
8.0,24.0,0.8117647058823528
7.0,24.0,0.9607843137254902
8.0,23.0,0.396078431372549
9.0,23.0,0.10980392156862748
8.0,24.0,0.8117647058823528
9.0,23.0,0.10980392156862748
9.0,24.0,0.44313725490196076
8.0,24.0,0.8117647058823528
9.0,23.0,0.10980392156862748
10.0,23.0,0.027450980392156862
10.0,24.0,0.10980392156862748
9.0,23.0,0.10980392156862748
10.0,24.0,0.10980392156862748
9.0,24.0,0.44313725490196076
10.0,23.0,0.027450980392156862
11.0,23.0,0.1843137254901961
10.0,24.0,0.10980392156862748
11.0,23.0,0.1843137254901961
11.0,24.0,0.03137254901960784
10.0,24.0,0.10980392156862748
11.0,23.0,0.1843137254901961
12.0,23.0,0.48627450980392156
12.0,24.0,0.23137254901960788
11.0,23.0,0.1843137254901961
12.0,24.0,0.23137254901960788
11.0,24.0,0.03137254901960784
12.0,23.0,0.48627450980392156
13.0,23.0,0.7843137254901961
12.0,24.0,0.23137254901960788
13.0,23.0,0.7843137254901961
13.0,24.0,0.5686274509803921
12.0,24.0,0.23137254901960788
13.0,23.0,0.7843137254901961
14.0,23.0,0.9607843137254902
14.0,24.0,0.8549019607843136
13.0,23.0,0.7843137254901961
14.0,24.0,0.8549019607843136
13.0,24.0,0.5686274509803921
14.0,23.0,0.9607843137254902
15.0,23.0,0.9764705882352941
14.0,24.0,0.8549019607843136
15.0,23.0,0.9764705882352941
15.0,24.0,0.984313725490196
14.0,24.0,0.8549019607843136
15.0,23.0,0.9764705882352941
16.0,23.0,0.8588235294117647
16.0,24.0,0.9450980392156864
15.0,23.0,0.9764705882352941
16.0,24.0,0.9450980392156864
15.0,24.0,0.984313725490196
16.0,23.0,0.8588235294117647
17.0,23.0,0.6588235294117647
16.0,24.0,0.9450980392156864
17.0,23.0,0.6588235294117647
17.0,24.0,0.7764705882352941
16.0,24.0,0.9450980392156864
17.0,23.0,0.6588235294117647
18.0,23.0,0.4392156862745098
18.0,24.0,0.5529411764705882
17.0,23.0,0.6588235294117647
18.0,24.0,0.5529411764705882
17.0,24.0,0.7764705882352941
18.0,23.0,0.4392156862745098
19.0,23.0,0.24705882352941178
18.0,24.0,0.5529411764705882
19.0,23.0,0.24705882352941178
19.0,24.0,0.3333333333333333
18.0,24.0,0.5529411764705882
19.0,23.0,0.24705882352941178
20.0,23.0,0.10588235294117647
20.0,24.0,0.16470588235294117
19.0,23.0,0.24705882352941178
20.0,24.0,0.16470588235294117
19.0,24.0,0.3333333333333333
20.0,23.0,0.10588235294117647
21.0,23.0,0.023529411764705882
20.0,24.0,0.16470588235294117
21.0,23.0,0.023529411764705882
21.0,24.0,0.054901960784313725
20.0,24.0,0.16470588235294117
21.0,23.0,0.023529411764705882
22.0,23.0,0.00392156862745098
22.0,24.0,0.00392156862745098
21.0,23.0,0.023529411764705882
22.0,24.0,0.00392156862745098
21.0,24.0,0.054901960784313725
22.0,23.0,0.00392156862745098
23.0,23.0,0.02745098039215687
22.0,24.0,0.00392156862745098
23.0,23.0,0.02745098039215687
23.0,24.0,0.011764705882352941
22.0,24.0,0.00392156862745098
23.0,23.0,0.02745098039215687
24.0,23.0,0.08627450980392157
24.0,24.0,0.05882352941176471
23.0,23.0,0.02745098039215687
24.0,24.0,0.05882352941176471
23.0,24.0,0.011764705882352941
24.0,23.0,0.08627450980392157
25.0,23.0,0.16470588235294117
24.0,24.0,0.05882352941176471
25.0,23.0,0.16470588235294117
25.0,24.0,0.13333333333333333
24.0,24.0,0.05882352941176471
25.0,23.0,0.16470588235294117
26.0,23.0,0.25882352941176473
26.0,24.0,0.22352941176470592
25.0,23.0,0.16470588235294117
26.0,24.0,0.22352941176470592
25.0,24.0,0.13333333333333333
26.0,23.0,0.25882352941176473
27.0,23.0,0.3568627450980392
26.0,24.0,0.22352941176470592
27.0,23.0,0.3568627450980392
27.0,24.0,0.3215686274509804
26.0,24.0,0.22352941176470592
27.0,23.0,0.3568627450980392
28.0,23.0,0.45098039215686275
28.0,24.0,0.41960784313725485
27.0,23.0,0.3568627450980392
28.0,24.0,0.41960784313725485
27.0,24.0,0.3215686274509804
28.0,23.0,0.45098039215686275
29.0,23.0,0.5411764705882353
28.0,24.0,0.41960784313725485
29.0,23.0,0.5411764705882353
29.0,24.0,0.5137254901960784
28.0,24.0,0.41960784313725485
29.0,23.0,0.5411764705882353
30.0,23.0,0.6235294117647059
30.0,24.0,0.6
29.0,23.0,0.5411764705882353
30.0,24.0,0.6
29.0,24.0,0.5137254901960784
30.0,23.0,0.6235294117647059
31.0,23.0,0.6980392156862746
30.0,24.0,0.6
31.0,23.0,0.6980392156862746
31.0,24.0,0.6745098039215687
30.0,24.0,0.6
31.0,23.0,0.6980392156862746
32.0,23.0,0.7607843137254902
32.0,24.0,0.7450980392156863
31.0,23.0,0.6980392156862746
32.0,24.0,0.7450980392156863
31.0,24.0,0.6745098039215687
1.0,24.0,0.07450980392156863
2.0,24.0,0.05882352941176471
1.0,25.0,0.6980392156862745
2.0,24.0,0.05882352941176471
2.0,25.0,0.6039215686274509
1.0,25.0,0.6980392156862745
2.0,24.0,0.05882352941176471
3.0,24.0,0.07450980392156863
3.0,25.0,0.40392156862745093
2.0,24.0,0.05882352941176471
3.0,25.0,0.40392156862745093
2.0,25.0,0.6039215686274509
3.0,24.0,0.07450980392156863
4.0,24.0,0.20392156862745095
3.0,25.0,0.40392156862745093
4.0,24.0,0.20392156862745095
4.0,25.0,0.1607843137254902
3.0,25.0,0.40392156862745093
4.0,24.0,0.20392156862745095
5.0,24.0,0.4745098039215686
5.0,25.0,0.05882352941176471
4.0,24.0,0.20392156862745095
5.0,25.0,0.05882352941176471
4.0,25.0,0.1607843137254902
5.0,24.0,0.4745098039215686
6.0,24.0,0.7999999999999999
5.0,25.0,0.05882352941176471
6.0,24.0,0.7999999999999999
6.0,25.0,0.2627450980392157
5.0,25.0,0.05882352941176471
6.0,24.0,0.7999999999999999
7.0,24.0,0.9607843137254902
7.0,25.0,0.6862745098039217
6.0,24.0,0.7999999999999999
7.0,25.0,0.6862745098039217
6.0,25.0,0.2627450980392157
7.0,24.0,0.9607843137254902
8.0,24.0,0.8117647058823528
7.0,25.0,0.6862745098039217
8.0,24.0,0.8117647058823528
8.0,25.0,0.9529411764705882
7.0,25.0,0.6862745098039217
8.0,24.0,0.8117647058823528
9.0,24.0,0.44313725490196076
9.0,25.0,0.8117647058823528
8.0,24.0,0.8117647058823528
9.0,25.0,0.8117647058823528
8.0,25.0,0.9529411764705882
9.0,24.0,0.44313725490196076
10.0,24.0,0.10980392156862748
9.0,25.0,0.8117647058823528
10.0,24.0,0.10980392156862748
10.0,25.0,0.396078431372549
9.0,25.0,0.8117647058823528
10.0,24.0,0.10980392156862748
11.0,24.0,0.03137254901960784
11.0,25.0,0.06666666666666667
10.0,24.0,0.10980392156862748
11.0,25.0,0.06666666666666667
10.0,25.0,0.396078431372549
11.0,24.0,0.03137254901960784
12.0,24.0,0.23137254901960788
11.0,25.0,0.06666666666666667
12.0,24.0,0.23137254901960788
12.0,25.0,0.06666666666666667
11.0,25.0,0.06666666666666667
12.0,24.0,0.23137254901960788
13.0,24.0,0.5686274509803921
13.0,25.0,0.34117647058823536
12.0,24.0,0.23137254901960788
13.0,25.0,0.34117647058823536
12.0,25.0,0.06666666666666667
13.0,24.0,0.5686274509803921
14.0,24.0,0.8549019607843136
13.0,25.0,0.34117647058823536
14.0,24.0,0.8549019607843136
14.0,25.0,0.6941176470588235
13.0,25.0,0.34117647058823536
14.0,24.0,0.8549019607843136
15.0,24.0,0.984313725490196
15.0,25.0,0.9333333333333335
14.0,24.0,0.8549019607843136
15.0,25.0,0.9333333333333335
14.0,25.0,0.6941176470588235
15.0,24.0,0.984313725490196
16.0,24.0,0.9450980392156864
15.0,25.0,0.9333333333333335
16.0,24.0,0.9450980392156864
16.0,25.0,0.984313725490196
15.0,25.0,0.9333333333333335
16.0,24.0,0.9450980392156864
17.0,24.0,0.7764705882352941
17.0,25.0,0.8705882352941179
16.0,24.0,0.9450980392156864
17.0,25.0,0.8705882352941179
16.0,25.0,0.984313725490196
17.0,24.0,0.7764705882352941
18.0,24.0,0.5529411764705882
17.0,25.0,0.8705882352941179
18.0,24.0,0.5529411764705882
18.0,25.0,0.6588235294117647
17.0,25.0,0.8705882352941179
18.0,24.0,0.5529411764705882
19.0,24.0,0.3333333333333333
19.0,25.0,0.4274509803921568
18.0,24.0,0.5529411764705882
19.0,25.0,0.4274509803921568
18.0,25.0,0.6588235294117647
19.0,24.0,0.3333333333333333
20.0,24.0,0.16470588235294117
19.0,25.0,0.4274509803921568
20.0,24.0,0.16470588235294117
20.0,25.0,0.22745098039215686
19.0,25.0,0.4274509803921568
20.0,24.0,0.16470588235294117
21.0,24.0,0.054901960784313725
21.0,25.0,0.09019607843137255
20.0,24.0,0.16470588235294117
21.0,25.0,0.09019607843137255
20.0,25.0,0.22745098039215686
21.0,24.0,0.054901960784313725
22.0,24.0,0.00392156862745098
21.0,25.0,0.09019607843137255
22.0,24.0,0.00392156862745098
22.0,25.0,0.01568627450980392
21.0,25.0,0.09019607843137255
22.0,24.0,0.00392156862745098
23.0,24.0,0.011764705882352941
23.0,25.0,0.00392156862745098
22.0,24.0,0.00392156862745098
23.0,25.0,0.00392156862745098
22.0,25.0,0.01568627450980392
23.0,24.0,0.011764705882352941
24.0,24.0,0.05882352941176471
23.0,25.0,0.00392156862745098
24.0,24.0,0.05882352941176471
24.0,25.0,0.0392156862745098
23.0,25.0,0.00392156862745098
24.0,24.0,0.05882352941176471
25.0,24.0,0.13333333333333333
25.0,25.0,0.10588235294117646
24.0,24.0,0.05882352941176471
25.0,25.0,0.10588235294117646
24.0,25.0,0.0392156862745098
25.0,24.0,0.13333333333333333
26.0,24.0,0.22352941176470592
25.0,25.0,0.10588235294117646
26.0,24.0,0.22352941176470592
26.0,25.0,0.19607843137254902
25.0,25.0,0.10588235294117646
26.0,24.0,0.22352941176470592
27.0,24.0,0.3215686274509804
27.0,25.0,0.29411764705882354
26.0,24.0,0.22352941176470592
27.0,25.0,0.29411764705882354
26.0,25.0,0.19607843137254902
27.0,24.0,0.3215686274509804
28.0,24.0,0.41960784313725485
27.0,25.0,0.29411764705882354
28.0,24.0,0.41960784313725485
28.0,25.0,0.39215686274509803
27.0,25.0,0.29411764705882354
28.0,24.0,0.41960784313725485
29.0,24.0,0.5137254901960784
29.0,25.0,0.49019607843137253
28.0,24.0,0.41960784313725485
29.0,25.0,0.49019607843137253
28.0,25.0,0.39215686274509803
29.0,24.0,0.5137254901960784
30.0,24.0,0.6
29.0,25.0,0.49019607843137253
30.0,24.0,0.6
30.0,25.0,0.5764705882352941
29.0,25.0,0.49019607843137253
30.0,24.0,0.6
31.0,24.0,0.6745098039215687
31.0,25.0,0.6588235294117647
30.0,24.0,0.6
31.0,25.0,0.6588235294117647
30.0,25.0,0.5764705882352941
31.0,24.0,0.6745098039215687
32.0,24.0,0.7450980392156863
31.0,25.0,0.6588235294117647
32.0,24.0,0.7450980392156863
32.0,25.0,0.7254901960784313
31.0,25.0,0.6588235294117647
1.0,25.0,0.6980392156862745
2.0,25.0,0.6039215686274509
2.0,26.0,0.8784313725490198
1.0,25.0,0.6980392156862745
2.0,26.0,0.8784313725490198
1.0,26.0,0.807843137254902
2.0,25.0,0.6039215686274509
3.0,25.0,0.40392156862745093
2.0,26.0,0.8784313725490198
3.0,25.0,0.40392156862745093
3.0,26.0,0.9294117647058824
2.0,26.0,0.8784313725490198
3.0,25.0,0.40392156862745093
4.0,25.0,0.1607843137254902
4.0,26.0,0.788235294117647
3.0,25.0,0.40392156862745093
4.0,26.0,0.788235294117647
3.0,26.0,0.9294117647058824
4.0,25.0,0.1607843137254902
5.0,25.0,0.05882352941176471
4.0,26.0,0.788235294117647
5.0,25.0,0.05882352941176471
5.0,26.0,0.4
4.0,26.0,0.788235294117647
5.0,25.0,0.05882352941176471
6.0,25.0,0.2627450980392157
6.0,26.0,0.07450980392156863
5.0,25.0,0.05882352941176471
6.0,26.0,0.07450980392156863
5.0,26.0,0.4
6.0,25.0,0.2627450980392157
7.0,25.0,0.6862745098039217
6.0,26.0,0.07450980392156863
7.0,25.0,0.6862745098039217
7.0,26.0,0.20392156862745098
6.0,26.0,0.07450980392156863
7.0,25.0,0.6862745098039217
8.0,25.0,0.9529411764705882
8.0,26.0,0.6862745098039217
7.0,25.0,0.6862745098039217
8.0,26.0,0.6862745098039217
7.0,26.0,0.20392156862745098
8.0,25.0,0.9529411764705882
9.0,25.0,0.8117647058823528
8.0,26.0,0.6862745098039217
9.0,25.0,0.8117647058823528
9.0,26.0,0.9607843137254902
8.0,26.0,0.6862745098039217
9.0,25.0,0.8117647058823528
10.0,25.0,0.396078431372549
10.0,26.0,0.7294117647058823
9.0,25.0,0.8117647058823528
10.0,26.0,0.7294117647058823
9.0,26.0,0.9607843137254902
10.0,25.0,0.396078431372549
11.0,25.0,0.06666666666666667
10.0,26.0,0.7294117647058823
11.0,25.0,0.06666666666666667
11.0,26.0,0.26666666666666666
10.0,26.0,0.7294117647058823
11.0,25.0,0.06666666666666667
12.0,25.0,0.06666666666666667
12.0,26.0,0.023529411764705882
11.0,25.0,0.06666666666666667
12.0,26.0,0.023529411764705882
11.0,26.0,0.26666666666666666
12.0,25.0,0.06666666666666667
13.0,25.0,0.34117647058823536
12.0,26.0,0.023529411764705882
13.0,25.0,0.34117647058823536
13.0,26.0,0.1607843137254902
12.0,26.0,0.023529411764705882
13.0,25.0,0.34117647058823536
14.0,25.0,0.6941176470588235
14.0,26.0,0.5137254901960784
13.0,25.0,0.34117647058823536
14.0,26.0,0.5137254901960784
13.0,26.0,0.1607843137254902
14.0,25.0,0.6941176470588235
15.0,25.0,0.9333333333333335
14.0,26.0,0.5137254901960784
15.0,25.0,0.9333333333333335
15.0,26.0,0.8392156862745098
14.0,26.0,0.5137254901960784
15.0,25.0,0.9333333333333335
16.0,25.0,0.984313725490196
16.0,26.0,0.984313725490196
15.0,25.0,0.9333333333333335
16.0,26.0,0.984313725490196
15.0,26.0,0.8392156862745098
16.0,25.0,0.984313725490196
17.0,25.0,0.8705882352941179
16.0,26.0,0.984313725490196
17.0,25.0,0.8705882352941179
17.0,26.0,0.9372549019607843
16.0,26.0,0.984313725490196
17.0,25.0,0.8705882352941179
18.0,25.0,0.6588235294117647
18.0,26.0,0.7490196078431373
17.0,25.0,0.8705882352941179
18.0,26.0,0.7490196078431373
17.0,26.0,0.9372549019607843
18.0,25.0,0.6588235294117647
19.0,25.0,0.4274509803921568
18.0,26.0,0.7490196078431373
19.0,25.0,0.4274509803921568
19.0,26.0,0.5137254901960784
18.0,26.0,0.7490196078431373
19.0,25.0,0.4274509803921568
20.0,25.0,0.22745098039215686
20.0,26.0,0.29411764705882354
19.0,25.0,0.4274509803921568
20.0,26.0,0.29411764705882354
19.0,26.0,0.5137254901960784
20.0,25.0,0.22745098039215686
21.0,25.0,0.09019607843137255
20.0,26.0,0.29411764705882354
21.0,25.0,0.09019607843137255
21.0,26.0,0.12941176470588237
20.0,26.0,0.29411764705882354
21.0,25.0,0.09019607843137255
22.0,25.0,0.01568627450980392
22.0,26.0,0.03137254901960784
21.0,25.0,0.09019607843137255
22.0,26.0,0.03137254901960784
21.0,26.0,0.12941176470588237
22.0,25.0,0.01568627450980392
23.0,25.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,25.0,0.00392156862745098
23.0,26.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,25.0,0.00392156862745098
24.0,25.0,0.0392156862745098
24.0,26.0,0.023529411764705882
23.0,25.0,0.00392156862745098
24.0,26.0,0.023529411764705882
23.0,26.0,0.00392156862745098
24.0,25.0,0.0392156862745098
25.0,25.0,0.10588235294117646
24.0,26.0,0.023529411764705882
25.0,25.0,0.10588235294117646
25.0,26.0,0.08627450980392157
24.0,26.0,0.023529411764705882
25.0,25.0,0.10588235294117646
26.0,25.0,0.19607843137254902
26.0,26.0,0.1686274509803922
25.0,25.0,0.10588235294117646
26.0,26.0,0.1686274509803922
25.0,26.0,0.08627450980392157
26.0,25.0,0.19607843137254902
27.0,25.0,0.29411764705882354
26.0,26.0,0.1686274509803922
27.0,25.0,0.29411764705882354
27.0,26.0,0.26666666666666666
26.0,26.0,0.1686274509803922
27.0,25.0,0.29411764705882354
28.0,25.0,0.39215686274509803
28.0,26.0,0.3686274509803922
27.0,25.0,0.29411764705882354
28.0,26.0,0.3686274509803922
27.0,26.0,0.26666666666666666
28.0,25.0,0.39215686274509803
29.0,25.0,0.49019607843137253
28.0,26.0,0.3686274509803922
29.0,25.0,0.49019607843137253
29.0,26.0,0.4666666666666667
28.0,26.0,0.3686274509803922
29.0,25.0,0.49019607843137253
30.0,25.0,0.5764705882352941
30.0,26.0,0.5568627450980391
29.0,25.0,0.49019607843137253
30.0,26.0,0.5568627450980391
29.0,26.0,0.4666666666666667
30.0,25.0,0.5764705882352941
31.0,25.0,0.6588235294117647
30.0,26.0,0.5568627450980391
31.0,25.0,0.6588235294117647
31.0,26.0,0.6392156862745098
30.0,26.0,0.5568627450980391
31.0,25.0,0.6588235294117647
32.0,25.0,0.7254901960784313
32.0,26.0,0.7137254901960784
31.0,25.0,0.6588235294117647
32.0,26.0,0.7137254901960784
31.0,26.0,0.6392156862745098
1.0,26.0,0.807843137254902
2.0,26.0,0.8784313725490198
1.0,27.0,0.11764705882352941
2.0,26.0,0.8784313725490198
2.0,27.0,0.20392156862745098
1.0,27.0,0.11764705882352941
2.0,26.0,0.8784313725490198
3.0,26.0,0.9294117647058824
3.0,27.0,0.4509803921568628
2.0,26.0,0.8784313725490198
3.0,27.0,0.4509803921568628
2.0,27.0,0.20392156862745098
3.0,26.0,0.9294117647058824
4.0,26.0,0.788235294117647
3.0,27.0,0.4509803921568628
4.0,26.0,0.788235294117647
4.0,27.0,0.807843137254902
3.0,27.0,0.4509803921568628
4.0,26.0,0.788235294117647
5.0,26.0,0.4
5.0,27.0,0.9058823529411766
4.0,26.0,0.788235294117647
5.0,27.0,0.9058823529411766
4.0,27.0,0.807843137254902
5.0,26.0,0.4
6.0,26.0,0.07450980392156863
5.0,27.0,0.9058823529411766
6.0,26.0,0.07450980392156863
6.0,27.0,0.5019607843137255
5.0,27.0,0.9058823529411766
6.0,26.0,0.07450980392156863
7.0,26.0,0.20392156862745098
7.0,27.0,0.07450980392156863
6.0,26.0,0.07450980392156863
7.0,27.0,0.07450980392156863
6.0,27.0,0.5019607843137255
7.0,26.0,0.20392156862745098
8.0,26.0,0.6862745098039217
7.0,27.0,0.07450980392156863
8.0,26.0,0.6862745098039217
8.0,27.0,0.2627450980392157
7.0,27.0,0.07450980392156863
8.0,26.0,0.6862745098039217
9.0,26.0,0.9607843137254902
9.0,27.0,0.7999999999999999
8.0,26.0,0.6862745098039217
9.0,27.0,0.7999999999999999
8.0,27.0,0.2627450980392157
9.0,26.0,0.9607843137254902
10.0,26.0,0.7294117647058823
9.0,27.0,0.7999999999999999
10.0,26.0,0.7294117647058823
10.0,27.0,0.9333333333333333
9.0,27.0,0.7999999999999999
10.0,26.0,0.7294117647058823
11.0,26.0,0.26666666666666666
11.0,27.0,0.5372549019607843
10.0,26.0,0.7294117647058823
11.0,27.0,0.5372549019607843
10.0,27.0,0.9333333333333333
11.0,26.0,0.26666666666666666
12.0,26.0,0.023529411764705882
11.0,27.0,0.5372549019607843
12.0,26.0,0.023529411764705882
12.0,27.0,0.10980392156862745
11.0,27.0,0.5372549019607843
12.0,26.0,0.023529411764705882
13.0,26.0,0.1607843137254902
13.0,27.0,0.05098039215686274
12.0,26.0,0.023529411764705882
13.0,27.0,0.05098039215686274
12.0,27.0,0.10980392156862745
13.0,26.0,0.1607843137254902
14.0,26.0,0.5137254901960784
13.0,27.0,0.05098039215686274
14.0,26.0,0.5137254901960784
14.0,27.0,0.3411764705882353
13.0,27.0,0.05098039215686274
14.0,26.0,0.5137254901960784
15.0,26.0,0.8392156862745098
15.0,27.0,0.7176470588235294
14.0,26.0,0.5137254901960784
15.0,27.0,0.7176470588235294
14.0,27.0,0.3411764705882353
15.0,26.0,0.8392156862745098
16.0,26.0,0.984313725490196
15.0,27.0,0.7176470588235294
16.0,26.0,0.984313725490196
16.0,27.0,0.9529411764705882
15.0,27.0,0.7176470588235294
16.0,26.0,0.984313725490196
17.0,26.0,0.9372549019607843
17.0,27.0,0.9725490196078431
16.0,26.0,0.984313725490196
17.0,27.0,0.9725490196078431
16.0,27.0,0.9529411764705882
17.0,26.0,0.9372549019607843
18.0,26.0,0.7490196078431373
17.0,27.0,0.9725490196078431
18.0,26.0,0.7490196078431373
18.0,27.0,0.8235294117647058
17.0,27.0,0.9725490196078431
18.0,26.0,0.7490196078431373
19.0,26.0,0.5137254901960784
19.0,27.0,0.592156862745098
18.0,26.0,0.7490196078431373
19.0,27.0,0.592156862745098
18.0,27.0,0.8235294117647058
19.0,26.0,0.5137254901960784
20.0,26.0,0.29411764705882354
19.0,27.0,0.592156862745098
20.0,26.0,0.29411764705882354
20.0,27.0,0.3568627450980392
19.0,27.0,0.592156862745098
20.0,26.0,0.29411764705882354
21.0,26.0,0.12941176470588237
21.0,27.0,0.1686274509803922
20.0,26.0,0.29411764705882354
21.0,27.0,0.1686274509803922
20.0,27.0,0.3568627450980392
21.0,26.0,0.12941176470588237
22.0,26.0,0.03137254901960784
21.0,27.0,0.1686274509803922
22.0,26.0,0.03137254901960784
22.0,27.0,0.054901960784313725
21.0,27.0,0.1686274509803922
22.0,26.0,0.03137254901960784
23.0,26.0,0.00392156862745098
23.0,27.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,27.0,0.00392156862745098
22.0,27.0,0.054901960784313725
23.0,26.0,0.00392156862745098
24.0,26.0,0.023529411764705882
23.0,27.0,0.00392156862745098
24.0,26.0,0.023529411764705882
24.0,27.0,0.01568627450980392
23.0,27.0,0.00392156862745098
24.0,26.0,0.023529411764705882
25.0,26.0,0.08627450980392157
25.0,27.0,0.06666666666666667
24.0,26.0,0.023529411764705882
25.0,27.0,0.06666666666666667
24.0,27.0,0.01568627450980392
25.0,26.0,0.08627450980392157
26.0,26.0,0.1686274509803922
25.0,27.0,0.06666666666666667
26.0,26.0,0.1686274509803922
26.0,27.0,0.14901960784313725
25.0,27.0,0.06666666666666667
26.0,26.0,0.1686274509803922
27.0,26.0,0.26666666666666666
27.0,27.0,0.24313725490196078
26.0,26.0,0.1686274509803922
27.0,27.0,0.24313725490196078
26.0,27.0,0.14901960784313725
27.0,26.0,0.26666666666666666
28.0,26.0,0.3686274509803922
27.0,27.0,0.24313725490196078
28.0,26.0,0.3686274509803922
28.0,27.0,0.34509803921568627
27.0,27.0,0.24313725490196078
28.0,26.0,0.3686274509803922
29.0,26.0,0.4666666666666667
29.0,27.0,0.44705882352941184
28.0,26.0,0.3686274509803922
29.0,27.0,0.44705882352941184
28.0,27.0,0.34509803921568627
29.0,26.0,0.4666666666666667
30.0,26.0,0.5568627450980391
29.0,27.0,0.44705882352941184
30.0,26.0,0.5568627450980391
30.0,27.0,0.5372549019607843
29.0,27.0,0.44705882352941184
30.0,26.0,0.5568627450980391
31.0,26.0,0.6392156862745098
31.0,27.0,0.6235294117647059
30.0,26.0,0.5568627450980391
31.0,27.0,0.6235294117647059
30.0,27.0,0.5372549019607843
31.0,26.0,0.6392156862745098
32.0,26.0,0.7137254901960784
31.0,27.0,0.6235294117647059
32.0,26.0,0.7137254901960784
32.0,27.0,0.6980392156862745
31.0,27.0,0.6235294117647059
1.0,27.0,0.11764705882352941
2.0,27.0,0.20392156862745098
2.0,28.0,0.27058823529411763
1.0,27.0,0.11764705882352941
2.0,28.0,0.27058823529411763
1.0,28.0,0.43137254901960786
2.0,27.0,0.20392156862745098
3.0,27.0,0.4509803921568628
2.0,28.0,0.27058823529411763
3.0,27.0,0.4509803921568628
3.0,28.0,0.08627450980392157
2.0,28.0,0.27058823529411763
3.0,27.0,0.4509803921568628
4.0,27.0,0.807843137254902
4.0,28.0,0.20392156862745095
3.0,27.0,0.4509803921568628
4.0,28.0,0.20392156862745095
3.0,28.0,0.08627450980392157
4.0,27.0,0.807843137254902
5.0,27.0,0.9058823529411766
4.0,28.0,0.20392156862745095
5.0,27.0,0.9058823529411766
5.0,28.0,0.7058823529411765
4.0,28.0,0.20392156862745095
5.0,27.0,0.9058823529411766
6.0,27.0,0.5019607843137255
6.0,28.0,0.9058823529411766
5.0,27.0,0.9058823529411766
6.0,28.0,0.9058823529411766
5.0,28.0,0.7058823529411765
6.0,27.0,0.5019607843137255
7.0,27.0,0.07450980392156863
6.0,28.0,0.9058823529411766
7.0,27.0,0.07450980392156863
7.0,28.0,0.4
6.0,28.0,0.9058823529411766
7.0,27.0,0.07450980392156863
8.0,27.0,0.2627450980392157
8.0,28.0,0.05882352941176471
7.0,27.0,0.07450980392156863
8.0,28.0,0.05882352941176471
7.0,28.0,0.4
8.0,27.0,0.2627450980392157
9.0,27.0,0.7999999999999999
8.0,28.0,0.05882352941176471
9.0,27.0,0.7999999999999999
9.0,28.0,0.4745098039215686
8.0,28.0,0.05882352941176471
9.0,27.0,0.7999999999999999
10.0,27.0,0.9333333333333333
10.0,28.0,0.9411764705882354
9.0,27.0,0.7999999999999999
10.0,28.0,0.9411764705882354
9.0,28.0,0.4745098039215686
10.0,27.0,0.9333333333333333
11.0,27.0,0.5372549019607843
10.0,28.0,0.9411764705882354
11.0,27.0,0.5372549019607843
11.0,28.0,0.7725490196078432
10.0,28.0,0.9411764705882354
11.0,27.0,0.5372549019607843
12.0,27.0,0.10980392156862745
12.0,28.0,0.26666666666666666
11.0,27.0,0.5372549019607843
12.0,28.0,0.26666666666666666
11.0,28.0,0.7725490196078432
12.0,27.0,0.10980392156862745
13.0,27.0,0.05098039215686274
12.0,28.0,0.26666666666666666
13.0,27.0,0.05098039215686274
13.0,28.0,0.023529411764705882
12.0,28.0,0.26666666666666666
13.0,27.0,0.05098039215686274
14.0,27.0,0.3411764705882353
14.0,28.0,0.20784313725490194
13.0,27.0,0.05098039215686274
14.0,28.0,0.20784313725490194
13.0,28.0,0.023529411764705882
14.0,27.0,0.3411764705882353
15.0,27.0,0.7176470588235294
14.0,28.0,0.20784313725490194
15.0,27.0,0.7176470588235294
15.0,28.0,0.596078431372549
14.0,28.0,0.20784313725490194
15.0,27.0,0.7176470588235294
16.0,27.0,0.9529411764705882
16.0,28.0,0.8980392156862746
15.0,27.0,0.7176470588235294
16.0,28.0,0.8980392156862746
15.0,28.0,0.596078431372549
16.0,27.0,0.9529411764705882
17.0,27.0,0.9725490196078431
16.0,28.0,0.8980392156862746
17.0,27.0,0.9725490196078431
17.0,28.0,0.9882352941176471
16.0,28.0,0.8980392156862746
17.0,27.0,0.9725490196078431
18.0,27.0,0.8235294117647058
18.0,28.0,0.8784313725490198
17.0,27.0,0.9725490196078431
18.0,28.0,0.8784313725490198
17.0,28.0,0.9882352941176471
18.0,27.0,0.8235294117647058
19.0,27.0,0.592156862745098
18.0,28.0,0.8784313725490198
19.0,27.0,0.592156862745098
19.0,28.0,0.6588235294117647
18.0,28.0,0.8784313725490198
19.0,27.0,0.592156862745098
20.0,27.0,0.3568627450980392
20.0,28.0,0.4156862745098039
19.0,27.0,0.592156862745098
20.0,28.0,0.4156862745098039
19.0,28.0,0.6588235294117647
20.0,27.0,0.3568627450980392
21.0,27.0,0.1686274509803922
20.0,28.0,0.4156862745098039
21.0,27.0,0.1686274509803922
21.0,28.0,0.21176470588235294
20.0,28.0,0.4156862745098039
21.0,27.0,0.1686274509803922
22.0,27.0,0.054901960784313725
22.0,28.0,0.07450980392156863
21.0,27.0,0.1686274509803922
22.0,28.0,0.07450980392156863
21.0,28.0,0.21176470588235294
22.0,27.0,0.054901960784313725
23.0,27.0,0.00392156862745098
22.0,28.0,0.07450980392156863
23.0,27.0,0.00392156862745098
23.0,28.0,0.011764705882352941
22.0,28.0,0.07450980392156863
23.0,27.0,0.00392156862745098
24.0,27.0,0.01568627450980392
24.0,28.0,0.00784313725490196
23.0,27.0,0.00392156862745098
24.0,28.0,0.00784313725490196
23.0,28.0,0.011764705882352941
24.0,27.0,0.01568627450980392
25.0,27.0,0.06666666666666667
24.0,28.0,0.00784313725490196
25.0,27.0,0.06666666666666667
25.0,28.0,0.054901960784313725
24.0,28.0,0.00784313725490196
25.0,27.0,0.06666666666666667
26.0,27.0,0.14901960784313725
26.0,28.0,0.12941176470588237
25.0,27.0,0.06666666666666667
26.0,28.0,0.12941176470588237
25.0,28.0,0.054901960784313725
26.0,27.0,0.14901960784313725
27.0,27.0,0.24313725490196078
26.0,28.0,0.12941176470588237
27.0,27.0,0.24313725490196078
27.0,28.0,0.2235294117647059
26.0,28.0,0.12941176470588237
27.0,27.0,0.24313725490196078
28.0,27.0,0.34509803921568627
28.0,28.0,0.3254901960784314
27.0,27.0,0.24313725490196078
28.0,28.0,0.3254901960784314
27.0,28.0,0.2235294117647059
28.0,27.0,0.34509803921568627
29.0,27.0,0.44705882352941184
28.0,28.0,0.3254901960784314
29.0,27.0,0.44705882352941184
29.0,28.0,0.42745098039215684
28.0,28.0,0.3254901960784314
29.0,27.0,0.44705882352941184
30.0,27.0,0.5372549019607843
30.0,28.0,0.5254901960784314
29.0,27.0,0.44705882352941184
30.0,28.0,0.5254901960784314
29.0,28.0,0.42745098039215684
30.0,27.0,0.5372549019607843
31.0,27.0,0.6235294117647059
30.0,28.0,0.5254901960784314
31.0,27.0,0.6235294117647059
31.0,28.0,0.611764705882353
30.0,28.0,0.5254901960784314
31.0,27.0,0.6235294117647059
32.0,27.0,0.6980392156862745
32.0,28.0,0.6862745098039216
31.0,27.0,0.6235294117647059
32.0,28.0,0.6862745098039216
31.0,28.0,0.611764705882353
1.0,28.0,0.43137254901960786
2.0,28.0,0.27058823529411763
1.0,29.0,0.9450980392156862
2.0,28.0,0.27058823529411763
2.0,29.0,0.8980392156862745
1.0,29.0,0.9450980392156862
2.0,28.0,0.27058823529411763
3.0,28.0,0.08627450980392157
3.0,29.0,0.6078431372549019
2.0,28.0,0.27058823529411763
3.0,29.0,0.6078431372549019
2.0,29.0,0.8980392156862745
3.0,28.0,0.08627450980392157
4.0,28.0,0.20392156862745095
3.0,29.0,0.6078431372549019
4.0,28.0,0.20392156862745095
4.0,29.0,0.15294117647058825
3.0,29.0,0.6078431372549019
4.0,28.0,0.20392156862745095
5.0,28.0,0.7058823529411765
5.0,29.0,0.20392156862745095
4.0,28.0,0.20392156862745095
5.0,29.0,0.20392156862745095
4.0,29.0,0.15294117647058825
5.0,28.0,0.7058823529411765
6.0,28.0,0.9058823529411766
5.0,29.0,0.20392156862745095
6.0,28.0,0.9058823529411766
6.0,29.0,0.807843137254902
5.0,29.0,0.20392156862745095
6.0,28.0,0.9058823529411766
7.0,28.0,0.4
7.0,29.0,0.788235294117647
6.0,28.0,0.9058823529411766
7.0,29.0,0.788235294117647
6.0,29.0,0.807843137254902
7.0,28.0,0.4
8.0,28.0,0.05882352941176471
7.0,29.0,0.788235294117647
8.0,28.0,0.05882352941176471
8.0,29.0,0.1607843137254902
7.0,29.0,0.788235294117647
8.0,28.0,0.05882352941176471
9.0,28.0,0.4745098039215686
9.0,29.0,0.20392156862745095
8.0,28.0,0.05882352941176471
9.0,29.0,0.20392156862745095
8.0,29.0,0.1607843137254902
9.0,28.0,0.4745098039215686
10.0,28.0,0.9411764705882354
9.0,29.0,0.20392156862745095
10.0,28.0,0.9411764705882354
10.0,29.0,0.8
9.0,29.0,0.20392156862745095
10.0,28.0,0.9411764705882354
11.0,28.0,0.7725490196078432
11.0,29.0,0.9098039215686275
10.0,28.0,0.9411764705882354
11.0,29.0,0.9098039215686275
10.0,29.0,0.8
11.0,28.0,0.7725490196078432
12.0,28.0,0.26666666666666666
11.0,29.0,0.9098039215686275
12.0,28.0,0.26666666666666666
12.0,29.0,0.44313725490196076
11.0,29.0,0.9098039215686275
12.0,28.0,0.26666666666666666
13.0,28.0,0.023529411764705882
13.0,29.0,0.05098039215686274
12.0,28.0,0.26666666666666666
13.0,29.0,0.05098039215686274
12.0,29.0,0.44313725490196076
13.0,28.0,0.023529411764705882
14.0,28.0,0.20784313725490194
13.0,29.0,0.05098039215686274
14.0,28.0,0.20784313725490194
14.0,29.0,0.11764705882352941
13.0,29.0,0.05098039215686274
14.0,28.0,0.20784313725490194
15.0,28.0,0.596078431372549
15.0,29.0,0.48627450980392156
14.0,28.0,0.20784313725490194
15.0,29.0,0.48627450980392156
14.0,29.0,0.11764705882352941
15.0,28.0,0.596078431372549
16.0,28.0,0.8980392156862746
15.0,29.0,0.48627450980392156
16.0,28.0,0.8980392156862746
16.0,29.0,0.8392156862745098
15.0,29.0,0.48627450980392156
16.0,28.0,0.8980392156862746
17.0,28.0,0.9882352941176471
17.0,29.0,0.9882352941176471
16.0,28.0,0.8980392156862746
17.0,29.0,0.9882352941176471
16.0,29.0,0.8392156862745098
17.0,28.0,0.9882352941176471
18.0,28.0,0.8784313725490198
17.0,29.0,0.9882352941176471
18.0,28.0,0.8784313725490198
18.0,29.0,0.9176470588235294
17.0,29.0,0.9882352941176471
18.0,28.0,0.8784313725490198
19.0,28.0,0.6588235294117647
19.0,29.0,0.7098039215686275
18.0,28.0,0.8784313725490198
19.0,29.0,0.7098039215686275
18.0,29.0,0.9176470588235294
19.0,28.0,0.6588235294117647
20.0,28.0,0.4156862745098039
19.0,29.0,0.7098039215686275
20.0,28.0,0.4156862745098039
20.0,29.0,0.4627450980392157
19.0,29.0,0.7098039215686275
20.0,28.0,0.4156862745098039
21.0,28.0,0.21176470588235294
21.0,29.0,0.24705882352941178
20.0,28.0,0.4156862745098039
21.0,29.0,0.24705882352941178
20.0,29.0,0.4627450980392157
21.0,28.0,0.21176470588235294
22.0,28.0,0.07450980392156863
21.0,29.0,0.24705882352941178
22.0,28.0,0.07450980392156863
22.0,29.0,0.09411764705882353
21.0,29.0,0.24705882352941178
22.0,28.0,0.07450980392156863
23.0,28.0,0.011764705882352941
23.0,29.0,0.01568627450980392
22.0,28.0,0.07450980392156863
23.0,29.0,0.01568627450980392
22.0,29.0,0.09411764705882353
23.0,28.0,0.011764705882352941
24.0,28.0,0.00784313725490196
23.0,29.0,0.01568627450980392
24.0,28.0,0.00784313725490196
24.0,29.0,0.00392156862745098
23.0,29.0,0.01568627450980392
24.0,28.0,0.00784313725490196
25.0,28.0,0.054901960784313725
25.0,29.0,0.04313725490196079
24.0,28.0,0.00784313725490196
25.0,29.0,0.04313725490196079
24.0,29.0,0.00392156862745098
25.0,28.0,0.054901960784313725
26.0,28.0,0.12941176470588237
25.0,29.0,0.04313725490196079
26.0,28.0,0.12941176470588237
26.0,29.0,0.11764705882352941
25.0,29.0,0.04313725490196079
26.0,28.0,0.12941176470588237
27.0,28.0,0.2235294117647059
27.0,29.0,0.2117647058823529
26.0,28.0,0.12941176470588237
27.0,29.0,0.2117647058823529
26.0,29.0,0.11764705882352941
27.0,28.0,0.2235294117647059
28.0,28.0,0.3254901960784314
27.0,29.0,0.2117647058823529
28.0,28.0,0.3254901960784314
28.0,29.0,0.3137254901960784
27.0,29.0,0.2117647058823529
28.0,28.0,0.3254901960784314
29.0,28.0,0.42745098039215684
29.0,29.0,0.4156862745098039
28.0,28.0,0.3254901960784314
29.0,29.0,0.4156862745098039
28.0,29.0,0.3137254901960784
29.0,28.0,0.42745098039215684
30.0,28.0,0.5254901960784314
29.0,29.0,0.4156862745098039
30.0,28.0,0.5254901960784314
30.0,29.0,0.5098039215686274
29.0,29.0,0.4156862745098039
30.0,28.0,0.5254901960784314
31.0,28.0,0.611764705882353
31.0,29.0,0.6
30.0,28.0,0.5254901960784314
31.0,29.0,0.6
30.0,29.0,0.5098039215686274
31.0,28.0,0.611764705882353
32.0,28.0,0.6862745098039216
31.0,29.0,0.6
32.0,28.0,0.6862745098039216
32.0,29.0,0.6784313725490196
31.0,29.0,0.6
1.0,29.0,0.9450980392156862
2.0,29.0,0.8980392156862745
2.0,30.0,0.7607843137254902
1.0,29.0,0.9450980392156862
2.0,30.0,0.7607843137254902
1.0,30.0,0.5490196078431373
2.0,29.0,0.8980392156862745
3.0,29.0,0.6078431372549019
2.0,30.0,0.7607843137254902
3.0,29.0,0.6078431372549019
3.0,30.0,0.9450980392156862
2.0,30.0,0.7607843137254902
3.0,29.0,0.6078431372549019
4.0,29.0,0.15294117647058825
4.0,30.0,0.6078431372549019
3.0,29.0,0.6078431372549019
4.0,30.0,0.6078431372549019
3.0,30.0,0.9450980392156862
4.0,29.0,0.15294117647058825
5.0,29.0,0.20392156862745095
4.0,30.0,0.6078431372549019
5.0,29.0,0.20392156862745095
5.0,30.0,0.08627450980392157
4.0,30.0,0.6078431372549019
5.0,29.0,0.20392156862745095
6.0,29.0,0.807843137254902
6.0,30.0,0.4509803921568628
5.0,29.0,0.20392156862745095
6.0,30.0,0.4509803921568628
5.0,30.0,0.08627450980392157
6.0,29.0,0.807843137254902
7.0,29.0,0.788235294117647
6.0,30.0,0.4509803921568628
7.0,29.0,0.788235294117647
7.0,30.0,0.9294117647058824
6.0,30.0,0.4509803921568628
7.0,29.0,0.788235294117647
8.0,29.0,0.1607843137254902
8.0,30.0,0.40392156862745093
7.0,29.0,0.788235294117647
8.0,30.0,0.40392156862745093
7.0,30.0,0.9294117647058824
8.0,29.0,0.1607843137254902
9.0,29.0,0.20392156862745095
8.0,30.0,0.40392156862745093
9.0,29.0,0.20392156862745095
9.0,30.0,0.07450980392156863
8.0,30.0,0.40392156862745093
9.0,29.0,0.20392156862745095
10.0,29.0,0.8
10.0,30.0,0.6196078431372549
9.0,29.0,0.20392156862745095
10.0,30.0,0.6196078431372549
9.0,30.0,0.07450980392156863
10.0,29.0,0.8
11.0,29.0,0.9098039215686275
10.0,30.0,0.6196078431372549
11.0,29.0,0.9098039215686275
11.0,30.0,0.9568627450980393
10.0,30.0,0.6196078431372549
11.0,29.0,0.9098039215686275
12.0,29.0,0.44313725490196076
12.0,30.0,0.5882352941176471
11.0,29.0,0.9098039215686275
12.0,30.0,0.5882352941176471
11.0,30.0,0.9568627450980393
12.0,29.0,0.44313725490196076
13.0,29.0,0.05098039215686274
12.0,30.0,0.5882352941176471
13.0,29.0,0.05098039215686274
13.0,30.0,0.10980392156862745
12.0,30.0,0.5882352941176471
13.0,29.0,0.05098039215686274
14.0,29.0,0.11764705882352941
14.0,30.0,0.06666666666666667
13.0,29.0,0.05098039215686274
14.0,30.0,0.06666666666666667
13.0,30.0,0.10980392156862745
14.0,29.0,0.11764705882352941
15.0,29.0,0.48627450980392156
14.0,30.0,0.06666666666666667
15.0,29.0,0.48627450980392156
15.0,30.0,0.4
14.0,30.0,0.06666666666666667
15.0,29.0,0.48627450980392156
16.0,29.0,0.8392156862745098
16.0,30.0,0.7803921568627451
15.0,29.0,0.48627450980392156
16.0,30.0,0.7803921568627451
15.0,30.0,0.4
16.0,29.0,0.8392156862745098
17.0,29.0,0.9882352941176471
16.0,30.0,0.7803921568627451
17.0,29.0,0.9882352941176471
17.0,30.0,0.9803921568627451
16.0,30.0,0.7803921568627451
17.0,29.0,0.9882352941176471
18.0,29.0,0.9176470588235294
18.0,30.0,0.9450980392156864
17.0,29.0,0.9882352941176471
18.0,30.0,0.9450980392156864
17.0,30.0,0.9803921568627451
18.0,29.0,0.9176470588235294
19.0,29.0,0.7098039215686275
18.0,30.0,0.9450980392156864
19.0,29.0,0.7098039215686275
19.0,30.0,0.7490196078431373
18.0,30.0,0.9450980392156864
19.0,29.0,0.7098039215686275
20.0,29.0,0.4627450980392157
20.0,30.0,0.5019607843137255
19.0,29.0,0.7098039215686275
20.0,30.0,0.5019607843137255
19.0,30.0,0.7490196078431373
20.0,29.0,0.4627450980392157
21.0,29.0,0.24705882352941178
20.0,30.0,0.5019607843137255
21.0,29.0,0.24705882352941178
21.0,30.0,0.27450980392156865
20.0,30.0,0.5019607843137255
21.0,29.0,0.24705882352941178
22.0,29.0,0.09411764705882353
22.0,30.0,0.10980392156862748
21.0,29.0,0.24705882352941178
22.0,30.0,0.10980392156862748
21.0,30.0,0.27450980392156865
22.0,29.0,0.09411764705882353
23.0,29.0,0.01568627450980392
22.0,30.0,0.10980392156862748
23.0,29.0,0.01568627450980392
23.0,30.0,0.023529411764705882
22.0,30.0,0.10980392156862748
23.0,29.0,0.01568627450980392
24.0,29.0,0.00392156862745098
24.0,30.0,0.00392156862745098
23.0,29.0,0.01568627450980392
24.0,30.0,0.00392156862745098
23.0,30.0,0.023529411764705882
24.0,29.0,0.00392156862745098
25.0,29.0,0.04313725490196079
24.0,30.0,0.00392156862745098
25.0,29.0,0.04313725490196079
25.0,30.0,0.03529411764705882
24.0,30.0,0.00392156862745098
25.0,29.0,0.04313725490196079
26.0,29.0,0.11764705882352941
26.0,30.0,0.10588235294117646
25.0,29.0,0.04313725490196079
26.0,30.0,0.10588235294117646
25.0,30.0,0.03529411764705882
26.0,29.0,0.11764705882352941
27.0,29.0,0.2117647058823529
26.0,30.0,0.10588235294117646
27.0,29.0,0.2117647058823529
27.0,30.0,0.2
26.0,30.0,0.10588235294117646
27.0,29.0,0.2117647058823529
28.0,29.0,0.3137254901960784
28.0,30.0,0.30196078431372547
27.0,29.0,0.2117647058823529
28.0,30.0,0.30196078431372547
27.0,30.0,0.2
28.0,29.0,0.3137254901960784
29.0,29.0,0.4156862745098039
28.0,30.0,0.30196078431372547
29.0,29.0,0.4156862745098039
29.0,30.0,0.403921568627451
28.0,30.0,0.30196078431372547
29.0,29.0,0.4156862745098039
30.0,29.0,0.5098039215686274
30.0,30.0,0.5019607843137255
29.0,29.0,0.4156862745098039
30.0,30.0,0.5019607843137255
29.0,30.0,0.403921568627451
30.0,29.0,0.5098039215686274
31.0,29.0,0.6
30.0,30.0,0.5019607843137255
31.0,29.0,0.6
31.0,30.0,0.592156862745098
30.0,30.0,0.5019607843137255
31.0,29.0,0.6
32.0,29.0,0.6784313725490196
32.0,30.0,0.6705882352941176
31.0,29.0,0.6
32.0,30.0,0.6705882352941176
31.0,30.0,0.592156862745098
1.0,30.0,0.5490196078431373
2.0,30.0,0.7607843137254902
1.0,31.0,0.10196078431372549
2.0,30.0,0.7607843137254902
2.0,31.0,0.3058823529411765
1.0,31.0,0.10196078431372549
2.0,30.0,0.7607843137254902
3.0,30.0,0.9450980392156862
3.0,31.0,0.7607843137254902
2.0,30.0,0.7607843137254902
3.0,31.0,0.7607843137254902
2.0,31.0,0.3058823529411765
3.0,30.0,0.9450980392156862
4.0,30.0,0.6078431372549019
3.0,31.0,0.7607843137254902
4.0,30.0,0.6078431372549019
4.0,31.0,0.8980392156862745
3.0,31.0,0.7607843137254902
4.0,30.0,0.6078431372549019
5.0,30.0,0.08627450980392157
5.0,31.0,0.27058823529411763
4.0,30.0,0.6078431372549019
5.0,31.0,0.27058823529411763
4.0,31.0,0.8980392156862745
5.0,30.0,0.08627450980392157
6.0,30.0,0.4509803921568628
5.0,31.0,0.27058823529411763
6.0,30.0,0.4509803921568628
6.0,31.0,0.20392156862745098
5.0,31.0,0.27058823529411763
6.0,30.0,0.4509803921568628
7.0,30.0,0.9294117647058824
7.0,31.0,0.8784313725490198
6.0,30.0,0.4509803921568628
7.0,31.0,0.8784313725490198
6.0,31.0,0.20392156862745098
7.0,30.0,0.9294117647058824
8.0,30.0,0.40392156862745093
7.0,31.0,0.8784313725490198
8.0,30.0,0.40392156862745093
8.0,31.0,0.6039215686274509
7.0,31.0,0.8784313725490198
8.0,30.0,0.40392156862745093
9.0,30.0,0.07450980392156863
9.0,31.0,0.05882352941176471
8.0,30.0,0.40392156862745093
9.0,31.0,0.05882352941176471
8.0,31.0,0.6039215686274509
9.0,30.0,0.07450980392156863
10.0,30.0,0.6196078431372549
9.0,31.0,0.05882352941176471
10.0,30.0,0.6196078431372549
10.0,31.0,0.4745098039215686
9.0,31.0,0.05882352941176471
10.0,30.0,0.6196078431372549
11.0,30.0,0.9568627450980393
11.0,31.0,0.9529411764705883
10.0,30.0,0.6196078431372549
11.0,31.0,0.9529411764705883
10.0,31.0,0.4745098039215686
11.0,30.0,0.9568627450980393
12.0,30.0,0.5882352941176471
11.0,31.0,0.9529411764705883
12.0,30.0,0.5882352941176471
12.0,31.0,0.6823529411764706
11.0,31.0,0.9529411764705883
12.0,30.0,0.5882352941176471
13.0,30.0,0.10980392156862745
13.0,31.0,0.16470588235294117
12.0,30.0,0.5882352941176471
13.0,31.0,0.16470588235294117
12.0,31.0,0.6823529411764706
13.0,30.0,0.10980392156862745
14.0,30.0,0.06666666666666667
13.0,31.0,0.16470588235294117
14.0,30.0,0.06666666666666667
14.0,31.0,0.0392156862745098
13.0,31.0,0.16470588235294117
14.0,30.0,0.06666666666666667
15.0,30.0,0.4
15.0,31.0,0.34117647058823536
14.0,30.0,0.06666666666666667
15.0,31.0,0.34117647058823536
14.0,31.0,0.0392156862745098
15.0,30.0,0.4
16.0,30.0,0.7803921568627451
15.0,31.0,0.34117647058823536
16.0,30.0,0.7803921568627451
16.0,31.0,0.7411764705882353
15.0,31.0,0.34117647058823536
16.0,30.0,0.7803921568627451
17.0,30.0,0.9803921568627451
17.0,31.0,0.9686274509803922
16.0,30.0,0.7803921568627451
17.0,31.0,0.9686274509803922
16.0,31.0,0.7411764705882353
17.0,30.0,0.9803921568627451
18.0,30.0,0.9450980392156864
17.0,31.0,0.9686274509803922
18.0,30.0,0.9450980392156864
18.0,31.0,0.9568627450980393
17.0,31.0,0.9686274509803922
18.0,30.0,0.9450980392156864
19.0,30.0,0.7490196078431373
19.0,31.0,0.7764705882352941
18.0,30.0,0.9450980392156864
19.0,31.0,0.7764705882352941
18.0,31.0,0.9568627450980393
19.0,30.0,0.7490196078431373
20.0,30.0,0.5019607843137255
19.0,31.0,0.7764705882352941
20.0,30.0,0.5019607843137255
20.0,31.0,0.5254901960784314
19.0,31.0,0.7764705882352941
20.0,30.0,0.5019607843137255
21.0,30.0,0.27450980392156865
21.0,31.0,0.29411764705882354
20.0,30.0,0.5019607843137255
21.0,31.0,0.29411764705882354
20.0,31.0,0.5254901960784314
21.0,30.0,0.27450980392156865
22.0,30.0,0.10980392156862748
21.0,31.0,0.29411764705882354
22.0,30.0,0.10980392156862748
22.0,31.0,0.12156862745098039
21.0,31.0,0.29411764705882354
22.0,30.0,0.10980392156862748
23.0,30.0,0.023529411764705882
23.0,31.0,0.02745098039215687
22.0,30.0,0.10980392156862748
23.0,31.0,0.02745098039215687
22.0,31.0,0.12156862745098039
23.0,30.0,0.023529411764705882
24.0,30.0,0.00392156862745098
23.0,31.0,0.02745098039215687
24.0,30.0,0.00392156862745098
24.0,31.0,0.00392156862745098
23.0,31.0,0.02745098039215687
24.0,30.0,0.00392156862745098
25.0,30.0,0.03529411764705882
25.0,31.0,0.03137254901960784
24.0,30.0,0.00392156862745098
25.0,31.0,0.03137254901960784
24.0,31.0,0.00392156862745098
25.0,30.0,0.03529411764705882
26.0,30.0,0.10588235294117646
25.0,31.0,0.03137254901960784
26.0,30.0,0.10588235294117646
26.0,31.0,0.10196078431372549
25.0,31.0,0.03137254901960784
26.0,30.0,0.10588235294117646
27.0,30.0,0.2
27.0,31.0,0.19215686274509805
26.0,30.0,0.10588235294117646
27.0,31.0,0.19215686274509805
26.0,31.0,0.10196078431372549
27.0,30.0,0.2
28.0,30.0,0.30196078431372547
27.0,31.0,0.19215686274509805
28.0,30.0,0.30196078431372547
28.0,31.0,0.29411764705882354
27.0,31.0,0.19215686274509805
28.0,30.0,0.30196078431372547
29.0,30.0,0.403921568627451
29.0,31.0,0.396078431372549
28.0,30.0,0.30196078431372547
29.0,31.0,0.396078431372549
28.0,31.0,0.29411764705882354
29.0,30.0,0.403921568627451
30.0,30.0,0.5019607843137255
29.0,31.0,0.396078431372549
30.0,30.0,0.5019607843137255
30.0,31.0,0.49411764705882355
29.0,31.0,0.396078431372549
30.0,30.0,0.5019607843137255
31.0,30.0,0.592156862745098
31.0,31.0,0.5843137254901961
30.0,30.0,0.5019607843137255
31.0,31.0,0.5843137254901961
30.0,31.0,0.49411764705882355
31.0,30.0,0.592156862745098
32.0,30.0,0.6705882352941176
31.0,31.0,0.5843137254901961
32.0,30.0,0.6705882352941176
32.0,31.0,0.6666666666666666
31.0,31.0,0.5843137254901961
1.0,31.0,0.10196078431372549
2.0,31.0,0.3058823529411765
2.0,32.0,0.10196078431372549
1.0,31.0,0.10196078431372549
2.0,32.0,0.10196078431372549
1.0,32.0,0.00392156862745098
2.0,31.0,0.3058823529411765
3.0,31.0,0.7607843137254902
2.0,32.0,0.10196078431372549
3.0,31.0,0.7607843137254902
3.0,32.0,0.5490196078431373
2.0,32.0,0.10196078431372549
3.0,31.0,0.7607843137254902
4.0,31.0,0.8980392156862745
4.0,32.0,0.9450980392156862
3.0,31.0,0.7607843137254902
4.0,32.0,0.9450980392156862
3.0,32.0,0.5490196078431373
4.0,31.0,0.8980392156862745
5.0,31.0,0.27058823529411763
4.0,32.0,0.9450980392156862
5.0,31.0,0.27058823529411763
5.0,32.0,0.43137254901960786
4.0,32.0,0.9450980392156862
5.0,31.0,0.27058823529411763
6.0,31.0,0.20392156862745098
6.0,32.0,0.11764705882352941
5.0,31.0,0.27058823529411763
6.0,32.0,0.11764705882352941
5.0,32.0,0.43137254901960786
6.0,31.0,0.20392156862745098
7.0,31.0,0.8784313725490198
6.0,32.0,0.11764705882352941
7.0,31.0,0.8784313725490198
7.0,32.0,0.807843137254902
6.0,32.0,0.11764705882352941
7.0,31.0,0.8784313725490198
8.0,31.0,0.6039215686274509
8.0,32.0,0.6980392156862745
7.0,31.0,0.8784313725490198
8.0,32.0,0.6980392156862745
7.0,32.0,0.807843137254902
8.0,31.0,0.6039215686274509
9.0,31.0,0.05882352941176471
8.0,32.0,0.6980392156862745
9.0,31.0,0.05882352941176471
9.0,32.0,0.07450980392156863
8.0,32.0,0.6980392156862745
9.0,31.0,0.05882352941176471
10.0,31.0,0.4745098039215686
10.0,32.0,0.403921568627451
9.0,31.0,0.05882352941176471
10.0,32.0,0.403921568627451
9.0,32.0,0.07450980392156863
10.0,31.0,0.4745098039215686
11.0,31.0,0.9529411764705883
10.0,32.0,0.403921568627451
11.0,31.0,0.9529411764705883
11.0,32.0,0.9411764705882353
10.0,32.0,0.403921568627451
11.0,31.0,0.9529411764705883
12.0,31.0,0.6823529411764706
12.0,32.0,0.7294117647058823
11.0,31.0,0.9529411764705883
12.0,32.0,0.7294117647058823
11.0,32.0,0.9411764705882353
12.0,31.0,0.6823529411764706
13.0,31.0,0.16470588235294117
12.0,32.0,0.7294117647058823
13.0,31.0,0.16470588235294117
13.0,32.0,0.19607843137254902
12.0,32.0,0.7294117647058823
13.0,31.0,0.16470588235294117
14.0,31.0,0.0392156862745098
14.0,32.0,0.03137254901960784
13.0,31.0,0.16470588235294117
14.0,32.0,0.03137254901960784
13.0,32.0,0.19607843137254902
14.0,31.0,0.0392156862745098
15.0,31.0,0.34117647058823536
14.0,32.0,0.03137254901960784
15.0,31.0,0.34117647058823536
15.0,32.0,0.3137254901960784
14.0,32.0,0.03137254901960784
15.0,31.0,0.34117647058823536
16.0,31.0,0.7411764705882353
16.0,32.0,0.7176470588235294
15.0,31.0,0.34117647058823536
16.0,32.0,0.7176470588235294
15.0,32.0,0.3137254901960784
16.0,31.0,0.7411764705882353
17.0,31.0,0.9686274509803922
16.0,32.0,0.7176470588235294
17.0,31.0,0.9686274509803922
17.0,32.0,0.9607843137254902
16.0,32.0,0.7176470588235294
17.0,31.0,0.9686274509803922
18.0,31.0,0.9568627450980393
18.0,32.0,0.9647058823529412
17.0,31.0,0.9686274509803922
18.0,32.0,0.9647058823529412
17.0,32.0,0.9607843137254902
18.0,31.0,0.9568627450980393
19.0,31.0,0.7764705882352941
18.0,32.0,0.9647058823529412
19.0,31.0,0.7764705882352941
19.0,32.0,0.788235294117647
18.0,32.0,0.9647058823529412
19.0,31.0,0.7764705882352941
20.0,31.0,0.5254901960784314
20.0,32.0,0.5411764705882353
19.0,31.0,0.7764705882352941
20.0,32.0,0.5411764705882353
19.0,32.0,0.788235294117647
20.0,31.0,0.5254901960784314
21.0,31.0,0.29411764705882354
20.0,32.0,0.5411764705882353
21.0,31.0,0.29411764705882354
21.0,32.0,0.30196078431372547
20.0,32.0,0.5411764705882353
21.0,31.0,0.29411764705882354
22.0,31.0,0.12156862745098039
22.0,32.0,0.12941176470588237
21.0,31.0,0.29411764705882354
22.0,32.0,0.12941176470588237
21.0,32.0,0.30196078431372547
22.0,31.0,0.12156862745098039
23.0,31.0,0.02745098039215687
22.0,32.0,0.12941176470588237
23.0,31.0,0.02745098039215687
23.0,32.0,0.03137254901960784
22.0,32.0,0.12941176470588237
23.0,31.0,0.02745098039215687
24.0,31.0,0.00392156862745098
24.0,32.0,0.00392156862745098
23.0,31.0,0.02745098039215687
24.0,32.0,0.00392156862745098
23.0,32.0,0.03137254901960784
24.0,31.0,0.00392156862745098
25.0,31.0,0.03137254901960784
24.0,32.0,0.00392156862745098
25.0,31.0,0.03137254901960784
25.0,32.0,0.03137254901960784
24.0,32.0,0.00392156862745098
25.0,31.0,0.03137254901960784
26.0,31.0,0.10196078431372549
26.0,32.0,0.09803921568627451
25.0,31.0,0.03137254901960784
26.0,32.0,0.09803921568627451
25.0,32.0,0.03137254901960784
26.0,31.0,0.10196078431372549
27.0,31.0,0.19215686274509805
26.0,32.0,0.09803921568627451
27.0,31.0,0.19215686274509805
27.0,32.0,0.18823529411764706
26.0,32.0,0.09803921568627451
27.0,31.0,0.19215686274509805
28.0,31.0,0.29411764705882354
28.0,32.0,0.2901960784313726
27.0,31.0,0.19215686274509805
28.0,32.0,0.2901960784313726
27.0,32.0,0.18823529411764706
28.0,31.0,0.29411764705882354
29.0,31.0,0.396078431372549
28.0,32.0,0.2901960784313726
29.0,31.0,0.396078431372549
29.0,32.0,0.39215686274509803
28.0,32.0,0.2901960784313726
29.0,31.0,0.396078431372549
30.0,31.0,0.49411764705882355
30.0,32.0,0.49019607843137253
29.0,31.0,0.396078431372549
30.0,32.0,0.49019607843137253
29.0,32.0,0.39215686274509803
30.0,31.0,0.49411764705882355
31.0,31.0,0.5843137254901961
30.0,32.0,0.49019607843137253
31.0,31.0,0.5843137254901961
31.0,32.0,0.5843137254901961
30.0,32.0,0.49019607843137253
31.0,31.0,0.5843137254901961
32.0,31.0,0.6666666666666666
32.0,32.0,0.6627450980392157
31.0,31.0,0.5843137254901961
32.0,32.0,0.6627450980392157
31.0,32.0,0.5843137254901961


==> image-mesh-interpolation32_nodal.csv <==
x,y,f_xy
1.0,1.0,0.6627450980392157
2.0,1.0,0.6666666666666666
2.0,2.0,0.5843137254901961
1.0,1.0,0.6627450980392157
2.0,2.0,0.5843137254901961
1.0,2.0,0.5843137254901961
2.0,1.0,0.6666666666666666
3.0,1.0,0.6705882352941176
2.0,2.0,0.5843137254901961
3.0,1.0,0.6705882352941176
3.0,2.0,0.592156862745098
2.0,2.0,0.5843137254901961
3.0,1.0,0.6705882352941176
4.0,1.0,0.6784313725490196
4.0,2.0,0.6
3.0,1.0,0.6705882352941176
4.0,2.0,0.6
3.0,2.0,0.592156862745098
4.0,1.0,0.6784313725490196
5.0,1.0,0.6862745098039216
4.0,2.0,0.6
5.0,1.0,0.6862745098039216
5.0,2.0,0.611764705882353
4.0,2.0,0.6
5.0,1.0,0.6862745098039216
6.0,1.0,0.6980392156862745
6.0,2.0,0.6235294117647059
5.0,1.0,0.6862745098039216
6.0,2.0,0.6235294117647059
5.0,2.0,0.611764705882353
6.0,1.0,0.6980392156862745
7.0,1.0,0.7137254901960784
6.0,2.0,0.6235294117647059
7.0,1.0,0.7137254901960784
7.0,2.0,0.6392156862745098
6.0,2.0,0.6235294117647059
7.0,1.0,0.7137254901960784
8.0,1.0,0.7254901960784313
8.0,2.0,0.6588235294117647
7.0,1.0,0.7137254901960784
8.0,2.0,0.6588235294117647
7.0,2.0,0.6392156862745098
8.0,1.0,0.7254901960784313
9.0,1.0,0.7450980392156863
8.0,2.0,0.6588235294117647
9.0,1.0,0.7450980392156863
9.0,2.0,0.6745098039215687
8.0,2.0,0.6588235294117647
9.0,1.0,0.7450980392156863
10.0,1.0,0.7607843137254902
10.0,2.0,0.6980392156862745
9.0,1.0,0.7450980392156863
10.0,2.0,0.6980392156862745
9.0,2.0,0.6745098039215687
10.0,1.0,0.7607843137254902
11.0,1.0,0.7803921568627451
10.0,2.0,0.6980392156862745
11.0,1.0,0.7803921568627451
11.0,2.0,0.7176470588235294
10.0,2.0,0.6980392156862745
11.0,1.0,0.7803921568627451
12.0,1.0,0.796078431372549
12.0,2.0,0.7411764705882353
11.0,1.0,0.7803921568627451
12.0,2.0,0.7411764705882353
11.0,2.0,0.7176470588235294
12.0,1.0,0.796078431372549
13.0,1.0,0.8156862745098039
12.0,2.0,0.7411764705882353
13.0,1.0,0.8156862745098039
13.0,2.0,0.7647058823529411
12.0,2.0,0.7411764705882353
13.0,1.0,0.8156862745098039
14.0,1.0,0.8352941176470589
14.0,2.0,0.788235294117647
13.0,1.0,0.8156862745098039
14.0,2.0,0.788235294117647
13.0,2.0,0.7647058823529411
14.0,1.0,0.8352941176470589
15.0,1.0,0.8549019607843137
14.0,2.0,0.788235294117647
15.0,1.0,0.8549019607843137
15.0,2.0,0.8117647058823529
14.0,2.0,0.788235294117647
15.0,1.0,0.8549019607843137
16.0,1.0,0.8705882352941177
16.0,2.0,0.8313725490196079
15.0,1.0,0.8549019607843137
16.0,2.0,0.8313725490196079
15.0,2.0,0.8117647058823529
16.0,1.0,0.8705882352941177
17.0,1.0,0.8901960784313725
16.0,2.0,0.8313725490196079
17.0,1.0,0.8901960784313725
17.0,2.0,0.8549019607843137
16.0,2.0,0.8313725490196079
17.0,1.0,0.8901960784313725
18.0,1.0,0.9058823529411765
18.0,2.0,0.8745098039215686
17.0,1.0,0.8901960784313725
18.0,2.0,0.8745098039215686
17.0,2.0,0.8549019607843137
18.0,1.0,0.9058823529411765
19.0,1.0,0.9215686274509803
18.0,2.0,0.8745098039215686
19.0,1.0,0.9215686274509803
19.0,2.0,0.8941176470588236
18.0,2.0,0.8745098039215686
19.0,1.0,0.9215686274509803
20.0,1.0,0.9372549019607843
20.0,2.0,0.9098039215686274
19.0,1.0,0.9215686274509803
20.0,2.0,0.9098039215686274
19.0,2.0,0.8941176470588236
20.0,1.0,0.9372549019607843
21.0,1.0,0.9490196078431372
20.0,2.0,0.9098039215686274
21.0,1.0,0.9490196078431372
21.0,2.0,0.9294117647058824
20.0,2.0,0.9098039215686274
21.0,1.0,0.9490196078431372
22.0,1.0,0.9607843137254902
22.0,2.0,0.9411764705882353
21.0,1.0,0.9490196078431372
22.0,2.0,0.9411764705882353
21.0,2.0,0.9294117647058824
22.0,1.0,0.9607843137254902
23.0,1.0,0.9686274509803922
22.0,2.0,0.9411764705882353
23.0,1.0,0.9686274509803922
23.0,2.0,0.9568627450980393
22.0,2.0,0.9411764705882353
23.0,1.0,0.9686274509803922
24.0,1.0,0.9764705882352941
24.0,2.0,0.9647058823529412
23.0,1.0,0.9686274509803922
24.0,2.0,0.9647058823529412
23.0,2.0,0.9568627450980393
24.0,1.0,0.9764705882352941
25.0,1.0,0.984313725490196
24.0,2.0,0.9647058823529412
25.0,1.0,0.984313725490196
25.0,2.0,0.9764705882352941
24.0,2.0,0.9647058823529412
25.0,1.0,0.984313725490196
26.0,1.0,0.9921568627450981
26.0,2.0,0.984313725490196
25.0,1.0,0.984313725490196
26.0,2.0,0.984313725490196
25.0,2.0,0.9764705882352941
26.0,1.0,0.9921568627450981
27.0,1.0,0.996078431372549
26.0,2.0,0.984313725490196
27.0,1.0,0.996078431372549
27.0,2.0,0.9882352941176471
26.0,2.0,0.984313725490196
27.0,1.0,0.996078431372549
28.0,1.0,0.996078431372549
28.0,2.0,0.996078431372549
27.0,1.0,0.996078431372549
28.0,2.0,0.996078431372549
27.0,2.0,0.9882352941176471
28.0,1.0,0.996078431372549
29.0,1.0,1.0
28.0,2.0,0.996078431372549
29.0,1.0,1.0
29.0,2.0,0.996078431372549
28.0,2.0,0.996078431372549
29.0,1.0,1.0
30.0,1.0,1.0
30.0,2.0,1.0
29.0,1.0,1.0
30.0,2.0,1.0
29.0,2.0,0.996078431372549
30.0,1.0,1.0
31.0,1.0,1.0
30.0,2.0,1.0
31.0,1.0,1.0
31.0,2.0,1.0
30.0,2.0,1.0
31.0,1.0,1.0
32.0,1.0,0.996078431372549
32.0,2.0,1.0
31.0,1.0,1.0
32.0,2.0,1.0
31.0,2.0,1.0
1.0,2.0,0.5843137254901961
2.0,2.0,0.5843137254901961
1.0,3.0,0.49019607843137253
2.0,2.0,0.5843137254901961
2.0,3.0,0.49411764705882355
1.0,3.0,0.49019607843137253
2.0,2.0,0.5843137254901961
3.0,2.0,0.592156862745098
3.0,3.0,0.5019607843137255
2.0,2.0,0.5843137254901961
3.0,3.0,0.5019607843137255
2.0,3.0,0.49411764705882355
3.0,2.0,0.592156862745098
4.0,2.0,0.6
3.0,3.0,0.5019607843137255
4.0,2.0,0.6
4.0,3.0,0.5098039215686274
3.0,3.0,0.5019607843137255
4.0,2.0,0.6
5.0,2.0,0.611764705882353
5.0,3.0,0.5254901960784314
4.0,2.0,0.6
5.0,3.0,0.5254901960784314
4.0,3.0,0.5098039215686274
5.0,2.0,0.611764705882353
6.0,2.0,0.6235294117647059
5.0,3.0,0.5254901960784314
6.0,2.0,0.6235294117647059
6.0,3.0,0.5372549019607843
5.0,3.0,0.5254901960784314
6.0,2.0,0.6235294117647059
7.0,2.0,0.6392156862745098
7.0,3.0,0.5568627450980392
6.0,2.0,0.6235294117647059
7.0,3.0,0.5568627450980392
6.0,3.0,0.5372549019607843
7.0,2.0,0.6392156862745098
8.0,2.0,0.6588235294117647
7.0,3.0,0.5568627450980392
8.0,2.0,0.6588235294117647
8.0,3.0,0.5764705882352941
7.0,3.0,0.5568627450980392
8.0,2.0,0.6588235294117647
9.0,2.0,0.6745098039215687
9.0,3.0,0.6
8.0,2.0,0.6588235294117647
9.0,3.0,0.6
8.0,3.0,0.5764705882352941
9.0,2.0,0.6745098039215687
10.0,2.0,0.6980392156862745
9.0,3.0,0.6
10.0,2.0,0.6980392156862745
10.0,3.0,0.6235294117647059
9.0,3.0,0.6
10.0,2.0,0.6980392156862745
11.0,2.0,0.7176470588235294
11.0,3.0,0.6509803921568628
10.0,2.0,0.6980392156862745
11.0,3.0,0.6509803921568628
10.0,3.0,0.6235294117647059
11.0,2.0,0.7176470588235294
12.0,2.0,0.7411764705882353
11.0,3.0,0.6509803921568628
12.0,2.0,0.7411764705882353
12.0,3.0,0.6745098039215687
11.0,3.0,0.6509803921568628
12.0,2.0,0.7411764705882353
13.0,2.0,0.7647058823529411
13.0,3.0,0.7019607843137254
12.0,2.0,0.7411764705882353
13.0,3.0,0.7019607843137254
12.0,3.0,0.6745098039215687
13.0,2.0,0.7647058823529411
14.0,2.0,0.788235294117647
13.0,3.0,0.7019607843137254
14.0,2.0,0.788235294117647
14.0,3.0,0.7294117647058823
13.0,3.0,0.7019607843137254
14.0,2.0,0.788235294117647
15.0,2.0,0.8117647058823529
15.0,3.0,0.7568627450980392
14.0,2.0,0.788235294117647
15.0,3.0,0.7568627450980392
14.0,3.0,0.7294117647058823
15.0,2.0,0.8117647058823529
16.0,2.0,0.8313725490196079
15.0,3.0,0.7568627450980392
16.0,2.0,0.8313725490196079
16.0,3.0,0.7843137254901961
15.0,3.0,0.7568627450980392
16.0,2.0,0.8313725490196079
17.0,2.0,0.8549019607843137
17.0,3.0,0.8117647058823529
16.0,2.0,0.8313725490196079
17.0,3.0,0.8117647058823529
16.0,3.0,0.7843137254901961
17.0,2.0,0.8549019607843137
18.0,2.0,0.8745098039215686
17.0,3.0,0.8117647058823529
18.0,2.0,0.8745098039215686
18.0,3.0,0.8352941176470589
17.0,3.0,0.8117647058823529
18.0,2.0,0.8745098039215686
19.0,2.0,0.8941176470588236
19.0,3.0,0.8588235294117647
18.0,2.0,0.8745098039215686
19.0,3.0,0.8588235294117647
18.0,3.0,0.8352941176470589
19.0,2.0,0.8941176470588236
20.0,2.0,0.9098039215686274
19.0,3.0,0.8588235294117647
20.0,2.0,0.9098039215686274
20.0,3.0,0.8823529411764706
19.0,3.0,0.8588235294117647
20.0,2.0,0.9098039215686274
21.0,2.0,0.9294117647058824
21.0,3.0,0.9019607843137255
20.0,2.0,0.9098039215686274
21.0,3.0,0.9019607843137255
20.0,3.0,0.8823529411764706
21.0,2.0,0.9294117647058824
22.0,2.0,0.9411764705882353
21.0,3.0,0.9019607843137255
22.0,2.0,0.9411764705882353
22.0,3.0,0.9215686274509803
21.0,3.0,0.9019607843137255
22.0,2.0,0.9411764705882353
23.0,2.0,0.9568627450980393
23.0,3.0,0.9372549019607843
22.0,2.0,0.9411764705882353
23.0,3.0,0.9372549019607843
22.0,3.0,0.9215686274509803
23.0,2.0,0.9568627450980393
24.0,2.0,0.9647058823529412
23.0,3.0,0.9372549019607843
24.0,2.0,0.9647058823529412
24.0,3.0,0.9529411764705882
23.0,3.0,0.9372549019607843
24.0,2.0,0.9647058823529412
25.0,2.0,0.9764705882352941
25.0,3.0,0.9647058823529412
24.0,2.0,0.9647058823529412
25.0,3.0,0.9647058823529412
24.0,3.0,0.9529411764705882
25.0,2.0,0.9764705882352941
26.0,2.0,0.984313725490196
25.0,3.0,0.9647058823529412
26.0,2.0,0.984313725490196
26.0,3.0,0.9725490196078431
25.0,3.0,0.9647058823529412
26.0,2.0,0.984313725490196
27.0,2.0,0.9882352941176471
27.0,3.0,0.984313725490196
26.0,2.0,0.984313725490196
27.0,3.0,0.984313725490196
26.0,3.0,0.9725490196078431
27.0,2.0,0.9882352941176471
28.0,2.0,0.996078431372549
27.0,3.0,0.984313725490196
28.0,2.0,0.996078431372549
28.0,3.0,0.9882352941176471
27.0,3.0,0.984313725490196
28.0,2.0,0.996078431372549
29.0,2.0,0.996078431372549
29.0,3.0,0.996078431372549
28.0,2.0,0.996078431372549
29.0,3.0,0.996078431372549
28.0,3.0,0.9882352941176471
29.0,2.0,0.996078431372549
30.0,2.0,1.0
29.0,3.0,0.996078431372549
30.0,2.0,1.0
30.0,3.0,0.996078431372549
29.0,3.0,0.996078431372549
30.0,2.0,1.0
31.0,2.0,1.0
31.0,3.0,1.0
30.0,2.0,1.0
31.0,3.0,1.0
30.0,3.0,0.996078431372549
31.0,2.0,1.0
32.0,2.0,1.0
31.0,3.0,1.0
32.0,2.0,1.0
32.0,3.0,1.0
31.0,3.0,1.0
1.0,3.0,0.49019607843137253
2.0,3.0,0.49411764705882355
2.0,4.0,0.396078431372549
1.0,3.0,0.49019607843137253
2.0,4.0,0.396078431372549
1.0,4.0,0.39215686274509803
2.0,3.0,0.49411764705882355
3.0,3.0,0.5019607843137255
2.0,4.0,0.396078431372549
3.0,3.0,0.5019607843137255
3.0,4.0,0.403921568627451
2.0,4.0,0.396078431372549
3.0,3.0,0.5019607843137255
4.0,3.0,0.5098039215686274
4.0,4.0,0.41568627450980394
3.0,3.0,0.5019607843137255
4.0,4.0,0.41568627450980394
3.0,4.0,0.403921568627451
4.0,3.0,0.5098039215686274
5.0,3.0,0.5254901960784314
4.0,4.0,0.41568627450980394
5.0,3.0,0.5254901960784314
5.0,4.0,0.42745098039215684
4.0,4.0,0.41568627450980394
5.0,3.0,0.5254901960784314
6.0,3.0,0.5372549019607843
6.0,4.0,0.4470588235294118
5.0,3.0,0.5254901960784314
6.0,4.0,0.4470588235294118
5.0,4.0,0.42745098039215684
6.0,3.0,0.5372549019607843
7.0,3.0,0.5568627450980392
6.0,4.0,0.4470588235294118
7.0,3.0,0.5568627450980392
7.0,4.0,0.4666666666666667
6.0,4.0,0.4470588235294118
7.0,3.0,0.5568627450980392
8.0,3.0,0.5764705882352941
8.0,4.0,0.49019607843137253
7.0,3.0,0.5568627450980392
8.0,4.0,0.49019607843137253
7.0,4.0,0.4666666666666667
8.0,3.0,0.5764705882352941
9.0,3.0,0.6
8.0,4.0,0.49019607843137253
9.0,3.0,0.6
9.0,4.0,0.5137254901960784
8.0,4.0,0.49019607843137253
9.0,3.0,0.6
10.0,3.0,0.6235294117647059
10.0,4.0,0.5411764705882353
9.0,3.0,0.6
10.0,4.0,0.5411764705882353
9.0,4.0,0.5137254901960784
10.0,3.0,0.6235294117647059
11.0,3.0,0.6509803921568628
10.0,4.0,0.5411764705882353
11.0,3.0,0.6509803921568628
11.0,4.0,0.5725490196078431
10.0,4.0,0.5411764705882353
11.0,3.0,0.6509803921568628
12.0,3.0,0.6745098039215687
12.0,4.0,0.6039215686274509
11.0,3.0,0.6509803921568628
12.0,4.0,0.6039215686274509
11.0,4.0,0.5725490196078431
12.0,3.0,0.6745098039215687
13.0,3.0,0.7019607843137254
12.0,4.0,0.6039215686274509
13.0,3.0,0.7019607843137254
13.0,4.0,0.6352941176470588
12.0,4.0,0.6039215686274509
13.0,3.0,0.7019607843137254
14.0,3.0,0.7294117647058823
14.0,4.0,0.6666666666666666
13.0,3.0,0.7019607843137254
14.0,4.0,0.6666666666666666
13.0,4.0,0.6352941176470588
14.0,3.0,0.7294117647058823
15.0,3.0,0.7568627450980392
14.0,4.0,0.6666666666666666
15.0,3.0,0.7568627450980392
15.0,4.0,0.6980392156862745
14.0,4.0,0.6666666666666666
15.0,3.0,0.7568627450980392
16.0,3.0,0.7843137254901961
16.0,4.0,0.7294117647058823
15.0,3.0,0.7568627450980392
16.0,4.0,0.7294117647058823
15.0,4.0,0.6980392156862745
16.0,3.0,0.7843137254901961
17.0,3.0,0.8117647058823529
16.0,4.0,0.7294117647058823
17.0,3.0,0.8117647058823529
17.0,4.0,0.7607843137254902
16.0,4.0,0.7294117647058823
17.0,3.0,0.8117647058823529
18.0,3.0,0.8352941176470589
18.0,4.0,0.792156862745098
17.0,3.0,0.8117647058823529
18.0,4.0,0.792156862745098
17.0,4.0,0.7607843137254902
18.0,3.0,0.8352941176470589
19.0,3.0,0.8588235294117647
18.0,4.0,0.792156862745098
19.0,3.0,0.8588235294117647
19.0,4.0,0.8196078431372549
18.0,4.0,0.792156862745098
19.0,3.0,0.8588235294117647
20.0,3.0,0.8823529411764706
20.0,4.0,0.8470588235294118
19.0,3.0,0.8588235294117647
20.0,4.0,0.8470588235294118
19.0,4.0,0.8196078431372549
20.0,3.0,0.8823529411764706
21.0,3.0,0.9019607843137255
20.0,4.0,0.8470588235294118
21.0,3.0,0.9019607843137255
21.0,4.0,0.8705882352941177
20.0,4.0,0.8470588235294118
21.0,3.0,0.9019607843137255
22.0,3.0,0.9215686274509803
22.0,4.0,0.8941176470588236
21.0,3.0,0.9019607843137255
22.0,4.0,0.8941176470588236
21.0,4.0,0.8705882352941177
22.0,3.0,0.9215686274509803
23.0,3.0,0.9372549019607843
22.0,4.0,0.8941176470588236
23.0,3.0,0.9372549019607843
23.0,4.0,0.9137254901960784
22.0,4.0,0.8941176470588236
23.0,3.0,0.9372549019607843
24.0,3.0,0.9529411764705882
24.0,4.0,0.9333333333333333
23.0,3.0,0.9372549019607843
24.0,4.0,0.9333333333333333
23.0,4.0,0.9137254901960784
24.0,3.0,0.9529411764705882
25.0,3.0,0.9647058823529412
24.0,4.0,0.9333333333333333
25.0,3.0,0.9647058823529412
25.0,4.0,0.9490196078431372
24.0,4.0,0.9333333333333333
25.0,3.0,0.9647058823529412
26.0,3.0,0.9725490196078431
26.0,4.0,0.9607843137254902
25.0,3.0,0.9647058823529412
26.0,4.0,0.9607843137254902
25.0,4.0,0.9490196078431372
26.0,3.0,0.9725490196078431
27.0,3.0,0.984313725490196
26.0,4.0,0.9607843137254902
27.0,3.0,0.984313725490196
27.0,4.0,0.9725490196078431
26.0,4.0,0.9607843137254902
27.0,3.0,0.984313725490196
28.0,3.0,0.9882352941176471
28.0,4.0,0.9803921568627451
27.0,3.0,0.984313725490196
28.0,4.0,0.9803921568627451
27.0,4.0,0.9725490196078431
28.0,3.0,0.9882352941176471
29.0,3.0,0.996078431372549
28.0,4.0,0.9803921568627451
29.0,3.0,0.996078431372549
29.0,4.0,0.9882352941176471
28.0,4.0,0.9803921568627451
29.0,3.0,0.996078431372549
30.0,3.0,0.996078431372549
30.0,4.0,0.996078431372549
29.0,3.0,0.996078431372549
30.0,4.0,0.996078431372549
29.0,4.0,0.9882352941176471
30.0,3.0,0.996078431372549
31.0,3.0,1.0
30.0,4.0,0.996078431372549
31.0,3.0,1.0
31.0,4.0,0.996078431372549
30.0,4.0,0.996078431372549
31.0,3.0,1.0
32.0,3.0,1.0
32.0,4.0,1.0
31.0,3.0,1.0
32.0,4.0,1.0
31.0,4.0,0.996078431372549
1.0,4.0,0.39215686274509803
2.0,4.0,0.396078431372549
1.0,5.0,0.2901960784313726
2.0,4.0,0.396078431372549
2.0,5.0,0.29411764705882354
1.0,5.0,0.2901960784313726
2.0,4.0,0.396078431372549
3.0,4.0,0.403921568627451
3.0,5.0,0.30196078431372547
2.0,4.0,0.396078431372549
3.0,5.0,0.30196078431372547
2.0,5.0,0.29411764705882354
3.0,4.0,0.403921568627451
4.0,4.0,0.41568627450980394
3.0,5.0,0.30196078431372547
4.0,4.0,0.41568627450980394
4.0,5.0,0.3137254901960784
3.0,5.0,0.30196078431372547
4.0,4.0,0.41568627450980394
5.0,4.0,0.42745098039215684
5.0,5.0,0.3254901960784314
4.0,4.0,0.41568627450980394
5.0,5.0,0.3254901960784314
4.0,5.0,0.3137254901960784
5.0,4.0,0.42745098039215684
6.0,4.0,0.4470588235294118
5.0,5.0,0.3254901960784314
6.0,4.0,0.4470588235294118
6.0,5.0,0.34509803921568627
5.0,5.0,0.3254901960784314
6.0,4.0,0.4470588235294118
7.0,4.0,0.4666666666666667
7.0,5.0,0.3686274509803922
6.0,4.0,0.4470588235294118
7.0,5.0,0.3686274509803922
6.0,5.0,0.34509803921568627
7.0,4.0,0.4666666666666667
8.0,4.0,0.49019607843137253
7.0,5.0,0.3686274509803922
8.0,4.0,0.49019607843137253
8.0,5.0,0.39215686274509803
7.0,5.0,0.3686274509803922
8.0,4.0,0.49019607843137253
9.0,4.0,0.5137254901960784
9.0,5.0,0.4196078431372549
8.0,4.0,0.49019607843137253
9.0,5.0,0.4196078431372549
8.0,5.0,0.39215686274509803
9.0,4.0,0.5137254901960784
10.0,4.0,0.5411764705882353
9.0,5.0,0.4196078431372549
10.0,4.0,0.5411764705882353
10.0,5.0,0.45098039215686275
9.0,5.0,0.4196078431372549
10.0,4.0,0.5411764705882353
11.0,4.0,0.5725490196078431
11.0,5.0,0.48627450980392156
10.0,4.0,0.5411764705882353
11.0,5.0,0.48627450980392156
10.0,5.0,0.45098039215686275
11.0,4.0,0.5725490196078431
12.0,4.0,0.6039215686274509
11.0,5.0,0.48627450980392156
12.0,4.0,0.6039215686274509
12.0,5.0,0.5215686274509804
11.0,5.0,0.48627450980392156
12.0,4.0,0.6039215686274509
13.0,4.0,0.6352941176470588
13.0,5.0,0.5568627450980392
12.0,4.0,0.6039215686274509
13.0,5.0,0.5568627450980392
12.0,5.0,0.5215686274509804
13.0,4.0,0.6352941176470588
14.0,4.0,0.6666666666666666
13.0,5.0,0.5568627450980392
14.0,4.0,0.6666666666666666
14.0,5.0,0.596078431372549
13.0,5.0,0.5568627450980392
14.0,4.0,0.6666666666666666
15.0,4.0,0.6980392156862745
15.0,5.0,0.6313725490196078
14.0,4.0,0.6666666666666666
15.0,5.0,0.6313725490196078
14.0,5.0,0.596078431372549
15.0,4.0,0.6980392156862745
16.0,4.0,0.7294117647058823
15.0,5.0,0.6313725490196078
16.0,4.0,0.7294117647058823
16.0,5.0,0.6705882352941176
15.0,5.0,0.6313725490196078
16.0,4.0,0.7294117647058823
17.0,4.0,0.7607843137254902
17.0,5.0,0.7058823529411765
16.0,4.0,0.7294117647058823
17.0,5.0,0.7058823529411765
16.0,5.0,0.6705882352941176
17.0,4.0,0.7607843137254902
18.0,4.0,0.792156862745098
17.0,5.0,0.7058823529411765
18.0,4.0,0.792156862745098
18.0,5.0,0.7411764705882353
17.0,5.0,0.7058823529411765
18.0,4.0,0.792156862745098
19.0,4.0,0.8196078431372549
19.0,5.0,0.7764705882352941
18.0,4.0,0.792156862745098
19.0,5.0,0.7764705882352941
18.0,5.0,0.7411764705882353
19.0,4.0,0.8196078431372549
20.0,4.0,0.8470588235294118
19.0,5.0,0.7764705882352941
20.0,4.0,0.8470588235294118
20.0,5.0,0.807843137254902
19.0,5.0,0.7764705882352941
20.0,4.0,0.8470588235294118
21.0,4.0,0.8705882352941177
21.0,5.0,0.8352941176470589
20.0,4.0,0.8470588235294118
21.0,5.0,0.8352941176470589
20.0,5.0,0.807843137254902
21.0,4.0,0.8705882352941177
22.0,4.0,0.8941176470588236
21.0,5.0,0.8352941176470589
22.0,4.0,0.8941176470588236
22.0,5.0,0.8627450980392157
21.0,5.0,0.8352941176470589
22.0,4.0,0.8941176470588236
23.0,4.0,0.9137254901960784
23.0,5.0,0.8901960784313725
22.0,4.0,0.8941176470588236
23.0,5.0,0.8901960784313725
22.0,5.0,0.8627450980392157
23.0,4.0,0.9137254901960784
24.0,4.0,0.9333333333333333
23.0,5.0,0.8901960784313725
24.0,4.0,0.9333333333333333
24.0,5.0,0.9098039215686274
23.0,5.0,0.8901960784313725
24.0,4.0,0.9333333333333333
25.0,4.0,0.9490196078431372
25.0,5.0,0.9294117647058824
24.0,4.0,0.9333333333333333
25.0,5.0,0.9294117647058824
24.0,5.0,0.9098039215686274
25.0,4.0,0.9490196078431372
26.0,4.0,0.9607843137254902
25.0,5.0,0.9294117647058824
26.0,4.0,0.9607843137254902
26.0,5.0,0.9450980392156862
25.0,5.0,0.9294117647058824
26.0,4.0,0.9607843137254902
27.0,4.0,0.9725490196078431
27.0,5.0,0.9607843137254902
26.0,4.0,0.9607843137254902
27.0,5.0,0.9607843137254902
26.0,5.0,0.9450980392156862
27.0,4.0,0.9725490196078431
28.0,4.0,0.9803921568627451
27.0,5.0,0.9607843137254902
28.0,4.0,0.9803921568627451
28.0,5.0,0.9725490196078431
27.0,5.0,0.9607843137254902
28.0,4.0,0.9803921568627451
29.0,4.0,0.9882352941176471
29.0,5.0,0.9803921568627451
28.0,4.0,0.9803921568627451
29.0,5.0,0.9803921568627451
28.0,5.0,0.9725490196078431
29.0,4.0,0.9882352941176471
30.0,4.0,0.996078431372549
29.0,5.0,0.9803921568627451
30.0,4.0,0.996078431372549
30.0,5.0,0.9882352941176471
29.0,5.0,0.9803921568627451
30.0,4.0,0.996078431372549
31.0,4.0,0.996078431372549
31.0,5.0,0.996078431372549
30.0,4.0,0.996078431372549
31.0,5.0,0.996078431372549
30.0,5.0,0.9882352941176471
31.0,4.0,0.996078431372549
32.0,4.0,1.0
31.0,5.0,0.996078431372549
32.0,4.0,1.0
32.0,5.0,0.996078431372549
31.0,5.0,0.996078431372549
1.0,5.0,0.2901960784313726
2.0,5.0,0.29411764705882354
2.0,6.0,0.19215686274509805
1.0,5.0,0.2901960784313726
2.0,6.0,0.19215686274509805
1.0,6.0,0.18823529411764706
2.0,5.0,0.29411764705882354
3.0,5.0,0.30196078431372547
2.0,6.0,0.19215686274509805
3.0,5.0,0.30196078431372547
3.0,6.0,0.2
2.0,6.0,0.19215686274509805
3.0,5.0,0.30196078431372547
4.0,5.0,0.3137254901960784
4.0,6.0,0.21176470588235294
3.0,5.0,0.30196078431372547
4.0,6.0,0.21176470588235294
3.0,6.0,0.2
4.0,5.0,0.3137254901960784
5.0,5.0,0.3254901960784314
4.0,6.0,0.21176470588235294
5.0,5.0,0.3254901960784314
5.0,6.0,0.2235294117647059
4.0,6.0,0.21176470588235294
5.0,5.0,0.3254901960784314
6.0,5.0,0.34509803921568627
6.0,6.0,0.24313725490196078
5.0,5.0,0.3254901960784314
6.0,6.0,0.24313725490196078
5.0,6.0,0.2235294117647059
6.0,5.0,0.34509803921568627
7.0,5.0,0.3686274509803922
6.0,6.0,0.24313725490196078
7.0,5.0,0.3686274509803922
7.0,6.0,0.26666666666666666
6.0,6.0,0.24313725490196078
7.0,5.0,0.3686274509803922
8.0,5.0,0.39215686274509803
8.0,6.0,0.29411764705882354
7.0,5.0,0.3686274509803922
8.0,6.0,0.29411764705882354
7.0,6.0,0.26666666666666666
8.0,5.0,0.39215686274509803
9.0,5.0,0.4196078431372549
8.0,6.0,0.29411764705882354
9.0,5.0,0.4196078431372549
9.0,6.0,0.3215686274509804
8.0,6.0,0.29411764705882354
9.0,5.0,0.4196078431372549
10.0,5.0,0.45098039215686275
10.0,6.0,0.3568627450980392
9.0,5.0,0.4196078431372549
10.0,6.0,0.3568627450980392
9.0,6.0,0.3215686274509804
10.0,5.0,0.45098039215686275
11.0,5.0,0.48627450980392156
10.0,6.0,0.3568627450980392
11.0,5.0,0.48627450980392156
11.0,6.0,0.39215686274509803
10.0,6.0,0.3568627450980392
11.0,5.0,0.48627450980392156
12.0,5.0,0.5215686274509804
12.0,6.0,0.43137254901960786
11.0,5.0,0.48627450980392156
12.0,6.0,0.43137254901960786
11.0,6.0,0.39215686274509803
12.0,5.0,0.5215686274509804
13.0,5.0,0.5568627450980392
12.0,6.0,0.43137254901960786
13.0,5.0,0.5568627450980392
13.0,6.0,0.47058823529411764
12.0,6.0,0.43137254901960786
13.0,5.0,0.5568627450980392
14.0,5.0,0.596078431372549
14.0,6.0,0.5137254901960784
13.0,5.0,0.5568627450980392
14.0,6.0,0.5137254901960784
13.0,6.0,0.47058823529411764
14.0,5.0,0.596078431372549
15.0,5.0,0.6313725490196078
14.0,6.0,0.5137254901960784
15.0,5.0,0.6313725490196078
15.0,6.0,0.5568627450980392
14.0,6.0,0.5137254901960784
15.0,5.0,0.6313725490196078
16.0,5.0,0.6705882352941176
16.0,6.0,0.6
15.0,5.0,0.6313725490196078
16.0,6.0,0.6
15.0,6.0,0.5568627450980392
16.0,5.0,0.6705882352941176
17.0,5.0,0.7058823529411765
16.0,6.0,0.6
17.0,5.0,0.7058823529411765
17.0,6.0,0.6431372549019608
16.0,6.0,0.6
17.0,5.0,0.7058823529411765
18.0,5.0,0.7411764705882353
18.0,6.0,0.6823529411764706
17.0,5.0,0.7058823529411765
18.0,6.0,0.6823529411764706
17.0,6.0,0.6431372549019608
18.0,5.0,0.7411764705882353
19.0,5.0,0.7764705882352941
18.0,6.0,0.6823529411764706
19.0,5.0,0.7764705882352941
19.0,6.0,0.7215686274509804
18.0,6.0,0.6823529411764706
19.0,5.0,0.7764705882352941
20.0,5.0,0.807843137254902
20.0,6.0,0.7607843137254902
19.0,5.0,0.7764705882352941
20.0,6.0,0.7607843137254902
19.0,6.0,0.7215686274509804
20.0,5.0,0.807843137254902
21.0,5.0,0.8352941176470589
20.0,6.0,0.7607843137254902
21.0,5.0,0.8352941176470589
21.0,6.0,0.796078431372549
20.0,6.0,0.7607843137254902
21.0,5.0,0.8352941176470589
22.0,5.0,0.8627450980392157
22.0,6.0,0.8274509803921568
21.0,5.0,0.8352941176470589
22.0,6.0,0.8274509803921568
21.0,6.0,0.796078431372549
22.0,5.0,0.8627450980392157
23.0,5.0,0.8901960784313725
22.0,6.0,0.8274509803921568
23.0,5.0,0.8901960784313725
23.0,6.0,0.8588235294117647
22.0,6.0,0.8274509803921568
23.0,5.0,0.8901960784313725
24.0,5.0,0.9098039215686274
24.0,6.0,0.8823529411764706
23.0,5.0,0.8901960784313725
24.0,6.0,0.8823529411764706
23.0,6.0,0.8588235294117647
24.0,5.0,0.9098039215686274
25.0,5.0,0.9294117647058824
24.0,6.0,0.8823529411764706
25.0,5.0,0.9294117647058824
25.0,6.0,0.9098039215686274
24.0,6.0,0.8823529411764706
25.0,5.0,0.9294117647058824
26.0,5.0,0.9450980392156862
26.0,6.0,0.9294117647058824
25.0,5.0,0.9294117647058824
26.0,6.0,0.9294117647058824
25.0,6.0,0.9098039215686274
26.0,5.0,0.9450980392156862
27.0,5.0,0.9607843137254902
26.0,6.0,0.9294117647058824
27.0,5.0,0.9607843137254902
27.0,6.0,0.9450980392156862
26.0,6.0,0.9294117647058824
27.0,5.0,0.9607843137254902
28.0,5.0,0.9725490196078431
28.0,6.0,0.9607843137254902
27.0,5.0,0.9607843137254902
28.0,6.0,0.9607843137254902
27.0,6.0,0.9450980392156862
28.0,5.0,0.9725490196078431
29.0,5.0,0.9803921568627451
28.0,6.0,0.9607843137254902
29.0,5.0,0.9803921568627451
29.0,6.0,0.9725490196078431
28.0,6.0,0.9607843137254902
29.0,5.0,0.9803921568627451
30.0,5.0,0.9882352941176471
30.0,6.0,0.984313725490196
29.0,5.0,0.9803921568627451
30.0,6.0,0.984313725490196
29.0,6.0,0.9725490196078431
30.0,5.0,0.9882352941176471
31.0,5.0,0.996078431372549
30.0,6.0,0.984313725490196
31.0,5.0,0.996078431372549
31.0,6.0,0.9882352941176471
30.0,6.0,0.984313725490196
31.0,5.0,0.996078431372549
32.0,5.0,0.996078431372549
32.0,6.0,0.996078431372549
31.0,5.0,0.996078431372549
32.0,6.0,0.996078431372549
31.0,6.0,0.9882352941176471
1.0,6.0,0.18823529411764706
2.0,6.0,0.19215686274509805
1.0,7.0,0.09803921568627451
2.0,6.0,0.19215686274509805
2.0,7.0,0.10196078431372549
1.0,7.0,0.09803921568627451
2.0,6.0,0.19215686274509805
3.0,6.0,0.2
3.0,7.0,0.10588235294117647
2.0,6.0,0.19215686274509805
3.0,7.0,0.10588235294117647
2.0,7.0,0.10196078431372549
3.0,6.0,0.2
4.0,6.0,0.21176470588235294
3.0,7.0,0.10588235294117647
4.0,6.0,0.21176470588235294
4.0,7.0,0.11764705882352941
3.0,7.0,0.10588235294117647
4.0,6.0,0.21176470588235294
5.0,6.0,0.2235294117647059
5.0,7.0,0.12941176470588237
4.0,6.0,0.21176470588235294
5.0,7.0,0.12941176470588237
4.0,7.0,0.11764705882352941
5.0,6.0,0.2235294117647059
6.0,6.0,0.24313725490196078
5.0,7.0,0.12941176470588237
6.0,6.0,0.24313725490196078
6.0,7.0,0.14901960784313725
5.0,7.0,0.12941176470588237
6.0,6.0,0.24313725490196078
7.0,6.0,0.26666666666666666
7.0,7.0,0.16862745098039217
6.0,6.0,0.24313725490196078
7.0,7.0,0.16862745098039217
6.0,7.0,0.14901960784313725
7.0,6.0,0.26666666666666666
8.0,6.0,0.29411764705882354
7.0,7.0,0.16862745098039217
8.0,6.0,0.29411764705882354
8.0,7.0,0.19607843137254902
7.0,7.0,0.16862745098039217
8.0,6.0,0.29411764705882354
9.0,6.0,0.3215686274509804
9.0,7.0,0.2235294117647059
8.0,6.0,0.29411764705882354
9.0,7.0,0.2235294117647059
8.0,7.0,0.19607843137254902
9.0,6.0,0.3215686274509804
10.0,6.0,0.3568627450980392
9.0,7.0,0.2235294117647059
10.0,6.0,0.3568627450980392
10.0,7.0,0.25882352941176473
9.0,7.0,0.2235294117647059
10.0,6.0,0.3568627450980392
11.0,6.0,0.39215686274509803
11.0,7.0,0.2980392156862745
10.0,6.0,0.3568627450980392
11.0,7.0,0.2980392156862745
10.0,7.0,0.25882352941176473
11.0,6.0,0.39215686274509803
12.0,6.0,0.43137254901960786
11.0,7.0,0.2980392156862745
12.0,6.0,0.43137254901960786
12.0,7.0,0.33725490196078434
11.0,7.0,0.2980392156862745
12.0,6.0,0.43137254901960786
13.0,6.0,0.47058823529411764
13.0,7.0,0.3803921568627451
12.0,6.0,0.43137254901960786
13.0,7.0,0.3803921568627451
12.0,7.0,0.33725490196078434
13.0,6.0,0.47058823529411764
14.0,6.0,0.5137254901960784
13.0,7.0,0.3803921568627451
14.0,6.0,0.5137254901960784
14.0,7.0,0.42745098039215684
13.0,7.0,0.3803921568627451
14.0,6.0,0.5137254901960784
15.0,6.0,0.5568627450980392
15.0,7.0,0.4745098039215686
14.0,6.0,0.5137254901960784
15.0,7.0,0.4745098039215686
14.0,7.0,0.42745098039215684
15.0,6.0,0.5568627450980392
16.0,6.0,0.6
15.0,7.0,0.4745098039215686
16.0,6.0,0.6
16.0,7.0,0.5254901960784314
15.0,7.0,0.4745098039215686
16.0,6.0,0.6
17.0,6.0,0.6431372549019608
17.0,7.0,0.5725490196078431
16.0,6.0,0.6
17.0,7.0,0.5725490196078431
16.0,7.0,0.5254901960784314
17.0,6.0,0.6431372549019608
18.0,6.0,0.6823529411764706
17.0,7.0,0.5725490196078431
18.0,6.0,0.6823529411764706
18.0,7.0,0.6196078431372549
17.0,7.0,0.5725490196078431
18.0,6.0,0.6823529411764706
19.0,6.0,0.7215686274509804
19.0,7.0,0.6627450980392157
18.0,6.0,0.6823529411764706
19.0,7.0,0.6627450980392157
18.0,7.0,0.6196078431372549
19.0,6.0,0.7215686274509804
20.0,6.0,0.7607843137254902
19.0,7.0,0.6627450980392157
20.0,6.0,0.7607843137254902
20.0,7.0,0.7098039215686275
19.0,7.0,0.6627450980392157
20.0,6.0,0.7607843137254902
21.0,6.0,0.796078431372549
21.0,7.0,0.7490196078431373
20.0,6.0,0.7607843137254902
21.0,7.0,0.7490196078431373
20.0,7.0,0.7098039215686275
21.0,6.0,0.796078431372549
22.0,6.0,0.8274509803921568
21.0,7.0,0.7490196078431373
22.0,6.0,0.8274509803921568
22.0,7.0,0.788235294117647
21.0,7.0,0.7490196078431373
22.0,6.0,0.8274509803921568
23.0,6.0,0.8588235294117647
23.0,7.0,0.8235294117647058
22.0,6.0,0.8274509803921568
23.0,7.0,0.8235294117647058
22.0,7.0,0.788235294117647
23.0,6.0,0.8588235294117647
24.0,6.0,0.8823529411764706
23.0,7.0,0.8235294117647058
24.0,6.0,0.8823529411764706
24.0,7.0,0.8549019607843137
23.0,7.0,0.8235294117647058
24.0,6.0,0.8823529411764706
25.0,6.0,0.9098039215686274
25.0,7.0,0.8823529411764706
24.0,6.0,0.8823529411764706
25.0,7.0,0.8823529411764706
24.0,7.0,0.8549019607843137
25.0,6.0,0.9098039215686274
26.0,6.0,0.9294117647058824
25.0,7.0,0.8823529411764706
26.0,6.0,0.9294117647058824
26.0,7.0,0.9058823529411765
25.0,7.0,0.8823529411764706
26.0,6.0,0.9294117647058824
27.0,6.0,0.9450980392156862
27.0,7.0,0.9294117647058824
26.0,6.0,0.9294117647058824
27.0,7.0,0.9294117647058824
26.0,7.0,0.9058823529411765
27.0,6.0,0.9450980392156862
28.0,6.0,0.9607843137254902
27.0,7.0,0.9294117647058824
28.0,6.0,0.9607843137254902
28.0,7.0,0.9450980392156862
27.0,7.0,0.9294117647058824
28.0,6.0,0.9607843137254902
29.0,6.0,0.9725490196078431
29.0,7.0,0.9607843137254902
28.0,6.0,0.9607843137254902
29.0,7.0,0.9607843137254902
28.0,7.0,0.9450980392156862
29.0,6.0,0.9725490196078431
30.0,6.0,0.984313725490196
29.0,7.0,0.9607843137254902
30.0,6.0,0.984313725490196
30.0,7.0,0.9725490196078431
29.0,7.0,0.9607843137254902
30.0,6.0,0.984313725490196
31.0,6.0,0.9882352941176471
31.0,7.0,0.984313725490196
30.0,6.0,0.984313725490196
31.0,7.0,0.984313725490196
30.0,7.0,0.9725490196078431
31.0,6.0,0.9882352941176471
32.0,6.0,0.996078431372549
31.0,7.0,0.984313725490196
32.0,6.0,0.996078431372549
32.0,7.0,0.9921568627450981
31.0,7.0,0.984313725490196
1.0,7.0,0.09803921568627451
2.0,7.0,0.10196078431372549
2.0,8.0,0.03137254901960784
1.0,7.0,0.09803921568627451
2.0,8.0,0.03137254901960784
1.0,8.0,0.03137254901960784
2.0,7.0,0.10196078431372549
3.0,7.0,0.10588235294117647
2.0,8.0,0.03137254901960784
3.0,7.0,0.10588235294117647
3.0,8.0,0.03529411764705882
2.0,8.0,0.03137254901960784
3.0,7.0,0.10588235294117647
4.0,7.0,0.11764705882352941
4.0,8.0,0.043137254901960784
3.0,7.0,0.10588235294117647
4.0,8.0,0.043137254901960784
3.0,8.0,0.03529411764705882
4.0,7.0,0.11764705882352941
5.0,7.0,0.12941176470588237
4.0,8.0,0.043137254901960784
5.0,7.0,0.12941176470588237
5.0,8.0,0.054901960784313725
4.0,8.0,0.043137254901960784
5.0,7.0,0.12941176470588237
6.0,7.0,0.14901960784313725
6.0,8.0,0.06666666666666667
5.0,7.0,0.12941176470588237
6.0,8.0,0.06666666666666667
5.0,8.0,0.054901960784313725
6.0,7.0,0.14901960784313725
7.0,7.0,0.16862745098039217
6.0,8.0,0.06666666666666667
7.0,7.0,0.16862745098039217
7.0,8.0,0.08627450980392157
6.0,8.0,0.06666666666666667
7.0,7.0,0.16862745098039217
8.0,7.0,0.19607843137254902
8.0,8.0,0.10588235294117647
7.0,7.0,0.16862745098039217
8.0,8.0,0.10588235294117647
7.0,8.0,0.08627450980392157
8.0,7.0,0.19607843137254902
9.0,7.0,0.2235294117647059
8.0,8.0,0.10588235294117647
9.0,7.0,0.2235294117647059
9.0,8.0,0.13333333333333333
8.0,8.0,0.10588235294117647
9.0,7.0,0.2235294117647059
10.0,7.0,0.25882352941176473
10.0,8.0,0.16470588235294117
9.0,7.0,0.2235294117647059
10.0,8.0,0.16470588235294117
9.0,8.0,0.13333333333333333
10.0,7.0,0.25882352941176473
11.0,7.0,0.2980392156862745
10.0,8.0,0.16470588235294117
11.0,7.0,0.2980392156862745
11.0,8.0,0.20392156862745098
10.0,8.0,0.16470588235294117
11.0,7.0,0.2980392156862745
12.0,7.0,0.33725490196078434
12.0,8.0,0.24313725490196078
11.0,7.0,0.2980392156862745
12.0,8.0,0.24313725490196078
11.0,8.0,0.20392156862745098
12.0,7.0,0.33725490196078434
13.0,7.0,0.3803921568627451
12.0,8.0,0.24313725490196078
13.0,7.0,0.3803921568627451
13.0,8.0,0.2901960784313726
12.0,8.0,0.24313725490196078
13.0,7.0,0.3803921568627451
14.0,7.0,0.42745098039215684
14.0,8.0,0.33725490196078434
13.0,7.0,0.3803921568627451
14.0,8.0,0.33725490196078434
13.0,8.0,0.2901960784313726
14.0,7.0,0.42745098039215684
15.0,7.0,0.4745098039215686
14.0,8.0,0.33725490196078434
15.0,7.0,0.4745098039215686
15.0,8.0,0.38823529411764707
14.0,8.0,0.33725490196078434
15.0,7.0,0.4745098039215686
16.0,7.0,0.5254901960784314
16.0,8.0,0.44313725490196076
15.0,7.0,0.4745098039215686
16.0,8.0,0.44313725490196076
15.0,8.0,0.38823529411764707
16.0,7.0,0.5254901960784314
17.0,7.0,0.5725490196078431
16.0,8.0,0.44313725490196076
17.0,7.0,0.5725490196078431
17.0,8.0,0.49411764705882355
16.0,8.0,0.44313725490196076
17.0,7.0,0.5725490196078431
18.0,7.0,0.6196078431372549
18.0,8.0,0.5490196078431373
17.0,7.0,0.5725490196078431
18.0,8.0,0.5490196078431373
17.0,8.0,0.49411764705882355
18.0,7.0,0.6196078431372549
19.0,7.0,0.6627450980392157
18.0,8.0,0.5490196078431373
19.0,7.0,0.6627450980392157
19.0,8.0,0.6
18.0,8.0,0.5490196078431373
19.0,7.0,0.6627450980392157
20.0,7.0,0.7098039215686275
20.0,8.0,0.6509803921568628
19.0,7.0,0.6627450980392157
20.0,8.0,0.6509803921568628
19.0,8.0,0.6
20.0,7.0,0.7098039215686275
21.0,7.0,0.7490196078431373
20.0,8.0,0.6509803921568628
21.0,7.0,0.7490196078431373
21.0,8.0,0.6980392156862745
20.0,8.0,0.6509803921568628
21.0,7.0,0.7490196078431373
22.0,7.0,0.788235294117647
22.0,8.0,0.7411764705882353
21.0,7.0,0.7490196078431373
22.0,8.0,0.7411764705882353
21.0,8.0,0.6980392156862745
22.0,7.0,0.788235294117647
23.0,7.0,0.8235294117647058
22.0,8.0,0.7411764705882353
23.0,7.0,0.8235294117647058
23.0,8.0,0.7803921568627451
22.0,8.0,0.7411764705882353
23.0,7.0,0.8235294117647058
24.0,7.0,0.8549019607843137
24.0,8.0,0.8196078431372549
23.0,7.0,0.8235294117647058
24.0,8.0,0.8196078431372549
23.0,8.0,0.7803921568627451
24.0,7.0,0.8549019607843137
25.0,7.0,0.8823529411764706
24.0,8.0,0.8196078431372549
25.0,7.0,0.8823529411764706
25.0,8.0,0.8509803921568627
24.0,8.0,0.8196078431372549
25.0,7.0,0.8823529411764706
26.0,7.0,0.9058823529411765
26.0,8.0,0.8823529411764706
25.0,7.0,0.8823529411764706
26.0,8.0,0.8823529411764706
25.0,8.0,0.8509803921568627
26.0,7.0,0.9058823529411765
27.0,7.0,0.9294117647058824
26.0,8.0,0.8823529411764706
27.0,7.0,0.9294117647058824
27.0,8.0,0.9098039215686274
26.0,8.0,0.8823529411764706
27.0,7.0,0.9294117647058824
28.0,7.0,0.9450980392156862
28.0,8.0,0.9294117647058824
27.0,7.0,0.9294117647058824
28.0,8.0,0.9294117647058824
27.0,8.0,0.9098039215686274
28.0,7.0,0.9450980392156862
29.0,7.0,0.9607843137254902
28.0,8.0,0.9294117647058824
29.0,7.0,0.9607843137254902
29.0,8.0,0.9490196078431372
28.0,8.0,0.9294117647058824
29.0,7.0,0.9607843137254902
30.0,7.0,0.9725490196078431
30.0,8.0,0.9647058823529412
29.0,7.0,0.9607843137254902
30.0,8.0,0.9647058823529412
29.0,8.0,0.9490196078431372
30.0,7.0,0.9725490196078431
31.0,7.0,0.984313725490196
30.0,8.0,0.9647058823529412
31.0,7.0,0.984313725490196
31.0,8.0,0.9764705882352941
30.0,8.0,0.9647058823529412
31.0,7.0,0.984313725490196
32.0,7.0,0.9921568627450981
32.0,8.0,0.984313725490196
31.0,7.0,0.984313725490196
32.0,8.0,0.984313725490196
31.0,8.0,0.9764705882352941
1.0,8.0,0.03137254901960784
2.0,8.0,0.03137254901960784
1.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
2.0,9.0,0.00392156862745098
1.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
3.0,8.0,0.03529411764705882
3.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
3.0,9.0,0.00392156862745098
2.0,9.0,0.00392156862745098
3.0,8.0,0.03529411764705882
4.0,8.0,0.043137254901960784
3.0,9.0,0.00392156862745098
4.0,8.0,0.043137254901960784
4.0,9.0,0.00392156862745098
3.0,9.0,0.00392156862745098
4.0,8.0,0.043137254901960784
5.0,8.0,0.054901960784313725
5.0,9.0,0.00784313725490196
4.0,8.0,0.043137254901960784
5.0,9.0,0.00784313725490196
4.0,9.0,0.00392156862745098
5.0,8.0,0.054901960784313725
6.0,8.0,0.06666666666666667
5.0,9.0,0.00784313725490196
6.0,8.0,0.06666666666666667
6.0,9.0,0.01568627450980392
5.0,9.0,0.00784313725490196
6.0,8.0,0.06666666666666667
7.0,8.0,0.08627450980392157
7.0,9.0,0.023529411764705882
6.0,8.0,0.06666666666666667
7.0,9.0,0.023529411764705882
6.0,9.0,0.01568627450980392
7.0,8.0,0.08627450980392157
8.0,8.0,0.10588235294117647
7.0,9.0,0.023529411764705882
8.0,8.0,0.10588235294117647
8.0,9.0,0.0392156862745098
7.0,9.0,0.023529411764705882
8.0,8.0,0.10588235294117647
9.0,8.0,0.13333333333333333
9.0,9.0,0.058823529411764705
8.0,8.0,0.10588235294117647
9.0,9.0,0.058823529411764705
8.0,9.0,0.0392156862745098
9.0,8.0,0.13333333333333333
10.0,8.0,0.16470588235294117
9.0,9.0,0.058823529411764705
10.0,8.0,0.16470588235294117
10.0,9.0,0.08627450980392157
9.0,9.0,0.058823529411764705
10.0,8.0,0.16470588235294117
11.0,8.0,0.20392156862745098
11.0,9.0,0.11764705882352941
10.0,8.0,0.16470588235294117
11.0,9.0,0.11764705882352941
10.0,9.0,0.08627450980392157
11.0,8.0,0.20392156862745098
12.0,8.0,0.24313725490196078
11.0,9.0,0.11764705882352941
12.0,8.0,0.24313725490196078
12.0,9.0,0.1568627450980392
11.0,9.0,0.11764705882352941
12.0,8.0,0.24313725490196078
13.0,8.0,0.2901960784313726
13.0,9.0,0.2
12.0,8.0,0.24313725490196078
13.0,9.0,0.2
12.0,9.0,0.1568627450980392
13.0,8.0,0.2901960784313726
14.0,8.0,0.33725490196078434
13.0,9.0,0.2
14.0,8.0,0.33725490196078434
14.0,9.0,0.24705882352941178
13.0,9.0,0.2
14.0,8.0,0.33725490196078434
15.0,8.0,0.38823529411764707
15.0,9.0,0.30196078431372547
14.0,8.0,0.33725490196078434
15.0,9.0,0.30196078431372547
14.0,9.0,0.24705882352941178
15.0,8.0,0.38823529411764707
16.0,8.0,0.44313725490196076
15.0,9.0,0.30196078431372547
16.0,8.0,0.44313725490196076
16.0,9.0,0.3568627450980392
15.0,9.0,0.30196078431372547
16.0,8.0,0.44313725490196076
17.0,8.0,0.49411764705882355
17.0,9.0,0.41568627450980394
16.0,8.0,0.44313725490196076
17.0,9.0,0.41568627450980394
16.0,9.0,0.3568627450980392
17.0,8.0,0.49411764705882355
18.0,8.0,0.5490196078431373
17.0,9.0,0.41568627450980394
18.0,8.0,0.5490196078431373
18.0,9.0,0.47058823529411764
17.0,9.0,0.41568627450980394
18.0,8.0,0.5490196078431373
19.0,8.0,0.6
19.0,9.0,0.5294117647058824
18.0,8.0,0.5490196078431373
19.0,9.0,0.5294117647058824
18.0,9.0,0.47058823529411764
19.0,8.0,0.6
20.0,8.0,0.6509803921568628
19.0,9.0,0.5294117647058824
20.0,8.0,0.6509803921568628
20.0,9.0,0.5843137254901961
19.0,9.0,0.5294117647058824
20.0,8.0,0.6509803921568628
21.0,8.0,0.6980392156862745
21.0,9.0,0.6392156862745098
20.0,8.0,0.6509803921568628
21.0,9.0,0.6392156862745098
20.0,9.0,0.5843137254901961
21.0,8.0,0.6980392156862745
22.0,8.0,0.7411764705882353
21.0,9.0,0.6392156862745098
22.0,8.0,0.7411764705882353
22.0,9.0,0.6901960784313725
21.0,9.0,0.6392156862745098
22.0,8.0,0.7411764705882353
23.0,8.0,0.7803921568627451
23.0,9.0,0.7372549019607844
22.0,8.0,0.7411764705882353
23.0,9.0,0.7372549019607844
22.0,9.0,0.6901960784313725
23.0,8.0,0.7803921568627451
24.0,8.0,0.8196078431372549
23.0,9.0,0.7372549019607844
24.0,8.0,0.8196078431372549
24.0,9.0,0.7803921568627451
23.0,9.0,0.7372549019607844
24.0,8.0,0.8196078431372549
25.0,8.0,0.8509803921568627
25.0,9.0,0.8196078431372549
24.0,8.0,0.8196078431372549
25.0,9.0,0.8196078431372549
24.0,9.0,0.7803921568627451
25.0,8.0,0.8509803921568627
26.0,8.0,0.8823529411764706
25.0,9.0,0.8196078431372549
26.0,8.0,0.8823529411764706
26.0,9.0,0.8549019607843137
25.0,9.0,0.8196078431372549
26.0,8.0,0.8823529411764706
27.0,8.0,0.9098039215686274
27.0,9.0,0.8823529411764706
26.0,8.0,0.8823529411764706
27.0,9.0,0.8823529411764706
26.0,9.0,0.8549019607843137
27.0,8.0,0.9098039215686274
28.0,8.0,0.9294117647058824
27.0,9.0,0.8823529411764706
28.0,8.0,0.9294117647058824
28.0,9.0,0.9098039215686274
27.0,9.0,0.8823529411764706
28.0,8.0,0.9294117647058824
29.0,8.0,0.9490196078431372
29.0,9.0,0.9333333333333333
28.0,8.0,0.9294117647058824
29.0,9.0,0.9333333333333333
28.0,9.0,0.9098039215686274
29.0,8.0,0.9490196078431372
30.0,8.0,0.9647058823529412
29.0,9.0,0.9333333333333333
30.0,8.0,0.9647058823529412
30.0,9.0,0.9529411764705882
29.0,9.0,0.9333333333333333
30.0,8.0,0.9647058823529412
31.0,8.0,0.9764705882352941
31.0,9.0,0.9647058823529412
30.0,8.0,0.9647058823529412
31.0,9.0,0.9647058823529412
30.0,9.0,0.9529411764705882
31.0,8.0,0.9764705882352941
32.0,8.0,0.984313725490196
31.0,9.0,0.9647058823529412
32.0,8.0,0.984313725490196
32.0,9.0,0.9764705882352941
31.0,9.0,0.9647058823529412
1.0,9.0,0.00392156862745098
2.0,9.0,0.00392156862745098
2.0,10.0,0.027450980392156862
1.0,9.0,0.00392156862745098
2.0,10.0,0.027450980392156862
1.0,10.0,0.03137254901960784
2.0,9.0,0.00392156862745098
3.0,9.0,0.00392156862745098
2.0,10.0,0.027450980392156862
3.0,9.0,0.00392156862745098
3.0,10.0,0.023529411764705882
2.0,10.0,0.027450980392156862
3.0,9.0,0.00392156862745098
4.0,9.0,0.00392156862745098
4.0,10.0,0.01568627450980392
3.0,9.0,0.00392156862745098
4.0,10.0,0.01568627450980392
3.0,10.0,0.023529411764705882
4.0,9.0,0.00392156862745098
5.0,9.0,0.00784313725490196
4.0,10.0,0.01568627450980392
5.0,9.0,0.00784313725490196
5.0,10.0,0.011764705882352941
4.0,10.0,0.01568627450980392
5.0,9.0,0.00784313725490196
6.0,9.0,0.01568627450980392
6.0,10.0,0.00392156862745098
5.0,9.0,0.00784313725490196
6.0,10.0,0.00392156862745098
5.0,10.0,0.011764705882352941
6.0,9.0,0.01568627450980392
7.0,9.0,0.023529411764705882
6.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
7.0,10.0,0.00392156862745098
6.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
8.0,9.0,0.0392156862745098
8.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
8.0,10.0,0.00392156862745098
7.0,10.0,0.00392156862745098
8.0,9.0,0.0392156862745098
9.0,9.0,0.058823529411764705
8.0,10.0,0.00392156862745098
9.0,9.0,0.058823529411764705
9.0,10.0,0.011764705882352941
8.0,10.0,0.00392156862745098
9.0,9.0,0.058823529411764705
10.0,9.0,0.08627450980392157
10.0,10.0,0.027450980392156862
9.0,9.0,0.058823529411764705
10.0,10.0,0.027450980392156862
9.0,10.0,0.011764705882352941
10.0,9.0,0.08627450980392157
11.0,9.0,0.11764705882352941
10.0,10.0,0.027450980392156862
11.0,9.0,0.11764705882352941
11.0,10.0,0.047058823529411764
10.0,10.0,0.027450980392156862
11.0,9.0,0.11764705882352941
12.0,9.0,0.1568627450980392
12.0,10.0,0.0784313725490196
11.0,9.0,0.11764705882352941
12.0,10.0,0.0784313725490196
11.0,10.0,0.047058823529411764
12.0,9.0,0.1568627450980392
13.0,9.0,0.2
12.0,10.0,0.0784313725490196
13.0,9.0,0.2
13.0,10.0,0.11764705882352941
12.0,10.0,0.0784313725490196
13.0,9.0,0.2
14.0,9.0,0.24705882352941178
14.0,10.0,0.1607843137254902
13.0,9.0,0.2
14.0,10.0,0.1607843137254902
13.0,10.0,0.11764705882352941
14.0,9.0,0.24705882352941178
15.0,9.0,0.30196078431372547
14.0,10.0,0.1607843137254902
15.0,9.0,0.30196078431372547
15.0,10.0,0.21568627450980393
14.0,10.0,0.1607843137254902
15.0,9.0,0.30196078431372547
16.0,9.0,0.3568627450980392
16.0,10.0,0.27058823529411763
15.0,9.0,0.30196078431372547
16.0,10.0,0.27058823529411763
15.0,10.0,0.21568627450980393
16.0,9.0,0.3568627450980392
17.0,9.0,0.41568627450980394
16.0,10.0,0.27058823529411763
17.0,9.0,0.41568627450980394
17.0,10.0,0.32941176470588235
16.0,10.0,0.27058823529411763
17.0,9.0,0.41568627450980394
18.0,9.0,0.47058823529411764
18.0,10.0,0.39215686274509803
17.0,9.0,0.41568627450980394
18.0,10.0,0.39215686274509803
17.0,10.0,0.32941176470588235
18.0,9.0,0.47058823529411764
19.0,9.0,0.5294117647058824
18.0,10.0,0.39215686274509803
19.0,9.0,0.5294117647058824
19.0,10.0,0.4549019607843137
18.0,10.0,0.39215686274509803
19.0,9.0,0.5294117647058824
20.0,9.0,0.5843137254901961
20.0,10.0,0.5176470588235295
19.0,9.0,0.5294117647058824
20.0,10.0,0.5176470588235295
19.0,10.0,0.4549019607843137
20.0,9.0,0.5843137254901961
21.0,9.0,0.6392156862745098
20.0,10.0,0.5176470588235295
21.0,9.0,0.6392156862745098
21.0,10.0,0.5764705882352941
20.0,10.0,0.5176470588235295
21.0,9.0,0.6392156862745098
22.0,9.0,0.6901960784313725
22.0,10.0,0.6352941176470588
21.0,9.0,0.6392156862745098
22.0,10.0,0.6352941176470588
21.0,10.0,0.5764705882352941
22.0,9.0,0.6901960784313725
23.0,9.0,0.7372549019607844
22.0,10.0,0.6352941176470588
23.0,9.0,0.7372549019607844
23.0,10.0,0.6862745098039216
22.0,10.0,0.6352941176470588
23.0,9.0,0.7372549019607844
24.0,9.0,0.7803921568627451
24.0,10.0,0.7372549019607844
23.0,9.0,0.7372549019607844
24.0,10.0,0.7372549019607844
23.0,10.0,0.6862745098039216
24.0,9.0,0.7803921568627451
25.0,9.0,0.8196078431372549
24.0,10.0,0.7372549019607844
25.0,9.0,0.8196078431372549
25.0,10.0,0.7803921568627451
24.0,10.0,0.7372549019607844
25.0,9.0,0.8196078431372549
26.0,9.0,0.8549019607843137
26.0,10.0,0.8235294117647058
25.0,9.0,0.8196078431372549
26.0,10.0,0.8235294117647058
25.0,10.0,0.7803921568627451
26.0,9.0,0.8549019607843137
27.0,9.0,0.8823529411764706
26.0,10.0,0.8235294117647058
27.0,9.0,0.8823529411764706
27.0,10.0,0.8588235294117647
26.0,10.0,0.8235294117647058
27.0,9.0,0.8823529411764706
28.0,9.0,0.9098039215686274
28.0,10.0,0.8901960784313725
27.0,9.0,0.8823529411764706
28.0,10.0,0.8901960784313725
27.0,10.0,0.8588235294117647
28.0,9.0,0.9098039215686274
29.0,9.0,0.9333333333333333
28.0,10.0,0.8901960784313725
29.0,9.0,0.9333333333333333
29.0,10.0,0.9137254901960784
28.0,10.0,0.8901960784313725
29.0,9.0,0.9333333333333333
30.0,9.0,0.9529411764705882
30.0,10.0,0.9372549019607843
29.0,9.0,0.9333333333333333
30.0,10.0,0.9372549019607843
29.0,10.0,0.9137254901960784
30.0,9.0,0.9529411764705882
31.0,9.0,0.9647058823529412
30.0,10.0,0.9372549019607843
31.0,9.0,0.9647058823529412
31.0,10.0,0.9568627450980393
30.0,10.0,0.9372549019607843
31.0,9.0,0.9647058823529412
32.0,9.0,0.9764705882352941
32.0,10.0,0.9686274509803922
31.0,9.0,0.9647058823529412
32.0,10.0,0.9686274509803922
31.0,10.0,0.9568627450980393
1.0,10.0,0.03137254901960784
2.0,10.0,0.027450980392156862
1.0,11.0,0.12941176470588237
2.0,10.0,0.027450980392156862
2.0,11.0,0.12156862745098039
1.0,11.0,0.12941176470588237
2.0,10.0,0.027450980392156862
3.0,10.0,0.023529411764705882
3.0,11.0,0.10980392156862745
2.0,10.0,0.027450980392156862
3.0,11.0,0.10980392156862745
2.0,11.0,0.12156862745098039
3.0,10.0,0.023529411764705882
4.0,10.0,0.01568627450980392
3.0,11.0,0.10980392156862745
4.0,10.0,0.01568627450980392
4.0,11.0,0.09411764705882353
3.0,11.0,0.10980392156862745
4.0,10.0,0.01568627450980392
5.0,10.0,0.011764705882352941
5.0,11.0,0.07450980392156863
4.0,10.0,0.01568627450980392
5.0,11.0,0.07450980392156863
4.0,11.0,0.09411764705882353
5.0,10.0,0.011764705882352941
6.0,10.0,0.00392156862745098
5.0,11.0,0.07450980392156863
6.0,10.0,0.00392156862745098
6.0,11.0,0.054901960784313725
5.0,11.0,0.07450980392156863
6.0,10.0,0.00392156862745098
7.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
6.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
6.0,11.0,0.054901960784313725
7.0,10.0,0.00392156862745098
8.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
8.0,10.0,0.00392156862745098
8.0,11.0,0.01568627450980392
7.0,11.0,0.03137254901960784
8.0,10.0,0.00392156862745098
9.0,10.0,0.011764705882352941
9.0,11.0,0.00392156862745098
8.0,10.0,0.00392156862745098
9.0,11.0,0.00392156862745098
8.0,11.0,0.01568627450980392
9.0,10.0,0.011764705882352941
10.0,10.0,0.027450980392156862
9.0,11.0,0.00392156862745098
10.0,10.0,0.027450980392156862
10.0,11.0,0.00392156862745098
9.0,11.0,0.00392156862745098
10.0,10.0,0.027450980392156862
11.0,10.0,0.047058823529411764
11.0,11.0,0.00784313725490196
10.0,10.0,0.027450980392156862
11.0,11.0,0.00784313725490196
10.0,11.0,0.00392156862745098
11.0,10.0,0.047058823529411764
12.0,10.0,0.0784313725490196
11.0,11.0,0.00784313725490196
12.0,10.0,0.0784313725490196
12.0,11.0,0.023529411764705882
11.0,11.0,0.00784313725490196
12.0,10.0,0.0784313725490196
13.0,10.0,0.11764705882352941
13.0,11.0,0.050980392156862744
12.0,10.0,0.0784313725490196
13.0,11.0,0.050980392156862744
12.0,11.0,0.023529411764705882
13.0,10.0,0.11764705882352941
14.0,10.0,0.1607843137254902
13.0,11.0,0.050980392156862744
14.0,10.0,0.1607843137254902
14.0,11.0,0.09019607843137255
13.0,11.0,0.050980392156862744
14.0,10.0,0.1607843137254902
15.0,10.0,0.21568627450980393
15.0,11.0,0.13333333333333333
14.0,10.0,0.1607843137254902
15.0,11.0,0.13333333333333333
14.0,11.0,0.09019607843137255
15.0,10.0,0.21568627450980393
16.0,10.0,0.27058823529411763
15.0,11.0,0.13333333333333333
16.0,10.0,0.27058823529411763
16.0,11.0,0.18823529411764706
15.0,11.0,0.13333333333333333
16.0,10.0,0.27058823529411763
17.0,10.0,0.32941176470588235
17.0,11.0,0.24705882352941178
16.0,10.0,0.27058823529411763
17.0,11.0,0.24705882352941178
16.0,11.0,0.18823529411764706
17.0,10.0,0.32941176470588235
18.0,10.0,0.39215686274509803
17.0,11.0,0.24705882352941178
18.0,10.0,0.39215686274509803
18.0,11.0,0.3137254901960784
17.0,11.0,0.24705882352941178
18.0,10.0,0.39215686274509803
19.0,10.0,0.4549019607843137
19.0,11.0,0.3764705882352941
18.0,10.0,0.39215686274509803
19.0,11.0,0.3764705882352941
18.0,11.0,0.3137254901960784
19.0,10.0,0.4549019607843137
20.0,10.0,0.5176470588235295
19.0,11.0,0.3764705882352941
20.0,10.0,0.5176470588235295
20.0,11.0,0.4470588235294118
19.0,11.0,0.3764705882352941
20.0,10.0,0.5176470588235295
21.0,10.0,0.5764705882352941
21.0,11.0,0.5098039215686274
20.0,10.0,0.5176470588235295
21.0,11.0,0.5098039215686274
20.0,11.0,0.4470588235294118
21.0,10.0,0.5764705882352941
22.0,10.0,0.6352941176470588
21.0,11.0,0.5098039215686274
22.0,10.0,0.6352941176470588
22.0,11.0,0.5725490196078431
21.0,11.0,0.5098039215686274
22.0,10.0,0.6352941176470588
23.0,10.0,0.6862745098039216
23.0,11.0,0.6352941176470588
22.0,10.0,0.6352941176470588
23.0,11.0,0.6352941176470588
22.0,11.0,0.5725490196078431
23.0,10.0,0.6862745098039216
24.0,10.0,0.7372549019607844
23.0,11.0,0.6352941176470588
24.0,10.0,0.7372549019607844
24.0,11.0,0.6901960784313725
23.0,11.0,0.6352941176470588
24.0,10.0,0.7372549019607844
25.0,10.0,0.7803921568627451
25.0,11.0,0.7411764705882353
24.0,10.0,0.7372549019607844
25.0,11.0,0.7411764705882353
24.0,11.0,0.6901960784313725
25.0,10.0,0.7803921568627451
26.0,10.0,0.8235294117647058
25.0,11.0,0.7411764705882353
26.0,10.0,0.8235294117647058
26.0,11.0,0.788235294117647
25.0,11.0,0.7411764705882353
26.0,10.0,0.8235294117647058
27.0,10.0,0.8588235294117647
27.0,11.0,0.8274509803921568
26.0,10.0,0.8235294117647058
27.0,11.0,0.8274509803921568
26.0,11.0,0.788235294117647
27.0,10.0,0.8588235294117647
28.0,10.0,0.8901960784313725
27.0,11.0,0.8274509803921568
28.0,10.0,0.8901960784313725
28.0,11.0,0.8627450980392157
27.0,11.0,0.8274509803921568
28.0,10.0,0.8901960784313725
29.0,10.0,0.9137254901960784
29.0,11.0,0.8941176470588236
28.0,10.0,0.8901960784313725
29.0,11.0,0.8941176470588236
28.0,11.0,0.8627450980392157
29.0,10.0,0.9137254901960784
30.0,10.0,0.9372549019607843
29.0,11.0,0.8941176470588236
30.0,10.0,0.9372549019607843
30.0,11.0,0.9215686274509803
29.0,11.0,0.8941176470588236
30.0,10.0,0.9372549019607843
31.0,10.0,0.9568627450980393
31.0,11.0,0.9411764705882353
30.0,10.0,0.9372549019607843
31.0,11.0,0.9411764705882353
30.0,11.0,0.9215686274509803
31.0,10.0,0.9568627450980393
32.0,10.0,0.9686274509803922
31.0,11.0,0.9411764705882353
32.0,10.0,0.9686274509803922
32.0,11.0,0.9607843137254902
31.0,11.0,0.9411764705882353
1.0,11.0,0.12941176470588237
2.0,11.0,0.12156862745098039
2.0,12.0,0.29411764705882354
1.0,11.0,0.12941176470588237
2.0,12.0,0.29411764705882354
1.0,12.0,0.30196078431372547
2.0,11.0,0.12156862745098039
3.0,11.0,0.10980392156862745
2.0,12.0,0.29411764705882354
3.0,11.0,0.10980392156862745
3.0,12.0,0.27450980392156865
2.0,12.0,0.29411764705882354
3.0,11.0,0.10980392156862745
4.0,11.0,0.09411764705882353
4.0,12.0,0.24705882352941178
3.0,11.0,0.10980392156862745
4.0,12.0,0.24705882352941178
3.0,12.0,0.27450980392156865
4.0,11.0,0.09411764705882353
5.0,11.0,0.07450980392156863
4.0,12.0,0.24705882352941178
5.0,11.0,0.07450980392156863
5.0,12.0,0.21176470588235294
4.0,12.0,0.24705882352941178
5.0,11.0,0.07450980392156863
6.0,11.0,0.054901960784313725
6.0,12.0,0.16862745098039217
5.0,11.0,0.07450980392156863
6.0,12.0,0.16862745098039217
5.0,12.0,0.21176470588235294
6.0,11.0,0.054901960784313725
7.0,11.0,0.03137254901960784
6.0,12.0,0.16862745098039217
7.0,11.0,0.03137254901960784
7.0,12.0,0.12941176470588237
6.0,12.0,0.16862745098039217
7.0,11.0,0.03137254901960784
8.0,11.0,0.01568627450980392
8.0,12.0,0.09019607843137255
7.0,11.0,0.03137254901960784
8.0,12.0,0.09019607843137255
7.0,12.0,0.12941176470588237
8.0,11.0,0.01568627450980392
9.0,11.0,0.00392156862745098
8.0,12.0,0.09019607843137255
9.0,11.0,0.00392156862745098
9.0,12.0,0.054901960784313725
8.0,12.0,0.09019607843137255
9.0,11.0,0.00392156862745098
10.0,11.0,0.00392156862745098
10.0,12.0,0.023529411764705882
9.0,11.0,0.00392156862745098
10.0,12.0,0.023529411764705882
9.0,12.0,0.054901960784313725
10.0,11.0,0.00392156862745098
11.0,11.0,0.00784313725490196
10.0,12.0,0.023529411764705882
11.0,11.0,0.00784313725490196
11.0,12.0,0.00784313725490196
10.0,12.0,0.023529411764705882
11.0,11.0,0.00784313725490196
12.0,11.0,0.023529411764705882
12.0,12.0,0.00392156862745098
11.0,11.0,0.00784313725490196
12.0,12.0,0.00392156862745098
11.0,12.0,0.00784313725490196
12.0,11.0,0.023529411764705882
13.0,11.0,0.050980392156862744
12.0,12.0,0.00392156862745098
13.0,11.0,0.050980392156862744
13.0,12.0,0.011764705882352941
12.0,12.0,0.00392156862745098
13.0,11.0,0.050980392156862744
14.0,11.0,0.09019607843137255
14.0,12.0,0.03137254901960784
13.0,11.0,0.050980392156862744
14.0,12.0,0.03137254901960784
13.0,12.0,0.011764705882352941
14.0,11.0,0.09019607843137255
15.0,11.0,0.13333333333333333
14.0,12.0,0.03137254901960784
15.0,11.0,0.13333333333333333
15.0,12.0,0.06666666666666667
14.0,12.0,0.03137254901960784
15.0,11.0,0.13333333333333333
16.0,11.0,0.18823529411764706
16.0,12.0,0.11372549019607843
15.0,11.0,0.13333333333333333
16.0,12.0,0.11372549019607843
15.0,12.0,0.06666666666666667
16.0,11.0,0.18823529411764706
17.0,11.0,0.24705882352941178
16.0,12.0,0.11372549019607843
17.0,11.0,0.24705882352941178
17.0,12.0,0.16862745098039217
16.0,12.0,0.11372549019607843
17.0,11.0,0.24705882352941178
18.0,11.0,0.3137254901960784
18.0,12.0,0.23137254901960785
17.0,11.0,0.24705882352941178
18.0,12.0,0.23137254901960785
17.0,12.0,0.16862745098039217
18.0,11.0,0.3137254901960784
19.0,11.0,0.3764705882352941
18.0,12.0,0.23137254901960785
19.0,11.0,0.3764705882352941
19.0,12.0,0.30196078431372547
18.0,12.0,0.23137254901960785
19.0,11.0,0.3764705882352941
20.0,11.0,0.4470588235294118
20.0,12.0,0.37254901960784315
19.0,11.0,0.3764705882352941
20.0,12.0,0.37254901960784315
19.0,12.0,0.30196078431372547
20.0,11.0,0.4470588235294118
21.0,11.0,0.5098039215686274
20.0,12.0,0.37254901960784315
21.0,11.0,0.5098039215686274
21.0,12.0,0.44313725490196076
20.0,12.0,0.37254901960784315
21.0,11.0,0.5098039215686274
22.0,11.0,0.5725490196078431
22.0,12.0,0.5098039215686274
21.0,11.0,0.5098039215686274
22.0,12.0,0.5098039215686274
21.0,12.0,0.44313725490196076
22.0,11.0,0.5725490196078431
23.0,11.0,0.6352941176470588
22.0,12.0,0.5098039215686274
23.0,11.0,0.6352941176470588
23.0,12.0,0.5764705882352941
22.0,12.0,0.5098039215686274
23.0,11.0,0.6352941176470588
24.0,11.0,0.6901960784313725
24.0,12.0,0.6392156862745098
23.0,11.0,0.6352941176470588
24.0,12.0,0.6392156862745098
23.0,12.0,0.5764705882352941
24.0,11.0,0.6901960784313725
25.0,11.0,0.7411764705882353
24.0,12.0,0.6392156862745098
25.0,11.0,0.7411764705882353
25.0,12.0,0.6980392156862745
24.0,12.0,0.6392156862745098
25.0,11.0,0.7411764705882353
26.0,11.0,0.788235294117647
26.0,12.0,0.7490196078431373
25.0,11.0,0.7411764705882353
26.0,12.0,0.7490196078431373
25.0,12.0,0.6980392156862745
26.0,11.0,0.788235294117647
27.0,11.0,0.8274509803921568
26.0,12.0,0.7490196078431373
27.0,11.0,0.8274509803921568
27.0,12.0,0.796078431372549
26.0,12.0,0.7490196078431373
27.0,11.0,0.8274509803921568
28.0,11.0,0.8627450980392157
28.0,12.0,0.8352941176470589
27.0,11.0,0.8274509803921568
28.0,12.0,0.8352941176470589
27.0,12.0,0.796078431372549
28.0,11.0,0.8627450980392157
29.0,11.0,0.8941176470588236
28.0,12.0,0.8352941176470589
29.0,11.0,0.8941176470588236
29.0,12.0,0.8705882352941177
28.0,12.0,0.8352941176470589
29.0,11.0,0.8941176470588236
30.0,11.0,0.9215686274509803
30.0,12.0,0.9019607843137255
29.0,11.0,0.8941176470588236
30.0,12.0,0.9019607843137255
29.0,12.0,0.8705882352941177
30.0,11.0,0.9215686274509803
31.0,11.0,0.9411764705882353
30.0,12.0,0.9019607843137255
31.0,11.0,0.9411764705882353
31.0,12.0,0.9294117647058824
30.0,12.0,0.9019607843137255
31.0,11.0,0.9411764705882353
32.0,11.0,0.9607843137254902
32.0,12.0,0.9490196078431372
31.0,11.0,0.9411764705882353
32.0,12.0,0.9490196078431372
31.0,12.0,0.9294117647058824
1.0,12.0,0.30196078431372547
2.0,12.0,0.29411764705882354
1.0,13.0,0.5411764705882353
2.0,12.0,0.29411764705882354
2.0,13.0,0.5254901960784314
1.0,13.0,0.5411764705882353
2.0,12.0,0.29411764705882354
3.0,12.0,0.27450980392156865
3.0,13.0,0.5019607843137255
2.0,12.0,0.29411764705882354
3.0,13.0,0.5019607843137255
2.0,13.0,0.5254901960784314
3.0,12.0,0.27450980392156865
4.0,12.0,0.24705882352941178
3.0,13.0,0.5019607843137255
4.0,12.0,0.24705882352941178
4.0,13.0,0.4627450980392157
3.0,13.0,0.5019607843137255
4.0,12.0,0.24705882352941178
5.0,12.0,0.21176470588235294
5.0,13.0,0.41568627450980394
4.0,12.0,0.24705882352941178
5.0,13.0,0.41568627450980394
4.0,13.0,0.4627450980392157
5.0,12.0,0.21176470588235294
6.0,12.0,0.16862745098039217
5.0,13.0,0.41568627450980394
6.0,12.0,0.16862745098039217
6.0,13.0,0.3568627450980392
5.0,13.0,0.41568627450980394
6.0,12.0,0.16862745098039217
7.0,12.0,0.12941176470588237
7.0,13.0,0.29411764705882354
6.0,12.0,0.16862745098039217
7.0,13.0,0.29411764705882354
6.0,13.0,0.3568627450980392
7.0,12.0,0.12941176470588237
8.0,12.0,0.09019607843137255
7.0,13.0,0.29411764705882354
8.0,12.0,0.09019607843137255
8.0,13.0,0.22745098039215686
7.0,13.0,0.29411764705882354
8.0,12.0,0.09019607843137255
9.0,12.0,0.054901960784313725
9.0,13.0,0.16470588235294117
8.0,12.0,0.09019607843137255
9.0,13.0,0.16470588235294117
8.0,13.0,0.22745098039215686
9.0,12.0,0.054901960784313725
10.0,12.0,0.023529411764705882
9.0,13.0,0.16470588235294117
10.0,12.0,0.023529411764705882
10.0,13.0,0.10588235294117647
9.0,13.0,0.16470588235294117
10.0,12.0,0.023529411764705882
11.0,12.0,0.00784313725490196
11.0,13.0,0.058823529411764705
10.0,12.0,0.023529411764705882
11.0,13.0,0.058823529411764705
10.0,13.0,0.10588235294117647
11.0,12.0,0.00784313725490196
12.0,12.0,0.00392156862745098
11.0,13.0,0.058823529411764705
12.0,12.0,0.00392156862745098
12.0,13.0,0.023529411764705882
11.0,13.0,0.058823529411764705
12.0,12.0,0.00392156862745098
13.0,12.0,0.011764705882352941
13.0,13.0,0.00392156862745098
12.0,12.0,0.00392156862745098
13.0,13.0,0.00392156862745098
12.0,13.0,0.023529411764705882
13.0,12.0,0.011764705882352941
14.0,12.0,0.03137254901960784
13.0,13.0,0.00392156862745098
14.0,12.0,0.03137254901960784
14.0,13.0,0.00392156862745098
13.0,13.0,0.00392156862745098
14.0,12.0,0.03137254901960784
15.0,12.0,0.06666666666666667
15.0,13.0,0.0196078431372549
14.0,12.0,0.03137254901960784
15.0,13.0,0.0196078431372549
14.0,13.0,0.00392156862745098
15.0,12.0,0.06666666666666667
16.0,12.0,0.11372549019607843
15.0,13.0,0.0196078431372549
16.0,12.0,0.11372549019607843
16.0,13.0,0.054901960784313725
15.0,13.0,0.0196078431372549
16.0,12.0,0.11372549019607843
17.0,12.0,0.16862745098039217
17.0,13.0,0.10196078431372549
16.0,12.0,0.11372549019607843
17.0,13.0,0.10196078431372549
16.0,13.0,0.054901960784313725
17.0,12.0,0.16862745098039217
18.0,12.0,0.23137254901960785
17.0,13.0,0.10196078431372549
18.0,12.0,0.23137254901960785
18.0,13.0,0.1607843137254902
17.0,13.0,0.10196078431372549
18.0,12.0,0.23137254901960785
19.0,12.0,0.30196078431372547
19.0,13.0,0.2235294117647059
18.0,12.0,0.23137254901960785
19.0,13.0,0.2235294117647059
18.0,13.0,0.1607843137254902
19.0,12.0,0.30196078431372547
20.0,12.0,0.37254901960784315
19.0,13.0,0.2235294117647059
20.0,12.0,0.37254901960784315
20.0,13.0,0.2980392156862745
19.0,13.0,0.2235294117647059
20.0,12.0,0.37254901960784315
21.0,12.0,0.44313725490196076
21.0,13.0,0.37254901960784315
20.0,12.0,0.37254901960784315
21.0,13.0,0.37254901960784315
20.0,13.0,0.2980392156862745
21.0,12.0,0.44313725490196076
22.0,12.0,0.5098039215686274
21.0,13.0,0.37254901960784315
22.0,12.0,0.5098039215686274
22.0,13.0,0.4470588235294118
21.0,13.0,0.37254901960784315
22.0,12.0,0.5098039215686274
23.0,12.0,0.5764705882352941
23.0,13.0,0.5176470588235295
22.0,12.0,0.5098039215686274
23.0,13.0,0.5176470588235295
22.0,13.0,0.4470588235294118
23.0,12.0,0.5764705882352941
24.0,12.0,0.6392156862745098
23.0,13.0,0.5176470588235295
24.0,12.0,0.6392156862745098
24.0,13.0,0.5843137254901961
23.0,13.0,0.5176470588235295
24.0,12.0,0.6392156862745098
25.0,12.0,0.6980392156862745
25.0,13.0,0.6509803921568628
24.0,12.0,0.6392156862745098
25.0,13.0,0.6509803921568628
24.0,13.0,0.5843137254901961
25.0,12.0,0.6980392156862745
26.0,12.0,0.7490196078431373
25.0,13.0,0.6509803921568628
26.0,12.0,0.7490196078431373
26.0,13.0,0.7098039215686275
25.0,13.0,0.6509803921568628
26.0,12.0,0.7490196078431373
27.0,12.0,0.796078431372549
27.0,13.0,0.7607843137254902
26.0,12.0,0.7490196078431373
27.0,13.0,0.7607843137254902
26.0,13.0,0.7098039215686275
27.0,12.0,0.796078431372549
28.0,12.0,0.8352941176470589
27.0,13.0,0.7607843137254902
28.0,12.0,0.8352941176470589
28.0,13.0,0.807843137254902
27.0,13.0,0.7607843137254902
28.0,12.0,0.8352941176470589
29.0,12.0,0.8705882352941177
29.0,13.0,0.8470588235294118
28.0,12.0,0.8352941176470589
29.0,13.0,0.8470588235294118
28.0,13.0,0.807843137254902
29.0,12.0,0.8705882352941177
30.0,12.0,0.9019607843137255
29.0,13.0,0.8470588235294118
30.0,12.0,0.9019607843137255
30.0,13.0,0.8823529411764706
29.0,13.0,0.8470588235294118
30.0,12.0,0.9019607843137255
31.0,12.0,0.9294117647058824
31.0,13.0,0.9098039215686274
30.0,12.0,0.9019607843137255
31.0,13.0,0.9098039215686274
30.0,13.0,0.8823529411764706
31.0,12.0,0.9294117647058824
32.0,12.0,0.9490196078431372
31.0,13.0,0.9098039215686274
32.0,12.0,0.9490196078431372
32.0,13.0,0.9372549019607843
31.0,13.0,0.9098039215686274
1.0,13.0,0.5411764705882353
2.0,13.0,0.5254901960784314
2.0,14.0,0.7764705882352941
1.0,13.0,0.5411764705882353
2.0,14.0,0.7764705882352941
1.0,14.0,0.788235294117647
2.0,13.0,0.5254901960784314
3.0,13.0,0.5019607843137255
2.0,14.0,0.7764705882352941
3.0,13.0,0.5019607843137255
3.0,14.0,0.7490196078431373
2.0,14.0,0.7764705882352941
3.0,13.0,0.5019607843137255
4.0,13.0,0.4627450980392157
4.0,14.0,0.7098039215686275
3.0,13.0,0.5019607843137255
4.0,14.0,0.7098039215686275
3.0,14.0,0.7490196078431373
4.0,13.0,0.4627450980392157
5.0,13.0,0.41568627450980394
4.0,14.0,0.7098039215686275
5.0,13.0,0.41568627450980394
5.0,14.0,0.6588235294117647
4.0,14.0,0.7098039215686275
5.0,13.0,0.41568627450980394
6.0,13.0,0.3568627450980392
6.0,14.0,0.592156862745098
5.0,13.0,0.41568627450980394
6.0,14.0,0.592156862745098
5.0,14.0,0.6588235294117647
6.0,13.0,0.3568627450980392
7.0,13.0,0.29411764705882354
6.0,14.0,0.592156862745098
7.0,13.0,0.29411764705882354
7.0,14.0,0.5137254901960784
6.0,14.0,0.592156862745098
7.0,13.0,0.29411764705882354
8.0,13.0,0.22745098039215686
8.0,14.0,0.42745098039215684
7.0,13.0,0.29411764705882354
8.0,14.0,0.42745098039215684
7.0,14.0,0.5137254901960784
8.0,13.0,0.22745098039215686
9.0,13.0,0.16470588235294117
8.0,14.0,0.42745098039215684
9.0,13.0,0.16470588235294117
9.0,14.0,0.3333333333333333
8.0,14.0,0.42745098039215684
9.0,13.0,0.16470588235294117
10.0,13.0,0.10588235294117647
10.0,14.0,0.24705882352941178
9.0,13.0,0.16470588235294117
10.0,14.0,0.24705882352941178
9.0,14.0,0.3333333333333333
10.0,13.0,0.10588235294117647
11.0,13.0,0.058823529411764705
10.0,14.0,0.24705882352941178
11.0,13.0,0.058823529411764705
11.0,14.0,0.16470588235294117
10.0,14.0,0.24705882352941178
11.0,13.0,0.058823529411764705
12.0,13.0,0.023529411764705882
12.0,14.0,0.09411764705882353
11.0,13.0,0.058823529411764705
12.0,14.0,0.09411764705882353
11.0,14.0,0.16470588235294117
12.0,13.0,0.023529411764705882
13.0,13.0,0.00392156862745098
12.0,14.0,0.09411764705882353
13.0,13.0,0.00392156862745098
13.0,14.0,0.043137254901960784
12.0,14.0,0.09411764705882353
13.0,13.0,0.00392156862745098
14.0,13.0,0.00392156862745098
14.0,14.0,0.011764705882352941
13.0,13.0,0.00392156862745098
14.0,14.0,0.011764705882352941
13.0,14.0,0.043137254901960784
14.0,13.0,0.00392156862745098
15.0,13.0,0.0196078431372549
14.0,14.0,0.011764705882352941
15.0,13.0,0.0196078431372549
15.0,14.0,0.00392156862745098
14.0,14.0,0.011764705882352941
15.0,13.0,0.0196078431372549
16.0,13.0,0.054901960784313725
16.0,14.0,0.01568627450980392
15.0,13.0,0.0196078431372549
16.0,14.0,0.01568627450980392
15.0,14.0,0.00392156862745098
16.0,13.0,0.054901960784313725
17.0,13.0,0.10196078431372549
16.0,14.0,0.01568627450980392
17.0,13.0,0.10196078431372549
17.0,14.0,0.047058823529411764
16.0,14.0,0.01568627450980392
17.0,13.0,0.10196078431372549
18.0,13.0,0.1607843137254902
18.0,14.0,0.09411764705882353
17.0,13.0,0.10196078431372549
18.0,14.0,0.09411764705882353
17.0,14.0,0.047058823529411764
18.0,13.0,0.1607843137254902
19.0,13.0,0.2235294117647059
18.0,14.0,0.09411764705882353
19.0,13.0,0.2235294117647059
19.0,14.0,0.1568627450980392
18.0,14.0,0.09411764705882353
19.0,13.0,0.2235294117647059
20.0,13.0,0.2980392156862745
20.0,14.0,0.2235294117647059
19.0,13.0,0.2235294117647059
20.0,14.0,0.2235294117647059
19.0,14.0,0.1568627450980392
20.0,13.0,0.2980392156862745
21.0,13.0,0.37254901960784315
20.0,14.0,0.2235294117647059
21.0,13.0,0.37254901960784315
21.0,14.0,0.30196078431372547
20.0,14.0,0.2235294117647059
21.0,13.0,0.37254901960784315
22.0,13.0,0.4470588235294118
22.0,14.0,0.3764705882352941
21.0,13.0,0.37254901960784315
22.0,14.0,0.3764705882352941
21.0,14.0,0.30196078431372547
22.0,13.0,0.4470588235294118
23.0,13.0,0.5176470588235295
22.0,14.0,0.3764705882352941
23.0,13.0,0.5176470588235295
23.0,14.0,0.4549019607843137
22.0,14.0,0.3764705882352941
23.0,13.0,0.5176470588235295
24.0,13.0,0.5843137254901961
24.0,14.0,0.5294117647058824
23.0,13.0,0.5176470588235295
24.0,14.0,0.5294117647058824
23.0,14.0,0.4549019607843137
24.0,13.0,0.5843137254901961
25.0,13.0,0.6509803921568628
24.0,14.0,0.5294117647058824
25.0,13.0,0.6509803921568628
25.0,14.0,0.6
24.0,14.0,0.5294117647058824
25.0,13.0,0.6509803921568628
26.0,13.0,0.7098039215686275
26.0,14.0,0.6627450980392157
25.0,13.0,0.6509803921568628
26.0,14.0,0.6627450980392157
25.0,14.0,0.6
26.0,13.0,0.7098039215686275
27.0,13.0,0.7607843137254902
26.0,14.0,0.6627450980392157
27.0,13.0,0.7607843137254902
27.0,14.0,0.7215686274509804
26.0,14.0,0.6627450980392157
27.0,13.0,0.7607843137254902
28.0,13.0,0.807843137254902
28.0,14.0,0.7764705882352941
27.0,13.0,0.7607843137254902
28.0,14.0,0.7764705882352941
27.0,14.0,0.7215686274509804
28.0,13.0,0.807843137254902
29.0,13.0,0.8470588235294118
28.0,14.0,0.7764705882352941
29.0,13.0,0.8470588235294118
29.0,14.0,0.8196078431372549
28.0,14.0,0.7764705882352941
29.0,13.0,0.8470588235294118
30.0,13.0,0.8823529411764706
30.0,14.0,0.8588235294117647
29.0,13.0,0.8470588235294118
30.0,14.0,0.8588235294117647
29.0,14.0,0.8196078431372549
30.0,13.0,0.8823529411764706
31.0,13.0,0.9098039215686274
30.0,14.0,0.8588235294117647
31.0,13.0,0.9098039215686274
31.0,14.0,0.8941176470588236
30.0,14.0,0.8588235294117647
31.0,13.0,0.9098039215686274
32.0,13.0,0.9372549019607843
32.0,14.0,0.9215686274509803
31.0,13.0,0.9098039215686274
32.0,14.0,0.9215686274509803
31.0,14.0,0.8941176470588236
1.0,14.0,0.788235294117647
2.0,14.0,0.7764705882352941
1.0,15.0,0.9647058823529412
2.0,14.0,0.7764705882352941
2.0,15.0,0.9568627450980393
1.0,15.0,0.9647058823529412
2.0,14.0,0.7764705882352941
3.0,14.0,0.7490196078431373
3.0,15.0,0.9450980392156862
2.0,14.0,0.7764705882352941
3.0,15.0,0.9450980392156862
2.0,15.0,0.9568627450980393
3.0,14.0,0.7490196078431373
4.0,14.0,0.7098039215686275
3.0,15.0,0.9450980392156862
4.0,14.0,0.7098039215686275
4.0,15.0,0.9176470588235294
3.0,15.0,0.9450980392156862
4.0,14.0,0.7098039215686275
5.0,14.0,0.6588235294117647
5.0,15.0,0.8784313725490196
4.0,14.0,0.7098039215686275
5.0,15.0,0.8784313725490196
4.0,15.0,0.9176470588235294
5.0,14.0,0.6588235294117647
6.0,14.0,0.592156862745098
5.0,15.0,0.8784313725490196
6.0,14.0,0.592156862745098
6.0,15.0,0.8235294117647058
5.0,15.0,0.8784313725490196
6.0,14.0,0.592156862745098
7.0,14.0,0.5137254901960784
7.0,15.0,0.7490196078431373
6.0,14.0,0.592156862745098
7.0,15.0,0.7490196078431373
6.0,15.0,0.8235294117647058
7.0,14.0,0.5137254901960784
8.0,14.0,0.42745098039215684
7.0,15.0,0.7490196078431373
8.0,14.0,0.42745098039215684
8.0,15.0,0.6588235294117647
7.0,15.0,0.7490196078431373
8.0,14.0,0.42745098039215684
9.0,14.0,0.3333333333333333
9.0,15.0,0.5529411764705883
8.0,14.0,0.42745098039215684
9.0,15.0,0.5529411764705883
8.0,15.0,0.6588235294117647
9.0,14.0,0.3333333333333333
10.0,14.0,0.24705882352941178
9.0,15.0,0.5529411764705883
10.0,14.0,0.24705882352941178
10.0,15.0,0.4392156862745098
9.0,15.0,0.5529411764705883
10.0,14.0,0.24705882352941178
11.0,14.0,0.16470588235294117
11.0,15.0,0.3254901960784314
10.0,14.0,0.24705882352941178
11.0,15.0,0.3254901960784314
10.0,15.0,0.4392156862745098
11.0,14.0,0.16470588235294117
12.0,14.0,0.09411764705882353
11.0,15.0,0.3254901960784314
12.0,14.0,0.09411764705882353
12.0,15.0,0.2196078431372549
11.0,15.0,0.3254901960784314
12.0,14.0,0.09411764705882353
13.0,14.0,0.043137254901960784
13.0,15.0,0.12941176470588237
12.0,14.0,0.09411764705882353
13.0,15.0,0.12941176470588237
12.0,15.0,0.2196078431372549
13.0,14.0,0.043137254901960784
14.0,14.0,0.011764705882352941
13.0,15.0,0.12941176470588237
14.0,14.0,0.011764705882352941
14.0,15.0,0.06274509803921569
13.0,15.0,0.12941176470588237
14.0,14.0,0.011764705882352941
15.0,14.0,0.00392156862745098
15.0,15.0,0.0196078431372549
14.0,14.0,0.011764705882352941
15.0,15.0,0.0196078431372549
14.0,15.0,0.06274509803921569
15.0,14.0,0.00392156862745098
16.0,14.0,0.01568627450980392
15.0,15.0,0.0196078431372549
16.0,14.0,0.01568627450980392
16.0,15.0,0.00392156862745098
15.0,15.0,0.0196078431372549
16.0,14.0,0.01568627450980392
17.0,14.0,0.047058823529411764
17.0,15.0,0.011764705882352941
16.0,14.0,0.01568627450980392
17.0,15.0,0.011764705882352941
16.0,15.0,0.00392156862745098
17.0,14.0,0.047058823529411764
18.0,14.0,0.09411764705882353
17.0,15.0,0.011764705882352941
18.0,14.0,0.09411764705882353
18.0,15.0,0.043137254901960784
17.0,15.0,0.011764705882352941
18.0,14.0,0.09411764705882353
19.0,14.0,0.1568627450980392
19.0,15.0,0.09411764705882353
18.0,14.0,0.09411764705882353
19.0,15.0,0.09411764705882353
18.0,15.0,0.043137254901960784
19.0,14.0,0.1568627450980392
20.0,14.0,0.2235294117647059
19.0,15.0,0.09411764705882353
20.0,14.0,0.2235294117647059
20.0,15.0,0.1607843137254902
19.0,15.0,0.09411764705882353
20.0,14.0,0.2235294117647059
21.0,14.0,0.30196078431372547
21.0,15.0,0.23137254901960785
20.0,14.0,0.2235294117647059
21.0,15.0,0.23137254901960785
20.0,15.0,0.1607843137254902
21.0,14.0,0.30196078431372547
22.0,14.0,0.3764705882352941
21.0,15.0,0.23137254901960785
22.0,14.0,0.3764705882352941
22.0,15.0,0.3137254901960784
21.0,15.0,0.23137254901960785
22.0,14.0,0.3764705882352941
23.0,14.0,0.4549019607843137
23.0,15.0,0.39215686274509803
22.0,14.0,0.3764705882352941
23.0,15.0,0.39215686274509803
22.0,15.0,0.3137254901960784
23.0,14.0,0.4549019607843137
24.0,14.0,0.5294117647058824
23.0,15.0,0.39215686274509803
24.0,14.0,0.5294117647058824
24.0,15.0,0.47058823529411764
23.0,15.0,0.39215686274509803
24.0,14.0,0.5294117647058824
25.0,14.0,0.6
25.0,15.0,0.5490196078431373
24.0,14.0,0.5294117647058824
25.0,15.0,0.5490196078431373
24.0,15.0,0.47058823529411764
25.0,14.0,0.6
26.0,14.0,0.6627450980392157
25.0,15.0,0.5490196078431373
26.0,14.0,0.6627450980392157
26.0,15.0,0.6196078431372549
25.0,15.0,0.5490196078431373
26.0,14.0,0.6627450980392157
27.0,14.0,0.7215686274509804
27.0,15.0,0.6823529411764706
26.0,14.0,0.6627450980392157
27.0,15.0,0.6823529411764706
26.0,15.0,0.6196078431372549
27.0,14.0,0.7215686274509804
28.0,14.0,0.7764705882352941
27.0,15.0,0.6823529411764706
28.0,14.0,0.7764705882352941
28.0,15.0,0.7411764705882353
27.0,15.0,0.6823529411764706
28.0,14.0,0.7764705882352941
29.0,14.0,0.8196078431372549
29.0,15.0,0.792156862745098
28.0,14.0,0.7764705882352941
29.0,15.0,0.792156862745098
28.0,15.0,0.7411764705882353
29.0,14.0,0.8196078431372549
30.0,14.0,0.8588235294117647
29.0,15.0,0.792156862745098
30.0,14.0,0.8588235294117647
30.0,15.0,0.8352941176470589
29.0,15.0,0.792156862745098
30.0,14.0,0.8588235294117647
31.0,14.0,0.8941176470588236
31.0,15.0,0.8745098039215686
30.0,14.0,0.8588235294117647
31.0,15.0,0.8745098039215686
30.0,15.0,0.8352941176470589
31.0,14.0,0.8941176470588236
32.0,14.0,0.9215686274509803
31.0,15.0,0.8745098039215686
32.0,14.0,0.9215686274509803
32.0,15.0,0.9058823529411765
31.0,15.0,0.8745098039215686
1.0,15.0,0.9647058823529412
2.0,15.0,0.9568627450980393
2.0,16.0,0.9686274509803922
1.0,15.0,0.9647058823529412
2.0,16.0,0.9686274509803922
1.0,16.0,0.9607843137254902
2.0,15.0,0.9568627450980393
3.0,15.0,0.9450980392156862
2.0,16.0,0.9686274509803922
3.0,15.0,0.9450980392156862
3.0,16.0,0.9803921568627451
2.0,16.0,0.9686274509803922
3.0,15.0,0.9450980392156862
4.0,15.0,0.9176470588235294
4.0,16.0,0.9882352941176471
3.0,15.0,0.9450980392156862
4.0,16.0,0.9882352941176471
3.0,16.0,0.9803921568627451
4.0,15.0,0.9176470588235294
5.0,15.0,0.8784313725490196
4.0,16.0,0.9882352941176471
5.0,15.0,0.8784313725490196
5.0,16.0,0.9882352941176471
4.0,16.0,0.9882352941176471
5.0,15.0,0.8784313725490196
6.0,15.0,0.8235294117647058
6.0,16.0,0.9725490196078431
5.0,15.0,0.8784313725490196
6.0,16.0,0.9725490196078431
5.0,16.0,0.9882352941176471
6.0,15.0,0.8235294117647058
7.0,15.0,0.7490196078431373
6.0,16.0,0.9725490196078431
7.0,15.0,0.7490196078431373
7.0,16.0,0.9372549019607843
6.0,16.0,0.9725490196078431
7.0,15.0,0.7490196078431373
8.0,15.0,0.6588235294117647
8.0,16.0,0.8705882352941177
7.0,15.0,0.7490196078431373
8.0,16.0,0.8705882352941177
7.0,16.0,0.9372549019607843
8.0,15.0,0.6588235294117647
9.0,15.0,0.5529411764705883
8.0,16.0,0.8705882352941177
9.0,15.0,0.5529411764705883
9.0,16.0,0.7764705882352941
8.0,16.0,0.8705882352941177
9.0,15.0,0.5529411764705883
10.0,15.0,0.4392156862745098
10.0,16.0,0.6588235294117647
9.0,15.0,0.5529411764705883
10.0,16.0,0.6588235294117647
9.0,16.0,0.7764705882352941
10.0,15.0,0.4392156862745098
11.0,15.0,0.3254901960784314
10.0,16.0,0.6588235294117647
11.0,15.0,0.3254901960784314
11.0,16.0,0.5254901960784314
10.0,16.0,0.6588235294117647
11.0,15.0,0.3254901960784314
12.0,15.0,0.2196078431372549
12.0,16.0,0.39215686274509803
11.0,15.0,0.3254901960784314
12.0,16.0,0.39215686274509803
11.0,16.0,0.5254901960784314
12.0,15.0,0.2196078431372549
13.0,15.0,0.12941176470588237
12.0,16.0,0.39215686274509803
13.0,15.0,0.12941176470588237
13.0,16.0,0.2627450980392157
12.0,16.0,0.39215686274509803
13.0,15.0,0.12941176470588237
14.0,15.0,0.06274509803921569
14.0,16.0,0.1568627450980392
13.0,15.0,0.12941176470588237
14.0,16.0,0.1568627450980392
13.0,16.0,0.2627450980392157
14.0,15.0,0.06274509803921569
15.0,15.0,0.0196078431372549
14.0,16.0,0.1568627450980392
15.0,15.0,0.0196078431372549
15.0,16.0,0.07450980392156863
14.0,16.0,0.1568627450980392
15.0,15.0,0.0196078431372549
16.0,15.0,0.00392156862745098
16.0,16.0,0.023529411764705882
15.0,15.0,0.0196078431372549
16.0,16.0,0.023529411764705882
15.0,16.0,0.07450980392156863
16.0,15.0,0.00392156862745098
17.0,15.0,0.011764705882352941
16.0,16.0,0.023529411764705882
17.0,15.0,0.011764705882352941
17.0,16.0,0.00392156862745098
16.0,16.0,0.023529411764705882
17.0,15.0,0.011764705882352941
18.0,15.0,0.043137254901960784
18.0,16.0,0.011764705882352941
17.0,15.0,0.011764705882352941
18.0,16.0,0.011764705882352941
17.0,16.0,0.00392156862745098
18.0,15.0,0.043137254901960784
19.0,15.0,0.09411764705882353
18.0,16.0,0.011764705882352941
19.0,15.0,0.09411764705882353
19.0,16.0,0.047058823529411764
18.0,16.0,0.011764705882352941
19.0,15.0,0.09411764705882353
20.0,15.0,0.1607843137254902
20.0,16.0,0.10196078431372549
19.0,15.0,0.09411764705882353
20.0,16.0,0.10196078431372549
19.0,16.0,0.047058823529411764
20.0,15.0,0.1607843137254902
21.0,15.0,0.23137254901960785
20.0,16.0,0.10196078431372549
21.0,15.0,0.23137254901960785
21.0,16.0,0.16862745098039217
20.0,16.0,0.10196078431372549
21.0,15.0,0.23137254901960785
22.0,15.0,0.3137254901960784
22.0,16.0,0.24705882352941178
21.0,15.0,0.23137254901960785
22.0,16.0,0.24705882352941178
21.0,16.0,0.16862745098039217
22.0,15.0,0.3137254901960784
23.0,15.0,0.39215686274509803
22.0,16.0,0.24705882352941178
23.0,15.0,0.39215686274509803
23.0,16.0,0.32941176470588235
22.0,16.0,0.24705882352941178
23.0,15.0,0.39215686274509803
24.0,15.0,0.47058823529411764
24.0,16.0,0.41568627450980394
23.0,15.0,0.39215686274509803
24.0,16.0,0.41568627450980394
23.0,16.0,0.32941176470588235
24.0,15.0,0.47058823529411764
25.0,15.0,0.5490196078431373
24.0,16.0,0.41568627450980394
25.0,15.0,0.5490196078431373
25.0,16.0,0.49411764705882355
24.0,16.0,0.41568627450980394
25.0,15.0,0.5490196078431373
26.0,15.0,0.6196078431372549
26.0,16.0,0.5725490196078431
25.0,15.0,0.5490196078431373
26.0,16.0,0.5725490196078431
25.0,16.0,0.49411764705882355
26.0,15.0,0.6196078431372549
27.0,15.0,0.6823529411764706
26.0,16.0,0.5725490196078431
27.0,15.0,0.6823529411764706
27.0,16.0,0.6431372549019608
26.0,16.0,0.5725490196078431
27.0,15.0,0.6823529411764706
28.0,15.0,0.7411764705882353
28.0,16.0,0.7058823529411765
27.0,15.0,0.6823529411764706
28.0,16.0,0.7058823529411765
27.0,16.0,0.6431372549019608
28.0,15.0,0.7411764705882353
29.0,15.0,0.792156862745098
28.0,16.0,0.7058823529411765
29.0,15.0,0.792156862745098
29.0,16.0,0.7607843137254902
28.0,16.0,0.7058823529411765
29.0,15.0,0.792156862745098
30.0,15.0,0.8352941176470589
30.0,16.0,0.8117647058823529
29.0,15.0,0.792156862745098
30.0,16.0,0.8117647058823529
29.0,16.0,0.7607843137254902
30.0,15.0,0.8352941176470589
31.0,15.0,0.8745098039215686
30.0,16.0,0.8117647058823529
31.0,15.0,0.8745098039215686
31.0,16.0,0.8549019607843137
30.0,16.0,0.8117647058823529
31.0,15.0,0.8745098039215686
32.0,15.0,0.9058823529411765
32.0,16.0,0.8901960784313725
31.0,15.0,0.8745098039215686
32.0,16.0,0.8901960784313725
31.0,16.0,0.8549019607843137
1.0,16.0,0.9607843137254902
2.0,16.0,0.9686274509803922
1.0,17.0,0.7176470588235294
2.0,16.0,0.9686274509803922
2.0,17.0,0.7411764705882353
1.0,17.0,0.7176470588235294
2.0,16.0,0.9686274509803922
3.0,16.0,0.9803921568627451
3.0,17.0,0.7803921568627451
2.0,16.0,0.9686274509803922
3.0,17.0,0.7803921568627451
2.0,17.0,0.7411764705882353
3.0,16.0,0.9803921568627451
4.0,16.0,0.9882352941176471
3.0,17.0,0.7803921568627451
4.0,16.0,0.9882352941176471
4.0,17.0,0.8392156862745098
3.0,17.0,0.7803921568627451
4.0,16.0,0.9882352941176471
5.0,16.0,0.9882352941176471
5.0,17.0,0.8980392156862745
4.0,16.0,0.9882352941176471
5.0,17.0,0.8980392156862745
4.0,17.0,0.8392156862745098
5.0,16.0,0.9882352941176471
6.0,16.0,0.9725490196078431
5.0,17.0,0.8980392156862745
6.0,16.0,0.9725490196078431
6.0,17.0,0.9529411764705882
5.0,17.0,0.8980392156862745
6.0,16.0,0.9725490196078431
7.0,16.0,0.9372549019607843
7.0,17.0,0.984313725490196
6.0,16.0,0.9725490196078431
7.0,17.0,0.984313725490196
6.0,17.0,0.9529411764705882
7.0,16.0,0.9372549019607843
8.0,16.0,0.8705882352941177
7.0,17.0,0.984313725490196
8.0,16.0,0.8705882352941177
8.0,17.0,0.984313725490196
7.0,17.0,0.984313725490196
8.0,16.0,0.8705882352941177
9.0,16.0,0.7764705882352941
9.0,17.0,0.9450980392156862
8.0,16.0,0.8705882352941177
9.0,17.0,0.9450980392156862
8.0,17.0,0.984313725490196
9.0,16.0,0.7764705882352941
10.0,16.0,0.6588235294117647
9.0,17.0,0.9450980392156862
10.0,16.0,0.6588235294117647
10.0,17.0,0.8588235294117647
9.0,17.0,0.9450980392156862
10.0,16.0,0.6588235294117647
11.0,16.0,0.5254901960784314
11.0,17.0,0.7372549019607844
10.0,16.0,0.6588235294117647
11.0,17.0,0.7372549019607844
10.0,17.0,0.8588235294117647
11.0,16.0,0.5254901960784314
12.0,16.0,0.39215686274509803
11.0,17.0,0.7372549019607844
12.0,16.0,0.39215686274509803
12.0,17.0,0.592156862745098
11.0,17.0,0.7372549019607844
12.0,16.0,0.39215686274509803
13.0,16.0,0.2627450980392157
13.0,17.0,0.4392156862745098
12.0,16.0,0.39215686274509803
13.0,17.0,0.4392156862745098
12.0,17.0,0.592156862745098
13.0,16.0,0.2627450980392157
14.0,16.0,0.1568627450980392
13.0,17.0,0.4392156862745098
14.0,16.0,0.1568627450980392
14.0,17.0,0.29411764705882354
13.0,17.0,0.4392156862745098
14.0,16.0,0.1568627450980392
15.0,16.0,0.07450980392156863
15.0,17.0,0.16862745098039217
14.0,16.0,0.1568627450980392
15.0,17.0,0.16862745098039217
14.0,17.0,0.29411764705882354
15.0,16.0,0.07450980392156863
16.0,16.0,0.023529411764705882
15.0,17.0,0.16862745098039217
16.0,16.0,0.023529411764705882
16.0,17.0,0.0784313725490196
15.0,17.0,0.16862745098039217
16.0,16.0,0.023529411764705882
17.0,16.0,0.00392156862745098
17.0,17.0,0.023529411764705882
16.0,16.0,0.023529411764705882
17.0,17.0,0.023529411764705882
16.0,17.0,0.0784313725490196
17.0,16.0,0.00392156862745098
18.0,16.0,0.011764705882352941
17.0,17.0,0.023529411764705882
18.0,16.0,0.011764705882352941
18.0,17.0,0.00392156862745098
17.0,17.0,0.023529411764705882
18.0,16.0,0.011764705882352941
19.0,16.0,0.047058823529411764
19.0,17.0,0.01568627450980392
18.0,16.0,0.011764705882352941
19.0,17.0,0.01568627450980392
18.0,17.0,0.00392156862745098
19.0,16.0,0.047058823529411764
20.0,16.0,0.10196078431372549
19.0,17.0,0.01568627450980392
20.0,16.0,0.10196078431372549
20.0,17.0,0.054901960784313725
19.0,17.0,0.01568627450980392
20.0,16.0,0.10196078431372549
21.0,16.0,0.16862745098039217
21.0,17.0,0.11372549019607843
20.0,16.0,0.10196078431372549
21.0,17.0,0.11372549019607843
20.0,17.0,0.054901960784313725
21.0,16.0,0.16862745098039217
22.0,16.0,0.24705882352941178
21.0,17.0,0.11372549019607843
22.0,16.0,0.24705882352941178
22.0,17.0,0.18823529411764706
21.0,17.0,0.11372549019607843
22.0,16.0,0.24705882352941178
23.0,16.0,0.32941176470588235
23.0,17.0,0.27058823529411763
22.0,16.0,0.24705882352941178
23.0,17.0,0.27058823529411763
22.0,17.0,0.18823529411764706
23.0,16.0,0.32941176470588235
24.0,16.0,0.41568627450980394
23.0,17.0,0.27058823529411763
24.0,16.0,0.41568627450980394
24.0,17.0,0.3568627450980392
23.0,17.0,0.27058823529411763
24.0,16.0,0.41568627450980394
25.0,16.0,0.49411764705882355
25.0,17.0,0.44313725490196076
24.0,16.0,0.41568627450980394
25.0,17.0,0.44313725490196076
24.0,17.0,0.3568627450980392
25.0,16.0,0.49411764705882355
26.0,16.0,0.5725490196078431
25.0,17.0,0.44313725490196076
26.0,16.0,0.5725490196078431
26.0,17.0,0.5254901960784314
25.0,17.0,0.44313725490196076
26.0,16.0,0.5725490196078431
27.0,16.0,0.6431372549019608
27.0,17.0,0.6
26.0,16.0,0.5725490196078431
27.0,17.0,0.6
26.0,17.0,0.5254901960784314
27.0,16.0,0.6431372549019608
28.0,16.0,0.7058823529411765
27.0,17.0,0.6
28.0,16.0,0.7058823529411765
28.0,17.0,0.6705882352941176
27.0,17.0,0.6
28.0,16.0,0.7058823529411765
29.0,16.0,0.7607843137254902
29.0,17.0,0.7294117647058823
28.0,16.0,0.7058823529411765
29.0,17.0,0.7294117647058823
28.0,17.0,0.6705882352941176
29.0,16.0,0.7607843137254902
30.0,16.0,0.8117647058823529
29.0,17.0,0.7294117647058823
30.0,16.0,0.8117647058823529
30.0,17.0,0.7843137254901961
29.0,17.0,0.7294117647058823
30.0,16.0,0.8117647058823529
31.0,16.0,0.8549019607843137
31.0,17.0,0.8313725490196079
30.0,16.0,0.8117647058823529
31.0,17.0,0.8313725490196079
30.0,17.0,0.7843137254901961
31.0,16.0,0.8549019607843137
32.0,16.0,0.8901960784313725
31.0,17.0,0.8313725490196079
32.0,16.0,0.8901960784313725
32.0,17.0,0.8705882352941177
31.0,17.0,0.8313725490196079
1.0,17.0,0.7176470588235294
2.0,17.0,0.7411764705882353
2.0,18.0,0.3411764705882353
1.0,17.0,0.7176470588235294
2.0,18.0,0.3411764705882353
1.0,18.0,0.3137254901960784
2.0,17.0,0.7411764705882353
3.0,17.0,0.7803921568627451
2.0,18.0,0.3411764705882353
3.0,17.0,0.7803921568627451
3.0,18.0,0.4
2.0,18.0,0.3411764705882353
3.0,17.0,0.7803921568627451
4.0,17.0,0.8392156862745098
4.0,18.0,0.48627450980392156
3.0,17.0,0.7803921568627451
4.0,18.0,0.48627450980392156
3.0,18.0,0.4
4.0,17.0,0.8392156862745098
5.0,17.0,0.8980392156862745
4.0,18.0,0.48627450980392156
5.0,17.0,0.8980392156862745
5.0,18.0,0.596078431372549
4.0,18.0,0.48627450980392156
5.0,17.0,0.8980392156862745
6.0,17.0,0.9529411764705882
6.0,18.0,0.7176470588235294
5.0,17.0,0.8980392156862745
6.0,18.0,0.7176470588235294
5.0,18.0,0.596078431372549
6.0,17.0,0.9529411764705882
7.0,17.0,0.984313725490196
6.0,18.0,0.7176470588235294
7.0,17.0,0.984313725490196
7.0,18.0,0.8392156862745098
6.0,18.0,0.7176470588235294
7.0,17.0,0.984313725490196
8.0,17.0,0.984313725490196
8.0,18.0,0.9333333333333333
7.0,17.0,0.984313725490196
8.0,18.0,0.9333333333333333
7.0,18.0,0.8392156862745098
8.0,17.0,0.984313725490196
9.0,17.0,0.9450980392156862
8.0,18.0,0.9333333333333333
9.0,17.0,0.9450980392156862
9.0,18.0,0.984313725490196
8.0,18.0,0.9333333333333333
9.0,17.0,0.9450980392156862
10.0,17.0,0.8588235294117647
10.0,18.0,0.9764705882352941
9.0,17.0,0.9450980392156862
10.0,18.0,0.9764705882352941
9.0,18.0,0.984313725490196
10.0,17.0,0.8588235294117647
11.0,17.0,0.7372549019607844
10.0,18.0,0.9764705882352941
11.0,17.0,0.7372549019607844
11.0,18.0,0.9098039215686274
10.0,18.0,0.9764705882352941
11.0,17.0,0.7372549019607844
12.0,17.0,0.592156862745098
12.0,18.0,0.788235294117647
11.0,17.0,0.7372549019607844
12.0,18.0,0.788235294117647
11.0,18.0,0.9098039215686274
12.0,17.0,0.592156862745098
13.0,17.0,0.4392156862745098
12.0,18.0,0.788235294117647
13.0,17.0,0.4392156862745098
13.0,18.0,0.6313725490196078
12.0,18.0,0.788235294117647
13.0,17.0,0.4392156862745098
14.0,17.0,0.29411764705882354
14.0,18.0,0.4627450980392157
13.0,17.0,0.4392156862745098
14.0,18.0,0.4627450980392157
13.0,18.0,0.6313725490196078
14.0,17.0,0.29411764705882354
15.0,17.0,0.16862745098039217
14.0,18.0,0.4627450980392157
15.0,17.0,0.16862745098039217
15.0,18.0,0.30196078431372547
14.0,18.0,0.4627450980392157
15.0,17.0,0.16862745098039217
16.0,17.0,0.0784313725490196
16.0,18.0,0.16862745098039217
15.0,17.0,0.16862745098039217
16.0,18.0,0.16862745098039217
15.0,18.0,0.30196078431372547
16.0,17.0,0.0784313725490196
17.0,17.0,0.023529411764705882
16.0,18.0,0.16862745098039217
17.0,17.0,0.023529411764705882
17.0,18.0,0.07450980392156863
16.0,18.0,0.16862745098039217
17.0,17.0,0.023529411764705882
18.0,17.0,0.00392156862745098
18.0,18.0,0.0196078431372549
17.0,17.0,0.023529411764705882
18.0,18.0,0.0196078431372549
17.0,18.0,0.07450980392156863
18.0,17.0,0.00392156862745098
19.0,17.0,0.01568627450980392
18.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
19.0,18.0,0.00392156862745098
18.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
20.0,17.0,0.054901960784313725
20.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
20.0,18.0,0.0196078431372549
19.0,18.0,0.00392156862745098
20.0,17.0,0.054901960784313725
21.0,17.0,0.11372549019607843
20.0,18.0,0.0196078431372549
21.0,17.0,0.11372549019607843
21.0,18.0,0.06666666666666667
20.0,18.0,0.0196078431372549
21.0,17.0,0.11372549019607843
22.0,17.0,0.18823529411764706
22.0,18.0,0.13333333333333333
21.0,17.0,0.11372549019607843
22.0,18.0,0.13333333333333333
21.0,18.0,0.06666666666666667
22.0,17.0,0.18823529411764706
23.0,17.0,0.27058823529411763
22.0,18.0,0.13333333333333333
23.0,17.0,0.27058823529411763
23.0,18.0,0.21568627450980393
22.0,18.0,0.13333333333333333
23.0,17.0,0.27058823529411763
24.0,17.0,0.3568627450980392
24.0,18.0,0.30196078431372547
23.0,17.0,0.27058823529411763
24.0,18.0,0.30196078431372547
23.0,18.0,0.21568627450980393
24.0,17.0,0.3568627450980392
25.0,17.0,0.44313725490196076
24.0,18.0,0.30196078431372547
25.0,17.0,0.44313725490196076
25.0,18.0,0.38823529411764707
24.0,18.0,0.30196078431372547
25.0,17.0,0.44313725490196076
26.0,17.0,0.5254901960784314
26.0,18.0,0.4745098039215686
25.0,17.0,0.44313725490196076
26.0,18.0,0.4745098039215686
25.0,18.0,0.38823529411764707
26.0,17.0,0.5254901960784314
27.0,17.0,0.6
26.0,18.0,0.4745098039215686
27.0,17.0,0.6
27.0,18.0,0.5568627450980392
26.0,18.0,0.4745098039215686
27.0,17.0,0.6
28.0,17.0,0.6705882352941176
28.0,18.0,0.6313725490196078
27.0,17.0,0.6
28.0,18.0,0.6313725490196078
27.0,18.0,0.5568627450980392
28.0,17.0,0.6705882352941176
29.0,17.0,0.7294117647058823
28.0,18.0,0.6313725490196078
29.0,17.0,0.7294117647058823
29.0,18.0,0.6980392156862745
28.0,18.0,0.6313725490196078
29.0,17.0,0.7294117647058823
30.0,17.0,0.7843137254901961
30.0,18.0,0.7568627450980392
29.0,17.0,0.7294117647058823
30.0,18.0,0.7568627450980392
29.0,18.0,0.6980392156862745
30.0,17.0,0.7843137254901961
31.0,17.0,0.8313725490196079
30.0,18.0,0.7568627450980392
31.0,17.0,0.8313725490196079
31.0,18.0,0.8117647058823529
30.0,18.0,0.7568627450980392
31.0,17.0,0.8313725490196079
32.0,17.0,0.8705882352941177
32.0,18.0,0.8549019607843137
31.0,17.0,0.8313725490196079
32.0,18.0,0.8549019607843137
31.0,18.0,0.8117647058823529
1.0,18.0,0.3137254901960784
2.0,18.0,0.3411764705882353
1.0,19.0,0.03137254901960784
2.0,18.0,0.3411764705882353
2.0,19.0,0.0392156862745098
1.0,19.0,0.03137254901960784
2.0,18.0,0.3411764705882353
3.0,18.0,0.4
3.0,19.0,0.06666666666666667
2.0,18.0,0.3411764705882353
3.0,19.0,0.06666666666666667
2.0,19.0,0.0392156862745098
3.0,18.0,0.4
4.0,18.0,0.48627450980392156
3.0,19.0,0.06666666666666667
4.0,18.0,0.48627450980392156
4.0,19.0,0.11764705882352941
3.0,19.0,0.06666666666666667
4.0,18.0,0.48627450980392156
5.0,18.0,0.596078431372549
5.0,19.0,0.20784313725490197
4.0,18.0,0.48627450980392156
5.0,19.0,0.20784313725490197
4.0,19.0,0.11764705882352941
5.0,18.0,0.596078431372549
6.0,18.0,0.7176470588235294
5.0,19.0,0.20784313725490197
6.0,18.0,0.7176470588235294
6.0,19.0,0.3411764705882353
5.0,19.0,0.20784313725490197
6.0,18.0,0.7176470588235294
7.0,18.0,0.8392156862745098
7.0,19.0,0.5137254901960784
6.0,18.0,0.7176470588235294
7.0,19.0,0.5137254901960784
6.0,19.0,0.3411764705882353
7.0,18.0,0.8392156862745098
8.0,18.0,0.9333333333333333
7.0,19.0,0.5137254901960784
8.0,18.0,0.9333333333333333
8.0,19.0,0.6941176470588235
7.0,19.0,0.5137254901960784
8.0,18.0,0.9333333333333333
9.0,18.0,0.984313725490196
9.0,19.0,0.8549019607843137
8.0,18.0,0.9333333333333333
9.0,19.0,0.8549019607843137
8.0,19.0,0.6941176470588235
9.0,18.0,0.984313725490196
10.0,18.0,0.9764705882352941
9.0,19.0,0.8549019607843137
10.0,18.0,0.9764705882352941
10.0,19.0,0.9607843137254902
9.0,19.0,0.8549019607843137
10.0,18.0,0.9764705882352941
11.0,18.0,0.9098039215686274
11.0,19.0,0.9882352941176471
10.0,18.0,0.9764705882352941
11.0,19.0,0.9882352941176471
10.0,19.0,0.9607843137254902
11.0,18.0,0.9098039215686274
12.0,18.0,0.788235294117647
11.0,19.0,0.9882352941176471
12.0,18.0,0.788235294117647
12.0,19.0,0.9372549019607843
11.0,19.0,0.9882352941176471
12.0,18.0,0.788235294117647
13.0,18.0,0.6313725490196078
13.0,19.0,0.8117647058823529
12.0,18.0,0.788235294117647
13.0,19.0,0.8117647058823529
12.0,19.0,0.9372549019607843
13.0,18.0,0.6313725490196078
14.0,18.0,0.4627450980392157
13.0,19.0,0.8117647058823529
14.0,18.0,0.4627450980392157
14.0,19.0,0.6431372549019608
13.0,19.0,0.8117647058823529
14.0,18.0,0.4627450980392157
15.0,18.0,0.30196078431372547
15.0,19.0,0.4627450980392157
14.0,18.0,0.4627450980392157
15.0,19.0,0.4627450980392157
14.0,19.0,0.6431372549019608
15.0,18.0,0.30196078431372547
16.0,18.0,0.16862745098039217
15.0,19.0,0.4627450980392157
16.0,18.0,0.16862745098039217
16.0,19.0,0.29411764705882354
15.0,19.0,0.4627450980392157
16.0,18.0,0.16862745098039217
17.0,18.0,0.07450980392156863
17.0,19.0,0.1568627450980392
16.0,18.0,0.16862745098039217
17.0,19.0,0.1568627450980392
16.0,19.0,0.29411764705882354
17.0,18.0,0.07450980392156863
18.0,18.0,0.0196078431372549
17.0,19.0,0.1568627450980392
18.0,18.0,0.0196078431372549
18.0,19.0,0.06274509803921569
17.0,19.0,0.1568627450980392
18.0,18.0,0.0196078431372549
19.0,18.0,0.00392156862745098
19.0,19.0,0.011764705882352941
18.0,18.0,0.0196078431372549
19.0,19.0,0.011764705882352941
18.0,19.0,0.06274509803921569
19.0,18.0,0.00392156862745098
20.0,18.0,0.0196078431372549
19.0,19.0,0.011764705882352941
20.0,18.0,0.0196078431372549
20.0,19.0,0.00392156862745098
19.0,19.0,0.011764705882352941
20.0,18.0,0.0196078431372549
21.0,18.0,0.06666666666666667
21.0,19.0,0.03137254901960784
20.0,18.0,0.0196078431372549
21.0,19.0,0.03137254901960784
20.0,19.0,0.00392156862745098
21.0,18.0,0.06666666666666667
22.0,18.0,0.13333333333333333
21.0,19.0,0.03137254901960784
22.0,18.0,0.13333333333333333
22.0,19.0,0.09019607843137255
21.0,19.0,0.03137254901960784
22.0,18.0,0.13333333333333333
23.0,18.0,0.21568627450980393
23.0,19.0,0.1607843137254902
22.0,18.0,0.13333333333333333
23.0,19.0,0.1607843137254902
22.0,19.0,0.09019607843137255
23.0,18.0,0.21568627450980393
24.0,18.0,0.30196078431372547
23.0,19.0,0.1607843137254902
24.0,18.0,0.30196078431372547
24.0,19.0,0.24705882352941178
23.0,19.0,0.1607843137254902
24.0,18.0,0.30196078431372547
25.0,18.0,0.38823529411764707
25.0,19.0,0.33725490196078434
24.0,18.0,0.30196078431372547
25.0,19.0,0.33725490196078434
24.0,19.0,0.24705882352941178
25.0,18.0,0.38823529411764707
26.0,18.0,0.4745098039215686
25.0,19.0,0.33725490196078434
26.0,18.0,0.4745098039215686
26.0,19.0,0.42745098039215684
25.0,19.0,0.33725490196078434
26.0,18.0,0.4745098039215686
27.0,18.0,0.5568627450980392
27.0,19.0,0.5137254901960784
26.0,18.0,0.4745098039215686
27.0,19.0,0.5137254901960784
26.0,19.0,0.42745098039215684
27.0,18.0,0.5568627450980392
28.0,18.0,0.6313725490196078
27.0,19.0,0.5137254901960784
28.0,18.0,0.6313725490196078
28.0,19.0,0.596078431372549
27.0,19.0,0.5137254901960784
28.0,18.0,0.6313725490196078
29.0,18.0,0.6980392156862745
29.0,19.0,0.6666666666666666
28.0,18.0,0.6313725490196078
29.0,19.0,0.6666666666666666
28.0,19.0,0.596078431372549
29.0,18.0,0.6980392156862745
30.0,18.0,0.7568627450980392
29.0,19.0,0.6666666666666666
30.0,18.0,0.7568627450980392
30.0,19.0,0.7294117647058823
29.0,19.0,0.6666666666666666
30.0,18.0,0.7568627450980392
31.0,18.0,0.8117647058823529
31.0,19.0,0.788235294117647
30.0,18.0,0.7568627450980392
31.0,19.0,0.788235294117647
30.0,19.0,0.7294117647058823
31.0,18.0,0.8117647058823529
32.0,18.0,0.8549019607843137
31.0,19.0,0.788235294117647
32.0,18.0,0.8549019607843137
32.0,19.0,0.8352941176470589
31.0,19.0,0.788235294117647
1.0,19.0,0.03137254901960784
2.0,19.0,0.0392156862745098
2.0,20.0,0.16470588235294117
1.0,19.0,0.03137254901960784
2.0,20.0,0.16470588235294117
1.0,20.0,0.19607843137254902
2.0,19.0,0.0392156862745098
3.0,19.0,0.06666666666666667
2.0,20.0,0.16470588235294117
3.0,19.0,0.06666666666666667
3.0,20.0,0.10980392156862745
2.0,20.0,0.16470588235294117
3.0,19.0,0.06666666666666667
4.0,19.0,0.11764705882352941
4.0,20.0,0.050980392156862744
3.0,19.0,0.06666666666666667
4.0,20.0,0.050980392156862744
3.0,20.0,0.10980392156862745
4.0,19.0,0.11764705882352941
5.0,19.0,0.20784313725490197
4.0,20.0,0.050980392156862744
5.0,19.0,0.20784313725490197
5.0,20.0,0.023529411764705882
4.0,20.0,0.050980392156862744
5.0,19.0,0.20784313725490197
6.0,19.0,0.3411764705882353
6.0,20.0,0.050980392156862744
5.0,19.0,0.20784313725490197
6.0,20.0,0.050980392156862744
5.0,20.0,0.023529411764705882
6.0,19.0,0.3411764705882353
7.0,19.0,0.5137254901960784
6.0,20.0,0.050980392156862744
7.0,19.0,0.5137254901960784
7.0,20.0,0.1607843137254902
6.0,20.0,0.050980392156862744
7.0,19.0,0.5137254901960784
8.0,19.0,0.6941176470588235
8.0,20.0,0.3411764705882353
7.0,19.0,0.5137254901960784
8.0,20.0,0.3411764705882353
7.0,20.0,0.1607843137254902
8.0,19.0,0.6941176470588235
9.0,19.0,0.8549019607843137
8.0,20.0,0.3411764705882353
9.0,19.0,0.8549019607843137
9.0,20.0,0.5686274509803921
8.0,20.0,0.3411764705882353
9.0,19.0,0.8549019607843137
10.0,19.0,0.9607843137254902
10.0,20.0,0.7843137254901961
9.0,19.0,0.8549019607843137
10.0,20.0,0.7843137254901961
9.0,20.0,0.5686274509803921
10.0,19.0,0.9607843137254902
11.0,19.0,0.9882352941176471
10.0,20.0,0.7843137254901961
11.0,19.0,0.9882352941176471
11.0,20.0,0.9333333333333333
10.0,20.0,0.7843137254901961
11.0,19.0,0.9882352941176471
12.0,19.0,0.9372549019607843
12.0,20.0,0.9921568627450981
11.0,19.0,0.9882352941176471
12.0,20.0,0.9921568627450981
11.0,20.0,0.9333333333333333
12.0,19.0,0.9372549019607843
13.0,19.0,0.8117647058823529
12.0,20.0,0.9921568627450981
13.0,19.0,0.8117647058823529
13.0,20.0,0.9450980392156862
12.0,20.0,0.9921568627450981
13.0,19.0,0.8117647058823529
14.0,19.0,0.6431372549019608
14.0,20.0,0.8117647058823529
13.0,19.0,0.8117647058823529
14.0,20.0,0.8117647058823529
13.0,20.0,0.9450980392156862
14.0,19.0,0.6431372549019608
15.0,19.0,0.4627450980392157
14.0,20.0,0.8117647058823529
15.0,19.0,0.4627450980392157
15.0,20.0,0.6313725490196078
14.0,20.0,0.8117647058823529
15.0,19.0,0.4627450980392157
16.0,19.0,0.29411764705882354
16.0,20.0,0.4392156862745098
15.0,19.0,0.4627450980392157
16.0,20.0,0.4392156862745098
15.0,20.0,0.6313725490196078
16.0,19.0,0.29411764705882354
17.0,19.0,0.1568627450980392
16.0,20.0,0.4392156862745098
17.0,19.0,0.1568627450980392
17.0,20.0,0.2627450980392157
16.0,20.0,0.4392156862745098
17.0,19.0,0.1568627450980392
18.0,19.0,0.06274509803921569
18.0,20.0,0.12941176470588237
17.0,19.0,0.1568627450980392
18.0,20.0,0.12941176470588237
17.0,20.0,0.2627450980392157
18.0,19.0,0.06274509803921569
19.0,19.0,0.011764705882352941
18.0,20.0,0.12941176470588237
19.0,19.0,0.011764705882352941
19.0,20.0,0.043137254901960784
18.0,20.0,0.12941176470588237
19.0,19.0,0.011764705882352941
20.0,19.0,0.00392156862745098
20.0,20.0,0.00392156862745098
19.0,19.0,0.011764705882352941
20.0,20.0,0.00392156862745098
19.0,20.0,0.043137254901960784
20.0,19.0,0.00392156862745098
21.0,19.0,0.03137254901960784
20.0,20.0,0.00392156862745098
21.0,19.0,0.03137254901960784
21.0,20.0,0.011764705882352941
20.0,20.0,0.00392156862745098
21.0,19.0,0.03137254901960784
22.0,19.0,0.09019607843137255
22.0,20.0,0.050980392156862744
21.0,19.0,0.03137254901960784
22.0,20.0,0.050980392156862744
21.0,20.0,0.011764705882352941
22.0,19.0,0.09019607843137255
23.0,19.0,0.1607843137254902
22.0,20.0,0.050980392156862744
23.0,19.0,0.1607843137254902
23.0,20.0,0.11764705882352941
22.0,20.0,0.050980392156862744
23.0,19.0,0.1607843137254902
24.0,19.0,0.24705882352941178
24.0,20.0,0.2
23.0,19.0,0.1607843137254902
24.0,20.0,0.2
23.0,20.0,0.11764705882352941
24.0,19.0,0.24705882352941178
25.0,19.0,0.33725490196078434
24.0,20.0,0.2
25.0,19.0,0.33725490196078434
25.0,20.0,0.2901960784313726
24.0,20.0,0.2
25.0,19.0,0.33725490196078434
26.0,19.0,0.42745098039215684
26.0,20.0,0.3803921568627451
25.0,19.0,0.33725490196078434
26.0,20.0,0.3803921568627451
25.0,20.0,0.2901960784313726
26.0,19.0,0.42745098039215684
27.0,19.0,0.5137254901960784
26.0,20.0,0.3803921568627451
27.0,19.0,0.5137254901960784
27.0,20.0,0.47058823529411764
26.0,20.0,0.3803921568627451
27.0,19.0,0.5137254901960784
28.0,19.0,0.596078431372549
28.0,20.0,0.5568627450980392
27.0,19.0,0.5137254901960784
28.0,20.0,0.5568627450980392
27.0,20.0,0.47058823529411764
28.0,19.0,0.596078431372549
29.0,19.0,0.6666666666666666
28.0,20.0,0.5568627450980392
29.0,19.0,0.6666666666666666
29.0,20.0,0.6352941176470588
28.0,20.0,0.5568627450980392
29.0,19.0,0.6666666666666666
30.0,19.0,0.7294117647058823
30.0,20.0,0.7019607843137254
29.0,19.0,0.6666666666666666
30.0,20.0,0.7019607843137254
29.0,20.0,0.6352941176470588
30.0,19.0,0.7294117647058823
31.0,19.0,0.788235294117647
30.0,20.0,0.7019607843137254
31.0,19.0,0.788235294117647
31.0,20.0,0.7647058823529411
30.0,20.0,0.7019607843137254
31.0,19.0,0.788235294117647
32.0,19.0,0.8352941176470589
32.0,20.0,0.8156862745098039
31.0,19.0,0.788235294117647
32.0,20.0,0.8156862745098039
31.0,20.0,0.7647058823529411
1.0,20.0,0.19607843137254902
2.0,20.0,0.16470588235294117
1.0,21.0,0.7294117647058823
2.0,20.0,0.16470588235294117
2.0,21.0,0.6823529411764706
1.0,21.0,0.7294117647058823
2.0,20.0,0.16470588235294117
3.0,20.0,0.10980392156862745
3.0,21.0,0.5882352941176471
2.0,20.0,0.16470588235294117
3.0,21.0,0.5882352941176471
2.0,21.0,0.6823529411764706
3.0,20.0,0.10980392156862745
4.0,20.0,0.050980392156862744
3.0,21.0,0.5882352941176471
4.0,20.0,0.050980392156862744
4.0,21.0,0.44313725490196076
3.0,21.0,0.5882352941176471
4.0,20.0,0.050980392156862744
5.0,20.0,0.023529411764705882
5.0,21.0,0.26666666666666666
4.0,20.0,0.050980392156862744
5.0,21.0,0.26666666666666666
4.0,21.0,0.44313725490196076
5.0,20.0,0.023529411764705882
6.0,20.0,0.050980392156862744
5.0,21.0,0.26666666666666666
6.0,20.0,0.050980392156862744
6.0,21.0,0.10980392156862745
5.0,21.0,0.26666666666666666
6.0,20.0,0.050980392156862744
7.0,20.0,0.1607843137254902
7.0,21.0,0.023529411764705882
6.0,20.0,0.050980392156862744
7.0,21.0,0.023529411764705882
6.0,21.0,0.10980392156862745
7.0,20.0,0.1607843137254902
8.0,20.0,0.3411764705882353
7.0,21.0,0.023529411764705882
8.0,20.0,0.3411764705882353
8.0,21.0,0.06666666666666667
7.0,21.0,0.023529411764705882
8.0,20.0,0.3411764705882353
9.0,20.0,0.5686274509803921
9.0,21.0,0.23137254901960785
8.0,20.0,0.3411764705882353
9.0,21.0,0.23137254901960785
8.0,21.0,0.06666666666666667
9.0,20.0,0.5686274509803921
10.0,20.0,0.7843137254901961
9.0,21.0,0.23137254901960785
10.0,20.0,0.7843137254901961
10.0,21.0,0.48627450980392156
9.0,21.0,0.23137254901960785
10.0,20.0,0.7843137254901961
11.0,20.0,0.9333333333333333
11.0,21.0,0.7411764705882353
10.0,20.0,0.7843137254901961
11.0,21.0,0.7411764705882353
10.0,21.0,0.48627450980392156
11.0,20.0,0.9333333333333333
12.0,20.0,0.9921568627450981
11.0,21.0,0.7411764705882353
12.0,20.0,0.9921568627450981
12.0,21.0,0.9254901960784314
11.0,21.0,0.7411764705882353
12.0,20.0,0.9921568627450981
13.0,20.0,0.9450980392156862
13.0,21.0,0.9921568627450981
12.0,20.0,0.9921568627450981
13.0,21.0,0.9921568627450981
12.0,21.0,0.9254901960784314
13.0,20.0,0.9450980392156862
14.0,20.0,0.8117647058823529
13.0,21.0,0.9921568627450981
14.0,20.0,0.8117647058823529
14.0,21.0,0.9372549019607843
13.0,21.0,0.9921568627450981
14.0,20.0,0.8117647058823529
15.0,20.0,0.6313725490196078
15.0,21.0,0.788235294117647
14.0,20.0,0.8117647058823529
15.0,21.0,0.788235294117647
14.0,21.0,0.9372549019607843
15.0,20.0,0.6313725490196078
16.0,20.0,0.4392156862745098
15.0,21.0,0.788235294117647
16.0,20.0,0.4392156862745098
16.0,21.0,0.592156862745098
15.0,21.0,0.788235294117647
16.0,20.0,0.4392156862745098
17.0,20.0,0.2627450980392157
17.0,21.0,0.39215686274509803
16.0,20.0,0.4392156862745098
17.0,21.0,0.39215686274509803
16.0,21.0,0.592156862745098
17.0,20.0,0.2627450980392157
18.0,20.0,0.12941176470588237
17.0,21.0,0.39215686274509803
18.0,20.0,0.12941176470588237
18.0,21.0,0.2196078431372549
17.0,21.0,0.39215686274509803
18.0,20.0,0.12941176470588237
19.0,20.0,0.043137254901960784
19.0,21.0,0.09411764705882353
18.0,20.0,0.12941176470588237
19.0,21.0,0.09411764705882353
18.0,21.0,0.2196078431372549
19.0,20.0,0.043137254901960784
20.0,20.0,0.00392156862745098
19.0,21.0,0.09411764705882353
20.0,20.0,0.00392156862745098
20.0,21.0,0.023529411764705882
19.0,21.0,0.09411764705882353
20.0,20.0,0.00392156862745098
21.0,20.0,0.011764705882352941
21.0,21.0,0.00392156862745098
20.0,20.0,0.00392156862745098
21.0,21.0,0.00392156862745098
20.0,21.0,0.023529411764705882
21.0,20.0,0.011764705882352941
22.0,20.0,0.050980392156862744
21.0,21.0,0.00392156862745098
22.0,20.0,0.050980392156862744
22.0,21.0,0.023529411764705882
21.0,21.0,0.00392156862745098
22.0,20.0,0.050980392156862744
23.0,20.0,0.11764705882352941
23.0,21.0,0.0784313725490196
22.0,20.0,0.050980392156862744
23.0,21.0,0.0784313725490196
22.0,21.0,0.023529411764705882
23.0,20.0,0.11764705882352941
24.0,20.0,0.2
23.0,21.0,0.0784313725490196
24.0,20.0,0.2
24.0,21.0,0.1568627450980392
23.0,21.0,0.0784313725490196
24.0,20.0,0.2
25.0,20.0,0.2901960784313726
25.0,21.0,0.24313725490196078
24.0,20.0,0.2
25.0,21.0,0.24313725490196078
24.0,21.0,0.1568627450980392
25.0,20.0,0.2901960784313726
26.0,20.0,0.3803921568627451
25.0,21.0,0.24313725490196078
26.0,20.0,0.3803921568627451
26.0,21.0,0.33725490196078434
25.0,21.0,0.24313725490196078
26.0,20.0,0.3803921568627451
27.0,20.0,0.47058823529411764
27.0,21.0,0.43137254901960786
26.0,20.0,0.3803921568627451
27.0,21.0,0.43137254901960786
26.0,21.0,0.33725490196078434
27.0,20.0,0.47058823529411764
28.0,20.0,0.5568627450980392
27.0,21.0,0.43137254901960786
28.0,20.0,0.5568627450980392
28.0,21.0,0.5215686274509804
27.0,21.0,0.43137254901960786
28.0,20.0,0.5568627450980392
29.0,20.0,0.6352941176470588
29.0,21.0,0.6039215686274509
28.0,20.0,0.5568627450980392
29.0,21.0,0.6039215686274509
28.0,21.0,0.5215686274509804
29.0,20.0,0.6352941176470588
30.0,20.0,0.7019607843137254
29.0,21.0,0.6039215686274509
30.0,20.0,0.7019607843137254
30.0,21.0,0.6745098039215687
29.0,21.0,0.6039215686274509
30.0,20.0,0.7019607843137254
31.0,20.0,0.7647058823529411
31.0,21.0,0.7411764705882353
30.0,20.0,0.7019607843137254
31.0,21.0,0.7411764705882353
30.0,21.0,0.6745098039215687
31.0,20.0,0.7647058823529411
32.0,20.0,0.8156862745098039
31.0,21.0,0.7411764705882353
32.0,20.0,0.8156862745098039
32.0,21.0,0.796078431372549
31.0,21.0,0.7411764705882353
1.0,21.0,0.7294117647058823
2.0,21.0,0.6823529411764706
2.0,22.0,0.9529411764705882
1.0,21.0,0.7294117647058823
2.0,22.0,0.9529411764705882
1.0,22.0,0.9411764705882353
2.0,21.0,0.6823529411764706
3.0,21.0,0.5882352941176471
2.0,22.0,0.9529411764705882
3.0,21.0,0.5882352941176471
3.0,22.0,0.9568627450980393
2.0,22.0,0.9529411764705882
3.0,21.0,0.5882352941176471
4.0,21.0,0.44313725490196076
4.0,22.0,0.9098039215686274
3.0,21.0,0.5882352941176471
4.0,22.0,0.9098039215686274
3.0,22.0,0.9568627450980393
4.0,21.0,0.44313725490196076
5.0,21.0,0.26666666666666666
4.0,22.0,0.9098039215686274
5.0,21.0,0.26666666666666666
5.0,22.0,0.7725490196078432
4.0,22.0,0.9098039215686274
5.0,21.0,0.26666666666666666
6.0,21.0,0.10980392156862745
6.0,22.0,0.5372549019607843
5.0,21.0,0.26666666666666666
6.0,22.0,0.5372549019607843
5.0,22.0,0.7725490196078432
6.0,21.0,0.10980392156862745
7.0,21.0,0.023529411764705882
6.0,22.0,0.5372549019607843
7.0,21.0,0.023529411764705882
7.0,22.0,0.26666666666666666
6.0,22.0,0.5372549019607843
7.0,21.0,0.023529411764705882
8.0,21.0,0.06666666666666667
8.0,22.0,0.06666666666666667
7.0,21.0,0.023529411764705882
8.0,22.0,0.06666666666666667
7.0,22.0,0.26666666666666666
8.0,21.0,0.06666666666666667
9.0,21.0,0.23137254901960785
8.0,22.0,0.06666666666666667
9.0,21.0,0.23137254901960785
9.0,22.0,0.03137254901960784
8.0,22.0,0.06666666666666667
9.0,21.0,0.23137254901960785
10.0,21.0,0.48627450980392156
10.0,22.0,0.1843137254901961
9.0,21.0,0.23137254901960785
10.0,22.0,0.1843137254901961
9.0,22.0,0.03137254901960784
10.0,21.0,0.48627450980392156
11.0,21.0,0.7411764705882353
10.0,22.0,0.1843137254901961
11.0,21.0,0.7411764705882353
11.0,22.0,0.4549019607843137
10.0,22.0,0.1843137254901961
11.0,21.0,0.7411764705882353
12.0,21.0,0.9254901960784314
12.0,22.0,0.7411764705882353
11.0,21.0,0.7411764705882353
12.0,22.0,0.7411764705882353
11.0,22.0,0.4549019607843137
12.0,21.0,0.9254901960784314
13.0,21.0,0.9921568627450981
12.0,22.0,0.7411764705882353
13.0,21.0,0.9921568627450981
13.0,22.0,0.9333333333333333
12.0,22.0,0.7411764705882353
13.0,21.0,0.9921568627450981
14.0,21.0,0.9372549019607843
14.0,22.0,0.9882352941176471
13.0,21.0,0.9921568627450981
14.0,22.0,0.9882352941176471
13.0,22.0,0.9333333333333333
14.0,21.0,0.9372549019607843
15.0,21.0,0.788235294117647
14.0,22.0,0.9882352941176471
15.0,21.0,0.788235294117647
15.0,22.0,0.9098039215686274
14.0,22.0,0.9882352941176471
15.0,21.0,0.788235294117647
16.0,21.0,0.592156862745098
16.0,22.0,0.7372549019607844
15.0,21.0,0.788235294117647
16.0,22.0,0.7372549019607844
15.0,22.0,0.9098039215686274
16.0,21.0,0.592156862745098
17.0,21.0,0.39215686274509803
16.0,22.0,0.7372549019607844
17.0,21.0,0.39215686274509803
17.0,22.0,0.5254901960784314
16.0,22.0,0.7372549019607844
17.0,21.0,0.39215686274509803
18.0,21.0,0.2196078431372549
18.0,22.0,0.3254901960784314
17.0,21.0,0.39215686274509803
18.0,22.0,0.3254901960784314
17.0,22.0,0.5254901960784314
18.0,21.0,0.2196078431372549
19.0,21.0,0.09411764705882353
18.0,22.0,0.3254901960784314
19.0,21.0,0.09411764705882353
19.0,22.0,0.16470588235294117
18.0,22.0,0.3254901960784314
19.0,21.0,0.09411764705882353
20.0,21.0,0.023529411764705882
20.0,22.0,0.058823529411764705
19.0,21.0,0.09411764705882353
20.0,22.0,0.058823529411764705
19.0,22.0,0.16470588235294117
20.0,21.0,0.023529411764705882
21.0,21.0,0.00392156862745098
20.0,22.0,0.058823529411764705
21.0,21.0,0.00392156862745098
21.0,22.0,0.00784313725490196
20.0,22.0,0.058823529411764705
21.0,21.0,0.00392156862745098
22.0,21.0,0.023529411764705882
22.0,22.0,0.00784313725490196
21.0,21.0,0.00392156862745098
22.0,22.0,0.00784313725490196
21.0,22.0,0.00784313725490196
22.0,21.0,0.023529411764705882
23.0,21.0,0.0784313725490196
22.0,22.0,0.00784313725490196
23.0,21.0,0.0784313725490196
23.0,22.0,0.047058823529411764
22.0,22.0,0.00784313725490196
23.0,21.0,0.0784313725490196
24.0,21.0,0.1568627450980392
24.0,22.0,0.11764705882352941
23.0,21.0,0.0784313725490196
24.0,22.0,0.11764705882352941
23.0,22.0,0.047058823529411764
24.0,21.0,0.1568627450980392
25.0,21.0,0.24313725490196078
24.0,22.0,0.11764705882352941
25.0,21.0,0.24313725490196078
25.0,22.0,0.20392156862745098
24.0,22.0,0.11764705882352941
25.0,21.0,0.24313725490196078
26.0,21.0,0.33725490196078434
26.0,22.0,0.2980392156862745
25.0,21.0,0.24313725490196078
26.0,22.0,0.2980392156862745
25.0,22.0,0.20392156862745098
26.0,21.0,0.33725490196078434
27.0,21.0,0.43137254901960786
26.0,22.0,0.2980392156862745
27.0,21.0,0.43137254901960786
27.0,22.0,0.39215686274509803
26.0,22.0,0.2980392156862745
27.0,21.0,0.43137254901960786
28.0,21.0,0.5215686274509804
28.0,22.0,0.48627450980392156
27.0,21.0,0.43137254901960786
28.0,22.0,0.48627450980392156
27.0,22.0,0.39215686274509803
28.0,21.0,0.5215686274509804
29.0,21.0,0.6039215686274509
28.0,22.0,0.48627450980392156
29.0,21.0,0.6039215686274509
29.0,22.0,0.5725490196078431
28.0,22.0,0.48627450980392156
29.0,21.0,0.6039215686274509
30.0,21.0,0.6745098039215687
30.0,22.0,0.6509803921568628
29.0,21.0,0.6039215686274509
30.0,22.0,0.6509803921568628
29.0,22.0,0.5725490196078431
30.0,21.0,0.6745098039215687
31.0,21.0,0.7411764705882353
30.0,22.0,0.6509803921568628
31.0,21.0,0.7411764705882353
31.0,22.0,0.7176470588235294
30.0,22.0,0.6509803921568628
31.0,21.0,0.7411764705882353
32.0,21.0,0.796078431372549
32.0,22.0,0.7803921568627451
31.0,21.0,0.7411764705882353
32.0,22.0,0.7803921568627451
31.0,22.0,0.7176470588235294
1.0,22.0,0.9411764705882353
2.0,22.0,0.9529411764705882
1.0,23.0,0.403921568627451
2.0,22.0,0.9529411764705882
2.0,23.0,0.4745098039215686
1.0,23.0,0.403921568627451
2.0,22.0,0.9529411764705882
3.0,22.0,0.9568627450980393
3.0,23.0,0.6196078431372549
2.0,22.0,0.9529411764705882
3.0,23.0,0.6196078431372549
2.0,23.0,0.4745098039215686
3.0,22.0,0.9568627450980393
4.0,22.0,0.9098039215686274
3.0,23.0,0.6196078431372549
4.0,22.0,0.9098039215686274
4.0,23.0,0.8
3.0,23.0,0.6196078431372549
4.0,22.0,0.9098039215686274
5.0,22.0,0.7725490196078432
5.0,23.0,0.9411764705882353
4.0,22.0,0.9098039215686274
5.0,23.0,0.9411764705882353
4.0,23.0,0.8
5.0,22.0,0.7725490196078432
6.0,22.0,0.5372549019607843
5.0,23.0,0.9411764705882353
6.0,22.0,0.5372549019607843
6.0,23.0,0.9333333333333333
5.0,23.0,0.9411764705882353
6.0,22.0,0.5372549019607843
7.0,22.0,0.26666666666666666
7.0,23.0,0.7294117647058823
6.0,22.0,0.5372549019607843
7.0,23.0,0.7294117647058823
6.0,23.0,0.9333333333333333
7.0,22.0,0.26666666666666666
8.0,22.0,0.06666666666666667
7.0,23.0,0.7294117647058823
8.0,22.0,0.06666666666666667
8.0,23.0,0.396078431372549
7.0,23.0,0.7294117647058823
8.0,22.0,0.06666666666666667
9.0,22.0,0.03137254901960784
9.0,23.0,0.10980392156862745
8.0,22.0,0.06666666666666667
9.0,23.0,0.10980392156862745
8.0,23.0,0.396078431372549
9.0,22.0,0.03137254901960784
10.0,22.0,0.1843137254901961
9.0,23.0,0.10980392156862745
10.0,22.0,0.1843137254901961
10.0,23.0,0.027450980392156862
9.0,23.0,0.10980392156862745
10.0,22.0,0.1843137254901961
11.0,22.0,0.4549019607843137
11.0,23.0,0.1843137254901961
10.0,22.0,0.1843137254901961
11.0,23.0,0.1843137254901961
10.0,23.0,0.027450980392156862
11.0,22.0,0.4549019607843137
12.0,22.0,0.7411764705882353
11.0,23.0,0.1843137254901961
12.0,22.0,0.7411764705882353
12.0,23.0,0.48627450980392156
11.0,23.0,0.1843137254901961
12.0,22.0,0.7411764705882353
13.0,22.0,0.9333333333333333
13.0,23.0,0.7843137254901961
12.0,22.0,0.7411764705882353
13.0,23.0,0.7843137254901961
12.0,23.0,0.48627450980392156
13.0,22.0,0.9333333333333333
14.0,22.0,0.9882352941176471
13.0,23.0,0.7843137254901961
14.0,22.0,0.9882352941176471
14.0,23.0,0.9607843137254902
13.0,23.0,0.7843137254901961
14.0,22.0,0.9882352941176471
15.0,22.0,0.9098039215686274
15.0,23.0,0.9764705882352941
14.0,22.0,0.9882352941176471
15.0,23.0,0.9764705882352941
14.0,23.0,0.9607843137254902
15.0,22.0,0.9098039215686274
16.0,22.0,0.7372549019607844
15.0,23.0,0.9764705882352941
16.0,22.0,0.7372549019607844
16.0,23.0,0.8588235294117647
15.0,23.0,0.9764705882352941
16.0,22.0,0.7372549019607844
17.0,22.0,0.5254901960784314
17.0,23.0,0.6588235294117647
16.0,22.0,0.7372549019607844
17.0,23.0,0.6588235294117647
16.0,23.0,0.8588235294117647
17.0,22.0,0.5254901960784314
18.0,22.0,0.3254901960784314
17.0,23.0,0.6588235294117647
18.0,22.0,0.3254901960784314
18.0,23.0,0.4392156862745098
17.0,23.0,0.6588235294117647
18.0,22.0,0.3254901960784314
19.0,22.0,0.16470588235294117
19.0,23.0,0.24705882352941178
18.0,22.0,0.3254901960784314
19.0,23.0,0.24705882352941178
18.0,23.0,0.4392156862745098
19.0,22.0,0.16470588235294117
20.0,22.0,0.058823529411764705
19.0,23.0,0.24705882352941178
20.0,22.0,0.058823529411764705
20.0,23.0,0.10588235294117647
19.0,23.0,0.24705882352941178
20.0,22.0,0.058823529411764705
21.0,22.0,0.00784313725490196
21.0,23.0,0.023529411764705882
20.0,22.0,0.058823529411764705
21.0,23.0,0.023529411764705882
20.0,23.0,0.10588235294117647
21.0,22.0,0.00784313725490196
22.0,22.0,0.00784313725490196
21.0,23.0,0.023529411764705882
22.0,22.0,0.00784313725490196
22.0,23.0,0.00392156862745098
21.0,23.0,0.023529411764705882
22.0,22.0,0.00784313725490196
23.0,22.0,0.047058823529411764
23.0,23.0,0.027450980392156862
22.0,22.0,0.00784313725490196
23.0,23.0,0.027450980392156862
22.0,23.0,0.00392156862745098
23.0,22.0,0.047058823529411764
24.0,22.0,0.11764705882352941
23.0,23.0,0.027450980392156862
24.0,22.0,0.11764705882352941
24.0,23.0,0.08627450980392157
23.0,23.0,0.027450980392156862
24.0,22.0,0.11764705882352941
25.0,22.0,0.20392156862745098
25.0,23.0,0.16470588235294117
24.0,22.0,0.11764705882352941
25.0,23.0,0.16470588235294117
24.0,23.0,0.08627450980392157
25.0,22.0,0.20392156862745098
26.0,22.0,0.2980392156862745
25.0,23.0,0.16470588235294117
26.0,22.0,0.2980392156862745
26.0,23.0,0.25882352941176473
25.0,23.0,0.16470588235294117
26.0,22.0,0.2980392156862745
27.0,22.0,0.39215686274509803
27.0,23.0,0.3568627450980392
26.0,22.0,0.2980392156862745
27.0,23.0,0.3568627450980392
26.0,23.0,0.25882352941176473
27.0,22.0,0.39215686274509803
28.0,22.0,0.48627450980392156
27.0,23.0,0.3568627450980392
28.0,22.0,0.48627450980392156
28.0,23.0,0.45098039215686275
27.0,23.0,0.3568627450980392
28.0,22.0,0.48627450980392156
29.0,22.0,0.5725490196078431
29.0,23.0,0.5411764705882353
28.0,22.0,0.48627450980392156
29.0,23.0,0.5411764705882353
28.0,23.0,0.45098039215686275
29.0,22.0,0.5725490196078431
30.0,22.0,0.6509803921568628
29.0,23.0,0.5411764705882353
30.0,22.0,0.6509803921568628
30.0,23.0,0.6235294117647059
29.0,23.0,0.5411764705882353
30.0,22.0,0.6509803921568628
31.0,22.0,0.7176470588235294
31.0,23.0,0.6980392156862745
30.0,22.0,0.6509803921568628
31.0,23.0,0.6980392156862745
30.0,23.0,0.6235294117647059
31.0,22.0,0.7176470588235294
32.0,22.0,0.7803921568627451
31.0,23.0,0.6980392156862745
32.0,22.0,0.7803921568627451
32.0,23.0,0.7607843137254902
31.0,23.0,0.6980392156862745
1.0,23.0,0.403921568627451
2.0,23.0,0.4745098039215686
2.0,24.0,0.058823529411764705
1.0,23.0,0.403921568627451
2.0,24.0,0.058823529411764705
1.0,24.0,0.07450980392156863
2.0,23.0,0.4745098039215686
3.0,23.0,0.6196078431372549
2.0,24.0,0.058823529411764705
3.0,23.0,0.6196078431372549
3.0,24.0,0.07450980392156863
2.0,24.0,0.058823529411764705
3.0,23.0,0.6196078431372549
4.0,23.0,0.8
4.0,24.0,0.20392156862745098
3.0,23.0,0.6196078431372549
4.0,24.0,0.20392156862745098
3.0,24.0,0.07450980392156863
4.0,23.0,0.8
5.0,23.0,0.9411764705882353
4.0,24.0,0.20392156862745098
5.0,23.0,0.9411764705882353
5.0,24.0,0.4745098039215686
4.0,24.0,0.20392156862745098
5.0,23.0,0.9411764705882353
6.0,23.0,0.9333333333333333
6.0,24.0,0.8
5.0,23.0,0.9411764705882353
6.0,24.0,0.8
5.0,24.0,0.4745098039215686
6.0,23.0,0.9333333333333333
7.0,23.0,0.7294117647058823
6.0,24.0,0.8
7.0,23.0,0.7294117647058823
7.0,24.0,0.9607843137254902
6.0,24.0,0.8
7.0,23.0,0.7294117647058823
8.0,23.0,0.396078431372549
8.0,24.0,0.8117647058823529
7.0,23.0,0.7294117647058823
8.0,24.0,0.8117647058823529
7.0,24.0,0.9607843137254902
8.0,23.0,0.396078431372549
9.0,23.0,0.10980392156862745
8.0,24.0,0.8117647058823529
9.0,23.0,0.10980392156862745
9.0,24.0,0.44313725490196076
8.0,24.0,0.8117647058823529
9.0,23.0,0.10980392156862745
10.0,23.0,0.027450980392156862
10.0,24.0,0.10980392156862745
9.0,23.0,0.10980392156862745
10.0,24.0,0.10980392156862745
9.0,24.0,0.44313725490196076
10.0,23.0,0.027450980392156862
11.0,23.0,0.1843137254901961
10.0,24.0,0.10980392156862745
11.0,23.0,0.1843137254901961
11.0,24.0,0.03137254901960784
10.0,24.0,0.10980392156862745
11.0,23.0,0.1843137254901961
12.0,23.0,0.48627450980392156
12.0,24.0,0.23137254901960785
11.0,23.0,0.1843137254901961
12.0,24.0,0.23137254901960785
11.0,24.0,0.03137254901960784
12.0,23.0,0.48627450980392156
13.0,23.0,0.7843137254901961
12.0,24.0,0.23137254901960785
13.0,23.0,0.7843137254901961
13.0,24.0,0.5686274509803921
12.0,24.0,0.23137254901960785
13.0,23.0,0.7843137254901961
14.0,23.0,0.9607843137254902
14.0,24.0,0.8549019607843137
13.0,23.0,0.7843137254901961
14.0,24.0,0.8549019607843137
13.0,24.0,0.5686274509803921
14.0,23.0,0.9607843137254902
15.0,23.0,0.9764705882352941
14.0,24.0,0.8549019607843137
15.0,23.0,0.9764705882352941
15.0,24.0,0.984313725490196
14.0,24.0,0.8549019607843137
15.0,23.0,0.9764705882352941
16.0,23.0,0.8588235294117647
16.0,24.0,0.9450980392156862
15.0,23.0,0.9764705882352941
16.0,24.0,0.9450980392156862
15.0,24.0,0.984313725490196
16.0,23.0,0.8588235294117647
17.0,23.0,0.6588235294117647
16.0,24.0,0.9450980392156862
17.0,23.0,0.6588235294117647
17.0,24.0,0.7764705882352941
16.0,24.0,0.9450980392156862
17.0,23.0,0.6588235294117647
18.0,23.0,0.4392156862745098
18.0,24.0,0.5529411764705883
17.0,23.0,0.6588235294117647
18.0,24.0,0.5529411764705883
17.0,24.0,0.7764705882352941
18.0,23.0,0.4392156862745098
19.0,23.0,0.24705882352941178
18.0,24.0,0.5529411764705883
19.0,23.0,0.24705882352941178
19.0,24.0,0.3333333333333333
18.0,24.0,0.5529411764705883
19.0,23.0,0.24705882352941178
20.0,23.0,0.10588235294117647
20.0,24.0,0.16470588235294117
19.0,23.0,0.24705882352941178
20.0,24.0,0.16470588235294117
19.0,24.0,0.3333333333333333
20.0,23.0,0.10588235294117647
21.0,23.0,0.023529411764705882
20.0,24.0,0.16470588235294117
21.0,23.0,0.023529411764705882
21.0,24.0,0.054901960784313725
20.0,24.0,0.16470588235294117
21.0,23.0,0.023529411764705882
22.0,23.0,0.00392156862745098
22.0,24.0,0.00392156862745098
21.0,23.0,0.023529411764705882
22.0,24.0,0.00392156862745098
21.0,24.0,0.054901960784313725
22.0,23.0,0.00392156862745098
23.0,23.0,0.027450980392156862
22.0,24.0,0.00392156862745098
23.0,23.0,0.027450980392156862
23.0,24.0,0.011764705882352941
22.0,24.0,0.00392156862745098
23.0,23.0,0.027450980392156862
24.0,23.0,0.08627450980392157
24.0,24.0,0.058823529411764705
23.0,23.0,0.027450980392156862
24.0,24.0,0.058823529411764705
23.0,24.0,0.011764705882352941
24.0,23.0,0.08627450980392157
25.0,23.0,0.16470588235294117
24.0,24.0,0.058823529411764705
25.0,23.0,0.16470588235294117
25.0,24.0,0.13333333333333333
24.0,24.0,0.058823529411764705
25.0,23.0,0.16470588235294117
26.0,23.0,0.25882352941176473
26.0,24.0,0.2235294117647059
25.0,23.0,0.16470588235294117
26.0,24.0,0.2235294117647059
25.0,24.0,0.13333333333333333
26.0,23.0,0.25882352941176473
27.0,23.0,0.3568627450980392
26.0,24.0,0.2235294117647059
27.0,23.0,0.3568627450980392
27.0,24.0,0.3215686274509804
26.0,24.0,0.2235294117647059
27.0,23.0,0.3568627450980392
28.0,23.0,0.45098039215686275
28.0,24.0,0.4196078431372549
27.0,23.0,0.3568627450980392
28.0,24.0,0.4196078431372549
27.0,24.0,0.3215686274509804
28.0,23.0,0.45098039215686275
29.0,23.0,0.5411764705882353
28.0,24.0,0.4196078431372549
29.0,23.0,0.5411764705882353
29.0,24.0,0.5137254901960784
28.0,24.0,0.4196078431372549
29.0,23.0,0.5411764705882353
30.0,23.0,0.6235294117647059
30.0,24.0,0.6
29.0,23.0,0.5411764705882353
30.0,24.0,0.6
29.0,24.0,0.5137254901960784
30.0,23.0,0.6235294117647059
31.0,23.0,0.6980392156862745
30.0,24.0,0.6
31.0,23.0,0.6980392156862745
31.0,24.0,0.6745098039215687
30.0,24.0,0.6
31.0,23.0,0.6980392156862745
32.0,23.0,0.7607843137254902
32.0,24.0,0.7450980392156863
31.0,23.0,0.6980392156862745
32.0,24.0,0.7450980392156863
31.0,24.0,0.6745098039215687
1.0,24.0,0.07450980392156863
2.0,24.0,0.058823529411764705
1.0,25.0,0.6980392156862745
2.0,24.0,0.058823529411764705
2.0,25.0,0.6039215686274509
1.0,25.0,0.6980392156862745
2.0,24.0,0.058823529411764705
3.0,24.0,0.07450980392156863
3.0,25.0,0.403921568627451
2.0,24.0,0.058823529411764705
3.0,25.0,0.403921568627451
2.0,25.0,0.6039215686274509
3.0,24.0,0.07450980392156863
4.0,24.0,0.20392156862745098
3.0,25.0,0.403921568627451
4.0,24.0,0.20392156862745098
4.0,25.0,0.1607843137254902
3.0,25.0,0.403921568627451
4.0,24.0,0.20392156862745098
5.0,24.0,0.4745098039215686
5.0,25.0,0.058823529411764705
4.0,24.0,0.20392156862745098
5.0,25.0,0.058823529411764705
4.0,25.0,0.1607843137254902
5.0,24.0,0.4745098039215686
6.0,24.0,0.8
5.0,25.0,0.058823529411764705
6.0,24.0,0.8
6.0,25.0,0.2627450980392157
5.0,25.0,0.058823529411764705
6.0,24.0,0.8
7.0,24.0,0.9607843137254902
7.0,25.0,0.6862745098039216
6.0,24.0,0.8
7.0,25.0,0.6862745098039216
6.0,25.0,0.2627450980392157
7.0,24.0,0.9607843137254902
8.0,24.0,0.8117647058823529
7.0,25.0,0.6862745098039216
8.0,24.0,0.8117647058823529
8.0,25.0,0.9529411764705882
7.0,25.0,0.6862745098039216
8.0,24.0,0.8117647058823529
9.0,24.0,0.44313725490196076
9.0,25.0,0.8117647058823529
8.0,24.0,0.8117647058823529
9.0,25.0,0.8117647058823529
8.0,25.0,0.9529411764705882
9.0,24.0,0.44313725490196076
10.0,24.0,0.10980392156862745
9.0,25.0,0.8117647058823529
10.0,24.0,0.10980392156862745
10.0,25.0,0.396078431372549
9.0,25.0,0.8117647058823529
10.0,24.0,0.10980392156862745
11.0,24.0,0.03137254901960784
11.0,25.0,0.06666666666666667
10.0,24.0,0.10980392156862745
11.0,25.0,0.06666666666666667
10.0,25.0,0.396078431372549
11.0,24.0,0.03137254901960784
12.0,24.0,0.23137254901960785
11.0,25.0,0.06666666666666667
12.0,24.0,0.23137254901960785
12.0,25.0,0.06666666666666667
11.0,25.0,0.06666666666666667
12.0,24.0,0.23137254901960785
13.0,24.0,0.5686274509803921
13.0,25.0,0.3411764705882353
12.0,24.0,0.23137254901960785
13.0,25.0,0.3411764705882353
12.0,25.0,0.06666666666666667
13.0,24.0,0.5686274509803921
14.0,24.0,0.8549019607843137
13.0,25.0,0.3411764705882353
14.0,24.0,0.8549019607843137
14.0,25.0,0.6941176470588235
13.0,25.0,0.3411764705882353
14.0,24.0,0.8549019607843137
15.0,24.0,0.984313725490196
15.0,25.0,0.9333333333333333
14.0,24.0,0.8549019607843137
15.0,25.0,0.9333333333333333
14.0,25.0,0.6941176470588235
15.0,24.0,0.984313725490196
16.0,24.0,0.9450980392156862
15.0,25.0,0.9333333333333333
16.0,24.0,0.9450980392156862
16.0,25.0,0.984313725490196
15.0,25.0,0.9333333333333333
16.0,24.0,0.9450980392156862
17.0,24.0,0.7764705882352941
17.0,25.0,0.8705882352941177
16.0,24.0,0.9450980392156862
17.0,25.0,0.8705882352941177
16.0,25.0,0.984313725490196
17.0,24.0,0.7764705882352941
18.0,24.0,0.5529411764705883
17.0,25.0,0.8705882352941177
18.0,24.0,0.5529411764705883
18.0,25.0,0.6588235294117647
17.0,25.0,0.8705882352941177
18.0,24.0,0.5529411764705883
19.0,24.0,0.3333333333333333
19.0,25.0,0.42745098039215684
18.0,24.0,0.5529411764705883
19.0,25.0,0.42745098039215684
18.0,25.0,0.6588235294117647
19.0,24.0,0.3333333333333333
20.0,24.0,0.16470588235294117
19.0,25.0,0.42745098039215684
20.0,24.0,0.16470588235294117
20.0,25.0,0.22745098039215686
19.0,25.0,0.42745098039215684
20.0,24.0,0.16470588235294117
21.0,24.0,0.054901960784313725
21.0,25.0,0.09019607843137255
20.0,24.0,0.16470588235294117
21.0,25.0,0.09019607843137255
20.0,25.0,0.22745098039215686
21.0,24.0,0.054901960784313725
22.0,24.0,0.00392156862745098
21.0,25.0,0.09019607843137255
22.0,24.0,0.00392156862745098
22.0,25.0,0.01568627450980392
21.0,25.0,0.09019607843137255
22.0,24.0,0.00392156862745098
23.0,24.0,0.011764705882352941
23.0,25.0,0.00392156862745098
22.0,24.0,0.00392156862745098
23.0,25.0,0.00392156862745098
22.0,25.0,0.01568627450980392
23.0,24.0,0.011764705882352941
24.0,24.0,0.058823529411764705
23.0,25.0,0.00392156862745098
24.0,24.0,0.058823529411764705
24.0,25.0,0.0392156862745098
23.0,25.0,0.00392156862745098
24.0,24.0,0.058823529411764705
25.0,24.0,0.13333333333333333
25.0,25.0,0.10588235294117647
24.0,24.0,0.058823529411764705
25.0,25.0,0.10588235294117647
24.0,25.0,0.0392156862745098
25.0,24.0,0.13333333333333333
26.0,24.0,0.2235294117647059
25.0,25.0,0.10588235294117647
26.0,24.0,0.2235294117647059
26.0,25.0,0.19607843137254902
25.0,25.0,0.10588235294117647
26.0,24.0,0.2235294117647059
27.0,24.0,0.3215686274509804
27.0,25.0,0.29411764705882354
26.0,24.0,0.2235294117647059
27.0,25.0,0.29411764705882354
26.0,25.0,0.19607843137254902
27.0,24.0,0.3215686274509804
28.0,24.0,0.4196078431372549
27.0,25.0,0.29411764705882354
28.0,24.0,0.4196078431372549
28.0,25.0,0.39215686274509803
27.0,25.0,0.29411764705882354
28.0,24.0,0.4196078431372549
29.0,24.0,0.5137254901960784
29.0,25.0,0.49019607843137253
28.0,24.0,0.4196078431372549
29.0,25.0,0.49019607843137253
28.0,25.0,0.39215686274509803
29.0,24.0,0.5137254901960784
30.0,24.0,0.6
29.0,25.0,0.49019607843137253
30.0,24.0,0.6
30.0,25.0,0.5764705882352941
29.0,25.0,0.49019607843137253
30.0,24.0,0.6
31.0,24.0,0.6745098039215687
31.0,25.0,0.6588235294117647
30.0,24.0,0.6
31.0,25.0,0.6588235294117647
30.0,25.0,0.5764705882352941
31.0,24.0,0.6745098039215687
32.0,24.0,0.7450980392156863
31.0,25.0,0.6588235294117647
32.0,24.0,0.7450980392156863
32.0,25.0,0.7254901960784313
31.0,25.0,0.6588235294117647
1.0,25.0,0.6980392156862745
2.0,25.0,0.6039215686274509
2.0,26.0,0.8784313725490196
1.0,25.0,0.6980392156862745
2.0,26.0,0.8784313725490196
1.0,26.0,0.807843137254902
2.0,25.0,0.6039215686274509
3.0,25.0,0.403921568627451
2.0,26.0,0.8784313725490196
3.0,25.0,0.403921568627451
3.0,26.0,0.9294117647058824
2.0,26.0,0.8784313725490196
3.0,25.0,0.403921568627451
4.0,25.0,0.1607843137254902
4.0,26.0,0.788235294117647
3.0,25.0,0.403921568627451
4.0,26.0,0.788235294117647
3.0,26.0,0.9294117647058824
4.0,25.0,0.1607843137254902
5.0,25.0,0.058823529411764705
4.0,26.0,0.788235294117647
5.0,25.0,0.058823529411764705
5.0,26.0,0.4
4.0,26.0,0.788235294117647
5.0,25.0,0.058823529411764705
6.0,25.0,0.2627450980392157
6.0,26.0,0.07450980392156863
5.0,25.0,0.058823529411764705
6.0,26.0,0.07450980392156863
5.0,26.0,0.4
6.0,25.0,0.2627450980392157
7.0,25.0,0.6862745098039216
6.0,26.0,0.07450980392156863
7.0,25.0,0.6862745098039216
7.0,26.0,0.20392156862745098
6.0,26.0,0.07450980392156863
7.0,25.0,0.6862745098039216
8.0,25.0,0.9529411764705882
8.0,26.0,0.6862745098039216
7.0,25.0,0.6862745098039216
8.0,26.0,0.6862745098039216
7.0,26.0,0.20392156862745098
8.0,25.0,0.9529411764705882
9.0,25.0,0.8117647058823529
8.0,26.0,0.6862745098039216
9.0,25.0,0.8117647058823529
9.0,26.0,0.9607843137254902
8.0,26.0,0.6862745098039216
9.0,25.0,0.8117647058823529
10.0,25.0,0.396078431372549
10.0,26.0,0.7294117647058823
9.0,25.0,0.8117647058823529
10.0,26.0,0.7294117647058823
9.0,26.0,0.9607843137254902
10.0,25.0,0.396078431372549
11.0,25.0,0.06666666666666667
10.0,26.0,0.7294117647058823
11.0,25.0,0.06666666666666667
11.0,26.0,0.26666666666666666
10.0,26.0,0.7294117647058823
11.0,25.0,0.06666666666666667
12.0,25.0,0.06666666666666667
12.0,26.0,0.023529411764705882
11.0,25.0,0.06666666666666667
12.0,26.0,0.023529411764705882
11.0,26.0,0.26666666666666666
12.0,25.0,0.06666666666666667
13.0,25.0,0.3411764705882353
12.0,26.0,0.023529411764705882
13.0,25.0,0.3411764705882353
13.0,26.0,0.1607843137254902
12.0,26.0,0.023529411764705882
13.0,25.0,0.3411764705882353
14.0,25.0,0.6941176470588235
14.0,26.0,0.5137254901960784
13.0,25.0,0.3411764705882353
14.0,26.0,0.5137254901960784
13.0,26.0,0.1607843137254902
14.0,25.0,0.6941176470588235
15.0,25.0,0.9333333333333333
14.0,26.0,0.5137254901960784
15.0,25.0,0.9333333333333333
15.0,26.0,0.8392156862745098
14.0,26.0,0.5137254901960784
15.0,25.0,0.9333333333333333
16.0,25.0,0.984313725490196
16.0,26.0,0.984313725490196
15.0,25.0,0.9333333333333333
16.0,26.0,0.984313725490196
15.0,26.0,0.8392156862745098
16.0,25.0,0.984313725490196
17.0,25.0,0.8705882352941177
16.0,26.0,0.984313725490196
17.0,25.0,0.8705882352941177
17.0,26.0,0.9372549019607843
16.0,26.0,0.984313725490196
17.0,25.0,0.8705882352941177
18.0,25.0,0.6588235294117647
18.0,26.0,0.7490196078431373
17.0,25.0,0.8705882352941177
18.0,26.0,0.7490196078431373
17.0,26.0,0.9372549019607843
18.0,25.0,0.6588235294117647
19.0,25.0,0.42745098039215684
18.0,26.0,0.7490196078431373
19.0,25.0,0.42745098039215684
19.0,26.0,0.5137254901960784
18.0,26.0,0.7490196078431373
19.0,25.0,0.42745098039215684
20.0,25.0,0.22745098039215686
20.0,26.0,0.29411764705882354
19.0,25.0,0.42745098039215684
20.0,26.0,0.29411764705882354
19.0,26.0,0.5137254901960784
20.0,25.0,0.22745098039215686
21.0,25.0,0.09019607843137255
20.0,26.0,0.29411764705882354
21.0,25.0,0.09019607843137255
21.0,26.0,0.12941176470588237
20.0,26.0,0.29411764705882354
21.0,25.0,0.09019607843137255
22.0,25.0,0.01568627450980392
22.0,26.0,0.03137254901960784
21.0,25.0,0.09019607843137255
22.0,26.0,0.03137254901960784
21.0,26.0,0.12941176470588237
22.0,25.0,0.01568627450980392
23.0,25.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,25.0,0.00392156862745098
23.0,26.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,25.0,0.00392156862745098
24.0,25.0,0.0392156862745098
24.0,26.0,0.023529411764705882
23.0,25.0,0.00392156862745098
24.0,26.0,0.023529411764705882
23.0,26.0,0.00392156862745098
24.0,25.0,0.0392156862745098
25.0,25.0,0.10588235294117647
24.0,26.0,0.023529411764705882
25.0,25.0,0.10588235294117647
25.0,26.0,0.08627450980392157
24.0,26.0,0.023529411764705882
25.0,25.0,0.10588235294117647
26.0,25.0,0.19607843137254902
26.0,26.0,0.16862745098039217
25.0,25.0,0.10588235294117647
26.0,26.0,0.16862745098039217
25.0,26.0,0.08627450980392157
26.0,25.0,0.19607843137254902
27.0,25.0,0.29411764705882354
26.0,26.0,0.16862745098039217
27.0,25.0,0.29411764705882354
27.0,26.0,0.26666666666666666
26.0,26.0,0.16862745098039217
27.0,25.0,0.29411764705882354
28.0,25.0,0.39215686274509803
28.0,26.0,0.3686274509803922
27.0,25.0,0.29411764705882354
28.0,26.0,0.3686274509803922
27.0,26.0,0.26666666666666666
28.0,25.0,0.39215686274509803
29.0,25.0,0.49019607843137253
28.0,26.0,0.3686274509803922
29.0,25.0,0.49019607843137253
29.0,26.0,0.4666666666666667
28.0,26.0,0.3686274509803922
29.0,25.0,0.49019607843137253
30.0,25.0,0.5764705882352941
30.0,26.0,0.5568627450980392
29.0,25.0,0.49019607843137253
30.0,26.0,0.5568627450980392
29.0,26.0,0.4666666666666667
30.0,25.0,0.5764705882352941
31.0,25.0,0.6588235294117647
30.0,26.0,0.5568627450980392
31.0,25.0,0.6588235294117647
31.0,26.0,0.6392156862745098
30.0,26.0,0.5568627450980392
31.0,25.0,0.6588235294117647
32.0,25.0,0.7254901960784313
32.0,26.0,0.7137254901960784
31.0,25.0,0.6588235294117647
32.0,26.0,0.7137254901960784
31.0,26.0,0.6392156862745098
1.0,26.0,0.807843137254902
2.0,26.0,0.8784313725490196
1.0,27.0,0.11764705882352941
2.0,26.0,0.8784313725490196
2.0,27.0,0.20392156862745098
1.0,27.0,0.11764705882352941
2.0,26.0,0.8784313725490196
3.0,26.0,0.9294117647058824
3.0,27.0,0.45098039215686275
2.0,26.0,0.8784313725490196
3.0,27.0,0.45098039215686275
2.0,27.0,0.20392156862745098
3.0,26.0,0.9294117647058824
4.0,26.0,0.788235294117647
3.0,27.0,0.45098039215686275
4.0,26.0,0.788235294117647
4.0,27.0,0.807843137254902
3.0,27.0,0.45098039215686275
4.0,26.0,0.788235294117647
5.0,26.0,0.4
5.0,27.0,0.9058823529411765
4.0,26.0,0.788235294117647
5.0,27.0,0.9058823529411765
4.0,27.0,0.807843137254902
5.0,26.0,0.4
6.0,26.0,0.07450980392156863
5.0,27.0,0.9058823529411765
6.0,26.0,0.07450980392156863
6.0,27.0,0.5019607843137255
5.0,27.0,0.9058823529411765
6.0,26.0,0.07450980392156863
7.0,26.0,0.20392156862745098
7.0,27.0,0.07450980392156863
6.0,26.0,0.07450980392156863
7.0,27.0,0.07450980392156863
6.0,27.0,0.5019607843137255
7.0,26.0,0.20392156862745098
8.0,26.0,0.6862745098039216
7.0,27.0,0.07450980392156863
8.0,26.0,0.6862745098039216
8.0,27.0,0.2627450980392157
7.0,27.0,0.07450980392156863
8.0,26.0,0.6862745098039216
9.0,26.0,0.9607843137254902
9.0,27.0,0.8
8.0,26.0,0.6862745098039216
9.0,27.0,0.8
8.0,27.0,0.2627450980392157
9.0,26.0,0.9607843137254902
10.0,26.0,0.7294117647058823
9.0,27.0,0.8
10.0,26.0,0.7294117647058823
10.0,27.0,0.9333333333333333
9.0,27.0,0.8
10.0,26.0,0.7294117647058823
11.0,26.0,0.26666666666666666
11.0,27.0,0.5372549019607843
10.0,26.0,0.7294117647058823
11.0,27.0,0.5372549019607843
10.0,27.0,0.9333333333333333
11.0,26.0,0.26666666666666666
12.0,26.0,0.023529411764705882
11.0,27.0,0.5372549019607843
12.0,26.0,0.023529411764705882
12.0,27.0,0.10980392156862745
11.0,27.0,0.5372549019607843
12.0,26.0,0.023529411764705882
13.0,26.0,0.1607843137254902
13.0,27.0,0.050980392156862744
12.0,26.0,0.023529411764705882
13.0,27.0,0.050980392156862744
12.0,27.0,0.10980392156862745
13.0,26.0,0.1607843137254902
14.0,26.0,0.5137254901960784
13.0,27.0,0.050980392156862744
14.0,26.0,0.5137254901960784
14.0,27.0,0.3411764705882353
13.0,27.0,0.050980392156862744
14.0,26.0,0.5137254901960784
15.0,26.0,0.8392156862745098
15.0,27.0,0.7176470588235294
14.0,26.0,0.5137254901960784
15.0,27.0,0.7176470588235294
14.0,27.0,0.3411764705882353
15.0,26.0,0.8392156862745098
16.0,26.0,0.984313725490196
15.0,27.0,0.7176470588235294
16.0,26.0,0.984313725490196
16.0,27.0,0.9529411764705882
15.0,27.0,0.7176470588235294
16.0,26.0,0.984313725490196
17.0,26.0,0.9372549019607843
17.0,27.0,0.9725490196078431
16.0,26.0,0.984313725490196
17.0,27.0,0.9725490196078431
16.0,27.0,0.9529411764705882
17.0,26.0,0.9372549019607843
18.0,26.0,0.7490196078431373
17.0,27.0,0.9725490196078431
18.0,26.0,0.7490196078431373
18.0,27.0,0.8235294117647058
17.0,27.0,0.9725490196078431
18.0,26.0,0.7490196078431373
19.0,26.0,0.5137254901960784
19.0,27.0,0.592156862745098
18.0,26.0,0.7490196078431373
19.0,27.0,0.592156862745098
18.0,27.0,0.8235294117647058
19.0,26.0,0.5137254901960784
20.0,26.0,0.29411764705882354
19.0,27.0,0.592156862745098
20.0,26.0,0.29411764705882354
20.0,27.0,0.3568627450980392
19.0,27.0,0.592156862745098
20.0,26.0,0.29411764705882354
21.0,26.0,0.12941176470588237
21.0,27.0,0.16862745098039217
20.0,26.0,0.29411764705882354
21.0,27.0,0.16862745098039217
20.0,27.0,0.3568627450980392
21.0,26.0,0.12941176470588237
22.0,26.0,0.03137254901960784
21.0,27.0,0.16862745098039217
22.0,26.0,0.03137254901960784
22.0,27.0,0.054901960784313725
21.0,27.0,0.16862745098039217
22.0,26.0,0.03137254901960784
23.0,26.0,0.00392156862745098
23.0,27.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,27.0,0.00392156862745098
22.0,27.0,0.054901960784313725
23.0,26.0,0.00392156862745098
24.0,26.0,0.023529411764705882
23.0,27.0,0.00392156862745098
24.0,26.0,0.023529411764705882
24.0,27.0,0.01568627450980392
23.0,27.0,0.00392156862745098
24.0,26.0,0.023529411764705882
25.0,26.0,0.08627450980392157
25.0,27.0,0.06666666666666667
24.0,26.0,0.023529411764705882
25.0,27.0,0.06666666666666667
24.0,27.0,0.01568627450980392
25.0,26.0,0.08627450980392157
26.0,26.0,0.16862745098039217
25.0,27.0,0.06666666666666667
26.0,26.0,0.16862745098039217
26.0,27.0,0.14901960784313725
25.0,27.0,0.06666666666666667
26.0,26.0,0.16862745098039217
27.0,26.0,0.26666666666666666
27.0,27.0,0.24313725490196078
26.0,26.0,0.16862745098039217
27.0,27.0,0.24313725490196078
26.0,27.0,0.14901960784313725
27.0,26.0,0.26666666666666666
28.0,26.0,0.3686274509803922
27.0,27.0,0.24313725490196078
28.0,26.0,0.3686274509803922
28.0,27.0,0.34509803921568627
27.0,27.0,0.24313725490196078
28.0,26.0,0.3686274509803922
29.0,26.0,0.4666666666666667
29.0,27.0,0.4470588235294118
28.0,26.0,0.3686274509803922
29.0,27.0,0.4470588235294118
28.0,27.0,0.34509803921568627
29.0,26.0,0.4666666666666667
30.0,26.0,0.5568627450980392
29.0,27.0,0.4470588235294118
30.0,26.0,0.5568627450980392
30.0,27.0,0.5372549019607843
29.0,27.0,0.4470588235294118
30.0,26.0,0.5568627450980392
31.0,26.0,0.6392156862745098
31.0,27.0,0.6235294117647059
30.0,26.0,0.5568627450980392
31.0,27.0,0.6235294117647059
30.0,27.0,0.5372549019607843
31.0,26.0,0.6392156862745098
32.0,26.0,0.7137254901960784
31.0,27.0,0.6235294117647059
32.0,26.0,0.7137254901960784
32.0,27.0,0.6980392156862745
31.0,27.0,0.6235294117647059
1.0,27.0,0.11764705882352941
2.0,27.0,0.20392156862745098
2.0,28.0,0.27058823529411763
1.0,27.0,0.11764705882352941
2.0,28.0,0.27058823529411763
1.0,28.0,0.43137254901960786
2.0,27.0,0.20392156862745098
3.0,27.0,0.45098039215686275
2.0,28.0,0.27058823529411763
3.0,27.0,0.45098039215686275
3.0,28.0,0.08627450980392157
2.0,28.0,0.27058823529411763
3.0,27.0,0.45098039215686275
4.0,27.0,0.807843137254902
4.0,28.0,0.20392156862745098
3.0,27.0,0.45098039215686275
4.0,28.0,0.20392156862745098
3.0,28.0,0.08627450980392157
4.0,27.0,0.807843137254902
5.0,27.0,0.9058823529411765
4.0,28.0,0.20392156862745098
5.0,27.0,0.9058823529411765
5.0,28.0,0.7058823529411765
4.0,28.0,0.20392156862745098
5.0,27.0,0.9058823529411765
6.0,27.0,0.5019607843137255
6.0,28.0,0.9058823529411765
5.0,27.0,0.9058823529411765
6.0,28.0,0.9058823529411765
5.0,28.0,0.7058823529411765
6.0,27.0,0.5019607843137255
7.0,27.0,0.07450980392156863
6.0,28.0,0.9058823529411765
7.0,27.0,0.07450980392156863
7.0,28.0,0.4
6.0,28.0,0.9058823529411765
7.0,27.0,0.07450980392156863
8.0,27.0,0.2627450980392157
8.0,28.0,0.058823529411764705
7.0,27.0,0.07450980392156863
8.0,28.0,0.058823529411764705
7.0,28.0,0.4
8.0,27.0,0.2627450980392157
9.0,27.0,0.8
8.0,28.0,0.058823529411764705
9.0,27.0,0.8
9.0,28.0,0.4745098039215686
8.0,28.0,0.058823529411764705
9.0,27.0,0.8
10.0,27.0,0.9333333333333333
10.0,28.0,0.9411764705882353
9.0,27.0,0.8
10.0,28.0,0.9411764705882353
9.0,28.0,0.4745098039215686
10.0,27.0,0.9333333333333333
11.0,27.0,0.5372549019607843
10.0,28.0,0.9411764705882353
11.0,27.0,0.5372549019607843
11.0,28.0,0.7725490196078432
10.0,28.0,0.9411764705882353
11.0,27.0,0.5372549019607843
12.0,27.0,0.10980392156862745
12.0,28.0,0.26666666666666666
11.0,27.0,0.5372549019607843
12.0,28.0,0.26666666666666666
11.0,28.0,0.7725490196078432
12.0,27.0,0.10980392156862745
13.0,27.0,0.050980392156862744
12.0,28.0,0.26666666666666666
13.0,27.0,0.050980392156862744
13.0,28.0,0.023529411764705882
12.0,28.0,0.26666666666666666
13.0,27.0,0.050980392156862744
14.0,27.0,0.3411764705882353
14.0,28.0,0.20784313725490197
13.0,27.0,0.050980392156862744
14.0,28.0,0.20784313725490197
13.0,28.0,0.023529411764705882
14.0,27.0,0.3411764705882353
15.0,27.0,0.7176470588235294
14.0,28.0,0.20784313725490197
15.0,27.0,0.7176470588235294
15.0,28.0,0.596078431372549
14.0,28.0,0.20784313725490197
15.0,27.0,0.7176470588235294
16.0,27.0,0.9529411764705882
16.0,28.0,0.8980392156862745
15.0,27.0,0.7176470588235294
16.0,28.0,0.8980392156862745
15.0,28.0,0.596078431372549
16.0,27.0,0.9529411764705882
17.0,27.0,0.9725490196078431
16.0,28.0,0.8980392156862745
17.0,27.0,0.9725490196078431
17.0,28.0,0.9882352941176471
16.0,28.0,0.8980392156862745
17.0,27.0,0.9725490196078431
18.0,27.0,0.8235294117647058
18.0,28.0,0.8784313725490196
17.0,27.0,0.9725490196078431
18.0,28.0,0.8784313725490196
17.0,28.0,0.9882352941176471
18.0,27.0,0.8235294117647058
19.0,27.0,0.592156862745098
18.0,28.0,0.8784313725490196
19.0,27.0,0.592156862745098
19.0,28.0,0.6588235294117647
18.0,28.0,0.8784313725490196
19.0,27.0,0.592156862745098
20.0,27.0,0.3568627450980392
20.0,28.0,0.41568627450980394
19.0,27.0,0.592156862745098
20.0,28.0,0.41568627450980394
19.0,28.0,0.6588235294117647
20.0,27.0,0.3568627450980392
21.0,27.0,0.16862745098039217
20.0,28.0,0.41568627450980394
21.0,27.0,0.16862745098039217
21.0,28.0,0.21176470588235294
20.0,28.0,0.41568627450980394
21.0,27.0,0.16862745098039217
22.0,27.0,0.054901960784313725
22.0,28.0,0.07450980392156863
21.0,27.0,0.16862745098039217
22.0,28.0,0.07450980392156863
21.0,28.0,0.21176470588235294
22.0,27.0,0.054901960784313725
23.0,27.0,0.00392156862745098
22.0,28.0,0.07450980392156863
23.0,27.0,0.00392156862745098
23.0,28.0,0.011764705882352941
22.0,28.0,0.07450980392156863
23.0,27.0,0.00392156862745098
24.0,27.0,0.01568627450980392
24.0,28.0,0.00784313725490196
23.0,27.0,0.00392156862745098
24.0,28.0,0.00784313725490196
23.0,28.0,0.011764705882352941
24.0,27.0,0.01568627450980392
25.0,27.0,0.06666666666666667
24.0,28.0,0.00784313725490196
25.0,27.0,0.06666666666666667
25.0,28.0,0.054901960784313725
24.0,28.0,0.00784313725490196
25.0,27.0,0.06666666666666667
26.0,27.0,0.14901960784313725
26.0,28.0,0.12941176470588237
25.0,27.0,0.06666666666666667
26.0,28.0,0.12941176470588237
25.0,28.0,0.054901960784313725
26.0,27.0,0.14901960784313725
27.0,27.0,0.24313725490196078
26.0,28.0,0.12941176470588237
27.0,27.0,0.24313725490196078
27.0,28.0,0.2235294117647059
26.0,28.0,0.12941176470588237
27.0,27.0,0.24313725490196078
28.0,27.0,0.34509803921568627
28.0,28.0,0.3254901960784314
27.0,27.0,0.24313725490196078
28.0,28.0,0.3254901960784314
27.0,28.0,0.2235294117647059
28.0,27.0,0.34509803921568627
29.0,27.0,0.4470588235294118
28.0,28.0,0.3254901960784314
29.0,27.0,0.4470588235294118
29.0,28.0,0.42745098039215684
28.0,28.0,0.3254901960784314
29.0,27.0,0.4470588235294118
30.0,27.0,0.5372549019607843
30.0,28.0,0.5254901960784314
29.0,27.0,0.4470588235294118
30.0,28.0,0.5254901960784314
29.0,28.0,0.42745098039215684
30.0,27.0,0.5372549019607843
31.0,27.0,0.6235294117647059
30.0,28.0,0.5254901960784314
31.0,27.0,0.6235294117647059
31.0,28.0,0.611764705882353
30.0,28.0,0.5254901960784314
31.0,27.0,0.6235294117647059
32.0,27.0,0.6980392156862745
32.0,28.0,0.6862745098039216
31.0,27.0,0.6235294117647059
32.0,28.0,0.6862745098039216
31.0,28.0,0.611764705882353
1.0,28.0,0.43137254901960786
2.0,28.0,0.27058823529411763
1.0,29.0,0.9450980392156862
2.0,28.0,0.27058823529411763
2.0,29.0,0.8980392156862745
1.0,29.0,0.9450980392156862
2.0,28.0,0.27058823529411763
3.0,28.0,0.08627450980392157
3.0,29.0,0.6078431372549019
2.0,28.0,0.27058823529411763
3.0,29.0,0.6078431372549019
2.0,29.0,0.8980392156862745
3.0,28.0,0.08627450980392157
4.0,28.0,0.20392156862745098
3.0,29.0,0.6078431372549019
4.0,28.0,0.20392156862745098
4.0,29.0,0.15294117647058825
3.0,29.0,0.6078431372549019
4.0,28.0,0.20392156862745098
5.0,28.0,0.7058823529411765
5.0,29.0,0.20392156862745098
4.0,28.0,0.20392156862745098
5.0,29.0,0.20392156862745098
4.0,29.0,0.15294117647058825
5.0,28.0,0.7058823529411765
6.0,28.0,0.9058823529411765
5.0,29.0,0.20392156862745098
6.0,28.0,0.9058823529411765
6.0,29.0,0.807843137254902
5.0,29.0,0.20392156862745098
6.0,28.0,0.9058823529411765
7.0,28.0,0.4
7.0,29.0,0.788235294117647
6.0,28.0,0.9058823529411765
7.0,29.0,0.788235294117647
6.0,29.0,0.807843137254902
7.0,28.0,0.4
8.0,28.0,0.058823529411764705
7.0,29.0,0.788235294117647
8.0,28.0,0.058823529411764705
8.0,29.0,0.1607843137254902
7.0,29.0,0.788235294117647
8.0,28.0,0.058823529411764705
9.0,28.0,0.4745098039215686
9.0,29.0,0.20392156862745098
8.0,28.0,0.058823529411764705
9.0,29.0,0.20392156862745098
8.0,29.0,0.1607843137254902
9.0,28.0,0.4745098039215686
10.0,28.0,0.9411764705882353
9.0,29.0,0.20392156862745098
10.0,28.0,0.9411764705882353
10.0,29.0,0.8
9.0,29.0,0.20392156862745098
10.0,28.0,0.9411764705882353
11.0,28.0,0.7725490196078432
11.0,29.0,0.9098039215686274
10.0,28.0,0.9411764705882353
11.0,29.0,0.9098039215686274
10.0,29.0,0.8
11.0,28.0,0.7725490196078432
12.0,28.0,0.26666666666666666
11.0,29.0,0.9098039215686274
12.0,28.0,0.26666666666666666
12.0,29.0,0.44313725490196076
11.0,29.0,0.9098039215686274
12.0,28.0,0.26666666666666666
13.0,28.0,0.023529411764705882
13.0,29.0,0.050980392156862744
12.0,28.0,0.26666666666666666
13.0,29.0,0.050980392156862744
12.0,29.0,0.44313725490196076
13.0,28.0,0.023529411764705882
14.0,28.0,0.20784313725490197
13.0,29.0,0.050980392156862744
14.0,28.0,0.20784313725490197
14.0,29.0,0.11764705882352941
13.0,29.0,0.050980392156862744
14.0,28.0,0.20784313725490197
15.0,28.0,0.596078431372549
15.0,29.0,0.48627450980392156
14.0,28.0,0.20784313725490197
15.0,29.0,0.48627450980392156
14.0,29.0,0.11764705882352941
15.0,28.0,0.596078431372549
16.0,28.0,0.8980392156862745
15.0,29.0,0.48627450980392156
16.0,28.0,0.8980392156862745
16.0,29.0,0.8392156862745098
15.0,29.0,0.48627450980392156
16.0,28.0,0.8980392156862745
17.0,28.0,0.9882352941176471
17.0,29.0,0.9882352941176471
16.0,28.0,0.8980392156862745
17.0,29.0,0.9882352941176471
16.0,29.0,0.8392156862745098
17.0,28.0,0.9882352941176471
18.0,28.0,0.8784313725490196
17.0,29.0,0.9882352941176471
18.0,28.0,0.8784313725490196
18.0,29.0,0.9176470588235294
17.0,29.0,0.9882352941176471
18.0,28.0,0.8784313725490196
19.0,28.0,0.6588235294117647
19.0,29.0,0.7098039215686275
18.0,28.0,0.8784313725490196
19.0,29.0,0.7098039215686275
18.0,29.0,0.9176470588235294
19.0,28.0,0.6588235294117647
20.0,28.0,0.41568627450980394
19.0,29.0,0.7098039215686275
20.0,28.0,0.41568627450980394
20.0,29.0,0.4627450980392157
19.0,29.0,0.7098039215686275
20.0,28.0,0.41568627450980394
21.0,28.0,0.21176470588235294
21.0,29.0,0.24705882352941178
20.0,28.0,0.41568627450980394
21.0,29.0,0.24705882352941178
20.0,29.0,0.4627450980392157
21.0,28.0,0.21176470588235294
22.0,28.0,0.07450980392156863
21.0,29.0,0.24705882352941178
22.0,28.0,0.07450980392156863
22.0,29.0,0.09411764705882353
21.0,29.0,0.24705882352941178
22.0,28.0,0.07450980392156863
23.0,28.0,0.011764705882352941
23.0,29.0,0.01568627450980392
22.0,28.0,0.07450980392156863
23.0,29.0,0.01568627450980392
22.0,29.0,0.09411764705882353
23.0,28.0,0.011764705882352941
24.0,28.0,0.00784313725490196
23.0,29.0,0.01568627450980392
24.0,28.0,0.00784313725490196
24.0,29.0,0.00392156862745098
23.0,29.0,0.01568627450980392
24.0,28.0,0.00784313725490196
25.0,28.0,0.054901960784313725
25.0,29.0,0.043137254901960784
24.0,28.0,0.00784313725490196
25.0,29.0,0.043137254901960784
24.0,29.0,0.00392156862745098
25.0,28.0,0.054901960784313725
26.0,28.0,0.12941176470588237
25.0,29.0,0.043137254901960784
26.0,28.0,0.12941176470588237
26.0,29.0,0.11764705882352941
25.0,29.0,0.043137254901960784
26.0,28.0,0.12941176470588237
27.0,28.0,0.2235294117647059
27.0,29.0,0.21176470588235294
26.0,28.0,0.12941176470588237
27.0,29.0,0.21176470588235294
26.0,29.0,0.11764705882352941
27.0,28.0,0.2235294117647059
28.0,28.0,0.3254901960784314
27.0,29.0,0.21176470588235294
28.0,28.0,0.3254901960784314
28.0,29.0,0.3137254901960784
27.0,29.0,0.21176470588235294
28.0,28.0,0.3254901960784314
29.0,28.0,0.42745098039215684
29.0,29.0,0.41568627450980394
28.0,28.0,0.3254901960784314
29.0,29.0,0.41568627450980394
28.0,29.0,0.3137254901960784
29.0,28.0,0.42745098039215684
30.0,28.0,0.5254901960784314
29.0,29.0,0.41568627450980394
30.0,28.0,0.5254901960784314
30.0,29.0,0.5098039215686274
29.0,29.0,0.41568627450980394
30.0,28.0,0.5254901960784314
31.0,28.0,0.611764705882353
31.0,29.0,0.6
30.0,28.0,0.5254901960784314
31.0,29.0,0.6
30.0,29.0,0.5098039215686274
31.0,28.0,0.611764705882353
32.0,28.0,0.6862745098039216
31.0,29.0,0.6
32.0,28.0,0.6862745098039216
32.0,29.0,0.6784313725490196
31.0,29.0,0.6
1.0,29.0,0.9450980392156862
2.0,29.0,0.8980392156862745
2.0,30.0,0.7607843137254902
1.0,29.0,0.9450980392156862
2.0,30.0,0.7607843137254902
1.0,30.0,0.5490196078431373
2.0,29.0,0.8980392156862745
3.0,29.0,0.6078431372549019
2.0,30.0,0.7607843137254902
3.0,29.0,0.6078431372549019
3.0,30.0,0.9450980392156862
2.0,30.0,0.7607843137254902
3.0,29.0,0.6078431372549019
4.0,29.0,0.15294117647058825
4.0,30.0,0.6078431372549019
3.0,29.0,0.6078431372549019
4.0,30.0,0.6078431372549019
3.0,30.0,0.9450980392156862
4.0,29.0,0.15294117647058825
5.0,29.0,0.20392156862745098
4.0,30.0,0.6078431372549019
5.0,29.0,0.20392156862745098
5.0,30.0,0.08627450980392157
4.0,30.0,0.6078431372549019
5.0,29.0,0.20392156862745098
6.0,29.0,0.807843137254902
6.0,30.0,0.45098039215686275
5.0,29.0,0.20392156862745098
6.0,30.0,0.45098039215686275
5.0,30.0,0.08627450980392157
6.0,29.0,0.807843137254902
7.0,29.0,0.788235294117647
6.0,30.0,0.45098039215686275
7.0,29.0,0.788235294117647
7.0,30.0,0.9294117647058824
6.0,30.0,0.45098039215686275
7.0,29.0,0.788235294117647
8.0,29.0,0.1607843137254902
8.0,30.0,0.403921568627451
7.0,29.0,0.788235294117647
8.0,30.0,0.403921568627451
7.0,30.0,0.9294117647058824
8.0,29.0,0.1607843137254902
9.0,29.0,0.20392156862745098
8.0,30.0,0.403921568627451
9.0,29.0,0.20392156862745098
9.0,30.0,0.07450980392156863
8.0,30.0,0.403921568627451
9.0,29.0,0.20392156862745098
10.0,29.0,0.8
10.0,30.0,0.6196078431372549
9.0,29.0,0.20392156862745098
10.0,30.0,0.6196078431372549
9.0,30.0,0.07450980392156863
10.0,29.0,0.8
11.0,29.0,0.9098039215686274
10.0,30.0,0.6196078431372549
11.0,29.0,0.9098039215686274
11.0,30.0,0.9568627450980393
10.0,30.0,0.6196078431372549
11.0,29.0,0.9098039215686274
12.0,29.0,0.44313725490196076
12.0,30.0,0.5882352941176471
11.0,29.0,0.9098039215686274
12.0,30.0,0.5882352941176471
11.0,30.0,0.9568627450980393
12.0,29.0,0.44313725490196076
13.0,29.0,0.050980392156862744
12.0,30.0,0.5882352941176471
13.0,29.0,0.050980392156862744
13.0,30.0,0.10980392156862745
12.0,30.0,0.5882352941176471
13.0,29.0,0.050980392156862744
14.0,29.0,0.11764705882352941
14.0,30.0,0.06666666666666667
13.0,29.0,0.050980392156862744
14.0,30.0,0.06666666666666667
13.0,30.0,0.10980392156862745
14.0,29.0,0.11764705882352941
15.0,29.0,0.48627450980392156
14.0,30.0,0.06666666666666667
15.0,29.0,0.48627450980392156
15.0,30.0,0.4
14.0,30.0,0.06666666666666667
15.0,29.0,0.48627450980392156
16.0,29.0,0.8392156862745098
16.0,30.0,0.7803921568627451
15.0,29.0,0.48627450980392156
16.0,30.0,0.7803921568627451
15.0,30.0,0.4
16.0,29.0,0.8392156862745098
17.0,29.0,0.9882352941176471
16.0,30.0,0.7803921568627451
17.0,29.0,0.9882352941176471
17.0,30.0,0.9803921568627451
16.0,30.0,0.7803921568627451
17.0,29.0,0.9882352941176471
18.0,29.0,0.9176470588235294
18.0,30.0,0.9450980392156862
17.0,29.0,0.9882352941176471
18.0,30.0,0.9450980392156862
17.0,30.0,0.9803921568627451
18.0,29.0,0.9176470588235294
19.0,29.0,0.7098039215686275
18.0,30.0,0.9450980392156862
19.0,29.0,0.7098039215686275
19.0,30.0,0.7490196078431373
18.0,30.0,0.9450980392156862
19.0,29.0,0.7098039215686275
20.0,29.0,0.4627450980392157
20.0,30.0,0.5019607843137255
19.0,29.0,0.7098039215686275
20.0,30.0,0.5019607843137255
19.0,30.0,0.7490196078431373
20.0,29.0,0.4627450980392157
21.0,29.0,0.24705882352941178
20.0,30.0,0.5019607843137255
21.0,29.0,0.24705882352941178
21.0,30.0,0.27450980392156865
20.0,30.0,0.5019607843137255
21.0,29.0,0.24705882352941178
22.0,29.0,0.09411764705882353
22.0,30.0,0.10980392156862745
21.0,29.0,0.24705882352941178
22.0,30.0,0.10980392156862745
21.0,30.0,0.27450980392156865
22.0,29.0,0.09411764705882353
23.0,29.0,0.01568627450980392
22.0,30.0,0.10980392156862745
23.0,29.0,0.01568627450980392
23.0,30.0,0.023529411764705882
22.0,30.0,0.10980392156862745
23.0,29.0,0.01568627450980392
24.0,29.0,0.00392156862745098
24.0,30.0,0.00392156862745098
23.0,29.0,0.01568627450980392
24.0,30.0,0.00392156862745098
23.0,30.0,0.023529411764705882
24.0,29.0,0.00392156862745098
25.0,29.0,0.043137254901960784
24.0,30.0,0.00392156862745098
25.0,29.0,0.043137254901960784
25.0,30.0,0.03529411764705882
24.0,30.0,0.00392156862745098
25.0,29.0,0.043137254901960784
26.0,29.0,0.11764705882352941
26.0,30.0,0.10588235294117647
25.0,29.0,0.043137254901960784
26.0,30.0,0.10588235294117647
25.0,30.0,0.03529411764705882
26.0,29.0,0.11764705882352941
27.0,29.0,0.21176470588235294
26.0,30.0,0.10588235294117647
27.0,29.0,0.21176470588235294
27.0,30.0,0.2
26.0,30.0,0.10588235294117647
27.0,29.0,0.21176470588235294
28.0,29.0,0.3137254901960784
28.0,30.0,0.30196078431372547
27.0,29.0,0.21176470588235294
28.0,30.0,0.30196078431372547
27.0,30.0,0.2
28.0,29.0,0.3137254901960784
29.0,29.0,0.41568627450980394
28.0,30.0,0.30196078431372547
29.0,29.0,0.41568627450980394
29.0,30.0,0.403921568627451
28.0,30.0,0.30196078431372547
29.0,29.0,0.41568627450980394
30.0,29.0,0.5098039215686274
30.0,30.0,0.5019607843137255
29.0,29.0,0.41568627450980394
30.0,30.0,0.5019607843137255
29.0,30.0,0.403921568627451
30.0,29.0,0.5098039215686274
31.0,29.0,0.6
30.0,30.0,0.5019607843137255
31.0,29.0,0.6
31.0,30.0,0.592156862745098
30.0,30.0,0.5019607843137255
31.0,29.0,0.6
32.0,29.0,0.6784313725490196
32.0,30.0,0.6705882352941176
31.0,29.0,0.6
32.0,30.0,0.6705882352941176
31.0,30.0,0.592156862745098
1.0,30.0,0.5490196078431373
2.0,30.0,0.7607843137254902
1.0,31.0,0.10196078431372549
2.0,30.0,0.7607843137254902
2.0,31.0,0.3058823529411765
1.0,31.0,0.10196078431372549
2.0,30.0,0.7607843137254902
3.0,30.0,0.9450980392156862
3.0,31.0,0.7607843137254902
2.0,30.0,0.7607843137254902
3.0,31.0,0.7607843137254902
2.0,31.0,0.3058823529411765
3.0,30.0,0.9450980392156862
4.0,30.0,0.6078431372549019
3.0,31.0,0.7607843137254902
4.0,30.0,0.6078431372549019
4.0,31.0,0.8980392156862745
3.0,31.0,0.7607843137254902
4.0,30.0,0.6078431372549019
5.0,30.0,0.08627450980392157
5.0,31.0,0.27058823529411763
4.0,30.0,0.6078431372549019
5.0,31.0,0.27058823529411763
4.0,31.0,0.8980392156862745
5.0,30.0,0.08627450980392157
6.0,30.0,0.45098039215686275
5.0,31.0,0.27058823529411763
6.0,30.0,0.45098039215686275
6.0,31.0,0.20392156862745098
5.0,31.0,0.27058823529411763
6.0,30.0,0.45098039215686275
7.0,30.0,0.9294117647058824
7.0,31.0,0.8784313725490196
6.0,30.0,0.45098039215686275
7.0,31.0,0.8784313725490196
6.0,31.0,0.20392156862745098
7.0,30.0,0.9294117647058824
8.0,30.0,0.403921568627451
7.0,31.0,0.8784313725490196
8.0,30.0,0.403921568627451
8.0,31.0,0.6039215686274509
7.0,31.0,0.8784313725490196
8.0,30.0,0.403921568627451
9.0,30.0,0.07450980392156863
9.0,31.0,0.058823529411764705
8.0,30.0,0.403921568627451
9.0,31.0,0.058823529411764705
8.0,31.0,0.6039215686274509
9.0,30.0,0.07450980392156863
10.0,30.0,0.6196078431372549
9.0,31.0,0.058823529411764705
10.0,30.0,0.6196078431372549
10.0,31.0,0.4745098039215686
9.0,31.0,0.058823529411764705
10.0,30.0,0.6196078431372549
11.0,30.0,0.9568627450980393
11.0,31.0,0.9529411764705882
10.0,30.0,0.6196078431372549
11.0,31.0,0.9529411764705882
10.0,31.0,0.4745098039215686
11.0,30.0,0.9568627450980393
12.0,30.0,0.5882352941176471
11.0,31.0,0.9529411764705882
12.0,30.0,0.5882352941176471
12.0,31.0,0.6823529411764706
11.0,31.0,0.9529411764705882
12.0,30.0,0.5882352941176471
13.0,30.0,0.10980392156862745
13.0,31.0,0.16470588235294117
12.0,30.0,0.5882352941176471
13.0,31.0,0.16470588235294117
12.0,31.0,0.6823529411764706
13.0,30.0,0.10980392156862745
14.0,30.0,0.06666666666666667
13.0,31.0,0.16470588235294117
14.0,30.0,0.06666666666666667
14.0,31.0,0.0392156862745098
13.0,31.0,0.16470588235294117
14.0,30.0,0.06666666666666667
15.0,30.0,0.4
15.0,31.0,0.3411764705882353
14.0,30.0,0.06666666666666667
15.0,31.0,0.3411764705882353
14.0,31.0,0.0392156862745098
15.0,30.0,0.4
16.0,30.0,0.7803921568627451
15.0,31.0,0.3411764705882353
16.0,30.0,0.7803921568627451
16.0,31.0,0.7411764705882353
15.0,31.0,0.3411764705882353
16.0,30.0,0.7803921568627451
17.0,30.0,0.9803921568627451
17.0,31.0,0.9686274509803922
16.0,30.0,0.7803921568627451
17.0,31.0,0.9686274509803922
16.0,31.0,0.7411764705882353
17.0,30.0,0.9803921568627451
18.0,30.0,0.9450980392156862
17.0,31.0,0.9686274509803922
18.0,30.0,0.9450980392156862
18.0,31.0,0.9568627450980393
17.0,31.0,0.9686274509803922
18.0,30.0,0.9450980392156862
19.0,30.0,0.7490196078431373
19.0,31.0,0.7764705882352941
18.0,30.0,0.9450980392156862
19.0,31.0,0.7764705882352941
18.0,31.0,0.9568627450980393
19.0,30.0,0.7490196078431373
20.0,30.0,0.5019607843137255
19.0,31.0,0.7764705882352941
20.0,30.0,0.5019607843137255
20.0,31.0,0.5254901960784314
19.0,31.0,0.7764705882352941
20.0,30.0,0.5019607843137255
21.0,30.0,0.27450980392156865
21.0,31.0,0.29411764705882354
20.0,30.0,0.5019607843137255
21.0,31.0,0.29411764705882354
20.0,31.0,0.5254901960784314
21.0,30.0,0.27450980392156865
22.0,30.0,0.10980392156862745
21.0,31.0,0.29411764705882354
22.0,30.0,0.10980392156862745
22.0,31.0,0.12156862745098039
21.0,31.0,0.29411764705882354
22.0,30.0,0.10980392156862745
23.0,30.0,0.023529411764705882
23.0,31.0,0.027450980392156862
22.0,30.0,0.10980392156862745
23.0,31.0,0.027450980392156862
22.0,31.0,0.12156862745098039
23.0,30.0,0.023529411764705882
24.0,30.0,0.00392156862745098
23.0,31.0,0.027450980392156862
24.0,30.0,0.00392156862745098
24.0,31.0,0.00392156862745098
23.0,31.0,0.027450980392156862
24.0,30.0,0.00392156862745098
25.0,30.0,0.03529411764705882
25.0,31.0,0.03137254901960784
24.0,30.0,0.00392156862745098
25.0,31.0,0.03137254901960784
24.0,31.0,0.00392156862745098
25.0,30.0,0.03529411764705882
26.0,30.0,0.10588235294117647
25.0,31.0,0.03137254901960784
26.0,30.0,0.10588235294117647
26.0,31.0,0.10196078431372549
25.0,31.0,0.03137254901960784
26.0,30.0,0.10588235294117647
27.0,30.0,0.2
27.0,31.0,0.19215686274509805
26.0,30.0,0.10588235294117647
27.0,31.0,0.19215686274509805
26.0,31.0,0.10196078431372549
27.0,30.0,0.2
28.0,30.0,0.30196078431372547
27.0,31.0,0.19215686274509805
28.0,30.0,0.30196078431372547
28.0,31.0,0.29411764705882354
27.0,31.0,0.19215686274509805
28.0,30.0,0.30196078431372547
29.0,30.0,0.403921568627451
29.0,31.0,0.396078431372549
28.0,30.0,0.30196078431372547
29.0,31.0,0.396078431372549
28.0,31.0,0.29411764705882354
29.0,30.0,0.403921568627451
30.0,30.0,0.5019607843137255
29.0,31.0,0.396078431372549
30.0,30.0,0.5019607843137255
30.0,31.0,0.49411764705882355
29.0,31.0,0.396078431372549
30.0,30.0,0.5019607843137255
31.0,30.0,0.592156862745098
31.0,31.0,0.5843137254901961
30.0,30.0,0.5019607843137255
31.0,31.0,0.5843137254901961
30.0,31.0,0.49411764705882355
31.0,30.0,0.592156862745098
32.0,30.0,0.6705882352941176
31.0,31.0,0.5843137254901961
32.0,30.0,0.6705882352941176
32.0,31.0,0.6666666666666666
31.0,31.0,0.5843137254901961
1.0,31.0,0.10196078431372549
2.0,31.0,0.3058823529411765
2.0,32.0,0.10196078431372549
1.0,31.0,0.10196078431372549
2.0,32.0,0.10196078431372549
1.0,32.0,0.00392156862745098
2.0,31.0,0.3058823529411765
3.0,31.0,0.7607843137254902
2.0,32.0,0.10196078431372549
3.0,31.0,0.7607843137254902
3.0,32.0,0.5490196078431373
2.0,32.0,0.10196078431372549
3.0,31.0,0.7607843137254902
4.0,31.0,0.8980392156862745
4.0,32.0,0.9450980392156862
3.0,31.0,0.7607843137254902
4.0,32.0,0.9450980392156862
3.0,32.0,0.5490196078431373
4.0,31.0,0.8980392156862745
5.0,31.0,0.27058823529411763
4.0,32.0,0.9450980392156862
5.0,31.0,0.27058823529411763
5.0,32.0,0.43137254901960786
4.0,32.0,0.9450980392156862
5.0,31.0,0.27058823529411763
6.0,31.0,0.20392156862745098
6.0,32.0,0.11764705882352941
5.0,31.0,0.27058823529411763
6.0,32.0,0.11764705882352941
5.0,32.0,0.43137254901960786
6.0,31.0,0.20392156862745098
7.0,31.0,0.8784313725490196
6.0,32.0,0.11764705882352941
7.0,31.0,0.8784313725490196
7.0,32.0,0.807843137254902
6.0,32.0,0.11764705882352941
7.0,31.0,0.8784313725490196
8.0,31.0,0.6039215686274509
8.0,32.0,0.6980392156862745
7.0,31.0,0.8784313725490196
8.0,32.0,0.6980392156862745
7.0,32.0,0.807843137254902
8.0,31.0,0.6039215686274509
9.0,31.0,0.058823529411764705
8.0,32.0,0.6980392156862745
9.0,31.0,0.058823529411764705
9.0,32.0,0.07450980392156863
8.0,32.0,0.6980392156862745
9.0,31.0,0.058823529411764705
10.0,31.0,0.4745098039215686
10.0,32.0,0.403921568627451
9.0,31.0,0.058823529411764705
10.0,32.0,0.403921568627451
9.0,32.0,0.07450980392156863
10.0,31.0,0.4745098039215686
11.0,31.0,0.9529411764705882
10.0,32.0,0.403921568627451
11.0,31.0,0.9529411764705882
11.0,32.0,0.9411764705882353
10.0,32.0,0.403921568627451
11.0,31.0,0.9529411764705882
12.0,31.0,0.6823529411764706
12.0,32.0,0.7294117647058823
11.0,31.0,0.9529411764705882
12.0,32.0,0.7294117647058823
11.0,32.0,0.9411764705882353
12.0,31.0,0.6823529411764706
13.0,31.0,0.16470588235294117
12.0,32.0,0.7294117647058823
13.0,31.0,0.16470588235294117
13.0,32.0,0.19607843137254902
12.0,32.0,0.7294117647058823
13.0,31.0,0.16470588235294117
14.0,31.0,0.0392156862745098
14.0,32.0,0.03137254901960784
13.0,31.0,0.16470588235294117
14.0,32.0,0.03137254901960784
13.0,32.0,0.19607843137254902
14.0,31.0,0.0392156862745098
15.0,31.0,0.3411764705882353
14.0,32.0,0.03137254901960784
15.0,31.0,0.3411764705882353
15.0,32.0,0.3137254901960784
14.0,32.0,0.03137254901960784
15.0,31.0,0.3411764705882353
16.0,31.0,0.7411764705882353
16.0,32.0,0.7176470588235294
15.0,31.0,0.3411764705882353
16.0,32.0,0.7176470588235294
15.0,32.0,0.3137254901960784
16.0,31.0,0.7411764705882353
17.0,31.0,0.9686274509803922
16.0,32.0,0.7176470588235294
17.0,31.0,0.9686274509803922
17.0,32.0,0.9607843137254902
16.0,32.0,0.7176470588235294
17.0,31.0,0.9686274509803922
18.0,31.0,0.9568627450980393
18.0,32.0,0.9647058823529412
17.0,31.0,0.9686274509803922
18.0,32.0,0.9647058823529412
17.0,32.0,0.9607843137254902
18.0,31.0,0.9568627450980393
19.0,31.0,0.7764705882352941
18.0,32.0,0.9647058823529412
19.0,31.0,0.7764705882352941
19.0,32.0,0.788235294117647
18.0,32.0,0.9647058823529412
19.0,31.0,0.7764705882352941
20.0,31.0,0.5254901960784314
20.0,32.0,0.5411764705882353
19.0,31.0,0.7764705882352941
20.0,32.0,0.5411764705882353
19.0,32.0,0.788235294117647
20.0,31.0,0.5254901960784314
21.0,31.0,0.29411764705882354
20.0,32.0,0.5411764705882353
21.0,31.0,0.29411764705882354
21.0,32.0,0.30196078431372547
20.0,32.0,0.5411764705882353
21.0,31.0,0.29411764705882354
22.0,31.0,0.12156862745098039
22.0,32.0,0.12941176470588237
21.0,31.0,0.29411764705882354
22.0,32.0,0.12941176470588237
21.0,32.0,0.30196078431372547
22.0,31.0,0.12156862745098039
23.0,31.0,0.027450980392156862
22.0,32.0,0.12941176470588237
23.0,31.0,0.027450980392156862
23.0,32.0,0.03137254901960784
22.0,32.0,0.12941176470588237
23.0,31.0,0.027450980392156862
24.0,31.0,0.00392156862745098
24.0,32.0,0.00392156862745098
23.0,31.0,0.027450980392156862
24.0,32.0,0.00392156862745098
23.0,32.0,0.03137254901960784
24.0,31.0,0.00392156862745098
25.0,31.0,0.03137254901960784
24.0,32.0,0.00392156862745098
25.0,31.0,0.03137254901960784
25.0,32.0,0.03137254901960784
24.0,32.0,0.00392156862745098
25.0,31.0,0.03137254901960784
26.0,31.0,0.10196078431372549
26.0,32.0,0.09803921568627451
25.0,31.0,0.03137254901960784
26.0,32.0,0.09803921568627451
25.0,32.0,0.03137254901960784
26.0,31.0,0.10196078431372549
27.0,31.0,0.19215686274509805
26.0,32.0,0.09803921568627451
27.0,31.0,0.19215686274509805
27.0,32.0,0.18823529411764706
26.0,32.0,0.09803921568627451
27.0,31.0,0.19215686274509805
28.0,31.0,0.29411764705882354
28.0,32.0,0.2901960784313726
27.0,31.0,0.19215686274509805
28.0,32.0,0.2901960784313726
27.0,32.0,0.18823529411764706
28.0,31.0,0.29411764705882354
29.0,31.0,0.396078431372549
28.0,32.0,0.2901960784313726
29.0,31.0,0.396078431372549
29.0,32.0,0.39215686274509803
28.0,32.0,0.2901960784313726
29.0,31.0,0.396078431372549
30.0,31.0,0.49411764705882355
30.0,32.0,0.49019607843137253
29.0,31.0,0.396078431372549
30.0,32.0,0.49019607843137253
29.0,32.0,0.39215686274509803
30.0,31.0,0.49411764705882355
31.0,31.0,0.5843137254901961
30.0,32.0,0.49019607843137253
31.0,31.0,0.5843137254901961
31.0,32.0,0.5843137254901961
30.0,32.0,0.49019607843137253
31.0,31.0,0.5843137254901961
32.0,31.0,0.6666666666666666
32.0,32.0,0.6627450980392157
31.0,31.0,0.5843137254901961
32.0,32.0,0.6627450980392157
31.0,32.0,0.5843137254901961


==> image-mesh-interpolation32_qi_lagrange.csv <==
x,y,f_xy
1.0,1.0,0.7210784313725489
2.0,1.0,0.7073529411764705
2.0,2.0,0.5861519607843136
1.0,1.0,0.7210784313725489
2.0,2.0,0.5861519607843136
1.0,2.0,0.5877450980392156
2.0,1.0,0.7073529411764705
3.0,1.0,0.729166666666667
2.0,2.0,0.5861519607843136
3.0,1.0,0.729166666666667
3.0,2.0,0.5949754901960784
2.0,2.0,0.5861519607843136
3.0,1.0,0.729166666666667
4.0,1.0,0.7174019607843136
4.0,2.0,0.6029411764705882
3.0,1.0,0.729166666666667
4.0,2.0,0.6029411764705882
3.0,2.0,0.5949754901960784
4.0,1.0,0.7174019607843136
5.0,1.0,0.7419117647058822
4.0,2.0,0.6029411764705882
5.0,1.0,0.7419117647058822
5.0,2.0,0.6147058823529412
4.0,2.0,0.6029411764705882
5.0,1.0,0.7419117647058822
6.0,1.0,0.7343137254901959
6.0,2.0,0.625857843137255
5.0,1.0,0.7419117647058822
6.0,2.0,0.625857843137255
5.0,2.0,0.6147058823529412
6.0,1.0,0.7343137254901959
7.0,1.0,0.7686274509803921
6.0,2.0,0.625857843137255
7.0,1.0,0.7686274509803921
7.0,2.0,0.6405637254901958
6.0,2.0,0.625857843137255
7.0,1.0,0.7686274509803921
8.0,1.0,0.7575980392156864
8.0,2.0,0.6631127450980393
7.0,1.0,0.7686274509803921
8.0,2.0,0.6631127450980393
7.0,2.0,0.6405637254901958
8.0,1.0,0.7575980392156864
9.0,1.0,0.7958333333333333
8.0,2.0,0.6631127450980393
9.0,1.0,0.7958333333333333
9.0,2.0,0.6741421568627449
8.0,2.0,0.6631127450980393
9.0,1.0,0.7958333333333333
10.0,1.0,0.7916666666666665
10.0,2.0,0.7014705882352942
9.0,1.0,0.7958333333333333
10.0,2.0,0.7014705882352942
9.0,2.0,0.6741421568627449
10.0,1.0,0.7916666666666665
11.0,1.0,0.8264705882352938
10.0,2.0,0.7014705882352942
11.0,1.0,0.8264705882352938
11.0,2.0,0.7181372549019608
10.0,2.0,0.7014705882352942
11.0,1.0,0.8264705882352938
12.0,1.0,0.8227941176470586
12.0,2.0,0.7443627450980396
11.0,1.0,0.8264705882352938
12.0,2.0,0.7443627450980396
11.0,2.0,0.7181372549019608
12.0,1.0,0.8227941176470586
13.0,1.0,0.853921568627451
12.0,2.0,0.7443627450980396
13.0,1.0,0.853921568627451
13.0,2.0,0.7676470588235293
12.0,2.0,0.7443627450980396
13.0,1.0,0.853921568627451
14.0,1.0,0.8588235294117648
14.0,2.0,0.7926470588235294
13.0,1.0,0.853921568627451
14.0,2.0,0.7926470588235294
13.0,2.0,0.7676470588235293
14.0,1.0,0.8588235294117648
15.0,1.0,0.8887254901960784
14.0,2.0,0.7926470588235294
15.0,1.0,0.8887254901960784
15.0,2.0,0.8155637254901962
14.0,2.0,0.7926470588235294
15.0,1.0,0.8887254901960784
16.0,1.0,0.8892156862745096
16.0,2.0,0.8334558823529412
15.0,1.0,0.8887254901960784
16.0,2.0,0.8334558823529412
15.0,2.0,0.8155637254901962
16.0,1.0,0.8892156862745096
17.0,1.0,0.9181372549019605
16.0,2.0,0.8334558823529412
17.0,1.0,0.9181372549019605
17.0,2.0,0.8578431372549019
16.0,2.0,0.8334558823529412
17.0,1.0,0.9181372549019605
18.0,1.0,0.9215686274509799
18.0,2.0,0.8774509803921564
17.0,1.0,0.9181372549019605
18.0,2.0,0.8774509803921564
17.0,2.0,0.8578431372549019
18.0,1.0,0.9215686274509799
19.0,1.0,0.943382352941176
18.0,2.0,0.8774509803921564
19.0,1.0,0.943382352941176
19.0,2.0,0.8968137254901961
18.0,2.0,0.8774509803921564
19.0,1.0,0.943382352941176
20.0,1.0,0.951470588235294
20.0,2.0,0.9107843137254895
19.0,1.0,0.943382352941176
20.0,2.0,0.9107843137254895
19.0,2.0,0.8968137254901961
20.0,1.0,0.951470588235294
21.0,1.0,0.966176470588235
20.0,2.0,0.9107843137254895
21.0,1.0,0.966176470588235
21.0,2.0,0.932843137254902
20.0,2.0,0.9107843137254895
21.0,1.0,0.966176470588235
22.0,1.0,0.9710784313725487
22.0,2.0,0.9421568627450976
21.0,1.0,0.966176470588235
22.0,2.0,0.9421568627450976
21.0,2.0,0.932843137254902
22.0,1.0,0.9710784313725487
23.0,1.0,0.9799019607843134
22.0,2.0,0.9421568627450976
23.0,1.0,0.9799019607843134
23.0,2.0,0.9602941176470587
22.0,2.0,0.9421568627450976
23.0,1.0,0.9799019607843134
24.0,1.0,0.9821078431372545
24.0,2.0,0.9650735294117643
23.0,1.0,0.9799019607843134
24.0,2.0,0.9650735294117643
23.0,2.0,0.9602941176470587
24.0,1.0,0.9821078431372545
25.0,1.0,0.9914215686274506
24.0,2.0,0.9650735294117643
25.0,1.0,0.9914215686274506
25.0,2.0,0.9783088235294115
24.0,2.0,0.9650735294117643
25.0,1.0,0.9914215686274506
26.0,1.0,0.9970588235294118
26.0,2.0,0.9860294117647055
25.0,1.0,0.9914215686274506
26.0,2.0,0.9860294117647055
25.0,2.0,0.9783088235294115
26.0,1.0,0.9970588235294118
27.0,1.0,1.0009803921568627
26.0,2.0,0.9860294117647055
27.0,1.0,1.0009803921568627
27.0,2.0,0.9868872549019607
26.0,2.0,0.9860294117647055
27.0,1.0,1.0009803921568627
28.0,1.0,0.9958333333333333
28.0,2.0,0.99828431372549
27.0,1.0,1.0009803921568627
28.0,2.0,0.99828431372549
27.0,2.0,0.9868872549019607
28.0,1.0,0.9958333333333333
29.0,1.0,1.0019607843137255
28.0,2.0,0.99828431372549
29.0,1.0,1.0019607843137255
29.0,2.0,0.9947303921568627
28.0,2.0,0.99828431372549
29.0,1.0,1.0019607843137255
30.0,1.0,1.0002450980392157
30.0,2.0,1.0011029411764707
29.0,1.0,1.0019607843137255
30.0,2.0,1.0011029411764707
29.0,2.0,0.9947303921568627
30.0,1.0,1.0002450980392157
31.0,1.0,1.0002450980392155
30.0,2.0,1.0011029411764707
31.0,1.0,1.0002450980392155
31.0,2.0,1.0002450980392157
30.0,2.0,1.0011029411764707
31.0,1.0,1.0002450980392155
32.0,1.0,0.9926470588235294
32.0,2.0,1.0002450980392157
31.0,1.0,1.0002450980392155
32.0,2.0,1.0002450980392157
31.0,2.0,1.0002450980392157
1.0,2.0,0.5877450980392156
2.0,2.0,0.5861519607843136
1.0,3.0,0.48995098039215673
2.0,2.0,0.5861519607843136
2.0,3.0,0.4949754901960785
1.0,3.0,0.48995098039215673
2.0,2.0,0.5861519607843136
3.0,2.0,0.5949754901960784
3.0,3.0,0.5042892156862744
2.0,2.0,0.5861519607843136
3.0,3.0,0.5042892156862744
2.0,3.0,0.4949754901960785
3.0,2.0,0.5949754901960784
4.0,2.0,0.6029411764705882
3.0,3.0,0.5042892156862744
4.0,2.0,0.6029411764705882
4.0,3.0,0.5091911764705882
3.0,3.0,0.5042892156862744
4.0,2.0,0.6029411764705882
5.0,2.0,0.6147058823529412
5.0,3.0,0.5289215686274508
4.0,2.0,0.6029411764705882
5.0,3.0,0.5289215686274508
4.0,3.0,0.5091911764705882
5.0,2.0,0.6147058823529412
6.0,2.0,0.625857843137255
5.0,3.0,0.5289215686274508
6.0,2.0,0.625857843137255
6.0,3.0,0.536642156862745
5.0,3.0,0.5289215686274508
6.0,2.0,0.625857843137255
7.0,2.0,0.6405637254901958
7.0,3.0,0.5585784313725489
6.0,2.0,0.625857843137255
7.0,3.0,0.5585784313725489
6.0,3.0,0.536642156862745
7.0,2.0,0.6405637254901958
8.0,2.0,0.6631127450980393
7.0,3.0,0.5585784313725489
8.0,2.0,0.6631127450980393
8.0,3.0,0.5768382352941176
7.0,3.0,0.5585784313725489
8.0,2.0,0.6631127450980393
9.0,2.0,0.6741421568627449
9.0,3.0,0.6025735294117648
8.0,2.0,0.6631127450980393
9.0,3.0,0.6025735294117648
8.0,3.0,0.5768382352941176
9.0,2.0,0.6741421568627449
10.0,2.0,0.7014705882352942
9.0,3.0,0.6025735294117648
10.0,2.0,0.7014705882352942
10.0,3.0,0.6247549019607841
9.0,3.0,0.6025735294117648
10.0,2.0,0.7014705882352942
11.0,2.0,0.7181372549019608
11.0,3.0,0.6550245098039218
10.0,2.0,0.7014705882352942
11.0,3.0,0.6550245098039218
10.0,3.0,0.6247549019607841
11.0,2.0,0.7181372549019608
12.0,2.0,0.7443627450980396
11.0,3.0,0.6550245098039218
12.0,2.0,0.7443627450980396
12.0,3.0,0.6747549019607844
11.0,3.0,0.6550245098039218
12.0,2.0,0.7443627450980396
13.0,2.0,0.7676470588235293
13.0,3.0,0.7034313725490198
12.0,2.0,0.7443627450980396
13.0,3.0,0.7034313725490198
12.0,3.0,0.6747549019607844
13.0,2.0,0.7676470588235293
14.0,2.0,0.7926470588235294
13.0,3.0,0.7034313725490198
14.0,2.0,0.7926470588235294
14.0,3.0,0.730392156862745
13.0,3.0,0.7034313725490198
14.0,2.0,0.7926470588235294
15.0,2.0,0.8155637254901962
15.0,3.0,0.7589460784313725
14.0,2.0,0.7926470588235294
15.0,3.0,0.7589460784313725
14.0,3.0,0.730392156862745
15.0,2.0,0.8155637254901962
16.0,2.0,0.8334558823529412
15.0,3.0,0.7589460784313725
16.0,2.0,0.8334558823529412
16.0,3.0,0.7861519607843136
15.0,3.0,0.7589460784313725
16.0,2.0,0.8334558823529412
17.0,2.0,0.8578431372549019
17.0,3.0,0.815563725490196
16.0,2.0,0.8334558823529412
17.0,3.0,0.815563725490196
16.0,3.0,0.7861519607843136
17.0,2.0,0.8578431372549019
18.0,2.0,0.8774509803921564
17.0,3.0,0.815563725490196
18.0,2.0,0.8774509803921564
18.0,3.0,0.8363970588235295
17.0,3.0,0.815563725490196
18.0,2.0,0.8774509803921564
19.0,2.0,0.8968137254901961
19.0,3.0,0.8609068627450978
18.0,2.0,0.8774509803921564
19.0,3.0,0.8609068627450978
18.0,3.0,0.8363970588235295
19.0,2.0,0.8968137254901961
20.0,2.0,0.9107843137254895
19.0,3.0,0.8609068627450978
20.0,2.0,0.9107843137254895
20.0,3.0,0.885049019607843
19.0,3.0,0.8609068627450978
20.0,2.0,0.9107843137254895
21.0,2.0,0.932843137254902
21.0,3.0,0.9046568627450975
20.0,2.0,0.9107843137254895
21.0,3.0,0.9046568627450975
20.0,3.0,0.885049019607843
21.0,2.0,0.932843137254902
22.0,2.0,0.9421568627450976
21.0,3.0,0.9046568627450975
22.0,2.0,0.9421568627450976
22.0,3.0,0.9242647058823528
21.0,3.0,0.9046568627450975
22.0,2.0,0.9421568627450976
23.0,2.0,0.9602941176470587
23.0,3.0,0.9399509803921565
22.0,2.0,0.9421568627450976
23.0,3.0,0.9399509803921565
22.0,3.0,0.9242647058823528
23.0,2.0,0.9602941176470587
24.0,2.0,0.9650735294117643
23.0,3.0,0.9399509803921565
24.0,2.0,0.9650735294117643
24.0,3.0,0.9556372549019607
23.0,3.0,0.9399509803921565
24.0,2.0,0.9650735294117643
25.0,2.0,0.9783088235294115
25.0,3.0,0.9676470588235289
24.0,2.0,0.9650735294117643
25.0,3.0,0.9676470588235289
24.0,3.0,0.9556372549019607
25.0,2.0,0.9783088235294115
26.0,2.0,0.9860294117647055
25.0,3.0,0.9676470588235289
26.0,2.0,0.9860294117647055
26.0,3.0,0.9719362745098037
25.0,3.0,0.9676470588235289
26.0,2.0,0.9860294117647055
27.0,2.0,0.9868872549019607
27.0,3.0,0.9877450980392153
26.0,2.0,0.9860294117647055
27.0,3.0,0.9877450980392153
26.0,3.0,0.9719362745098037
27.0,2.0,0.9868872549019607
28.0,2.0,0.99828431372549
27.0,3.0,0.9877450980392153
28.0,2.0,0.99828431372549
28.0,3.0,0.9877450980392157
27.0,3.0,0.9877450980392153
28.0,2.0,0.99828431372549
29.0,2.0,0.9947303921568627
29.0,3.0,0.9988970588235295
28.0,2.0,0.99828431372549
29.0,3.0,0.9988970588235295
28.0,3.0,0.9877450980392157
29.0,2.0,0.9947303921568627
30.0,2.0,1.0011029411764707
29.0,3.0,0.9988970588235295
30.0,2.0,1.0011029411764707
30.0,3.0,0.9947303921568627
29.0,3.0,0.9988970588235295
30.0,2.0,1.0011029411764707
31.0,2.0,1.0002450980392157
31.0,3.0,1.0011029411764707
30.0,2.0,1.0011029411764707
31.0,3.0,1.0011029411764707
30.0,3.0,0.9947303921568627
31.0,2.0,1.0002450980392157
32.0,2.0,1.0002450980392157
31.0,3.0,1.0011029411764707
32.0,2.0,1.0002450980392157
32.0,3.0,1.0002450980392157
31.0,3.0,1.0011029411764707
1.0,3.0,0.48995098039215673
2.0,3.0,0.4949754901960785
2.0,4.0,0.3960784313725489
1.0,3.0,0.48995098039215673
2.0,4.0,0.3960784313725489
1.0,4.0,0.3911764705882353
2.0,3.0,0.4949754901960785
3.0,3.0,0.5042892156862744
2.0,4.0,0.3960784313725489
3.0,3.0,0.5042892156862744
3.0,4.0,0.40404411764705883
2.0,4.0,0.3960784313725489
3.0,3.0,0.5042892156862744
4.0,3.0,0.5091911764705882
4.0,4.0,0.4174019607843138
3.0,3.0,0.5042892156862744
4.0,4.0,0.4174019607843138
3.0,4.0,0.40404411764705883
4.0,3.0,0.5091911764705882
5.0,3.0,0.5289215686274508
4.0,4.0,0.4174019607843138
5.0,3.0,0.5289215686274508
5.0,4.0,0.42683823529411746
4.0,4.0,0.4174019607843138
5.0,3.0,0.5289215686274508
6.0,3.0,0.536642156862745
6.0,4.0,0.44963235294117654
5.0,3.0,0.5289215686274508
6.0,4.0,0.44963235294117654
5.0,4.0,0.42683823529411746
6.0,3.0,0.536642156862745
7.0,3.0,0.5585784313725489
6.0,4.0,0.44963235294117654
7.0,3.0,0.5585784313725489
7.0,4.0,0.46789215686274505
6.0,4.0,0.44963235294117654
7.0,3.0,0.5585784313725489
8.0,3.0,0.5768382352941176
8.0,4.0,0.49338235294117605
7.0,3.0,0.5585784313725489
8.0,4.0,0.49338235294117605
7.0,4.0,0.46789215686274505
8.0,3.0,0.5768382352941176
9.0,3.0,0.6025735294117648
8.0,4.0,0.49338235294117605
9.0,3.0,0.6025735294117648
9.0,4.0,0.514828431372549
8.0,4.0,0.49338235294117605
9.0,3.0,0.6025735294117648
10.0,3.0,0.6247549019607841
10.0,4.0,0.5426470588235293
9.0,3.0,0.6025735294117648
10.0,4.0,0.5426470588235293
9.0,4.0,0.514828431372549
10.0,3.0,0.6247549019607841
11.0,3.0,0.6550245098039218
10.0,4.0,0.5426470588235293
11.0,3.0,0.6550245098039218
11.0,4.0,0.5746323529411765
10.0,4.0,0.5426470588235293
11.0,3.0,0.6550245098039218
12.0,3.0,0.6747549019607844
12.0,4.0,0.607720588235294
11.0,3.0,0.6550245098039218
12.0,4.0,0.607720588235294
11.0,4.0,0.5746323529411765
12.0,3.0,0.6747549019607844
13.0,3.0,0.7034313725490198
12.0,4.0,0.607720588235294
13.0,3.0,0.7034313725490198
13.0,4.0,0.638112745098039
12.0,4.0,0.607720588235294
13.0,3.0,0.7034313725490198
14.0,3.0,0.730392156862745
14.0,4.0,0.6702205882352943
13.0,3.0,0.7034313725490198
14.0,4.0,0.6702205882352943
13.0,4.0,0.638112745098039
14.0,3.0,0.730392156862745
15.0,3.0,0.7589460784313725
14.0,4.0,0.6702205882352943
15.0,3.0,0.7589460784313725
15.0,4.0,0.699877450980392
14.0,4.0,0.6702205882352943
15.0,3.0,0.7589460784313725
16.0,3.0,0.7861519607843136
16.0,4.0,0.7314950980392156
15.0,3.0,0.7589460784313725
16.0,4.0,0.7314950980392156
15.0,4.0,0.699877450980392
16.0,3.0,0.7861519607843136
17.0,3.0,0.815563725490196
16.0,4.0,0.7314950980392156
17.0,3.0,0.815563725490196
17.0,4.0,0.7618872549019607
16.0,4.0,0.7314950980392156
17.0,3.0,0.815563725490196
18.0,3.0,0.8363970588235295
18.0,4.0,0.7953431372549016
17.0,3.0,0.815563725490196
18.0,4.0,0.7953431372549016
17.0,4.0,0.7618872549019607
18.0,3.0,0.8363970588235295
19.0,3.0,0.8609068627450978
18.0,4.0,0.7953431372549016
19.0,3.0,0.8609068627450978
19.0,4.0,0.8207107843137255
18.0,4.0,0.7953431372549016
19.0,3.0,0.8609068627450978
20.0,3.0,0.885049019607843
20.0,4.0,0.8499999999999999
19.0,3.0,0.8609068627450978
20.0,4.0,0.8499999999999999
19.0,4.0,0.8207107843137255
20.0,3.0,0.885049019607843
21.0,3.0,0.9046568627450975
20.0,4.0,0.8499999999999999
21.0,3.0,0.9046568627450975
21.0,4.0,0.8715686274509803
20.0,4.0,0.8499999999999999
21.0,3.0,0.9046568627450975
22.0,3.0,0.9242647058823528
22.0,4.0,0.896446078431372
21.0,3.0,0.9046568627450975
22.0,4.0,0.896446078431372
21.0,4.0,0.8715686274509803
22.0,3.0,0.9242647058823528
23.0,3.0,0.9399509803921565
22.0,4.0,0.896446078431372
23.0,3.0,0.9399509803921565
23.0,4.0,0.9139705882352939
22.0,4.0,0.896446078431372
23.0,3.0,0.9399509803921565
24.0,3.0,0.9556372549019607
24.0,4.0,0.9356617647058821
23.0,3.0,0.9399509803921565
24.0,4.0,0.9356617647058821
23.0,4.0,0.9139705882352939
24.0,3.0,0.9556372549019607
25.0,3.0,0.9676470588235289
24.0,4.0,0.9356617647058821
25.0,3.0,0.9676470588235289
25.0,4.0,0.9509803921568627
24.0,4.0,0.9356617647058821
25.0,3.0,0.9676470588235289
26.0,3.0,0.9719362745098037
26.0,4.0,0.9616421568627447
25.0,3.0,0.9676470588235289
26.0,4.0,0.9616421568627447
25.0,4.0,0.9509803921568627
26.0,3.0,0.9719362745098037
27.0,3.0,0.9877450980392153
26.0,4.0,0.9616421568627447
27.0,3.0,0.9877450980392153
27.0,4.0,0.9736519607843135
26.0,4.0,0.9616421568627447
27.0,3.0,0.9877450980392153
28.0,3.0,0.9877450980392157
28.0,4.0,0.9803921568627447
27.0,3.0,0.9877450980392153
28.0,4.0,0.9803921568627447
27.0,4.0,0.9736519607843135
28.0,3.0,0.9877450980392157
29.0,3.0,0.9988970588235295
28.0,4.0,0.9803921568627447
29.0,3.0,0.9988970588235295
29.0,4.0,0.9884803921568628
28.0,4.0,0.9803921568627447
29.0,3.0,0.9988970588235295
30.0,3.0,0.9947303921568627
30.0,4.0,0.9988970588235295
29.0,3.0,0.9988970588235295
30.0,4.0,0.9988970588235295
29.0,4.0,0.9884803921568628
30.0,3.0,0.9947303921568627
31.0,3.0,1.0011029411764707
30.0,4.0,0.9988970588235295
31.0,3.0,1.0011029411764707
31.0,4.0,0.9947303921568627
30.0,4.0,0.9988970588235295
31.0,3.0,1.0011029411764707
32.0,3.0,1.0002450980392157
32.0,4.0,1.0019607843137255
31.0,3.0,1.0011029411764707
32.0,4.0,1.0019607843137255
31.0,4.0,0.9947303921568627
1.0,4.0,0.3911764705882353
2.0,4.0,0.3960784313725489
1.0,5.0,0.2872549019607843
2.0,4.0,0.3960784313725489
2.0,5.0,0.29313725490196074
1.0,5.0,0.2872549019607843
2.0,4.0,0.3960784313725489
3.0,4.0,0.40404411764705883
3.0,5.0,0.30049019607843125
2.0,4.0,0.3960784313725489
3.0,5.0,0.30049019607843125
2.0,5.0,0.29313725490196074
3.0,4.0,0.40404411764705883
4.0,4.0,0.4174019607843138
3.0,5.0,0.30049019607843125
4.0,4.0,0.4174019607843138
4.0,5.0,0.31372549019607837
3.0,5.0,0.30049019607843125
4.0,4.0,0.4174019607843138
5.0,4.0,0.42683823529411746
5.0,5.0,0.3225490196078431
4.0,4.0,0.4174019607843138
5.0,5.0,0.3225490196078431
4.0,5.0,0.31372549019607837
5.0,4.0,0.42683823529411746
6.0,4.0,0.44963235294117654
5.0,5.0,0.3225490196078431
6.0,4.0,0.44963235294117654
6.0,5.0,0.34424019607843126
5.0,5.0,0.3225490196078431
6.0,4.0,0.44963235294117654
7.0,4.0,0.46789215686274505
7.0,5.0,0.36887254901960786
6.0,4.0,0.44963235294117654
7.0,5.0,0.36887254901960786
6.0,5.0,0.34424019607843126
7.0,4.0,0.46789215686274505
8.0,4.0,0.49338235294117605
7.0,5.0,0.36887254901960786
8.0,4.0,0.49338235294117605
8.0,5.0,0.3914215686274509
7.0,5.0,0.36887254901960786
8.0,4.0,0.49338235294117605
9.0,4.0,0.514828431372549
9.0,5.0,0.41899509803921575
8.0,4.0,0.49338235294117605
9.0,5.0,0.41899509803921575
8.0,5.0,0.3914215686274509
9.0,4.0,0.514828431372549
10.0,4.0,0.5426470588235293
9.0,5.0,0.41899509803921575
10.0,4.0,0.5426470588235293
10.0,5.0,0.45110294117647065
9.0,5.0,0.41899509803921575
10.0,4.0,0.5426470588235293
11.0,4.0,0.5746323529411765
11.0,5.0,0.4886029411764703
10.0,4.0,0.5426470588235293
11.0,5.0,0.4886029411764703
10.0,5.0,0.45110294117647065
11.0,4.0,0.5746323529411765
12.0,4.0,0.607720588235294
11.0,5.0,0.4886029411764703
12.0,4.0,0.607720588235294
12.0,5.0,0.5235294117647059
11.0,5.0,0.4886029411764703
12.0,4.0,0.607720588235294
13.0,4.0,0.638112745098039
13.0,5.0,0.5589460784313726
12.0,4.0,0.607720588235294
13.0,5.0,0.5589460784313726
12.0,5.0,0.5235294117647059
13.0,4.0,0.638112745098039
14.0,4.0,0.6702205882352943
13.0,5.0,0.5589460784313726
14.0,4.0,0.6702205882352943
14.0,5.0,0.5997549019607844
13.0,5.0,0.5589460784313726
14.0,4.0,0.6702205882352943
15.0,4.0,0.699877450980392
15.0,5.0,0.6340686274509805
14.0,4.0,0.6702205882352943
15.0,5.0,0.6340686274509805
14.0,5.0,0.5997549019607844
15.0,4.0,0.699877450980392
16.0,4.0,0.7314950980392156
15.0,5.0,0.6340686274509805
16.0,4.0,0.7314950980392156
16.0,5.0,0.6742647058823531
15.0,5.0,0.6340686274509805
16.0,4.0,0.7314950980392156
17.0,4.0,0.7618872549019607
17.0,5.0,0.7094362745098041
16.0,4.0,0.7314950980392156
17.0,5.0,0.7094362745098041
16.0,5.0,0.6742647058823531
17.0,4.0,0.7618872549019607
18.0,4.0,0.7953431372549016
17.0,5.0,0.7094362745098041
18.0,4.0,0.7953431372549016
18.0,5.0,0.7432598039215687
17.0,5.0,0.7094362745098041
18.0,4.0,0.7953431372549016
19.0,4.0,0.8207107843137255
19.0,5.0,0.7811274509803919
18.0,4.0,0.7953431372549016
19.0,5.0,0.7811274509803919
18.0,5.0,0.7432598039215687
19.0,4.0,0.8207107843137255
20.0,4.0,0.8499999999999999
19.0,5.0,0.7811274509803919
20.0,4.0,0.8499999999999999
20.0,5.0,0.8107843137254902
19.0,5.0,0.7811274509803919
20.0,4.0,0.8499999999999999
21.0,4.0,0.8715686274509803
21.0,5.0,0.8373774509803922
20.0,4.0,0.8499999999999999
21.0,5.0,0.8373774509803922
20.0,5.0,0.8107843137254902
21.0,4.0,0.8715686274509803
22.0,4.0,0.896446078431372
21.0,5.0,0.8373774509803922
22.0,4.0,0.896446078431372
22.0,5.0,0.8638480392156863
21.0,5.0,0.8373774509803922
22.0,4.0,0.896446078431372
23.0,4.0,0.9139705882352939
23.0,5.0,0.8948529411764699
22.0,4.0,0.896446078431372
23.0,5.0,0.8948529411764699
22.0,5.0,0.8638480392156863
23.0,4.0,0.9139705882352939
24.0,4.0,0.9356617647058821
23.0,5.0,0.8948529411764699
24.0,4.0,0.9356617647058821
24.0,5.0,0.9107843137254902
23.0,5.0,0.8948529411764699
24.0,4.0,0.9356617647058821
25.0,4.0,0.9509803921568627
25.0,5.0,0.9314950980392155
24.0,4.0,0.9356617647058821
25.0,5.0,0.9314950980392155
24.0,5.0,0.9107843137254902
25.0,4.0,0.9509803921568627
26.0,4.0,0.9616421568627447
25.0,5.0,0.9314950980392155
26.0,4.0,0.9616421568627447
26.0,5.0,0.945220588235294
25.0,5.0,0.9314950980392155
26.0,4.0,0.9616421568627447
27.0,4.0,0.9736519607843135
27.0,5.0,0.963112745098039
26.0,4.0,0.9616421568627447
27.0,5.0,0.963112745098039
26.0,5.0,0.945220588235294
27.0,4.0,0.9736519607843135
28.0,4.0,0.9803921568627447
27.0,5.0,0.963112745098039
28.0,4.0,0.9803921568627447
28.0,5.0,0.9743872549019605
27.0,5.0,0.963112745098039
28.0,4.0,0.9803921568627447
29.0,4.0,0.9884803921568628
29.0,5.0,0.9803921568627447
28.0,4.0,0.9803921568627447
29.0,5.0,0.9803921568627447
28.0,5.0,0.9743872549019605
29.0,4.0,0.9884803921568628
30.0,4.0,0.9988970588235295
29.0,5.0,0.9803921568627447
30.0,4.0,0.9988970588235295
30.0,5.0,0.9877450980392157
29.0,5.0,0.9803921568627447
30.0,4.0,0.9988970588235295
31.0,4.0,0.9947303921568627
31.0,5.0,0.99828431372549
30.0,4.0,0.9988970588235295
31.0,5.0,0.99828431372549
30.0,5.0,0.9877450980392157
31.0,4.0,0.9947303921568627
32.0,4.0,1.0019607843137255
31.0,5.0,0.99828431372549
32.0,4.0,1.0019607843137255
32.0,5.0,0.9958333333333333
31.0,5.0,0.99828431372549
1.0,5.0,0.2872549019607843
2.0,5.0,0.29313725490196074
2.0,6.0,0.18688725490196076
1.0,5.0,0.2872549019607843
2.0,6.0,0.18688725490196076
1.0,6.0,0.18333333333333332
2.0,5.0,0.29313725490196074
3.0,5.0,0.30049019607843125
2.0,6.0,0.18688725490196076
3.0,5.0,0.30049019607843125
3.0,6.0,0.19693627450980394
2.0,6.0,0.18688725490196076
3.0,5.0,0.30049019607843125
4.0,5.0,0.31372549019607837
4.0,6.0,0.2088235294117646
3.0,5.0,0.30049019607843125
4.0,6.0,0.2088235294117646
3.0,6.0,0.19693627450980394
4.0,5.0,0.31372549019607837
5.0,5.0,0.3225490196078431
4.0,6.0,0.2088235294117646
5.0,5.0,0.3225490196078431
5.0,6.0,0.21960784313725487
4.0,6.0,0.2088235294117646
5.0,5.0,0.3225490196078431
6.0,5.0,0.34424019607843126
6.0,6.0,0.23933823529411763
5.0,5.0,0.3225490196078431
6.0,6.0,0.23933823529411763
5.0,6.0,0.21960784313725487
6.0,5.0,0.34424019607843126
7.0,5.0,0.36887254901960786
6.0,6.0,0.23933823529411763
7.0,5.0,0.36887254901960786
7.0,6.0,0.2647058823529412
6.0,6.0,0.23933823529411763
7.0,5.0,0.36887254901960786
8.0,5.0,0.3914215686274509
8.0,6.0,0.2935049019607843
7.0,5.0,0.36887254901960786
8.0,6.0,0.2935049019607843
7.0,6.0,0.2647058823529412
8.0,5.0,0.3914215686274509
9.0,5.0,0.41899509803921575
8.0,6.0,0.2935049019607843
9.0,5.0,0.41899509803921575
9.0,6.0,0.31973039215686283
8.0,6.0,0.2935049019607843
9.0,5.0,0.41899509803921575
10.0,5.0,0.45110294117647065
10.0,6.0,0.35710784313725485
9.0,5.0,0.41899509803921575
10.0,6.0,0.35710784313725485
9.0,6.0,0.31973039215686283
10.0,5.0,0.45110294117647065
11.0,5.0,0.4886029411764703
10.0,6.0,0.35710784313725485
11.0,5.0,0.4886029411764703
11.0,6.0,0.3914215686274509
10.0,6.0,0.35710784313725485
11.0,5.0,0.4886029411764703
12.0,5.0,0.5235294117647059
12.0,6.0,0.43223039215686276
11.0,5.0,0.4886029411764703
12.0,6.0,0.43223039215686276
11.0,6.0,0.3914215686274509
12.0,5.0,0.5235294117647059
13.0,5.0,0.5589460784313726
12.0,6.0,0.43223039215686276
13.0,5.0,0.5589460784313726
13.0,6.0,0.4705882352941176
12.0,6.0,0.43223039215686276
13.0,5.0,0.5589460784313726
14.0,5.0,0.5997549019607844
14.0,6.0,0.5158088235294116
13.0,5.0,0.5589460784313726
14.0,6.0,0.5158088235294116
13.0,6.0,0.4705882352941176
14.0,5.0,0.5997549019607844
15.0,5.0,0.6340686274509805
14.0,6.0,0.5158088235294116
15.0,5.0,0.6340686274509805
15.0,6.0,0.558578431372549
14.0,6.0,0.5158088235294116
15.0,5.0,0.6340686274509805
16.0,5.0,0.6742647058823531
16.0,6.0,0.6026960784313725
15.0,5.0,0.6340686274509805
16.0,6.0,0.6026960784313725
15.0,6.0,0.558578431372549
16.0,5.0,0.6742647058823531
17.0,5.0,0.7094362745098041
16.0,6.0,0.6026960784313725
17.0,5.0,0.7094362745098041
17.0,6.0,0.6458333333333337
16.0,6.0,0.6026960784313725
17.0,5.0,0.7094362745098041
18.0,5.0,0.7432598039215687
18.0,6.0,0.684436274509804
17.0,5.0,0.7094362745098041
18.0,6.0,0.684436274509804
17.0,6.0,0.6458333333333337
18.0,5.0,0.7432598039215687
19.0,5.0,0.7811274509803919
18.0,6.0,0.684436274509804
19.0,5.0,0.7811274509803919
19.0,6.0,0.7225490196078429
18.0,6.0,0.684436274509804
19.0,5.0,0.7811274509803919
20.0,5.0,0.8107843137254902
20.0,6.0,0.7643382352941172
19.0,5.0,0.7811274509803919
20.0,6.0,0.7643382352941172
19.0,6.0,0.7225490196078429
20.0,5.0,0.8107843137254902
21.0,5.0,0.8373774509803922
20.0,6.0,0.7643382352941172
21.0,5.0,0.8373774509803922
21.0,6.0,0.7987745098039214
20.0,6.0,0.7643382352941172
21.0,5.0,0.8373774509803922
22.0,5.0,0.8638480392156863
22.0,6.0,0.8295343137254898
21.0,5.0,0.8373774509803922
22.0,6.0,0.8295343137254898
21.0,6.0,0.7987745098039214
22.0,5.0,0.8638480392156863
23.0,5.0,0.8948529411764699
22.0,6.0,0.8295343137254898
23.0,5.0,0.8948529411764699
23.0,6.0,0.861642156862745
22.0,6.0,0.8295343137254898
23.0,5.0,0.8948529411764699
24.0,5.0,0.9107843137254902
24.0,6.0,0.8827205882352936
23.0,5.0,0.8948529411764699
24.0,6.0,0.8827205882352936
23.0,6.0,0.861642156862745
24.0,5.0,0.9107843137254902
25.0,5.0,0.9314950980392155
24.0,6.0,0.8827205882352936
25.0,5.0,0.9314950980392155
25.0,6.0,0.9134803921568629
24.0,6.0,0.8827205882352936
25.0,5.0,0.9314950980392155
26.0,5.0,0.945220588235294
26.0,6.0,0.9325980392156858
25.0,5.0,0.9314950980392155
26.0,6.0,0.9325980392156858
25.0,6.0,0.9134803921568629
26.0,5.0,0.945220588235294
27.0,5.0,0.963112745098039
26.0,6.0,0.9325980392156858
27.0,5.0,0.963112745098039
27.0,6.0,0.9454656862745097
26.0,6.0,0.9325980392156858
27.0,5.0,0.963112745098039
28.0,5.0,0.9743872549019605
28.0,6.0,0.963112745098039
27.0,5.0,0.963112745098039
28.0,6.0,0.963112745098039
27.0,6.0,0.9454656862745097
28.0,5.0,0.9743872549019605
29.0,5.0,0.9803921568627447
28.0,6.0,0.963112745098039
29.0,5.0,0.9803921568627447
29.0,6.0,0.9736519607843133
28.0,6.0,0.963112745098039
29.0,5.0,0.9803921568627447
30.0,5.0,0.9877450980392157
30.0,6.0,0.9877450980392151
29.0,5.0,0.9803921568627447
30.0,6.0,0.9877450980392151
29.0,6.0,0.9736519607843133
30.0,5.0,0.9877450980392157
31.0,5.0,0.99828431372549
30.0,6.0,0.9877450980392151
31.0,5.0,0.99828431372549
31.0,6.0,0.9868872549019607
30.0,6.0,0.9877450980392151
31.0,5.0,0.99828431372549
32.0,5.0,0.9958333333333333
32.0,6.0,1.0009803921568627
31.0,5.0,0.99828431372549
32.0,6.0,1.0009803921568627
31.0,6.0,0.9868872549019607
1.0,6.0,0.18333333333333332
2.0,6.0,0.18688725490196076
1.0,7.0,0.08749999999999998
2.0,6.0,0.18688725490196076
2.0,7.0,0.09681372549019608
1.0,7.0,0.08749999999999998
2.0,6.0,0.18688725490196076
3.0,6.0,0.19693627450980394
3.0,7.0,0.09534313725490193
2.0,6.0,0.18688725490196076
3.0,7.0,0.09534313725490193
2.0,7.0,0.09681372549019608
3.0,6.0,0.19693627450980394
4.0,6.0,0.2088235294117646
3.0,7.0,0.09534313725490193
4.0,6.0,0.2088235294117646
4.0,7.0,0.11262254901960783
3.0,7.0,0.09534313725490193
4.0,6.0,0.2088235294117646
5.0,6.0,0.21960784313725487
5.0,7.0,0.12034313725490195
4.0,6.0,0.2088235294117646
5.0,7.0,0.12034313725490195
4.0,7.0,0.11262254901960783
5.0,6.0,0.21960784313725487
6.0,6.0,0.23933823529411763
5.0,7.0,0.12034313725490195
6.0,6.0,0.23933823529411763
6.0,7.0,0.14571078431372547
5.0,7.0,0.12034313725490195
6.0,6.0,0.23933823529411763
7.0,6.0,0.2647058823529412
7.0,7.0,0.16164215686274508
6.0,6.0,0.23933823529411763
7.0,7.0,0.16164215686274508
6.0,7.0,0.14571078431372547
7.0,6.0,0.2647058823529412
8.0,6.0,0.2935049019607843
7.0,7.0,0.16164215686274508
8.0,6.0,0.2935049019607843
8.0,7.0,0.19387254901960774
7.0,7.0,0.16164215686274508
8.0,6.0,0.2935049019607843
9.0,6.0,0.31973039215686283
9.0,7.0,0.21825980392156857
8.0,6.0,0.2935049019607843
9.0,7.0,0.21825980392156857
8.0,7.0,0.19387254901960774
9.0,6.0,0.31973039215686283
10.0,6.0,0.35710784313725485
9.0,7.0,0.21825980392156857
10.0,6.0,0.35710784313725485
10.0,7.0,0.25686274509803925
9.0,7.0,0.21825980392156857
10.0,6.0,0.35710784313725485
11.0,6.0,0.3914215686274509
11.0,7.0,0.2974264705882353
10.0,6.0,0.35710784313725485
11.0,7.0,0.2974264705882353
10.0,7.0,0.25686274509803925
11.0,6.0,0.3914215686274509
12.0,6.0,0.43223039215686276
11.0,7.0,0.2974264705882353
12.0,6.0,0.43223039215686276
12.0,7.0,0.3362745098039215
11.0,7.0,0.2974264705882353
12.0,6.0,0.43223039215686276
13.0,6.0,0.4705882352941176
13.0,7.0,0.3795343137254902
12.0,6.0,0.43223039215686276
13.0,7.0,0.3795343137254902
12.0,7.0,0.3362745098039215
13.0,6.0,0.4705882352941176
14.0,6.0,0.5158088235294116
13.0,7.0,0.3795343137254902
14.0,6.0,0.5158088235294116
14.0,7.0,0.4283088235294117
13.0,7.0,0.3795343137254902
14.0,6.0,0.5158088235294116
15.0,6.0,0.558578431372549
15.0,7.0,0.4751225490196077
14.0,6.0,0.5158088235294116
15.0,7.0,0.4751225490196077
14.0,7.0,0.4283088235294117
15.0,6.0,0.558578431372549
16.0,6.0,0.6026960784313725
15.0,7.0,0.4751225490196077
16.0,6.0,0.6026960784313725
16.0,7.0,0.5283088235294118
15.0,7.0,0.4751225490196077
16.0,6.0,0.6026960784313725
17.0,6.0,0.6458333333333337
17.0,7.0,0.5754901960784313
16.0,6.0,0.6026960784313725
17.0,7.0,0.5754901960784313
16.0,7.0,0.5283088235294118
17.0,6.0,0.6458333333333337
18.0,6.0,0.684436274509804
17.0,7.0,0.5754901960784313
18.0,6.0,0.684436274509804
18.0,7.0,0.6224264705882351
17.0,7.0,0.5754901960784313
18.0,6.0,0.684436274509804
19.0,6.0,0.7225490196078429
19.0,7.0,0.6639705882352943
18.0,6.0,0.684436274509804
19.0,7.0,0.6639705882352943
18.0,7.0,0.6224264705882351
19.0,6.0,0.7225490196078429
20.0,6.0,0.7643382352941172
19.0,7.0,0.6639705882352943
20.0,6.0,0.7643382352941172
20.0,7.0,0.7134803921568628
19.0,7.0,0.6639705882352943
20.0,6.0,0.7643382352941172
21.0,6.0,0.7987745098039214
21.0,7.0,0.7517156862745099
20.0,6.0,0.7643382352941172
21.0,7.0,0.7517156862745099
20.0,7.0,0.7134803921568628
21.0,6.0,0.7987745098039214
22.0,6.0,0.8295343137254898
21.0,7.0,0.7517156862745099
22.0,6.0,0.8295343137254898
22.0,7.0,0.7910539215686273
21.0,7.0,0.7517156862745099
22.0,6.0,0.8295343137254898
23.0,6.0,0.861642156862745
23.0,7.0,0.8279411764705882
22.0,6.0,0.8295343137254898
23.0,7.0,0.8279411764705882
22.0,7.0,0.7910539215686273
23.0,6.0,0.861642156862745
24.0,6.0,0.8827205882352936
23.0,7.0,0.8279411764705882
24.0,6.0,0.8827205882352936
24.0,7.0,0.8577205882352942
23.0,7.0,0.8279411764705882
24.0,6.0,0.8827205882352936
25.0,6.0,0.9134803921568629
25.0,7.0,0.8852941176470582
24.0,6.0,0.8827205882352936
25.0,7.0,0.8852941176470582
24.0,7.0,0.8577205882352942
25.0,6.0,0.9134803921568629
26.0,6.0,0.9325980392156858
25.0,7.0,0.8852941176470582
26.0,6.0,0.9325980392156858
26.0,7.0,0.9061274509803924
25.0,7.0,0.8852941176470582
26.0,6.0,0.9325980392156858
27.0,6.0,0.9454656862745097
27.0,7.0,0.932598039215686
26.0,6.0,0.9325980392156858
27.0,7.0,0.932598039215686
26.0,7.0,0.9061274509803924
27.0,6.0,0.9454656862745097
28.0,6.0,0.963112745098039
27.0,7.0,0.932598039215686
28.0,6.0,0.963112745098039
28.0,7.0,0.9452205882352942
27.0,7.0,0.932598039215686
28.0,6.0,0.963112745098039
29.0,6.0,0.9736519607843133
29.0,7.0,0.9616421568627445
28.0,6.0,0.963112745098039
29.0,7.0,0.9616421568627445
28.0,7.0,0.9452205882352942
29.0,6.0,0.9736519607843133
30.0,6.0,0.9877450980392151
29.0,7.0,0.9616421568627445
30.0,6.0,0.9877450980392151
30.0,7.0,0.9719362745098037
29.0,7.0,0.9616421568627445
30.0,6.0,0.9877450980392151
31.0,6.0,0.9868872549019607
31.0,7.0,0.9860294117647055
30.0,6.0,0.9877450980392151
31.0,7.0,0.9860294117647055
30.0,7.0,0.9719362745098037
31.0,6.0,0.9868872549019607
32.0,6.0,1.0009803921568627
31.0,7.0,0.9860294117647055
32.0,6.0,1.0009803921568627
32.0,7.0,0.9970588235294118
31.0,7.0,0.9860294117647055
1.0,7.0,0.08749999999999998
2.0,7.0,0.09681372549019608
2.0,8.0,0.014950980392156858
1.0,7.0,0.08749999999999998
2.0,8.0,0.014950980392156858
1.0,8.0,0.02132352941176471
2.0,7.0,0.09681372549019608
3.0,7.0,0.09534313725490193
2.0,8.0,0.014950980392156858
3.0,7.0,0.09534313725490193
3.0,8.0,0.024509803921568624
2.0,8.0,0.014950980392156858
3.0,7.0,0.09534313725490193
4.0,7.0,0.11262254901960783
4.0,8.0,0.02904411764705883
3.0,7.0,0.09534313725490193
4.0,8.0,0.02904411764705883
3.0,8.0,0.024509803921568624
4.0,7.0,0.11262254901960783
5.0,7.0,0.12034313725490195
4.0,8.0,0.02904411764705883
5.0,7.0,0.12034313725490195
5.0,8.0,0.04767156862745098
4.0,8.0,0.02904411764705883
5.0,7.0,0.12034313725490195
6.0,7.0,0.14571078431372547
6.0,8.0,0.05441176470588231
5.0,7.0,0.12034313725490195
6.0,8.0,0.05441176470588231
5.0,8.0,0.04767156862745098
6.0,7.0,0.14571078431372547
7.0,7.0,0.16164215686274508
6.0,8.0,0.05441176470588231
7.0,7.0,0.16164215686274508
7.0,8.0,0.08088235294117646
6.0,8.0,0.05441176470588231
7.0,7.0,0.16164215686274508
8.0,7.0,0.19387254901960774
8.0,8.0,0.09595588235294115
7.0,7.0,0.16164215686274508
8.0,8.0,0.09595588235294115
7.0,8.0,0.08088235294117646
8.0,7.0,0.19387254901960774
9.0,7.0,0.21825980392156857
8.0,8.0,0.09595588235294115
9.0,7.0,0.21825980392156857
9.0,8.0,0.12818627450980388
8.0,8.0,0.09595588235294115
9.0,7.0,0.21825980392156857
10.0,7.0,0.25686274509803925
10.0,8.0,0.1571078431372549
9.0,7.0,0.21825980392156857
10.0,8.0,0.1571078431372549
9.0,8.0,0.12818627450980388
10.0,7.0,0.25686274509803925
11.0,7.0,0.2974264705882353
10.0,8.0,0.1571078431372549
11.0,7.0,0.2974264705882353
11.0,8.0,0.20171568627450978
10.0,8.0,0.1571078431372549
11.0,7.0,0.2974264705882353
12.0,7.0,0.3362745098039215
12.0,8.0,0.23848039215686268
11.0,7.0,0.2974264705882353
12.0,8.0,0.23848039215686268
11.0,8.0,0.20171568627450978
12.0,7.0,0.3362745098039215
13.0,7.0,0.3795343137254902
12.0,8.0,0.23848039215686268
13.0,7.0,0.3795343137254902
13.0,8.0,0.2899509803921569
12.0,8.0,0.23848039215686268
13.0,7.0,0.3795343137254902
14.0,7.0,0.4283088235294117
14.0,8.0,0.3357843137254901
13.0,7.0,0.3795343137254902
14.0,8.0,0.3357843137254901
13.0,8.0,0.2899509803921569
14.0,7.0,0.4283088235294117
15.0,7.0,0.4751225490196077
14.0,8.0,0.3357843137254901
15.0,7.0,0.4751225490196077
15.0,8.0,0.3873774509803921
14.0,8.0,0.3357843137254901
15.0,7.0,0.4751225490196077
16.0,7.0,0.5283088235294118
16.0,8.0,0.4448529411764705
15.0,7.0,0.4751225490196077
16.0,8.0,0.4448529411764705
15.0,8.0,0.3873774509803921
16.0,7.0,0.5283088235294118
17.0,7.0,0.5754901960784313
16.0,8.0,0.4448529411764705
17.0,7.0,0.5754901960784313
17.0,8.0,0.4935049019607844
16.0,8.0,0.4448529411764705
17.0,7.0,0.5754901960784313
18.0,7.0,0.6224264705882351
18.0,8.0,0.5522058823529412
17.0,7.0,0.5754901960784313
18.0,8.0,0.5522058823529412
17.0,8.0,0.4935049019607844
18.0,7.0,0.6224264705882351
19.0,7.0,0.6639705882352943
18.0,8.0,0.5522058823529412
19.0,7.0,0.6639705882352943
19.0,8.0,0.6019607843137254
18.0,8.0,0.5522058823529412
19.0,7.0,0.6639705882352943
20.0,7.0,0.7134803921568628
20.0,8.0,0.6553921568627452
19.0,7.0,0.6639705882352943
20.0,8.0,0.6553921568627452
19.0,8.0,0.6019607843137254
20.0,7.0,0.7134803921568628
21.0,7.0,0.7517156862745099
20.0,8.0,0.6553921568627452
21.0,7.0,0.7517156862745099
21.0,8.0,0.7008578431372547
20.0,8.0,0.6553921568627452
21.0,7.0,0.7517156862745099
22.0,7.0,0.7910539215686273
22.0,8.0,0.7441176470588236
21.0,7.0,0.7517156862745099
22.0,8.0,0.7441176470588236
21.0,8.0,0.7008578431372547
22.0,7.0,0.7910539215686273
23.0,7.0,0.8279411764705882
22.0,8.0,0.7441176470588236
23.0,7.0,0.8279411764705882
23.0,8.0,0.7806372549019607
22.0,8.0,0.7441176470588236
23.0,7.0,0.8279411764705882
24.0,7.0,0.8577205882352942
24.0,8.0,0.8227941176470588
23.0,7.0,0.8279411764705882
24.0,8.0,0.8227941176470588
23.0,8.0,0.7806372549019607
24.0,7.0,0.8577205882352942
25.0,7.0,0.8852941176470582
24.0,8.0,0.8227941176470588
25.0,7.0,0.8852941176470582
25.0,8.0,0.8512254901960784
24.0,8.0,0.8227941176470588
25.0,7.0,0.8852941176470582
26.0,7.0,0.9061274509803924
26.0,8.0,0.8852941176470582
25.0,7.0,0.8852941176470582
26.0,8.0,0.8852941176470582
25.0,8.0,0.8512254901960784
26.0,7.0,0.9061274509803924
27.0,7.0,0.932598039215686
26.0,8.0,0.8852941176470582
27.0,7.0,0.932598039215686
27.0,8.0,0.9134803921568627
26.0,8.0,0.8852941176470582
27.0,7.0,0.932598039215686
28.0,7.0,0.9452205882352942
28.0,8.0,0.9314950980392154
27.0,7.0,0.932598039215686
28.0,8.0,0.9314950980392154
27.0,8.0,0.9134803921568627
28.0,7.0,0.9452205882352942
29.0,7.0,0.9616421568627445
28.0,8.0,0.9314950980392154
29.0,7.0,0.9616421568627445
29.0,8.0,0.9509803921568627
28.0,8.0,0.9314950980392154
29.0,7.0,0.9616421568627445
30.0,7.0,0.9719362745098037
30.0,8.0,0.9676470588235291
29.0,7.0,0.9616421568627445
30.0,8.0,0.9676470588235291
29.0,8.0,0.9509803921568627
30.0,7.0,0.9719362745098037
31.0,7.0,0.9860294117647055
30.0,8.0,0.9676470588235291
31.0,7.0,0.9860294117647055
31.0,8.0,0.9783088235294115
30.0,8.0,0.9676470588235291
31.0,7.0,0.9860294117647055
32.0,7.0,0.9970588235294118
32.0,8.0,0.9914215686274503
31.0,7.0,0.9860294117647055
32.0,8.0,0.9914215686274503
31.0,8.0,0.9783088235294115
1.0,8.0,0.02132352941176471
2.0,8.0,0.014950980392156858
1.0,9.0,-0.015441176470588236
2.0,8.0,0.014950980392156858
2.0,9.0,-0.008946078431372548
1.0,9.0,-0.015441176470588236
2.0,8.0,0.014950980392156858
3.0,8.0,0.024509803921568624
3.0,9.0,-0.015196078431372545
2.0,8.0,0.014950980392156858
3.0,9.0,-0.015196078431372545
2.0,9.0,-0.008946078431372548
3.0,8.0,0.024509803921568624
4.0,8.0,0.02904411764705883
3.0,9.0,-0.015196078431372545
4.0,8.0,0.02904411764705883
4.0,9.0,-0.00980392156862745
3.0,9.0,-0.015196078431372545
4.0,8.0,0.02904411764705883
5.0,8.0,0.04767156862745098
5.0,9.0,-0.010906862745098039
4.0,8.0,0.02904411764705883
5.0,9.0,-0.010906862745098039
4.0,9.0,-0.00980392156862745
5.0,8.0,0.04767156862745098
6.0,8.0,0.05441176470588231
5.0,9.0,-0.010906862745098039
6.0,8.0,0.05441176470588231
6.0,9.0,0.005392156862745101
5.0,9.0,-0.010906862745098039
6.0,8.0,0.05441176470588231
7.0,8.0,0.08088235294117646
7.0,9.0,0.006862745098039219
6.0,8.0,0.05441176470588231
7.0,9.0,0.006862745098039219
6.0,9.0,0.005392156862745101
7.0,8.0,0.08088235294117646
8.0,8.0,0.09595588235294115
7.0,9.0,0.006862745098039219
8.0,8.0,0.09595588235294115
8.0,9.0,0.030147058823529395
7.0,9.0,0.006862745098039219
8.0,8.0,0.09595588235294115
9.0,8.0,0.12818627450980388
9.0,9.0,0.046200980392156844
8.0,8.0,0.09595588235294115
9.0,9.0,0.046200980392156844
8.0,9.0,0.030147058823529395
9.0,8.0,0.12818627450980388
10.0,8.0,0.1571078431372549
9.0,9.0,0.046200980392156844
10.0,8.0,0.1571078431372549
10.0,9.0,0.08026960784313723
9.0,9.0,0.046200980392156844
10.0,8.0,0.1571078431372549
11.0,8.0,0.20171568627450978
11.0,9.0,0.1094362745098039
10.0,8.0,0.1571078431372549
11.0,9.0,0.1094362745098039
10.0,9.0,0.08026960784313723
11.0,8.0,0.20171568627450978
12.0,8.0,0.23848039215686268
11.0,9.0,0.1094362745098039
12.0,8.0,0.23848039215686268
12.0,9.0,0.1536764705882353
11.0,9.0,0.1094362745098039
12.0,8.0,0.23848039215686268
13.0,8.0,0.2899509803921569
13.0,9.0,0.1962009803921568
12.0,8.0,0.23848039215686268
13.0,9.0,0.1962009803921568
12.0,9.0,0.1536764705882353
13.0,8.0,0.2899509803921569
14.0,8.0,0.3357843137254901
13.0,9.0,0.1962009803921568
14.0,8.0,0.3357843137254901
14.0,9.0,0.24411764705882358
13.0,9.0,0.1962009803921568
14.0,8.0,0.3357843137254901
15.0,8.0,0.3873774509803921
15.0,9.0,0.30134803921568626
14.0,8.0,0.3357843137254901
15.0,9.0,0.30134803921568626
14.0,9.0,0.24411764705882358
15.0,8.0,0.3873774509803921
16.0,8.0,0.4448529411764705
15.0,9.0,0.30134803921568626
16.0,8.0,0.4448529411764705
16.0,9.0,0.35612745098039206
15.0,9.0,0.30134803921568626
16.0,8.0,0.4448529411764705
17.0,8.0,0.4935049019607844
17.0,9.0,0.41764705882352937
16.0,8.0,0.4448529411764705
17.0,9.0,0.41764705882352937
16.0,9.0,0.35612745098039206
17.0,8.0,0.4935049019607844
18.0,8.0,0.5522058823529412
17.0,9.0,0.41764705882352937
18.0,8.0,0.5522058823529412
18.0,9.0,0.46997549019607837
17.0,9.0,0.41764705882352937
18.0,8.0,0.5522058823529412
19.0,8.0,0.6019607843137254
19.0,9.0,0.531127450980392
18.0,8.0,0.5522058823529412
19.0,9.0,0.531127450980392
18.0,9.0,0.46997549019607837
19.0,8.0,0.6019607843137254
20.0,8.0,0.6553921568627452
19.0,9.0,0.531127450980392
20.0,8.0,0.6553921568627452
20.0,9.0,0.5845588235294118
19.0,9.0,0.531127450980392
20.0,8.0,0.6553921568627452
21.0,8.0,0.7008578431372547
21.0,9.0,0.6415441176470589
20.0,8.0,0.6553921568627452
21.0,9.0,0.6415441176470589
20.0,9.0,0.5845588235294118
21.0,8.0,0.7008578431372547
22.0,8.0,0.7441176470588236
21.0,9.0,0.6415441176470589
22.0,8.0,0.7441176470588236
22.0,9.0,0.6922794117647058
21.0,9.0,0.6415441176470589
22.0,8.0,0.7441176470588236
23.0,8.0,0.7806372549019607
23.0,9.0,0.7404411764705879
22.0,8.0,0.7441176470588236
23.0,9.0,0.7404411764705879
22.0,9.0,0.6922794117647058
23.0,8.0,0.7806372549019607
24.0,8.0,0.8227941176470588
23.0,9.0,0.7404411764705879
24.0,8.0,0.8227941176470588
24.0,9.0,0.7825980392156862
23.0,9.0,0.7404411764705879
24.0,8.0,0.8227941176470588
25.0,8.0,0.8512254901960784
25.0,9.0,0.8227941176470588
24.0,8.0,0.8227941176470588
25.0,9.0,0.8227941176470588
24.0,9.0,0.7825980392156862
25.0,8.0,0.8512254901960784
26.0,8.0,0.8852941176470582
25.0,9.0,0.8227941176470588
26.0,8.0,0.8852941176470582
26.0,9.0,0.8577205882352941
25.0,9.0,0.8227941176470588
26.0,8.0,0.8852941176470582
27.0,8.0,0.9134803921568627
27.0,9.0,0.8827205882352935
26.0,8.0,0.8852941176470582
27.0,9.0,0.8827205882352935
26.0,9.0,0.8577205882352941
27.0,8.0,0.9134803921568627
28.0,8.0,0.9314950980392154
27.0,9.0,0.8827205882352935
28.0,8.0,0.9314950980392154
28.0,9.0,0.9107843137254902
27.0,9.0,0.8827205882352935
28.0,8.0,0.9314950980392154
29.0,8.0,0.9509803921568627
29.0,9.0,0.935661764705882
28.0,8.0,0.9314950980392154
29.0,9.0,0.935661764705882
28.0,9.0,0.9107843137254902
29.0,8.0,0.9509803921568627
30.0,8.0,0.9676470588235291
29.0,9.0,0.935661764705882
30.0,8.0,0.9676470588235291
30.0,9.0,0.9556372549019605
29.0,9.0,0.935661764705882
30.0,8.0,0.9676470588235291
31.0,8.0,0.9783088235294115
31.0,9.0,0.9650735294117645
30.0,8.0,0.9676470588235291
31.0,9.0,0.9650735294117645
30.0,9.0,0.9556372549019605
31.0,8.0,0.9783088235294115
32.0,8.0,0.9914215686274503
31.0,9.0,0.9650735294117645
32.0,8.0,0.9914215686274503
32.0,9.0,0.9821078431372545
31.0,9.0,0.9650735294117645
1.0,9.0,-0.015441176470588236
2.0,9.0,-0.008946078431372548
2.0,10.0,0.0015931372549019586
1.0,9.0,-0.015441176470588236
2.0,10.0,0.0015931372549019586
1.0,10.0,0.015686274509803935
2.0,9.0,-0.008946078431372548
3.0,9.0,-0.015196078431372545
2.0,10.0,0.0015931372549019586
3.0,9.0,-0.015196078431372545
3.0,10.0,0.007720588235294113
2.0,10.0,0.0015931372549019586
3.0,9.0,-0.015196078431372545
4.0,9.0,-0.00980392156862745
4.0,10.0,-0.009558823529411764
3.0,9.0,-0.015196078431372545
4.0,10.0,-0.009558823529411764
3.0,10.0,0.007720588235294113
4.0,9.0,-0.00980392156862745
5.0,9.0,-0.010906862745098039
4.0,10.0,-0.009558823529411764
5.0,9.0,-0.010906862745098039
5.0,10.0,-0.0023284313725490183
4.0,10.0,-0.009558823529411764
5.0,9.0,-0.010906862745098039
6.0,9.0,0.005392156862745101
6.0,10.0,-0.019485294117647056
5.0,9.0,-0.010906862745098039
6.0,10.0,-0.019485294117647056
5.0,10.0,-0.0023284313725490183
6.0,9.0,0.005392156862745101
7.0,9.0,0.006862745098039219
6.0,10.0,-0.019485294117647056
7.0,9.0,0.006862745098039219
7.0,10.0,-0.008333333333333333
6.0,10.0,-0.019485294117647056
7.0,9.0,0.006862745098039219
8.0,9.0,0.030147058823529395
8.0,10.0,-0.015441176470588232
7.0,9.0,0.006862745098039219
8.0,10.0,-0.015441176470588232
7.0,10.0,-0.008333333333333333
8.0,9.0,0.030147058823529395
9.0,9.0,0.046200980392156844
8.0,10.0,-0.015441176470588232
9.0,9.0,0.046200980392156844
9.0,10.0,-0.00012254901960784053
8.0,10.0,-0.015441176470588232
9.0,9.0,0.046200980392156844
10.0,9.0,0.08026960784313723
10.0,10.0,0.01274509803921568
9.0,9.0,0.046200980392156844
10.0,10.0,0.01274509803921568
9.0,10.0,-0.00012254901960784053
10.0,9.0,0.08026960784313723
11.0,9.0,0.1094362745098039
10.0,10.0,0.01274509803921568
11.0,9.0,0.1094362745098039
11.0,10.0,0.03639705882352941
10.0,10.0,0.01274509803921568
11.0,9.0,0.1094362745098039
12.0,9.0,0.1536764705882353
12.0,10.0,0.06666666666666664
11.0,9.0,0.1094362745098039
12.0,10.0,0.06666666666666664
11.0,10.0,0.03639705882352941
12.0,9.0,0.1536764705882353
13.0,9.0,0.1962009803921568
12.0,10.0,0.06666666666666664
13.0,9.0,0.1962009803921568
13.0,10.0,0.11249999999999998
12.0,10.0,0.06666666666666664
13.0,9.0,0.1962009803921568
14.0,9.0,0.24411764705882358
14.0,10.0,0.15232843137254903
13.0,9.0,0.1962009803921568
14.0,10.0,0.15232843137254903
13.0,10.0,0.11249999999999998
14.0,9.0,0.24411764705882358
15.0,9.0,0.30134803921568626
14.0,10.0,0.15232843137254903
15.0,9.0,0.30134803921568626
15.0,10.0,0.21433823529411758
14.0,10.0,0.15232843137254903
15.0,9.0,0.30134803921568626
16.0,9.0,0.35612745098039206
16.0,10.0,0.26764705882352935
15.0,9.0,0.30134803921568626
16.0,10.0,0.26764705882352935
15.0,10.0,0.21433823529411758
16.0,9.0,0.35612745098039206
17.0,9.0,0.41764705882352937
16.0,10.0,0.26764705882352935
17.0,9.0,0.41764705882352937
17.0,10.0,0.32757352941176476
16.0,10.0,0.26764705882352935
17.0,9.0,0.41764705882352937
18.0,9.0,0.46997549019607837
18.0,10.0,0.3921568627450979
17.0,9.0,0.41764705882352937
18.0,10.0,0.3921568627450979
17.0,10.0,0.32757352941176476
18.0,9.0,0.46997549019607837
19.0,9.0,0.531127450980392
18.0,10.0,0.3921568627450979
19.0,9.0,0.531127450980392
19.0,10.0,0.4557598039215686
18.0,10.0,0.3921568627450979
19.0,9.0,0.531127450980392
20.0,9.0,0.5845588235294118
20.0,10.0,0.5205882352941174
19.0,9.0,0.531127450980392
20.0,10.0,0.5205882352941174
19.0,10.0,0.4557598039215686
20.0,9.0,0.5845588235294118
21.0,9.0,0.6415441176470589
20.0,10.0,0.5205882352941174
21.0,9.0,0.6415441176470589
21.0,10.0,0.5775735294117647
20.0,10.0,0.5205882352941174
21.0,9.0,0.6415441176470589
22.0,9.0,0.6922794117647058
22.0,10.0,0.6393382352941178
21.0,9.0,0.6415441176470589
22.0,10.0,0.6393382352941178
21.0,10.0,0.5775735294117647
22.0,9.0,0.6922794117647058
23.0,9.0,0.7404411764705879
22.0,10.0,0.6393382352941178
23.0,9.0,0.7404411764705879
23.0,10.0,0.686642156862745
22.0,10.0,0.6393382352941178
23.0,9.0,0.7404411764705879
24.0,9.0,0.7825980392156862
24.0,10.0,0.740441176470588
23.0,9.0,0.7404411764705879
24.0,10.0,0.740441176470588
23.0,10.0,0.686642156862745
24.0,9.0,0.7825980392156862
25.0,9.0,0.8227941176470588
24.0,10.0,0.740441176470588
25.0,9.0,0.8227941176470588
25.0,10.0,0.7806372549019607
24.0,10.0,0.740441176470588
25.0,9.0,0.8227941176470588
26.0,9.0,0.8577205882352941
26.0,10.0,0.827941176470588
25.0,9.0,0.8227941176470588
26.0,10.0,0.827941176470588
25.0,10.0,0.7806372549019607
26.0,9.0,0.8577205882352941
27.0,9.0,0.8827205882352935
26.0,10.0,0.827941176470588
27.0,9.0,0.8827205882352935
27.0,10.0,0.8616421568627451
26.0,10.0,0.827941176470588
27.0,9.0,0.8827205882352935
28.0,9.0,0.9107843137254902
28.0,10.0,0.8948529411764699
27.0,9.0,0.8827205882352935
28.0,10.0,0.8948529411764699
27.0,10.0,0.8616421568627451
28.0,9.0,0.9107843137254902
29.0,9.0,0.935661764705882
28.0,10.0,0.8948529411764699
29.0,9.0,0.935661764705882
29.0,10.0,0.913970588235294
28.0,10.0,0.8948529411764699
29.0,9.0,0.935661764705882
30.0,9.0,0.9556372549019605
30.0,10.0,0.9399509803921567
29.0,9.0,0.935661764705882
30.0,10.0,0.9399509803921567
29.0,10.0,0.913970588235294
30.0,9.0,0.9556372549019605
31.0,9.0,0.9650735294117645
30.0,10.0,0.9399509803921567
31.0,9.0,0.9650735294117645
31.0,10.0,0.9602941176470587
30.0,10.0,0.9399509803921567
31.0,9.0,0.9650735294117645
32.0,9.0,0.9821078431372545
32.0,10.0,0.9799019607843134
31.0,9.0,0.9650735294117645
32.0,10.0,0.9799019607843134
31.0,10.0,0.9602941176470587
1.0,10.0,0.015686274509803935
2.0,10.0,0.0015931372549019586
1.0,11.0,0.10612745098039209
2.0,10.0,0.0015931372549019586
2.0,11.0,0.10306372549019602
1.0,11.0,0.10612745098039209
2.0,10.0,0.0015931372549019586
3.0,10.0,0.007720588235294113
3.0,11.0,0.08247549019607836
2.0,10.0,0.0015931372549019586
3.0,11.0,0.08247549019607836
2.0,11.0,0.10306372549019602
3.0,10.0,0.007720588235294113
4.0,10.0,-0.009558823529411764
3.0,11.0,0.08247549019607836
4.0,10.0,-0.009558823529411764
4.0,11.0,0.07634803921568627
3.0,11.0,0.08247549019607836
4.0,10.0,-0.009558823529411764
5.0,10.0,-0.0023284313725490183
5.0,11.0,0.04840686274509801
4.0,10.0,-0.009558823529411764
5.0,11.0,0.04840686274509801
4.0,11.0,0.07634803921568627
5.0,10.0,-0.0023284313725490183
6.0,10.0,-0.019485294117647056
5.0,11.0,0.04840686274509801
6.0,10.0,-0.019485294117647056
6.0,11.0,0.0395833333333333
5.0,11.0,0.04840686274509801
6.0,10.0,-0.019485294117647056
7.0,10.0,-0.008333333333333333
7.0,11.0,0.004411764705882355
6.0,10.0,-0.019485294117647056
7.0,11.0,0.004411764705882355
6.0,11.0,0.0395833333333333
7.0,10.0,-0.008333333333333333
8.0,10.0,-0.015441176470588232
7.0,11.0,0.004411764705882355
8.0,10.0,-0.015441176470588232
8.0,11.0,-0.0011029411764705843
7.0,11.0,0.004411764705882355
8.0,10.0,-0.015441176470588232
9.0,10.0,-0.00012254901960784053
9.0,11.0,-0.020710784313725483
8.0,10.0,-0.015441176470588232
9.0,11.0,-0.020710784313725483
8.0,11.0,-0.0011029411764705843
9.0,10.0,-0.00012254901960784053
10.0,10.0,0.01274509803921568
9.0,11.0,-0.020710784313725483
10.0,10.0,0.01274509803921568
10.0,11.0,-0.008210784313725489
9.0,11.0,-0.020710784313725483
10.0,10.0,0.01274509803921568
11.0,10.0,0.03639705882352941
11.0,11.0,-0.011274509803921568
10.0,10.0,0.01274509803921568
11.0,11.0,-0.011274509803921568
10.0,11.0,-0.008210784313725489
11.0,10.0,0.03639705882352941
12.0,10.0,0.06666666666666664
11.0,11.0,-0.011274509803921568
12.0,10.0,0.06666666666666664
12.0,11.0,0.011887254901960789
11.0,11.0,-0.011274509803921568
12.0,10.0,0.06666666666666664
13.0,10.0,0.11249999999999998
13.0,11.0,0.0375
12.0,10.0,0.06666666666666664
13.0,11.0,0.0375
12.0,11.0,0.011887254901960789
13.0,10.0,0.11249999999999998
14.0,10.0,0.15232843137254903
13.0,11.0,0.0375
14.0,10.0,0.15232843137254903
14.0,11.0,0.08566176470588234
13.0,11.0,0.0375
14.0,10.0,0.15232843137254903
15.0,10.0,0.21433823529411758
15.0,11.0,0.12487745098039214
14.0,10.0,0.15232843137254903
15.0,11.0,0.12487745098039214
14.0,11.0,0.08566176470588234
15.0,10.0,0.21433823529411758
16.0,10.0,0.26764705882352935
15.0,11.0,0.12487745098039214
16.0,10.0,0.26764705882352935
16.0,11.0,0.18517156862745093
15.0,11.0,0.12487745098039214
16.0,10.0,0.26764705882352935
17.0,10.0,0.32757352941176476
17.0,11.0,0.24325980392156868
16.0,10.0,0.26764705882352935
17.0,11.0,0.24325980392156868
16.0,11.0,0.18517156862745093
17.0,10.0,0.32757352941176476
18.0,10.0,0.3921568627450979
17.0,11.0,0.24325980392156868
18.0,10.0,0.3921568627450979
18.0,11.0,0.31519607843137243
17.0,11.0,0.24325980392156868
18.0,10.0,0.3921568627450979
19.0,10.0,0.4557598039215686
19.0,11.0,0.3745098039215686
18.0,10.0,0.3921568627450979
19.0,11.0,0.3745098039215686
18.0,11.0,0.31519607843137243
19.0,10.0,0.4557598039215686
20.0,10.0,0.5205882352941174
19.0,11.0,0.3745098039215686
20.0,10.0,0.5205882352941174
20.0,11.0,0.44963235294117654
19.0,11.0,0.3745098039215686
20.0,10.0,0.5205882352941174
21.0,10.0,0.5775735294117647
21.0,11.0,0.5104166666666665
20.0,10.0,0.5205882352941174
21.0,11.0,0.5104166666666665
20.0,11.0,0.44963235294117654
21.0,10.0,0.5775735294117647
22.0,10.0,0.6393382352941178
21.0,11.0,0.5104166666666665
22.0,10.0,0.6393382352941178
22.0,11.0,0.5727941176470587
21.0,11.0,0.5104166666666665
22.0,10.0,0.6393382352941178
23.0,10.0,0.686642156862745
23.0,11.0,0.6393382352941177
22.0,10.0,0.6393382352941178
23.0,11.0,0.6393382352941177
22.0,11.0,0.5727941176470587
23.0,10.0,0.686642156862745
24.0,10.0,0.740441176470588
23.0,11.0,0.6393382352941177
24.0,10.0,0.740441176470588
24.0,11.0,0.6922794117647058
23.0,11.0,0.6393382352941177
24.0,10.0,0.740441176470588
25.0,10.0,0.7806372549019607
25.0,11.0,0.7441176470588237
24.0,10.0,0.740441176470588
25.0,11.0,0.7441176470588237
24.0,11.0,0.6922794117647058
25.0,10.0,0.7806372549019607
26.0,10.0,0.827941176470588
25.0,11.0,0.7441176470588237
26.0,10.0,0.827941176470588
26.0,11.0,0.7910539215686273
25.0,11.0,0.7441176470588237
26.0,10.0,0.827941176470588
27.0,10.0,0.8616421568627451
27.0,11.0,0.8295343137254898
26.0,10.0,0.827941176470588
27.0,11.0,0.8295343137254898
26.0,11.0,0.7910539215686273
27.0,10.0,0.8616421568627451
28.0,10.0,0.8948529411764699
27.0,11.0,0.8295343137254898
28.0,10.0,0.8948529411764699
28.0,11.0,0.8638480392156863
27.0,11.0,0.8295343137254898
28.0,10.0,0.8948529411764699
29.0,10.0,0.913970588235294
29.0,11.0,0.8964460784313719
28.0,10.0,0.8948529411764699
29.0,11.0,0.8964460784313719
28.0,11.0,0.8638480392156863
29.0,10.0,0.913970588235294
30.0,10.0,0.9399509803921567
29.0,11.0,0.8964460784313719
30.0,10.0,0.9399509803921567
30.0,11.0,0.9242647058823528
29.0,11.0,0.8964460784313719
30.0,10.0,0.9399509803921567
31.0,10.0,0.9602941176470587
31.0,11.0,0.942156862745098
30.0,10.0,0.9399509803921567
31.0,11.0,0.942156862745098
30.0,11.0,0.9242647058823528
31.0,10.0,0.9602941176470587
32.0,10.0,0.9799019607843134
31.0,11.0,0.942156862745098
32.0,10.0,0.9799019607843134
32.0,11.0,0.9710784313725487
31.0,11.0,0.942156862745098
1.0,11.0,0.10612745098039209
2.0,11.0,0.10306372549019602
2.0,12.0,0.27463235294117666
1.0,11.0,0.10612745098039209
2.0,12.0,0.27463235294117666
1.0,12.0,0.28970588235294115
2.0,11.0,0.10306372549019602
3.0,11.0,0.08247549019607836
2.0,12.0,0.27463235294117666
3.0,11.0,0.08247549019607836
3.0,12.0,0.2609068627450981
2.0,12.0,0.27463235294117666
3.0,11.0,0.08247549019607836
4.0,11.0,0.07634803921568627
4.0,12.0,0.22585784313725482
3.0,11.0,0.08247549019607836
4.0,12.0,0.22585784313725482
3.0,12.0,0.2609068627450981
4.0,11.0,0.07634803921568627
5.0,11.0,0.04840686274509801
4.0,12.0,0.22585784313725482
5.0,11.0,0.04840686274509801
5.0,12.0,0.19693627450980383
4.0,12.0,0.22585784313725482
5.0,11.0,0.04840686274509801
6.0,11.0,0.0395833333333333
6.0,12.0,0.14166666666666666
5.0,11.0,0.04840686274509801
6.0,12.0,0.14166666666666666
5.0,12.0,0.19693627450980383
6.0,11.0,0.0395833333333333
7.0,11.0,0.004411764705882355
6.0,12.0,0.14166666666666666
7.0,11.0,0.004411764705882355
7.0,12.0,0.11262254901960783
6.0,12.0,0.14166666666666666
7.0,11.0,0.004411764705882355
8.0,11.0,-0.0011029411764705843
8.0,12.0,0.06519607843137248
7.0,11.0,0.004411764705882355
8.0,12.0,0.06519607843137248
7.0,12.0,0.11262254901960783
8.0,11.0,-0.0011029411764705843
9.0,11.0,-0.020710784313725483
8.0,12.0,0.06519607843137248
9.0,11.0,-0.020710784313725483
9.0,12.0,0.038970588235294104
8.0,12.0,0.06519607843137248
9.0,11.0,-0.020710784313725483
10.0,11.0,-0.008210784313725489
10.0,12.0,-0.0034313725490196095
9.0,11.0,-0.020710784313725483
10.0,12.0,-0.0034313725490196095
9.0,12.0,0.038970588235294104
10.0,11.0,-0.008210784313725489
11.0,11.0,-0.011274509803921568
10.0,12.0,-0.0034313725490196095
11.0,11.0,-0.011274509803921568
11.0,12.0,-0.007843137254901964
10.0,12.0,-0.0034313725490196095
11.0,11.0,-0.011274509803921568
12.0,11.0,0.011887254901960789
12.0,12.0,-0.015808823529411764
11.0,11.0,-0.011274509803921568
12.0,12.0,-0.015808823529411764
11.0,12.0,-0.007843137254901964
12.0,11.0,0.011887254901960789
13.0,11.0,0.0375
12.0,12.0,-0.015808823529411764
13.0,11.0,0.0375
13.0,12.0,0.0007352941176470592
12.0,12.0,-0.015808823529411764
13.0,11.0,0.0375
14.0,11.0,0.08566176470588234
14.0,12.0,0.015563725490196086
13.0,11.0,0.0375
14.0,12.0,0.015563725490196086
13.0,12.0,0.0007352941176470592
14.0,11.0,0.08566176470588234
15.0,11.0,0.12487745098039214
14.0,12.0,0.015563725490196086
15.0,11.0,0.12487745098039214
15.0,12.0,0.05857843137254901
14.0,12.0,0.015563725490196086
15.0,11.0,0.12487745098039214
16.0,11.0,0.18517156862745093
16.0,12.0,0.10490196078431369
15.0,11.0,0.12487745098039214
16.0,12.0,0.10490196078431369
15.0,12.0,0.05857843137254901
16.0,11.0,0.18517156862745093
17.0,11.0,0.24325980392156868
16.0,12.0,0.10490196078431369
17.0,11.0,0.24325980392156868
17.0,12.0,0.16360294117647056
16.0,12.0,0.10490196078431369
17.0,11.0,0.24325980392156868
18.0,11.0,0.31519607843137243
18.0,12.0,0.22647058823529412
17.0,11.0,0.24325980392156868
18.0,12.0,0.22647058823529412
17.0,12.0,0.16360294117647056
18.0,11.0,0.31519607843137243
19.0,11.0,0.3745098039215686
18.0,12.0,0.22647058823529412
19.0,11.0,0.3745098039215686
19.0,12.0,0.30232843137254894
18.0,12.0,0.22647058823529412
19.0,11.0,0.3745098039215686
20.0,11.0,0.44963235294117654
20.0,12.0,0.3737745098039214
19.0,11.0,0.3745098039215686
20.0,12.0,0.3737745098039214
19.0,12.0,0.30232843137254894
20.0,11.0,0.44963235294117654
21.0,11.0,0.5104166666666665
20.0,12.0,0.3737745098039214
21.0,11.0,0.5104166666666665
21.0,12.0,0.44485294117647056
20.0,12.0,0.3737745098039214
21.0,11.0,0.5104166666666665
22.0,11.0,0.5727941176470587
22.0,12.0,0.5104166666666665
21.0,11.0,0.5104166666666665
22.0,12.0,0.5104166666666665
21.0,12.0,0.44485294117647056
22.0,11.0,0.5727941176470587
23.0,11.0,0.6393382352941177
22.0,12.0,0.5104166666666665
23.0,11.0,0.6393382352941177
23.0,12.0,0.5775735294117647
22.0,12.0,0.5104166666666665
23.0,11.0,0.6393382352941177
24.0,11.0,0.6922794117647058
24.0,12.0,0.6415441176470589
23.0,11.0,0.6393382352941177
24.0,12.0,0.6415441176470589
23.0,12.0,0.5775735294117647
24.0,11.0,0.6922794117647058
25.0,11.0,0.7441176470588237
24.0,12.0,0.6415441176470589
25.0,11.0,0.7441176470588237
25.0,12.0,0.7008578431372546
24.0,12.0,0.6415441176470589
25.0,11.0,0.7441176470588237
26.0,11.0,0.7910539215686273
26.0,12.0,0.7517156862745099
25.0,11.0,0.7441176470588237
26.0,12.0,0.7517156862745099
25.0,12.0,0.7008578431372546
26.0,11.0,0.7910539215686273
27.0,11.0,0.8295343137254898
26.0,12.0,0.7517156862745099
27.0,11.0,0.8295343137254898
27.0,12.0,0.7987745098039214
26.0,12.0,0.7517156862745099
27.0,11.0,0.8295343137254898
28.0,11.0,0.8638480392156863
28.0,12.0,0.837377450980392
27.0,11.0,0.8295343137254898
28.0,12.0,0.837377450980392
27.0,12.0,0.7987745098039214
28.0,11.0,0.8638480392156863
29.0,11.0,0.8964460784313719
28.0,12.0,0.837377450980392
29.0,11.0,0.8964460784313719
29.0,12.0,0.8715686274509803
28.0,12.0,0.837377450980392
29.0,11.0,0.8964460784313719
30.0,11.0,0.9242647058823528
30.0,12.0,0.9046568627450974
29.0,11.0,0.8964460784313719
30.0,12.0,0.9046568627450974
29.0,12.0,0.8715686274509803
30.0,11.0,0.9242647058823528
31.0,11.0,0.942156862745098
30.0,12.0,0.9046568627450974
31.0,11.0,0.942156862745098
31.0,12.0,0.932843137254902
30.0,12.0,0.9046568627450974
31.0,11.0,0.942156862745098
32.0,11.0,0.9710784313725487
32.0,12.0,0.9661764705882352
31.0,11.0,0.942156862745098
32.0,12.0,0.9661764705882352
31.0,12.0,0.932843137254902
1.0,12.0,0.28970588235294115
2.0,12.0,0.27463235294117666
1.0,13.0,0.5463235294117647
2.0,12.0,0.27463235294117666
2.0,13.0,0.5229166666666666
1.0,13.0,0.5463235294117647
2.0,12.0,0.27463235294117666
3.0,12.0,0.2609068627450981
3.0,13.0,0.4986519607843137
2.0,12.0,0.27463235294117666
3.0,13.0,0.4986519607843137
2.0,13.0,0.5229166666666666
3.0,12.0,0.2609068627450981
4.0,12.0,0.22585784313725482
3.0,13.0,0.4986519607843137
4.0,12.0,0.22585784313725482
4.0,13.0,0.4569852941176471
3.0,13.0,0.4986519607843137
4.0,12.0,0.22585784313725482
5.0,12.0,0.19693627450980383
5.0,13.0,0.40539215686274505
4.0,12.0,0.22585784313725482
5.0,13.0,0.40539215686274505
4.0,13.0,0.4569852941176471
5.0,12.0,0.19693627450980383
6.0,12.0,0.14166666666666666
5.0,13.0,0.40539215686274505
6.0,12.0,0.14166666666666666
6.0,13.0,0.34607843137254896
5.0,13.0,0.40539215686274505
6.0,12.0,0.14166666666666666
7.0,12.0,0.11262254901960783
7.0,13.0,0.2749999999999999
6.0,12.0,0.14166666666666666
7.0,13.0,0.2749999999999999
6.0,13.0,0.34607843137254896
7.0,12.0,0.11262254901960783
8.0,12.0,0.06519607843137248
7.0,13.0,0.2749999999999999
8.0,12.0,0.06519607843137248
8.0,13.0,0.21115196078431367
7.0,13.0,0.2749999999999999
8.0,12.0,0.06519607843137248
9.0,12.0,0.038970588235294104
9.0,13.0,0.14056372549019608
8.0,12.0,0.06519607843137248
9.0,13.0,0.14056372549019608
8.0,13.0,0.21115196078431367
9.0,12.0,0.038970588235294104
10.0,12.0,-0.0034313725490196095
9.0,13.0,0.14056372549019608
10.0,12.0,-0.0034313725490196095
10.0,13.0,0.08835784313725487
9.0,13.0,0.14056372549019608
10.0,12.0,-0.0034313725490196095
11.0,12.0,-0.007843137254901964
11.0,13.0,0.03382352941176471
10.0,12.0,-0.0034313725490196095
11.0,13.0,0.03382352941176471
10.0,13.0,0.08835784313725487
11.0,12.0,-0.007843137254901964
12.0,12.0,-0.015808823529411764
11.0,13.0,0.03382352941176471
12.0,12.0,-0.015808823529411764
12.0,13.0,0.006862745098039216
11.0,13.0,0.03382352941176471
12.0,12.0,-0.015808823529411764
13.0,12.0,0.0007352941176470592
13.0,13.0,-0.01985294117647059
12.0,12.0,-0.015808823529411764
13.0,13.0,-0.01985294117647059
12.0,13.0,0.006862745098039216
13.0,12.0,0.0007352941176470592
14.0,12.0,0.015563725490196086
13.0,13.0,-0.01985294117647059
14.0,12.0,0.015563725490196086
14.0,13.0,-0.009068627450980391
13.0,13.0,-0.01985294117647059
14.0,12.0,0.015563725490196086
15.0,12.0,0.05857843137254901
15.0,13.0,0.0017156862745098087
14.0,12.0,0.015563725490196086
15.0,13.0,0.0017156862745098087
14.0,13.0,-0.009068627450980391
15.0,12.0,0.05857843137254901
16.0,12.0,0.10490196078431369
15.0,13.0,0.0017156862745098087
16.0,12.0,0.10490196078431369
16.0,13.0,0.04693627450980392
15.0,13.0,0.0017156862745098087
16.0,12.0,0.10490196078431369
17.0,12.0,0.16360294117647056
17.0,13.0,0.09313725490196077
16.0,12.0,0.10490196078431369
17.0,13.0,0.09313725490196077
16.0,13.0,0.04693627450980392
17.0,12.0,0.16360294117647056
18.0,12.0,0.22647058823529412
17.0,13.0,0.09313725490196077
18.0,12.0,0.22647058823529412
18.0,13.0,0.15833333333333338
17.0,13.0,0.09313725490196077
18.0,12.0,0.22647058823529412
19.0,12.0,0.30232843137254894
19.0,13.0,0.21776960784313718
18.0,12.0,0.22647058823529412
19.0,13.0,0.21776960784313718
18.0,13.0,0.15833333333333338
19.0,12.0,0.30232843137254894
20.0,12.0,0.3737745098039214
19.0,13.0,0.21776960784313718
20.0,12.0,0.3737745098039214
20.0,13.0,0.2976715686274509
19.0,13.0,0.21776960784313718
20.0,12.0,0.3737745098039214
21.0,12.0,0.44485294117647056
21.0,13.0,0.3737745098039215
20.0,12.0,0.3737745098039214
21.0,13.0,0.3737745098039215
20.0,13.0,0.2976715686274509
21.0,12.0,0.44485294117647056
22.0,12.0,0.5104166666666665
21.0,13.0,0.3737745098039215
22.0,12.0,0.5104166666666665
22.0,13.0,0.4496323529411765
21.0,13.0,0.3737745098039215
22.0,12.0,0.5104166666666665
23.0,12.0,0.5775735294117647
23.0,13.0,0.5205882352941176
22.0,12.0,0.5104166666666665
23.0,13.0,0.5205882352941176
22.0,13.0,0.4496323529411765
23.0,12.0,0.5775735294117647
24.0,12.0,0.6415441176470589
23.0,13.0,0.5205882352941176
24.0,12.0,0.6415441176470589
24.0,13.0,0.5845588235294117
23.0,13.0,0.5205882352941176
24.0,12.0,0.6415441176470589
25.0,12.0,0.7008578431372546
25.0,13.0,0.6553921568627454
24.0,12.0,0.6415441176470589
25.0,13.0,0.6553921568627454
24.0,13.0,0.5845588235294117
25.0,12.0,0.7008578431372546
26.0,12.0,0.7517156862745099
25.0,13.0,0.6553921568627454
26.0,12.0,0.7517156862745099
26.0,13.0,0.7134803921568628
25.0,13.0,0.6553921568627454
26.0,12.0,0.7517156862745099
27.0,12.0,0.7987745098039214
27.0,13.0,0.7643382352941174
26.0,12.0,0.7517156862745099
27.0,13.0,0.7643382352941174
26.0,13.0,0.7134803921568628
27.0,12.0,0.7987745098039214
28.0,12.0,0.837377450980392
27.0,13.0,0.7643382352941174
28.0,12.0,0.837377450980392
28.0,13.0,0.8107843137254901
27.0,13.0,0.7643382352941174
28.0,12.0,0.837377450980392
29.0,12.0,0.8715686274509803
29.0,13.0,0.8499999999999996
28.0,12.0,0.837377450980392
29.0,13.0,0.8499999999999996
28.0,13.0,0.8107843137254901
29.0,12.0,0.8715686274509803
30.0,12.0,0.9046568627450974
29.0,13.0,0.8499999999999996
30.0,12.0,0.9046568627450974
30.0,13.0,0.8850490196078431
29.0,13.0,0.8499999999999996
30.0,12.0,0.9046568627450974
31.0,12.0,0.932843137254902
31.0,13.0,0.9107843137254897
30.0,12.0,0.9046568627450974
31.0,13.0,0.9107843137254897
30.0,13.0,0.8850490196078431
31.0,12.0,0.932843137254902
32.0,12.0,0.9661764705882352
31.0,13.0,0.9107843137254897
32.0,12.0,0.9661764705882352
32.0,13.0,0.9514705882352942
31.0,13.0,0.9107843137254897
1.0,13.0,0.5463235294117647
2.0,13.0,0.5229166666666666
2.0,14.0,0.8057598039215683
1.0,13.0,0.5463235294117647
2.0,14.0,0.8057598039215683
1.0,14.0,0.8117647058823527
2.0,13.0,0.5229166666666666
3.0,13.0,0.4986519607843137
2.0,14.0,0.8057598039215683
3.0,13.0,0.4986519607843137
3.0,14.0,0.7649509803921568
2.0,14.0,0.8057598039215683
3.0,13.0,0.4986519607843137
4.0,13.0,0.4569852941176471
4.0,14.0,0.7283088235294115
3.0,13.0,0.4986519607843137
4.0,14.0,0.7283088235294115
3.0,14.0,0.7649509803921568
4.0,13.0,0.4569852941176471
5.0,13.0,0.40539215686274505
4.0,14.0,0.7283088235294115
5.0,13.0,0.40539215686274505
5.0,14.0,0.6685049019607845
4.0,14.0,0.7283088235294115
5.0,13.0,0.40539215686274505
6.0,13.0,0.34607843137254896
6.0,14.0,0.5980392156862746
5.0,13.0,0.40539215686274505
6.0,14.0,0.5980392156862746
5.0,14.0,0.6685049019607845
6.0,13.0,0.34607843137254896
7.0,13.0,0.2749999999999999
6.0,14.0,0.5980392156862746
7.0,13.0,0.2749999999999999
7.0,14.0,0.5118872549019606
6.0,14.0,0.5980392156862746
7.0,13.0,0.2749999999999999
8.0,13.0,0.21115196078431367
8.0,14.0,0.41801470588235284
7.0,13.0,0.2749999999999999
8.0,14.0,0.41801470588235284
7.0,14.0,0.5118872549019606
8.0,13.0,0.21115196078431367
9.0,13.0,0.14056372549019608
8.0,14.0,0.41801470588235284
9.0,13.0,0.14056372549019608
9.0,14.0,0.31924019607843124
8.0,14.0,0.41801470588235284
9.0,13.0,0.14056372549019608
10.0,13.0,0.08835784313725487
10.0,14.0,0.2258578431372549
9.0,13.0,0.14056372549019608
10.0,14.0,0.2258578431372549
9.0,14.0,0.31924019607843124
10.0,13.0,0.08835784313725487
11.0,13.0,0.03382352941176471
10.0,14.0,0.2258578431372549
11.0,13.0,0.03382352941176471
11.0,14.0,0.14816176470588238
10.0,14.0,0.2258578431372549
11.0,13.0,0.03382352941176471
12.0,13.0,0.006862745098039216
12.0,14.0,0.06740196078431374
11.0,13.0,0.03382352941176471
12.0,14.0,0.06740196078431374
11.0,14.0,0.14816176470588238
12.0,13.0,0.006862745098039216
13.0,13.0,-0.01985294117647059
12.0,14.0,0.06740196078431374
13.0,13.0,-0.01985294117647059
13.0,14.0,0.026348039215686264
12.0,14.0,0.06740196078431374
13.0,13.0,-0.01985294117647059
14.0,13.0,-0.009068627450980391
14.0,14.0,-0.012009803921568626
13.0,13.0,-0.01985294117647059
14.0,14.0,-0.012009803921568626
13.0,14.0,0.026348039215686264
14.0,13.0,-0.009068627450980391
15.0,13.0,0.0017156862745098087
14.0,14.0,-0.012009803921568626
15.0,13.0,0.0017156862745098087
15.0,14.0,-0.009068627450980393
14.0,14.0,-0.012009803921568626
15.0,13.0,0.0017156862745098087
16.0,13.0,0.04693627450980392
16.0,14.0,-0.0013480392156862762
15.0,13.0,0.0017156862745098087
16.0,14.0,-0.0013480392156862762
15.0,14.0,-0.009068627450980393
16.0,13.0,0.04693627450980392
17.0,13.0,0.09313725490196077
16.0,14.0,-0.0013480392156862762
17.0,13.0,0.09313725490196077
17.0,14.0,0.03811274509803922
16.0,14.0,-0.0013480392156862762
17.0,13.0,0.09313725490196077
18.0,13.0,0.15833333333333338
18.0,14.0,0.08357843137254901
17.0,13.0,0.09313725490196077
18.0,14.0,0.08357843137254901
17.0,14.0,0.03811274509803922
18.0,13.0,0.15833333333333338
19.0,13.0,0.21776960784313718
18.0,14.0,0.08357843137254901
19.0,13.0,0.21776960784313718
19.0,14.0,0.15428921568627452
18.0,14.0,0.08357843137254901
19.0,13.0,0.21776960784313718
20.0,13.0,0.2976715686274509
20.0,14.0,0.21776960784313723
19.0,13.0,0.21776960784313718
20.0,14.0,0.21776960784313723
19.0,14.0,0.15428921568627452
20.0,13.0,0.2976715686274509
21.0,13.0,0.3737745098039215
20.0,14.0,0.21776960784313723
21.0,13.0,0.3737745098039215
21.0,14.0,0.30232843137254894
20.0,14.0,0.21776960784313723
21.0,13.0,0.3737745098039215
22.0,13.0,0.4496323529411765
22.0,14.0,0.3745098039215686
21.0,13.0,0.3737745098039215
22.0,14.0,0.3745098039215686
21.0,14.0,0.30232843137254894
22.0,13.0,0.4496323529411765
23.0,13.0,0.5205882352941176
22.0,14.0,0.3745098039215686
23.0,13.0,0.5205882352941176
23.0,14.0,0.4557598039215686
22.0,14.0,0.3745098039215686
23.0,13.0,0.5205882352941176
24.0,13.0,0.5845588235294117
24.0,14.0,0.531127450980392
23.0,13.0,0.5205882352941176
24.0,14.0,0.531127450980392
23.0,14.0,0.4557598039215686
24.0,13.0,0.5845588235294117
25.0,13.0,0.6553921568627454
24.0,14.0,0.531127450980392
25.0,13.0,0.6553921568627454
25.0,14.0,0.6019607843137254
24.0,14.0,0.531127450980392
25.0,13.0,0.6553921568627454
26.0,13.0,0.7134803921568628
26.0,14.0,0.6639705882352943
25.0,13.0,0.6553921568627454
26.0,14.0,0.6639705882352943
25.0,14.0,0.6019607843137254
26.0,13.0,0.7134803921568628
27.0,13.0,0.7643382352941174
26.0,14.0,0.6639705882352943
27.0,13.0,0.7643382352941174
27.0,14.0,0.722549019607843
26.0,14.0,0.6639705882352943
27.0,13.0,0.7643382352941174
28.0,13.0,0.8107843137254901
28.0,14.0,0.781127450980392
27.0,13.0,0.7643382352941174
28.0,14.0,0.781127450980392
27.0,14.0,0.722549019607843
28.0,13.0,0.8107843137254901
29.0,13.0,0.8499999999999996
28.0,14.0,0.781127450980392
29.0,13.0,0.8499999999999996
29.0,14.0,0.8207107843137255
28.0,14.0,0.781127450980392
29.0,13.0,0.8499999999999996
30.0,13.0,0.8850490196078431
30.0,14.0,0.8609068627450978
29.0,13.0,0.8499999999999996
30.0,14.0,0.8609068627450978
29.0,14.0,0.8207107843137255
30.0,13.0,0.8850490196078431
31.0,13.0,0.9107843137254897
30.0,14.0,0.8609068627450978
31.0,13.0,0.9107843137254897
31.0,14.0,0.8968137254901961
30.0,14.0,0.8609068627450978
31.0,13.0,0.9107843137254897
32.0,13.0,0.9514705882352942
32.0,14.0,0.9433823529411763
31.0,13.0,0.9107843137254897
32.0,14.0,0.9433823529411763
31.0,14.0,0.8968137254901961
1.0,14.0,0.8117647058823527
2.0,14.0,0.8057598039215683
1.0,15.0,1.0345588235294114
2.0,14.0,0.8057598039215683
2.0,15.0,1.0001225490196075
1.0,15.0,1.0345588235294114
2.0,14.0,0.8057598039215683
3.0,14.0,0.7649509803921568
3.0,15.0,1.0088235294117642
2.0,14.0,0.8057598039215683
3.0,15.0,1.0088235294117642
2.0,15.0,1.0001225490196075
3.0,14.0,0.7649509803921568
4.0,14.0,0.7283088235294115
3.0,15.0,1.0088235294117642
4.0,14.0,0.7283088235294115
4.0,15.0,0.9547794117647057
3.0,15.0,1.0088235294117642
4.0,14.0,0.7283088235294115
5.0,14.0,0.6685049019607845
5.0,15.0,0.9254901960784312
4.0,14.0,0.7283088235294115
5.0,15.0,0.9254901960784312
4.0,15.0,0.9547794117647057
5.0,14.0,0.6685049019607845
6.0,14.0,0.5980392156862746
5.0,15.0,0.9254901960784312
6.0,14.0,0.5980392156862746
6.0,15.0,0.8487745098039211
5.0,15.0,0.9254901960784312
6.0,14.0,0.5980392156862746
7.0,14.0,0.5118872549019606
7.0,15.0,0.7737745098039216
6.0,14.0,0.5980392156862746
7.0,15.0,0.7737745098039216
6.0,15.0,0.8487745098039211
7.0,14.0,0.5118872549019606
8.0,14.0,0.41801470588235284
7.0,15.0,0.7737745098039216
8.0,14.0,0.41801470588235284
8.0,15.0,0.6677696078431374
7.0,15.0,0.7737745098039216
8.0,14.0,0.41801470588235284
9.0,14.0,0.31924019607843124
9.0,15.0,0.5544117647058824
8.0,14.0,0.41801470588235284
9.0,15.0,0.5544117647058824
8.0,15.0,0.6677696078431374
9.0,14.0,0.31924019607843124
10.0,14.0,0.2258578431372549
9.0,15.0,0.5544117647058824
10.0,14.0,0.2258578431372549
10.0,15.0,0.4327205882352942
9.0,15.0,0.5544117647058824
10.0,14.0,0.2258578431372549
11.0,14.0,0.14816176470588238
11.0,15.0,0.3084558823529412
10.0,14.0,0.2258578431372549
11.0,15.0,0.3084558823529412
10.0,15.0,0.4327205882352942
11.0,14.0,0.14816176470588238
12.0,14.0,0.06740196078431374
11.0,15.0,0.3084558823529412
12.0,14.0,0.06740196078431374
12.0,15.0,0.20416666666666666
11.0,15.0,0.3084558823529412
12.0,14.0,0.06740196078431374
13.0,14.0,0.026348039215686264
13.0,15.0,0.10355392156862749
12.0,14.0,0.06740196078431374
13.0,15.0,0.10355392156862749
12.0,15.0,0.20416666666666666
13.0,14.0,0.026348039215686264
14.0,14.0,-0.012009803921568626
13.0,15.0,0.10355392156862749
14.0,14.0,-0.012009803921568626
14.0,15.0,0.04607843137254901
13.0,15.0,0.10355392156862749
14.0,14.0,-0.012009803921568626
15.0,14.0,-0.009068627450980393
15.0,15.0,-0.004779411764705885
14.0,14.0,-0.012009803921568626
15.0,15.0,-0.004779411764705885
14.0,15.0,0.04607843137254901
15.0,14.0,-0.009068627450980393
16.0,14.0,-0.0013480392156862762
15.0,15.0,-0.004779411764705885
16.0,14.0,-0.0013480392156862762
16.0,15.0,-0.009926470588235292
15.0,15.0,-0.004779411764705885
16.0,14.0,-0.0013480392156862762
17.0,14.0,0.03811274509803922
17.0,15.0,-0.006740196078431371
16.0,14.0,-0.0013480392156862762
17.0,15.0,-0.006740196078431371
16.0,15.0,-0.009926470588235292
17.0,14.0,0.03811274509803922
18.0,14.0,0.08357843137254901
17.0,15.0,-0.006740196078431371
18.0,14.0,0.08357843137254901
18.0,15.0,0.03321078431372548
17.0,15.0,-0.006740196078431371
18.0,14.0,0.08357843137254901
19.0,14.0,0.15428921568627452
19.0,15.0,0.08357843137254904
18.0,14.0,0.08357843137254901
19.0,15.0,0.08357843137254904
18.0,15.0,0.03321078431372548
19.0,14.0,0.15428921568627452
20.0,14.0,0.21776960784313723
19.0,15.0,0.08357843137254904
20.0,14.0,0.21776960784313723
20.0,15.0,0.15833333333333333
19.0,15.0,0.08357843137254904
20.0,14.0,0.21776960784313723
21.0,14.0,0.30232843137254894
21.0,15.0,0.22647058823529417
20.0,14.0,0.21776960784313723
21.0,15.0,0.22647058823529417
20.0,15.0,0.15833333333333333
21.0,14.0,0.30232843137254894
22.0,14.0,0.3745098039215686
21.0,15.0,0.22647058823529417
22.0,14.0,0.3745098039215686
22.0,15.0,0.31519607843137243
21.0,15.0,0.22647058823529417
22.0,14.0,0.3745098039215686
23.0,14.0,0.4557598039215686
23.0,15.0,0.3921568627450979
22.0,14.0,0.3745098039215686
23.0,15.0,0.3921568627450979
22.0,15.0,0.31519607843137243
23.0,14.0,0.4557598039215686
24.0,14.0,0.531127450980392
23.0,15.0,0.3921568627450979
24.0,14.0,0.531127450980392
24.0,15.0,0.4699754901960785
23.0,15.0,0.3921568627450979
24.0,14.0,0.531127450980392
25.0,14.0,0.6019607843137254
25.0,15.0,0.5522058823529412
24.0,14.0,0.531127450980392
25.0,15.0,0.5522058823529412
24.0,15.0,0.4699754901960785
25.0,14.0,0.6019607843137254
26.0,14.0,0.6639705882352943
25.0,15.0,0.5522058823529412
26.0,14.0,0.6639705882352943
26.0,15.0,0.6224264705882352
25.0,15.0,0.5522058823529412
26.0,14.0,0.6639705882352943
27.0,14.0,0.722549019607843
27.0,15.0,0.684436274509804
26.0,14.0,0.6639705882352943
27.0,15.0,0.684436274509804
26.0,15.0,0.6224264705882352
27.0,14.0,0.722549019607843
28.0,14.0,0.781127450980392
27.0,15.0,0.684436274509804
28.0,14.0,0.781127450980392
28.0,15.0,0.7432598039215687
27.0,15.0,0.684436274509804
28.0,14.0,0.781127450980392
29.0,14.0,0.8207107843137255
29.0,15.0,0.7953431372549018
28.0,14.0,0.781127450980392
29.0,15.0,0.7953431372549018
28.0,15.0,0.7432598039215687
29.0,14.0,0.8207107843137255
30.0,14.0,0.8609068627450978
29.0,15.0,0.7953431372549018
30.0,14.0,0.8609068627450978
30.0,15.0,0.8363970588235295
29.0,15.0,0.7953431372549018
30.0,14.0,0.8609068627450978
31.0,14.0,0.8968137254901961
31.0,15.0,0.8774509803921563
30.0,14.0,0.8609068627450978
31.0,15.0,0.8774509803921563
30.0,15.0,0.8363970588235295
31.0,14.0,0.8968137254901961
32.0,14.0,0.9433823529411763
31.0,15.0,0.8774509803921563
32.0,14.0,0.9433823529411763
32.0,15.0,0.9215686274509801
31.0,15.0,0.8774509803921563
1.0,15.0,1.0345588235294114
2.0,15.0,1.0001225490196075
2.0,16.0,1.0562499999999995
1.0,15.0,1.0345588235294114
2.0,16.0,1.0562499999999995
1.0,16.0,1.0166666666666664
2.0,15.0,1.0001225490196075
3.0,15.0,1.0088235294117642
2.0,16.0,1.0562499999999995
3.0,15.0,1.0088235294117642
3.0,16.0,1.0398284313725488
2.0,16.0,1.0562499999999995
3.0,15.0,1.0088235294117642
4.0,15.0,0.9547794117647057
4.0,16.0,1.0729166666666667
3.0,15.0,1.0088235294117642
4.0,16.0,1.0729166666666667
3.0,16.0,1.0398284313725488
4.0,15.0,0.9547794117647057
5.0,15.0,0.9254901960784312
4.0,16.0,1.0729166666666667
5.0,15.0,0.9254901960784312
5.0,16.0,1.0417892156862747
4.0,16.0,1.0729166666666667
5.0,15.0,0.9254901960784312
6.0,15.0,0.8487745098039211
6.0,16.0,1.0437499999999993
5.0,15.0,0.9254901960784312
6.0,16.0,1.0437499999999993
5.0,16.0,1.0417892156862747
6.0,15.0,0.8487745098039211
7.0,15.0,0.7737745098039216
6.0,16.0,1.0437499999999993
7.0,15.0,0.7737745098039216
7.0,16.0,0.9799019607843138
6.0,16.0,1.0437499999999993
7.0,15.0,0.7737745098039216
8.0,15.0,0.6677696078431374
8.0,16.0,0.917647058823529
7.0,15.0,0.7737745098039216
8.0,16.0,0.917647058823529
7.0,16.0,0.9799019607843138
8.0,15.0,0.6677696078431374
9.0,15.0,0.5544117647058824
8.0,16.0,0.917647058823529
9.0,15.0,0.5544117647058824
9.0,16.0,0.7963235294117647
8.0,16.0,0.917647058823529
9.0,15.0,0.5544117647058824
10.0,15.0,0.4327205882352942
10.0,16.0,0.6726715686274508
9.0,15.0,0.5544117647058824
10.0,16.0,0.6726715686274508
9.0,16.0,0.7963235294117647
10.0,15.0,0.4327205882352942
11.0,15.0,0.3084558823529412
10.0,16.0,0.6726715686274508
11.0,15.0,0.3084558823529412
11.0,16.0,0.5230392156862744
10.0,16.0,0.6726715686274508
11.0,15.0,0.3084558823529412
12.0,15.0,0.20416666666666666
12.0,16.0,0.3803921568627451
11.0,15.0,0.3084558823529412
12.0,16.0,0.3803921568627451
11.0,16.0,0.5230392156862744
12.0,15.0,0.20416666666666666
13.0,15.0,0.10355392156862749
12.0,16.0,0.3803921568627451
13.0,15.0,0.10355392156862749
13.0,16.0,0.24656862745098043
12.0,16.0,0.3803921568627451
13.0,15.0,0.10355392156862749
14.0,15.0,0.04607843137254901
14.0,16.0,0.13247549019607838
13.0,15.0,0.10355392156862749
14.0,16.0,0.13247549019607838
13.0,16.0,0.24656862745098043
14.0,15.0,0.04607843137254901
15.0,15.0,-0.004779411764705885
14.0,16.0,0.13247549019607838
15.0,15.0,-0.004779411764705885
15.0,16.0,0.056862745098039215
14.0,16.0,0.13247549019607838
15.0,15.0,-0.004779411764705885
16.0,15.0,-0.009926470588235292
16.0,16.0,-0.0008578431372549119
15.0,15.0,-0.004779411764705885
16.0,16.0,-0.0008578431372549119
15.0,16.0,0.056862745098039215
16.0,15.0,-0.009926470588235292
17.0,15.0,-0.006740196078431371
16.0,16.0,-0.0008578431372549119
17.0,15.0,-0.006740196078431371
17.0,16.0,-0.009926470588235294
16.0,16.0,-0.0008578431372549119
17.0,15.0,-0.006740196078431371
18.0,15.0,0.03321078431372548
18.0,16.0,-0.0067401960784313755
17.0,15.0,-0.006740196078431371
18.0,16.0,-0.0067401960784313755
17.0,16.0,-0.009926470588235294
18.0,15.0,0.03321078431372548
19.0,15.0,0.08357843137254904
18.0,16.0,-0.0067401960784313755
19.0,15.0,0.08357843137254904
19.0,16.0,0.03811274509803922
18.0,16.0,-0.0067401960784313755
19.0,15.0,0.08357843137254904
20.0,15.0,0.15833333333333333
20.0,16.0,0.09313725490196077
19.0,15.0,0.08357843137254904
20.0,16.0,0.09313725490196077
19.0,16.0,0.03811274509803922
20.0,15.0,0.15833333333333333
21.0,15.0,0.22647058823529417
20.0,16.0,0.09313725490196077
21.0,15.0,0.22647058823529417
21.0,16.0,0.16360294117647053
20.0,16.0,0.09313725490196077
21.0,15.0,0.22647058823529417
22.0,15.0,0.31519607843137243
22.0,16.0,0.2432598039215686
21.0,15.0,0.22647058823529417
22.0,16.0,0.2432598039215686
21.0,16.0,0.16360294117647053
22.0,15.0,0.31519607843137243
23.0,15.0,0.3921568627450979
22.0,16.0,0.2432598039215686
23.0,15.0,0.3921568627450979
23.0,16.0,0.3275735294117647
22.0,16.0,0.2432598039215686
23.0,15.0,0.3921568627450979
24.0,15.0,0.4699754901960785
24.0,16.0,0.41764705882352954
23.0,15.0,0.3921568627450979
24.0,16.0,0.41764705882352954
23.0,16.0,0.3275735294117647
24.0,15.0,0.4699754901960785
25.0,15.0,0.5522058823529412
24.0,16.0,0.41764705882352954
25.0,15.0,0.5522058823529412
25.0,16.0,0.4935049019607844
24.0,16.0,0.41764705882352954
25.0,15.0,0.5522058823529412
26.0,15.0,0.6224264705882352
26.0,16.0,0.5754901960784313
25.0,15.0,0.5522058823529412
26.0,16.0,0.5754901960784313
25.0,16.0,0.4935049019607844
26.0,15.0,0.6224264705882352
27.0,15.0,0.684436274509804
26.0,16.0,0.5754901960784313
27.0,15.0,0.684436274509804
27.0,16.0,0.6458333333333334
26.0,16.0,0.5754901960784313
27.0,15.0,0.684436274509804
28.0,15.0,0.7432598039215687
28.0,16.0,0.7094362745098042
27.0,15.0,0.684436274509804
28.0,16.0,0.7094362745098042
27.0,16.0,0.6458333333333334
28.0,15.0,0.7432598039215687
29.0,15.0,0.7953431372549018
28.0,16.0,0.7094362745098042
29.0,15.0,0.7953431372549018
29.0,16.0,0.7618872549019607
28.0,16.0,0.7094362745098042
29.0,15.0,0.7953431372549018
30.0,15.0,0.8363970588235295
30.0,16.0,0.8155637254901962
29.0,15.0,0.7953431372549018
30.0,16.0,0.8155637254901962
29.0,16.0,0.7618872549019607
30.0,15.0,0.8363970588235295
31.0,15.0,0.8774509803921563
30.0,16.0,0.8155637254901962
31.0,15.0,0.8774509803921563
31.0,16.0,0.8578431372549019
30.0,16.0,0.8155637254901962
31.0,15.0,0.8774509803921563
32.0,15.0,0.9215686274509801
32.0,16.0,0.9181372549019605
31.0,15.0,0.8774509803921563
32.0,16.0,0.9181372549019605
31.0,16.0,0.8578431372549019
1.0,16.0,1.0166666666666664
2.0,16.0,1.0562499999999995
1.0,17.0,0.7639705882352943
2.0,16.0,1.0562499999999995
2.0,17.0,0.7802696078431375
1.0,17.0,0.7639705882352943
2.0,16.0,1.0562499999999995
3.0,16.0,1.0398284313725488
3.0,17.0,0.8431372549019605
2.0,16.0,1.0562499999999995
3.0,17.0,0.8431372549019605
2.0,17.0,0.7802696078431375
3.0,16.0,1.0398284313725488
4.0,16.0,1.0729166666666667
3.0,17.0,0.8431372549019605
4.0,16.0,1.0729166666666667
4.0,17.0,0.8897058823529411
3.0,17.0,0.8431372549019605
4.0,16.0,1.0729166666666667
5.0,16.0,1.0417892156862747
5.0,17.0,0.9783088235294116
4.0,16.0,1.0729166666666667
5.0,17.0,0.9783088235294116
4.0,17.0,0.8897058823529411
5.0,16.0,1.0417892156862747
6.0,16.0,1.0437499999999993
5.0,17.0,0.9783088235294116
6.0,16.0,1.0437499999999993
6.0,17.0,1.0118872549019609
5.0,17.0,0.9783088235294116
6.0,16.0,1.0437499999999993
7.0,16.0,0.9799019607843138
7.0,17.0,1.0675245098039208
6.0,16.0,1.0437499999999993
7.0,17.0,1.0675245098039208
6.0,17.0,1.0118872549019609
7.0,16.0,0.9799019607843138
8.0,16.0,0.917647058823529
7.0,17.0,1.0675245098039208
8.0,16.0,0.917647058823529
8.0,17.0,1.035049019607843
7.0,17.0,1.0675245098039208
8.0,16.0,0.917647058823529
9.0,16.0,0.7963235294117647
9.0,17.0,1.0094362745098036
8.0,16.0,0.917647058823529
9.0,17.0,1.0094362745098036
8.0,17.0,1.035049019607843
9.0,16.0,0.7963235294117647
10.0,16.0,0.6726715686274508
9.0,17.0,1.0094362745098036
10.0,16.0,0.6726715686274508
10.0,17.0,0.8883578431372547
9.0,17.0,1.0094362745098036
10.0,16.0,0.6726715686274508
11.0,16.0,0.5230392156862744
11.0,17.0,0.7620098039215687
10.0,16.0,0.6726715686274508
11.0,17.0,0.7620098039215687
10.0,17.0,0.8883578431372547
11.0,16.0,0.5230392156862744
12.0,16.0,0.3803921568627451
11.0,17.0,0.7620098039215687
12.0,16.0,0.3803921568627451
12.0,17.0,0.5955882352941178
11.0,17.0,0.7620098039215687
12.0,16.0,0.3803921568627451
13.0,16.0,0.24656862745098043
13.0,17.0,0.4310049019607842
12.0,16.0,0.3803921568627451
13.0,17.0,0.4310049019607842
12.0,17.0,0.5955882352941178
13.0,16.0,0.24656862745098043
14.0,16.0,0.13247549019607838
13.0,17.0,0.4310049019607842
14.0,16.0,0.13247549019607838
14.0,17.0,0.28161764705882353
13.0,17.0,0.4310049019607842
14.0,16.0,0.13247549019607838
15.0,16.0,0.056862745098039215
15.0,17.0,0.1425245098039216
14.0,16.0,0.13247549019607838
15.0,17.0,0.1425245098039216
14.0,17.0,0.28161764705882353
15.0,16.0,0.056862745098039215
16.0,16.0,-0.0008578431372549119
15.0,17.0,0.1425245098039216
16.0,16.0,-0.0008578431372549119
16.0,17.0,0.06078431372549017
15.0,17.0,0.1425245098039216
16.0,16.0,-0.0008578431372549119
17.0,16.0,-0.009926470588235294
17.0,17.0,-0.0008578431372549006
16.0,16.0,-0.0008578431372549119
17.0,17.0,-0.0008578431372549006
16.0,17.0,0.06078431372549017
17.0,16.0,-0.009926470588235294
18.0,16.0,-0.0067401960784313755
17.0,17.0,-0.0008578431372549006
18.0,16.0,-0.0067401960784313755
18.0,17.0,-0.009926470588235294
17.0,17.0,-0.0008578431372549006
18.0,16.0,-0.0067401960784313755
19.0,16.0,0.03811274509803922
19.0,17.0,-0.0013480392156862702
18.0,16.0,-0.0067401960784313755
19.0,17.0,-0.0013480392156862702
18.0,17.0,-0.009926470588235294
19.0,16.0,0.03811274509803922
20.0,16.0,0.09313725490196077
19.0,17.0,-0.0013480392156862702
20.0,16.0,0.09313725490196077
20.0,17.0,0.04693627450980391
19.0,17.0,-0.0013480392156862702
20.0,16.0,0.09313725490196077
21.0,16.0,0.16360294117647053
21.0,17.0,0.10490196078431367
20.0,16.0,0.09313725490196077
21.0,17.0,0.10490196078431367
20.0,17.0,0.04693627450980391
21.0,16.0,0.16360294117647053
22.0,16.0,0.2432598039215686
21.0,17.0,0.10490196078431367
22.0,16.0,0.2432598039215686
22.0,17.0,0.18517156862745096
21.0,17.0,0.10490196078431367
22.0,16.0,0.2432598039215686
23.0,16.0,0.3275735294117647
23.0,17.0,0.2676470588235294
22.0,16.0,0.2432598039215686
23.0,17.0,0.2676470588235294
22.0,17.0,0.18517156862745096
23.0,16.0,0.3275735294117647
24.0,16.0,0.41764705882352954
23.0,17.0,0.2676470588235294
24.0,16.0,0.41764705882352954
24.0,17.0,0.35612745098039233
23.0,17.0,0.2676470588235294
24.0,16.0,0.41764705882352954
25.0,16.0,0.4935049019607844
25.0,17.0,0.44485294117647045
24.0,16.0,0.41764705882352954
25.0,17.0,0.44485294117647045
24.0,17.0,0.35612745098039233
25.0,16.0,0.4935049019607844
26.0,16.0,0.5754901960784313
25.0,17.0,0.44485294117647045
26.0,16.0,0.5754901960784313
26.0,17.0,0.5283088235294117
25.0,17.0,0.44485294117647045
26.0,16.0,0.5754901960784313
27.0,16.0,0.6458333333333334
27.0,17.0,0.6026960784313725
26.0,16.0,0.5754901960784313
27.0,17.0,0.6026960784313725
26.0,17.0,0.5283088235294117
27.0,16.0,0.6458333333333334
28.0,16.0,0.7094362745098042
27.0,17.0,0.6026960784313725
28.0,16.0,0.7094362745098042
28.0,17.0,0.6742647058823528
27.0,17.0,0.6026960784313725
28.0,16.0,0.7094362745098042
29.0,16.0,0.7618872549019607
29.0,17.0,0.7314950980392154
28.0,16.0,0.7094362745098042
29.0,17.0,0.7314950980392154
28.0,17.0,0.6742647058823528
29.0,16.0,0.7618872549019607
30.0,16.0,0.8155637254901962
29.0,17.0,0.7314950980392154
30.0,16.0,0.8155637254901962
30.0,17.0,0.7861519607843136
29.0,17.0,0.7314950980392154
30.0,16.0,0.8155637254901962
31.0,16.0,0.8578431372549019
31.0,17.0,0.833455882352941
30.0,16.0,0.8155637254901962
31.0,17.0,0.833455882352941
30.0,17.0,0.7861519607843136
31.0,16.0,0.8578431372549019
32.0,16.0,0.9181372549019605
31.0,17.0,0.833455882352941
32.0,16.0,0.9181372549019605
32.0,17.0,0.8892156862745096
31.0,17.0,0.833455882352941
1.0,17.0,0.7639705882352943
2.0,17.0,0.7802696078431375
2.0,18.0,0.2969362745098039
1.0,17.0,0.7639705882352943
2.0,18.0,0.2969362745098039
1.0,18.0,0.27107843137254906
2.0,17.0,0.7802696078431375
3.0,17.0,0.8431372549019605
2.0,18.0,0.2969362745098039
3.0,17.0,0.8431372549019605
3.0,18.0,0.38174019607843135
2.0,18.0,0.2969362745098039
3.0,17.0,0.8431372549019605
4.0,17.0,0.8897058823529411
4.0,18.0,0.48455882352941154
3.0,17.0,0.8431372549019605
4.0,18.0,0.48455882352941154
3.0,18.0,0.38174019607843135
4.0,17.0,0.8897058823529411
5.0,17.0,0.9783088235294116
4.0,18.0,0.48455882352941154
5.0,17.0,0.9783088235294116
5.0,18.0,0.6142156862745097
4.0,18.0,0.48455882352941154
5.0,17.0,0.9783088235294116
6.0,17.0,1.0118872549019609
6.0,18.0,0.7681372549019606
5.0,17.0,0.9783088235294116
6.0,18.0,0.7681372549019606
5.0,18.0,0.6142156862745097
6.0,17.0,1.0118872549019609
7.0,17.0,1.0675245098039208
6.0,18.0,0.7681372549019606
7.0,17.0,1.0675245098039208
7.0,18.0,0.8901960784313726
6.0,18.0,0.7681372549019606
7.0,17.0,1.0675245098039208
8.0,17.0,1.035049019607843
8.0,18.0,1.015808823529412
7.0,17.0,1.0675245098039208
8.0,18.0,1.015808823529412
7.0,18.0,0.8901960784313726
8.0,17.0,1.035049019607843
9.0,17.0,1.0094362745098036
8.0,18.0,1.015808823529412
9.0,17.0,1.0094362745098036
9.0,18.0,1.0406862745098036
8.0,18.0,1.015808823529412
9.0,17.0,1.0094362745098036
10.0,17.0,0.8883578431372547
10.0,18.0,1.0479166666666662
9.0,17.0,1.0094362745098036
10.0,18.0,1.0479166666666662
9.0,18.0,1.0406862745098036
10.0,17.0,0.8883578431372547
11.0,17.0,0.7620098039215687
10.0,18.0,1.0479166666666662
11.0,17.0,0.7620098039215687
11.0,18.0,0.946813725490196
10.0,18.0,1.0479166666666662
11.0,17.0,0.7620098039215687
12.0,17.0,0.5955882352941178
12.0,18.0,0.8209558823529413
11.0,17.0,0.7620098039215687
12.0,18.0,0.8209558823529413
11.0,18.0,0.946813725490196
12.0,17.0,0.5955882352941178
13.0,17.0,0.4310049019607842
12.0,18.0,0.8209558823529413
13.0,17.0,0.4310049019607842
13.0,18.0,0.6376225490196077
12.0,18.0,0.8209558823529413
13.0,17.0,0.4310049019607842
14.0,17.0,0.28161764705882353
14.0,18.0,0.4566176470588235
13.0,17.0,0.4310049019607842
14.0,18.0,0.4566176470588235
13.0,18.0,0.6376225490196077
14.0,17.0,0.28161764705882353
15.0,17.0,0.1425245098039216
14.0,18.0,0.4566176470588235
15.0,17.0,0.1425245098039216
15.0,18.0,0.2884803921568626
14.0,18.0,0.4566176470588235
15.0,17.0,0.1425245098039216
16.0,17.0,0.06078431372549017
16.0,18.0,0.14252450980392156
15.0,17.0,0.1425245098039216
16.0,18.0,0.14252450980392156
15.0,18.0,0.2884803921568626
16.0,17.0,0.06078431372549017
17.0,17.0,-0.0008578431372549006
16.0,18.0,0.14252450980392156
17.0,17.0,-0.0008578431372549006
17.0,18.0,0.056862745098039194
16.0,18.0,0.14252450980392156
17.0,17.0,-0.0008578431372549006
18.0,17.0,-0.009926470588235294
18.0,18.0,-0.0047794117647058845
17.0,17.0,-0.0008578431372549006
18.0,18.0,-0.0047794117647058845
17.0,18.0,0.056862745098039194
18.0,17.0,-0.009926470588235294
19.0,17.0,-0.0013480392156862702
18.0,18.0,-0.0047794117647058845
19.0,17.0,-0.0013480392156862702
19.0,18.0,-0.009068627450980391
18.0,18.0,-0.0047794117647058845
19.0,17.0,-0.0013480392156862702
20.0,17.0,0.04693627450980391
20.0,18.0,0.0017156862745098043
19.0,17.0,-0.0013480392156862702
20.0,18.0,0.0017156862745098043
19.0,18.0,-0.009068627450980391
20.0,17.0,0.04693627450980391
21.0,17.0,0.10490196078431367
20.0,18.0,0.0017156862745098043
21.0,17.0,0.10490196078431367
21.0,18.0,0.05857843137254901
20.0,18.0,0.0017156862745098043
21.0,17.0,0.10490196078431367
22.0,17.0,0.18517156862745096
22.0,18.0,0.12487745098039214
21.0,17.0,0.10490196078431367
22.0,18.0,0.12487745098039214
21.0,18.0,0.05857843137254901
22.0,17.0,0.18517156862745096
23.0,17.0,0.2676470588235294
22.0,18.0,0.12487745098039214
23.0,17.0,0.2676470588235294
23.0,18.0,0.21433823529411763
22.0,18.0,0.12487745098039214
23.0,17.0,0.2676470588235294
24.0,17.0,0.35612745098039233
24.0,18.0,0.3013480392156862
23.0,17.0,0.2676470588235294
24.0,18.0,0.3013480392156862
23.0,18.0,0.21433823529411763
24.0,17.0,0.35612745098039233
25.0,17.0,0.44485294117647045
24.0,18.0,0.3013480392156862
25.0,17.0,0.44485294117647045
25.0,18.0,0.38737745098039206
24.0,18.0,0.3013480392156862
25.0,17.0,0.44485294117647045
26.0,17.0,0.5283088235294117
26.0,18.0,0.4751225490196078
25.0,17.0,0.44485294117647045
26.0,18.0,0.4751225490196078
25.0,18.0,0.38737745098039206
26.0,17.0,0.5283088235294117
27.0,17.0,0.6026960784313725
26.0,18.0,0.4751225490196078
27.0,17.0,0.6026960784313725
27.0,18.0,0.558578431372549
26.0,18.0,0.4751225490196078
27.0,17.0,0.6026960784313725
28.0,17.0,0.6742647058823528
28.0,18.0,0.6340686274509806
27.0,17.0,0.6026960784313725
28.0,18.0,0.6340686274509806
27.0,18.0,0.558578431372549
28.0,17.0,0.6742647058823528
29.0,17.0,0.7314950980392154
28.0,18.0,0.6340686274509806
29.0,17.0,0.7314950980392154
29.0,18.0,0.699877450980392
28.0,18.0,0.6340686274509806
29.0,17.0,0.7314950980392154
30.0,17.0,0.7861519607843136
30.0,18.0,0.7589460784313725
29.0,17.0,0.7314950980392154
30.0,18.0,0.7589460784313725
29.0,18.0,0.699877450980392
30.0,17.0,0.7861519607843136
31.0,17.0,0.833455882352941
30.0,18.0,0.7589460784313725
31.0,17.0,0.833455882352941
31.0,18.0,0.8155637254901961
30.0,18.0,0.7589460784313725
31.0,17.0,0.833455882352941
32.0,17.0,0.8892156862745096
32.0,18.0,0.8887254901960786
31.0,17.0,0.833455882352941
32.0,18.0,0.8887254901960786
31.0,18.0,0.8155637254901961
1.0,18.0,0.27107843137254906
2.0,18.0,0.2969362745098039
1.0,19.0,-0.1360294117647059
2.0,18.0,0.2969362745098039
2.0,19.0,-0.0715686274509804
1.0,19.0,-0.1360294117647059
2.0,18.0,0.2969362745098039
3.0,18.0,0.38174019607843135
3.0,19.0,-0.07965686274509806
2.0,18.0,0.2969362745098039
3.0,19.0,-0.07965686274509806
2.0,19.0,-0.0715686274509804
3.0,18.0,0.38174019607843135
4.0,18.0,0.48455882352941154
3.0,19.0,-0.07965686274509806
4.0,18.0,0.48455882352941154
4.0,19.0,0.033088235294117675
3.0,19.0,-0.07965686274509806
4.0,18.0,0.48455882352941154
5.0,18.0,0.6142156862745097
5.0,19.0,0.11825980392156868
4.0,18.0,0.48455882352941154
5.0,19.0,0.11825980392156868
4.0,19.0,0.033088235294117675
5.0,18.0,0.6142156862745097
6.0,18.0,0.7681372549019606
5.0,19.0,0.11825980392156868
6.0,18.0,0.7681372549019606
6.0,19.0,0.3096813725490195
5.0,19.0,0.11825980392156868
6.0,18.0,0.7681372549019606
7.0,18.0,0.8901960784313726
7.0,19.0,0.5167892156862746
6.0,18.0,0.7681372549019606
7.0,19.0,0.5167892156862746
6.0,19.0,0.3096813725490195
7.0,18.0,0.8901960784313726
8.0,18.0,1.015808823529412
7.0,19.0,0.5167892156862746
8.0,18.0,1.015808823529412
8.0,19.0,0.7261029411764707
7.0,19.0,0.5167892156862746
8.0,18.0,1.015808823529412
9.0,18.0,1.0406862745098036
9.0,19.0,0.9281862745098036
8.0,18.0,1.015808823529412
9.0,19.0,0.9281862745098036
8.0,19.0,0.7261029411764707
9.0,18.0,1.0406862745098036
10.0,18.0,1.0479166666666662
9.0,19.0,0.9281862745098036
10.0,18.0,1.0479166666666662
10.0,19.0,1.0196078431372548
9.0,19.0,0.9281862745098036
10.0,18.0,1.0479166666666662
11.0,18.0,0.946813725490196
11.0,19.0,1.0658088235294116
10.0,18.0,1.0479166666666662
11.0,19.0,1.0658088235294116
10.0,19.0,1.0196078431372548
11.0,18.0,0.946813725490196
12.0,18.0,0.8209558823529413
11.0,19.0,1.0658088235294116
12.0,18.0,0.8209558823529413
12.0,19.0,0.9791666666666665
11.0,19.0,1.0658088235294116
12.0,18.0,0.8209558823529413
13.0,18.0,0.6376225490196077
13.0,19.0,0.8474264705882353
12.0,18.0,0.8209558823529413
13.0,19.0,0.8474264705882353
12.0,19.0,0.9791666666666665
13.0,18.0,0.6376225490196077
14.0,18.0,0.4566176470588235
13.0,19.0,0.8474264705882353
14.0,18.0,0.4566176470588235
14.0,19.0,0.6495098039215689
13.0,19.0,0.8474264705882353
14.0,18.0,0.4566176470588235
15.0,18.0,0.2884803921568626
15.0,19.0,0.4566176470588237
14.0,18.0,0.4566176470588235
15.0,19.0,0.4566176470588237
14.0,19.0,0.6495098039215689
15.0,18.0,0.2884803921568626
16.0,18.0,0.14252450980392156
15.0,19.0,0.4566176470588237
16.0,18.0,0.14252450980392156
16.0,19.0,0.2816176470588236
15.0,19.0,0.4566176470588237
16.0,18.0,0.14252450980392156
17.0,18.0,0.056862745098039194
17.0,19.0,0.13247549019607838
16.0,18.0,0.14252450980392156
17.0,19.0,0.13247549019607838
16.0,19.0,0.2816176470588236
17.0,18.0,0.056862745098039194
18.0,18.0,-0.0047794117647058845
17.0,19.0,0.13247549019607838
18.0,18.0,-0.0047794117647058845
18.0,19.0,0.04607843137254901
17.0,19.0,0.13247549019607838
18.0,18.0,-0.0047794117647058845
19.0,18.0,-0.009068627450980391
19.0,19.0,-0.012009803921568626
18.0,18.0,-0.0047794117647058845
19.0,19.0,-0.012009803921568626
18.0,19.0,0.04607843137254901
19.0,18.0,-0.009068627450980391
20.0,18.0,0.0017156862745098043
19.0,19.0,-0.012009803921568626
20.0,18.0,0.0017156862745098043
20.0,19.0,-0.009068627450980391
19.0,19.0,-0.012009803921568626
20.0,18.0,0.0017156862745098043
21.0,18.0,0.05857843137254901
21.0,19.0,0.015563725490196089
20.0,18.0,0.0017156862745098043
21.0,19.0,0.015563725490196089
20.0,19.0,-0.009068627450980391
21.0,18.0,0.05857843137254901
22.0,18.0,0.12487745098039214
21.0,19.0,0.015563725490196089
22.0,18.0,0.12487745098039214
22.0,19.0,0.08566176470588233
21.0,19.0,0.015563725490196089
22.0,18.0,0.12487745098039214
23.0,18.0,0.21433823529411763
23.0,19.0,0.15232843137254906
22.0,18.0,0.12487745098039214
23.0,19.0,0.15232843137254906
22.0,19.0,0.08566176470588233
23.0,18.0,0.21433823529411763
24.0,18.0,0.3013480392156862
23.0,19.0,0.15232843137254906
24.0,18.0,0.3013480392156862
24.0,19.0,0.24411764705882352
23.0,19.0,0.15232843137254906
24.0,18.0,0.3013480392156862
25.0,18.0,0.38737745098039206
25.0,19.0,0.33578431372549017
24.0,18.0,0.3013480392156862
25.0,19.0,0.33578431372549017
24.0,19.0,0.24411764705882352
25.0,18.0,0.38737745098039206
26.0,18.0,0.4751225490196078
25.0,19.0,0.33578431372549017
26.0,18.0,0.4751225490196078
26.0,19.0,0.4283088235294117
25.0,19.0,0.33578431372549017
26.0,18.0,0.4751225490196078
27.0,18.0,0.558578431372549
27.0,19.0,0.5158088235294119
26.0,18.0,0.4751225490196078
27.0,19.0,0.5158088235294119
26.0,19.0,0.4283088235294117
27.0,18.0,0.558578431372549
28.0,18.0,0.6340686274509806
27.0,19.0,0.5158088235294119
28.0,18.0,0.6340686274509806
28.0,19.0,0.5997549019607842
27.0,19.0,0.5158088235294119
28.0,18.0,0.6340686274509806
29.0,18.0,0.699877450980392
29.0,19.0,0.6702205882352944
28.0,18.0,0.6340686274509806
29.0,19.0,0.6702205882352944
28.0,19.0,0.5997549019607842
29.0,18.0,0.699877450980392
30.0,18.0,0.7589460784313725
29.0,19.0,0.6702205882352944
30.0,18.0,0.7589460784313725
30.0,19.0,0.730392156862745
29.0,19.0,0.6702205882352944
30.0,18.0,0.7589460784313725
31.0,18.0,0.8155637254901961
31.0,19.0,0.792647058823529
30.0,18.0,0.7589460784313725
31.0,19.0,0.792647058823529
30.0,19.0,0.730392156862745
31.0,18.0,0.8155637254901961
32.0,18.0,0.8887254901960786
31.0,19.0,0.792647058823529
32.0,18.0,0.8887254901960786
32.0,19.0,0.8588235294117648
31.0,19.0,0.792647058823529
1.0,19.0,-0.1360294117647059
2.0,19.0,-0.0715686274509804
2.0,20.0,0.02340686274509801
1.0,19.0,-0.1360294117647059
2.0,20.0,0.02340686274509801
1.0,20.0,0.11813725490196075
2.0,19.0,-0.0715686274509804
3.0,19.0,-0.07965686274509806
2.0,20.0,0.02340686274509801
3.0,19.0,-0.07965686274509806
3.0,20.0,0.002573529411764683
2.0,20.0,0.02340686274509801
3.0,19.0,-0.07965686274509806
4.0,19.0,0.033088235294117675
4.0,20.0,-0.12426470588235293
3.0,19.0,-0.07965686274509806
4.0,20.0,-0.12426470588235293
3.0,20.0,0.002573529411764683
4.0,19.0,0.033088235294117675
5.0,19.0,0.11825980392156868
4.0,20.0,-0.12426470588235293
5.0,19.0,0.11825980392156868
5.0,20.0,-0.09558823529411764
4.0,20.0,-0.12426470588235293
5.0,19.0,0.11825980392156868
6.0,19.0,0.3096813725490195
6.0,20.0,-0.10220588235294119
5.0,19.0,0.11825980392156868
6.0,20.0,-0.10220588235294119
5.0,20.0,-0.09558823529411764
6.0,19.0,0.3096813725490195
7.0,19.0,0.5167892156862746
6.0,20.0,-0.10220588235294119
7.0,19.0,0.5167892156862746
7.0,20.0,0.08933823529411769
6.0,20.0,-0.10220588235294119
7.0,19.0,0.5167892156862746
8.0,19.0,0.7261029411764707
8.0,20.0,0.29289215686274506
7.0,19.0,0.5167892156862746
8.0,20.0,0.29289215686274506
7.0,20.0,0.08933823529411769
8.0,19.0,0.7261029411764707
9.0,19.0,0.9281862745098036
8.0,20.0,0.29289215686274506
9.0,19.0,0.9281862745098036
9.0,20.0,0.5824754901960785
8.0,20.0,0.29289215686274506
9.0,19.0,0.9281862745098036
10.0,19.0,1.0196078431372548
10.0,20.0,0.8463235294117644
9.0,19.0,0.9281862745098036
10.0,20.0,0.8463235294117644
9.0,20.0,0.5824754901960785
10.0,19.0,1.0196078431372548
11.0,19.0,1.0658088235294116
10.0,20.0,0.8463235294117644
11.0,19.0,1.0658088235294116
11.0,20.0,0.9892156862745095
10.0,20.0,0.8463235294117644
11.0,19.0,1.0658088235294116
12.0,19.0,0.9791666666666665
12.0,20.0,1.0743872549019609
11.0,19.0,1.0658088235294116
12.0,20.0,1.0743872549019609
11.0,20.0,0.9892156862745095
12.0,19.0,0.9791666666666665
13.0,19.0,0.8474264705882353
12.0,20.0,1.0743872549019609
13.0,19.0,0.8474264705882353
13.0,20.0,0.9879901960784312
12.0,20.0,1.0743872549019609
13.0,19.0,0.8474264705882353
14.0,19.0,0.6495098039215689
14.0,20.0,0.8474264705882351
13.0,19.0,0.8474264705882353
14.0,20.0,0.8474264705882351
13.0,20.0,0.9879901960784312
14.0,19.0,0.6495098039215689
15.0,19.0,0.4566176470588237
14.0,20.0,0.8474264705882351
15.0,19.0,0.4566176470588237
15.0,20.0,0.6376225490196078
14.0,20.0,0.8474264705882351
15.0,19.0,0.4566176470588237
16.0,19.0,0.2816176470588236
16.0,20.0,0.43100490196078434
15.0,19.0,0.4566176470588237
16.0,20.0,0.43100490196078434
15.0,20.0,0.6376225490196078
16.0,19.0,0.2816176470588236
17.0,19.0,0.13247549019607838
16.0,20.0,0.43100490196078434
17.0,19.0,0.13247549019607838
17.0,20.0,0.24656862745098046
16.0,20.0,0.43100490196078434
17.0,19.0,0.13247549019607838
18.0,19.0,0.04607843137254901
18.0,20.0,0.10355392156862746
17.0,19.0,0.13247549019607838
18.0,20.0,0.10355392156862746
17.0,20.0,0.24656862745098046
18.0,19.0,0.04607843137254901
19.0,19.0,-0.012009803921568626
18.0,20.0,0.10355392156862746
19.0,19.0,-0.012009803921568626
19.0,20.0,0.02634803921568627
18.0,20.0,0.10355392156862746
19.0,19.0,-0.012009803921568626
20.0,19.0,-0.009068627450980391
20.0,20.0,-0.019852941176470587
19.0,19.0,-0.012009803921568626
20.0,20.0,-0.019852941176470587
19.0,20.0,0.02634803921568627
20.0,19.0,-0.009068627450980391
21.0,19.0,0.015563725490196089
20.0,20.0,-0.019852941176470587
21.0,19.0,0.015563725490196089
21.0,20.0,0.0007352941176470571
20.0,20.0,-0.019852941176470587
21.0,19.0,0.015563725490196089
22.0,19.0,0.08566176470588233
22.0,20.0,0.03749999999999998
21.0,19.0,0.015563725490196089
22.0,20.0,0.03749999999999998
21.0,20.0,0.0007352941176470571
22.0,19.0,0.08566176470588233
23.0,19.0,0.15232843137254906
22.0,20.0,0.03749999999999998
23.0,19.0,0.15232843137254906
23.0,20.0,0.11249999999999996
22.0,20.0,0.03749999999999998
23.0,19.0,0.15232843137254906
24.0,19.0,0.24411764705882352
24.0,20.0,0.19620098039215683
23.0,19.0,0.15232843137254906
24.0,20.0,0.19620098039215683
23.0,20.0,0.11249999999999996
24.0,19.0,0.24411764705882352
25.0,19.0,0.33578431372549017
24.0,20.0,0.19620098039215683
25.0,19.0,0.33578431372549017
25.0,20.0,0.28995098039215694
24.0,20.0,0.19620098039215683
25.0,19.0,0.33578431372549017
26.0,19.0,0.4283088235294117
26.0,20.0,0.3795343137254901
25.0,19.0,0.33578431372549017
26.0,20.0,0.3795343137254901
25.0,20.0,0.28995098039215694
26.0,19.0,0.4283088235294117
27.0,19.0,0.5158088235294119
26.0,20.0,0.3795343137254901
27.0,19.0,0.5158088235294119
27.0,20.0,0.4705882352941177
26.0,20.0,0.3795343137254901
27.0,19.0,0.5158088235294119
28.0,19.0,0.5997549019607842
28.0,20.0,0.5589460784313727
27.0,19.0,0.5158088235294119
28.0,20.0,0.5589460784313727
27.0,20.0,0.4705882352941177
28.0,19.0,0.5997549019607842
29.0,19.0,0.6702205882352944
28.0,20.0,0.5589460784313727
29.0,19.0,0.6702205882352944
29.0,20.0,0.6381127450980391
28.0,20.0,0.5589460784313727
29.0,19.0,0.6702205882352944
30.0,19.0,0.730392156862745
30.0,20.0,0.7034313725490197
29.0,19.0,0.6702205882352944
30.0,20.0,0.7034313725490197
29.0,20.0,0.6381127450980391
30.0,19.0,0.730392156862745
31.0,19.0,0.792647058823529
30.0,20.0,0.7034313725490197
31.0,19.0,0.792647058823529
31.0,20.0,0.7676470588235293
30.0,20.0,0.7034313725490197
31.0,19.0,0.792647058823529
32.0,19.0,0.8588235294117648
32.0,20.0,0.8539215686274508
31.0,19.0,0.792647058823529
32.0,20.0,0.8539215686274508
31.0,20.0,0.7676470588235293
1.0,20.0,0.11813725490196075
2.0,20.0,0.02340686274509801
1.0,21.0,0.8620098039215685
2.0,20.0,0.02340686274509801
2.0,21.0,0.7539215686274509
1.0,21.0,0.8620098039215685
2.0,20.0,0.02340686274509801
3.0,20.0,0.002573529411764683
3.0,21.0,0.6411764705882352
2.0,20.0,0.02340686274509801
3.0,21.0,0.6411764705882352
2.0,21.0,0.7539215686274509
3.0,20.0,0.002573529411764683
4.0,20.0,-0.12426470588235293
3.0,21.0,0.6411764705882352
4.0,20.0,-0.12426470588235293
4.0,21.0,0.4322303921568626
3.0,21.0,0.6411764705882352
4.0,20.0,-0.12426470588235293
5.0,20.0,-0.09558823529411764
5.0,21.0,0.17365196078431364
4.0,20.0,-0.12426470588235293
5.0,21.0,0.17365196078431364
4.0,21.0,0.4322303921568626
5.0,20.0,-0.09558823529411764
6.0,20.0,-0.10220588235294119
5.0,21.0,0.17365196078431364
6.0,20.0,-0.10220588235294119
6.0,21.0,0.0029411764705882526
5.0,21.0,0.17365196078431364
6.0,20.0,-0.10220588235294119
7.0,20.0,0.08933823529411769
7.0,21.0,-0.14926470588235285
6.0,20.0,-0.10220588235294119
7.0,21.0,-0.14926470588235285
6.0,21.0,0.0029411764705882526
7.0,20.0,0.08933823529411769
8.0,20.0,0.29289215686274506
7.0,21.0,-0.14926470588235285
8.0,20.0,0.29289215686274506
8.0,21.0,-0.03137254901960786
7.0,21.0,-0.14926470588235285
8.0,20.0,0.29289215686274506
9.0,20.0,0.5824754901960785
9.0,21.0,0.14669117647058827
8.0,20.0,0.29289215686274506
9.0,21.0,0.14669117647058827
8.0,21.0,-0.03137254901960786
9.0,20.0,0.5824754901960785
10.0,20.0,0.8463235294117644
9.0,21.0,0.14669117647058827
10.0,20.0,0.8463235294117644
10.0,21.0,0.4856617647058822
9.0,21.0,0.14669117647058827
10.0,20.0,0.8463235294117644
11.0,20.0,0.9892156862745095
11.0,21.0,0.7925245098039214
10.0,20.0,0.8463235294117644
11.0,21.0,0.7925245098039214
10.0,21.0,0.4856617647058822
11.0,20.0,0.9892156862745095
12.0,20.0,1.0743872549019609
11.0,21.0,0.7925245098039214
12.0,20.0,1.0743872549019609
12.0,21.0,0.9832107843137253
11.0,21.0,0.7925245098039214
12.0,20.0,1.0743872549019609
13.0,20.0,0.9879901960784312
13.0,21.0,1.0743872549019604
12.0,20.0,1.0743872549019609
13.0,21.0,1.0743872549019604
12.0,21.0,0.9832107843137253
13.0,20.0,0.9879901960784312
14.0,20.0,0.8474264705882351
13.0,21.0,1.0743872549019604
14.0,20.0,0.8474264705882351
14.0,21.0,0.9791666666666667
13.0,21.0,1.0743872549019604
14.0,20.0,0.8474264705882351
15.0,20.0,0.6376225490196078
15.0,21.0,0.8209558823529409
14.0,20.0,0.8474264705882351
15.0,21.0,0.8209558823529409
14.0,21.0,0.9791666666666667
15.0,20.0,0.6376225490196078
16.0,20.0,0.43100490196078434
15.0,21.0,0.8209558823529409
16.0,20.0,0.43100490196078434
16.0,21.0,0.5955882352941176
15.0,21.0,0.8209558823529409
16.0,20.0,0.43100490196078434
17.0,20.0,0.24656862745098046
17.0,21.0,0.3803921568627449
16.0,20.0,0.43100490196078434
17.0,21.0,0.3803921568627449
16.0,21.0,0.5955882352941176
17.0,20.0,0.24656862745098046
18.0,20.0,0.10355392156862746
17.0,21.0,0.3803921568627449
18.0,20.0,0.10355392156862746
18.0,21.0,0.20416666666666666
17.0,21.0,0.3803921568627449
18.0,20.0,0.10355392156862746
19.0,20.0,0.02634803921568627
19.0,21.0,0.0674019607843137
18.0,20.0,0.10355392156862746
19.0,21.0,0.0674019607843137
18.0,21.0,0.20416666666666666
19.0,20.0,0.02634803921568627
20.0,20.0,-0.019852941176470587
19.0,21.0,0.0674019607843137
20.0,20.0,-0.019852941176470587
20.0,21.0,0.006862745098039214
19.0,21.0,0.0674019607843137
20.0,20.0,-0.019852941176470587
21.0,20.0,0.0007352941176470571
21.0,21.0,-0.015808823529411764
20.0,20.0,-0.019852941176470587
21.0,21.0,-0.015808823529411764
20.0,21.0,0.006862745098039214
21.0,20.0,0.0007352941176470571
22.0,20.0,0.03749999999999998
21.0,21.0,-0.015808823529411764
22.0,20.0,0.03749999999999998
22.0,21.0,0.011887254901960784
21.0,21.0,-0.015808823529411764
22.0,20.0,0.03749999999999998
23.0,20.0,0.11249999999999996
23.0,21.0,0.06666666666666667
22.0,20.0,0.03749999999999998
23.0,21.0,0.06666666666666667
22.0,21.0,0.011887254901960784
23.0,20.0,0.11249999999999996
24.0,20.0,0.19620098039215683
23.0,21.0,0.06666666666666667
24.0,20.0,0.19620098039215683
24.0,21.0,0.15367647058823525
23.0,21.0,0.06666666666666667
24.0,20.0,0.19620098039215683
25.0,20.0,0.28995098039215694
25.0,21.0,0.23848039215686268
24.0,20.0,0.19620098039215683
25.0,21.0,0.23848039215686268
24.0,21.0,0.15367647058823525
25.0,20.0,0.28995098039215694
26.0,20.0,0.3795343137254901
25.0,21.0,0.23848039215686268
26.0,20.0,0.3795343137254901
26.0,21.0,0.33627450980392154
25.0,21.0,0.23848039215686268
26.0,20.0,0.3795343137254901
27.0,20.0,0.4705882352941177
27.0,21.0,0.43223039215686265
26.0,20.0,0.3795343137254901
27.0,21.0,0.43223039215686265
26.0,21.0,0.33627450980392154
27.0,20.0,0.4705882352941177
28.0,20.0,0.5589460784313727
27.0,21.0,0.43223039215686265
28.0,20.0,0.5589460784313727
28.0,21.0,0.5235294117647058
27.0,21.0,0.43223039215686265
28.0,20.0,0.5589460784313727
29.0,20.0,0.6381127450980391
29.0,21.0,0.6077205882352943
28.0,20.0,0.5589460784313727
29.0,21.0,0.6077205882352943
28.0,21.0,0.5235294117647058
29.0,20.0,0.6381127450980391
30.0,20.0,0.7034313725490197
29.0,21.0,0.6077205882352943
30.0,20.0,0.7034313725490197
30.0,21.0,0.6747549019607842
29.0,21.0,0.6077205882352943
30.0,20.0,0.7034313725490197
31.0,20.0,0.7676470588235293
31.0,21.0,0.7443627450980391
30.0,20.0,0.7034313725490197
31.0,21.0,0.7443627450980391
30.0,21.0,0.6747549019607842
31.0,20.0,0.7676470588235293
32.0,20.0,0.8539215686274508
31.0,21.0,0.7443627450980391
32.0,20.0,0.8539215686274508
32.0,21.0,0.8227941176470586
31.0,21.0,0.7443627450980391
1.0,21.0,0.8620098039215685
2.0,21.0,0.7539215686274509
2.0,22.0,1.230024509803921
1.0,21.0,0.8620098039215685
2.0,22.0,1.230024509803921
1.0,22.0,1.122549019607843
2.0,21.0,0.7539215686274509
3.0,21.0,0.6411764705882352
2.0,22.0,1.230024509803921
3.0,21.0,0.6411764705882352
3.0,22.0,1.1433823529411762
2.0,22.0,1.230024509803921
3.0,21.0,0.6411764705882352
4.0,21.0,0.4322303921568626
4.0,22.0,1.1426470588235291
3.0,21.0,0.6411764705882352
4.0,22.0,1.1426470588235291
3.0,22.0,1.1433823529411762
4.0,21.0,0.4322303921568626
5.0,21.0,0.17365196078431364
4.0,22.0,1.1426470588235291
5.0,21.0,0.17365196078431364
5.0,22.0,0.8792892156862745
4.0,22.0,1.1426470588235291
5.0,21.0,0.17365196078431364
6.0,21.0,0.0029411764705882526
6.0,22.0,0.5708333333333333
5.0,21.0,0.17365196078431364
6.0,22.0,0.5708333333333333
5.0,22.0,0.8792892156862745
6.0,21.0,0.0029411764705882526
7.0,21.0,-0.14926470588235285
6.0,22.0,0.5708333333333333
7.0,21.0,-0.14926470588235285
7.0,22.0,0.19852941176470593
6.0,22.0,0.5708333333333333
7.0,21.0,-0.14926470588235285
8.0,21.0,-0.03137254901960786
8.0,22.0,-0.09350490196078431
7.0,21.0,-0.14926470588235285
8.0,22.0,-0.09350490196078431
7.0,22.0,0.19852941176470593
8.0,21.0,-0.03137254901960786
9.0,21.0,0.14669117647058827
8.0,22.0,-0.09350490196078431
9.0,21.0,0.14669117647058827
9.0,22.0,-0.08272058823529413
8.0,22.0,-0.09350490196078431
9.0,21.0,0.14669117647058827
10.0,21.0,0.4856617647058822
10.0,22.0,0.08517156862745102
9.0,21.0,0.14669117647058827
10.0,22.0,0.08517156862745102
9.0,22.0,-0.08272058823529413
10.0,21.0,0.4856617647058822
11.0,21.0,0.7925245098039214
10.0,22.0,0.08517156862745102
11.0,21.0,0.7925245098039214
11.0,22.0,0.44571078431372513
10.0,22.0,0.08517156862745102
11.0,21.0,0.7925245098039214
12.0,21.0,0.9832107843137253
12.0,22.0,0.7925245098039215
11.0,21.0,0.7925245098039214
12.0,22.0,0.7925245098039215
11.0,22.0,0.44571078431372513
12.0,21.0,0.9832107843137253
13.0,21.0,1.0743872549019604
12.0,22.0,0.7925245098039215
13.0,21.0,1.0743872549019604
13.0,22.0,0.9892156862745097
12.0,22.0,0.7925245098039215
13.0,21.0,1.0743872549019604
14.0,21.0,0.9791666666666667
14.0,22.0,1.0658088235294114
13.0,21.0,1.0743872549019604
14.0,22.0,1.0658088235294114
13.0,22.0,0.9892156862745097
14.0,21.0,0.9791666666666667
15.0,21.0,0.8209558823529409
14.0,22.0,1.0658088235294114
15.0,21.0,0.8209558823529409
15.0,22.0,0.9468137254901958
14.0,22.0,1.0658088235294114
15.0,21.0,0.8209558823529409
16.0,21.0,0.5955882352941176
16.0,22.0,0.762009803921569
15.0,21.0,0.8209558823529409
16.0,22.0,0.762009803921569
15.0,22.0,0.9468137254901958
16.0,21.0,0.5955882352941176
17.0,21.0,0.3803921568627449
16.0,22.0,0.762009803921569
17.0,21.0,0.3803921568627449
17.0,22.0,0.5230392156862744
16.0,22.0,0.762009803921569
17.0,21.0,0.3803921568627449
18.0,21.0,0.20416666666666666
18.0,22.0,0.30845588235294114
17.0,21.0,0.3803921568627449
18.0,22.0,0.30845588235294114
17.0,22.0,0.5230392156862744
18.0,21.0,0.20416666666666666
19.0,21.0,0.0674019607843137
18.0,22.0,0.30845588235294114
19.0,21.0,0.0674019607843137
19.0,22.0,0.14816176470588235
18.0,22.0,0.30845588235294114
19.0,21.0,0.0674019607843137
20.0,21.0,0.006862745098039214
20.0,22.0,0.033823529411764704
19.0,21.0,0.0674019607843137
20.0,22.0,0.033823529411764704
19.0,22.0,0.14816176470588235
20.0,21.0,0.006862745098039214
21.0,21.0,-0.015808823529411764
20.0,22.0,0.033823529411764704
21.0,21.0,-0.015808823529411764
21.0,22.0,-0.007843137254901962
20.0,22.0,0.033823529411764704
21.0,21.0,-0.015808823529411764
22.0,21.0,0.011887254901960784
22.0,22.0,-0.011274509803921567
21.0,21.0,-0.015808823529411764
22.0,22.0,-0.011274509803921567
21.0,22.0,-0.007843137254901962
22.0,21.0,0.011887254901960784
23.0,21.0,0.06666666666666667
22.0,22.0,-0.011274509803921567
23.0,21.0,0.06666666666666667
23.0,22.0,0.03639705882352941
22.0,22.0,-0.011274509803921567
23.0,21.0,0.06666666666666667
24.0,21.0,0.15367647058823525
24.0,22.0,0.1094362745098039
23.0,21.0,0.06666666666666667
24.0,22.0,0.1094362745098039
23.0,22.0,0.03639705882352941
24.0,21.0,0.15367647058823525
25.0,21.0,0.23848039215686268
24.0,22.0,0.1094362745098039
25.0,21.0,0.23848039215686268
25.0,22.0,0.20171568627450973
24.0,22.0,0.1094362745098039
25.0,21.0,0.23848039215686268
26.0,21.0,0.33627450980392154
26.0,22.0,0.29742647058823524
25.0,21.0,0.23848039215686268
26.0,22.0,0.29742647058823524
25.0,22.0,0.20171568627450973
26.0,21.0,0.33627450980392154
27.0,21.0,0.43223039215686265
26.0,22.0,0.29742647058823524
27.0,21.0,0.43223039215686265
27.0,22.0,0.39142156862745087
26.0,22.0,0.29742647058823524
27.0,21.0,0.43223039215686265
28.0,21.0,0.5235294117647058
28.0,22.0,0.4886029411764705
27.0,21.0,0.43223039215686265
28.0,22.0,0.4886029411764705
27.0,22.0,0.39142156862745087
28.0,21.0,0.5235294117647058
29.0,21.0,0.6077205882352943
28.0,22.0,0.4886029411764705
29.0,21.0,0.6077205882352943
29.0,22.0,0.5746323529411763
28.0,22.0,0.4886029411764705
29.0,21.0,0.6077205882352943
30.0,21.0,0.6747549019607842
30.0,22.0,0.6550245098039218
29.0,21.0,0.6077205882352943
30.0,22.0,0.6550245098039218
29.0,22.0,0.5746323529411763
30.0,21.0,0.6747549019607842
31.0,21.0,0.7443627450980391
30.0,22.0,0.6550245098039218
31.0,21.0,0.7443627450980391
31.0,22.0,0.7181372549019608
30.0,22.0,0.6550245098039218
31.0,21.0,0.7443627450980391
32.0,21.0,0.8227941176470586
32.0,22.0,0.8264705882352938
31.0,21.0,0.7443627450980391
32.0,22.0,0.8264705882352938
31.0,22.0,0.7181372549019608
1.0,22.0,1.122549019607843
2.0,22.0,1.230024509803921
1.0,23.0,0.3183823529411765
2.0,22.0,1.230024509803921
2.0,23.0,0.4441176470588234
1.0,23.0,0.3183823529411765
2.0,22.0,1.230024509803921
3.0,22.0,1.1433823529411762
3.0,23.0,0.6855392156862745
2.0,22.0,1.230024509803921
3.0,23.0,0.6855392156862745
2.0,23.0,0.4441176470588234
3.0,22.0,1.1433823529411762
4.0,22.0,1.1426470588235291
3.0,23.0,0.6855392156862745
4.0,22.0,1.1426470588235291
4.0,23.0,0.927328431372549
3.0,23.0,0.6855392156862745
4.0,22.0,1.1426470588235291
5.0,22.0,0.8792892156862745
5.0,23.0,1.1954656862745099
4.0,22.0,1.1426470588235291
5.0,23.0,1.1954656862745099
4.0,23.0,0.927328431372549
5.0,22.0,0.8792892156862745
6.0,22.0,0.5708333333333333
5.0,23.0,1.1954656862745099
6.0,22.0,0.5708333333333333
6.0,23.0,1.108700980392157
5.0,23.0,1.1954656862745099
6.0,22.0,0.5708333333333333
7.0,22.0,0.19852941176470593
7.0,23.0,0.8616421568627447
6.0,22.0,0.5708333333333333
7.0,23.0,0.8616421568627447
6.0,23.0,1.108700980392157
7.0,22.0,0.19852941176470593
8.0,22.0,-0.09350490196078431
7.0,23.0,0.8616421568627447
8.0,22.0,-0.09350490196078431
8.0,23.0,0.36740196078431353
7.0,23.0,0.8616421568627447
8.0,22.0,-0.09350490196078431
9.0,22.0,-0.08272058823529413
9.0,23.0,-0.03345588235294121
8.0,22.0,-0.09350490196078431
9.0,23.0,-0.03345588235294121
8.0,23.0,0.36740196078431353
9.0,22.0,-0.08272058823529413
10.0,22.0,0.08517156862745102
9.0,23.0,-0.03345588235294121
10.0,22.0,0.08517156862745102
10.0,23.0,-0.08884803921568626
9.0,23.0,-0.03345588235294121
10.0,22.0,0.08517156862745102
11.0,22.0,0.44571078431372513
11.0,23.0,0.08517156862745098
10.0,22.0,0.08517156862745102
11.0,23.0,0.08517156862745098
10.0,23.0,-0.08884803921568626
11.0,22.0,0.44571078431372513
12.0,22.0,0.7925245098039215
11.0,23.0,0.08517156862745098
12.0,22.0,0.7925245098039215
12.0,23.0,0.4856617647058822
11.0,23.0,0.08517156862745098
12.0,22.0,0.7925245098039215
13.0,22.0,0.9892156862745097
13.0,23.0,0.8463235294117645
12.0,22.0,0.7925245098039215
13.0,23.0,0.8463235294117645
12.0,23.0,0.4856617647058822
13.0,22.0,0.9892156862745097
14.0,22.0,1.0658088235294114
13.0,23.0,0.8463235294117645
14.0,22.0,1.0658088235294114
14.0,23.0,1.0196078431372548
13.0,23.0,0.8463235294117645
14.0,22.0,1.0658088235294114
15.0,22.0,0.9468137254901958
15.0,23.0,1.0479166666666664
14.0,22.0,1.0658088235294114
15.0,23.0,1.0479166666666664
14.0,23.0,1.0196078431372548
15.0,22.0,0.9468137254901958
16.0,22.0,0.762009803921569
15.0,23.0,1.0479166666666664
16.0,22.0,0.762009803921569
16.0,23.0,0.8883578431372543
15.0,23.0,1.0479166666666664
16.0,22.0,0.762009803921569
17.0,22.0,0.5230392156862744
17.0,23.0,0.6726715686274511
16.0,22.0,0.762009803921569
17.0,23.0,0.6726715686274511
16.0,23.0,0.8883578431372543
17.0,22.0,0.5230392156862744
18.0,22.0,0.30845588235294114
17.0,23.0,0.6726715686274511
18.0,22.0,0.30845588235294114
18.0,23.0,0.432720588235294
17.0,23.0,0.6726715686274511
18.0,22.0,0.30845588235294114
19.0,22.0,0.14816176470588235
19.0,23.0,0.2258578431372549
18.0,22.0,0.30845588235294114
19.0,23.0,0.2258578431372549
18.0,23.0,0.432720588235294
19.0,22.0,0.14816176470588235
20.0,22.0,0.033823529411764704
19.0,23.0,0.2258578431372549
20.0,22.0,0.033823529411764704
20.0,23.0,0.08835784313725488
19.0,23.0,0.2258578431372549
20.0,22.0,0.033823529411764704
21.0,22.0,-0.007843137254901962
21.0,23.0,-0.0034313725490196065
20.0,22.0,0.033823529411764704
21.0,23.0,-0.0034313725490196065
20.0,23.0,0.08835784313725488
21.0,22.0,-0.007843137254901962
22.0,22.0,-0.011274509803921567
21.0,23.0,-0.0034313725490196065
22.0,22.0,-0.011274509803921567
22.0,23.0,-0.008210784313725489
21.0,23.0,-0.0034313725490196065
22.0,22.0,-0.011274509803921567
23.0,22.0,0.03639705882352941
23.0,23.0,0.012745098039215683
22.0,22.0,-0.011274509803921567
23.0,23.0,0.012745098039215683
22.0,23.0,-0.008210784313725489
23.0,22.0,0.03639705882352941
24.0,22.0,0.1094362745098039
23.0,23.0,0.012745098039215683
24.0,22.0,0.1094362745098039
24.0,23.0,0.08026960784313725
23.0,23.0,0.012745098039215683
24.0,22.0,0.1094362745098039
25.0,22.0,0.20171568627450973
25.0,23.0,0.15710784313725493
24.0,22.0,0.1094362745098039
25.0,23.0,0.15710784313725493
24.0,23.0,0.08026960784313725
25.0,22.0,0.20171568627450973
26.0,22.0,0.29742647058823524
25.0,23.0,0.15710784313725493
26.0,22.0,0.29742647058823524
26.0,23.0,0.25686274509803925
25.0,23.0,0.15710784313725493
26.0,22.0,0.29742647058823524
27.0,22.0,0.39142156862745087
27.0,23.0,0.3571078431372548
26.0,22.0,0.29742647058823524
27.0,23.0,0.3571078431372548
26.0,23.0,0.25686274509803925
27.0,22.0,0.39142156862745087
28.0,22.0,0.4886029411764705
27.0,23.0,0.3571078431372548
28.0,22.0,0.4886029411764705
28.0,23.0,0.4511029411764706
27.0,23.0,0.3571078431372548
28.0,22.0,0.4886029411764705
29.0,22.0,0.5746323529411763
29.0,23.0,0.5426470588235294
28.0,22.0,0.4886029411764705
29.0,23.0,0.5426470588235294
28.0,23.0,0.4511029411764706
29.0,22.0,0.5746323529411763
30.0,22.0,0.6550245098039218
29.0,23.0,0.5426470588235294
30.0,22.0,0.6550245098039218
30.0,23.0,0.6247549019607843
29.0,23.0,0.5426470588235294
30.0,22.0,0.6550245098039218
31.0,22.0,0.7181372549019608
31.0,23.0,0.7014705882352937
30.0,22.0,0.6550245098039218
31.0,23.0,0.7014705882352937
30.0,23.0,0.6247549019607843
31.0,22.0,0.7181372549019608
32.0,22.0,0.8264705882352938
31.0,23.0,0.7014705882352937
32.0,22.0,0.8264705882352938
32.0,23.0,0.7916666666666665
31.0,23.0,0.7014705882352937
1.0,23.0,0.3183823529411765
2.0,23.0,0.4441176470588234
2.0,24.0,-0.29852941176470593
1.0,23.0,0.3183823529411765
2.0,24.0,-0.29852941176470593
1.0,24.0,-0.15637254901960784
2.0,23.0,0.4441176470588234
3.0,23.0,0.6855392156862745
2.0,24.0,-0.29852941176470593
3.0,23.0,0.6855392156862745
3.0,24.0,-0.16519607843137254
2.0,24.0,-0.29852941176470593
3.0,23.0,0.6855392156862745
4.0,23.0,0.927328431372549
4.0,24.0,-0.02818627450980394
3.0,23.0,0.6855392156862745
4.0,24.0,-0.02818627450980394
3.0,24.0,-0.16519607843137254
4.0,23.0,0.927328431372549
5.0,23.0,1.1954656862745099
4.0,24.0,-0.02818627450980394
5.0,23.0,1.1954656862745099
5.0,24.0,0.4465686274509803
4.0,24.0,-0.02818627450980394
5.0,23.0,1.1954656862745099
6.0,23.0,1.108700980392157
6.0,24.0,0.9580882352941178
5.0,23.0,1.1954656862745099
6.0,24.0,0.9580882352941178
5.0,24.0,0.4465686274509803
6.0,23.0,1.108700980392157
7.0,23.0,0.8616421568627447
6.0,24.0,0.9580882352941178
7.0,23.0,0.8616421568627447
7.0,24.0,1.154289215686274
6.0,24.0,0.9580882352941178
7.0,23.0,0.8616421568627447
8.0,23.0,0.36740196078431353
8.0,24.0,0.9848039215686275
7.0,23.0,0.8616421568627447
8.0,24.0,0.9848039215686275
7.0,24.0,1.154289215686274
8.0,23.0,0.36740196078431353
9.0,23.0,-0.03345588235294121
8.0,24.0,0.9848039215686275
9.0,23.0,-0.03345588235294121
9.0,24.0,0.42990196078431353
8.0,24.0,0.9848039215686275
9.0,23.0,-0.03345588235294121
10.0,23.0,-0.08884803921568626
10.0,24.0,-0.03345588235294118
9.0,23.0,-0.03345588235294121
10.0,24.0,-0.03345588235294118
9.0,24.0,0.42990196078431353
10.0,23.0,-0.08884803921568626
11.0,23.0,0.08517156862745098
10.0,24.0,-0.03345588235294118
11.0,23.0,0.08517156862745098
11.0,24.0,-0.08272058823529413
10.0,24.0,-0.03345588235294118
11.0,23.0,0.08517156862745098
12.0,23.0,0.4856617647058822
12.0,24.0,0.14669117647058816
11.0,23.0,0.08517156862745098
12.0,24.0,0.14669117647058816
11.0,24.0,-0.08272058823529413
12.0,23.0,0.4856617647058822
13.0,23.0,0.8463235294117645
12.0,24.0,0.14669117647058816
13.0,23.0,0.8463235294117645
13.0,24.0,0.5824754901960786
12.0,24.0,0.14669117647058816
13.0,23.0,0.8463235294117645
14.0,23.0,1.0196078431372548
14.0,24.0,0.9281862745098037
13.0,23.0,0.8463235294117645
14.0,24.0,0.9281862745098037
13.0,24.0,0.5824754901960786
14.0,23.0,1.0196078431372548
15.0,23.0,1.0479166666666664
14.0,24.0,0.9281862745098037
15.0,23.0,1.0479166666666664
15.0,24.0,1.0406862745098036
14.0,24.0,0.9281862745098037
15.0,23.0,1.0479166666666664
16.0,23.0,0.8883578431372543
16.0,24.0,1.0094362745098038
15.0,23.0,1.0479166666666664
16.0,24.0,1.0094362745098038
15.0,24.0,1.0406862745098036
16.0,23.0,0.8883578431372543
17.0,23.0,0.6726715686274511
16.0,24.0,1.0094362745098038
17.0,23.0,0.6726715686274511
17.0,24.0,0.7963235294117645
16.0,24.0,1.0094362745098038
17.0,23.0,0.6726715686274511
18.0,23.0,0.432720588235294
18.0,24.0,0.5544117647058823
17.0,23.0,0.6726715686274511
18.0,24.0,0.5544117647058823
17.0,24.0,0.7963235294117645
18.0,23.0,0.432720588235294
19.0,23.0,0.2258578431372549
18.0,24.0,0.5544117647058823
19.0,23.0,0.2258578431372549
19.0,24.0,0.3192401960784314
18.0,24.0,0.5544117647058823
19.0,23.0,0.2258578431372549
20.0,23.0,0.08835784313725488
20.0,24.0,0.14056372549019605
19.0,23.0,0.2258578431372549
20.0,24.0,0.14056372549019605
19.0,24.0,0.3192401960784314
20.0,23.0,0.08835784313725488
21.0,23.0,-0.0034313725490196065
20.0,24.0,0.14056372549019605
21.0,23.0,-0.0034313725490196065
21.0,24.0,0.038970588235294104
20.0,24.0,0.14056372549019605
21.0,23.0,-0.0034313725490196065
22.0,23.0,-0.008210784313725489
22.0,24.0,-0.020710784313725483
21.0,23.0,-0.0034313725490196065
22.0,24.0,-0.020710784313725483
21.0,24.0,0.038970588235294104
22.0,23.0,-0.008210784313725489
23.0,23.0,0.012745098039215683
22.0,24.0,-0.020710784313725483
23.0,23.0,0.012745098039215683
23.0,24.0,-0.00012254901960784097
22.0,24.0,-0.020710784313725483
23.0,23.0,0.012745098039215683
24.0,23.0,0.08026960784313725
24.0,24.0,0.04620098039215687
23.0,23.0,0.012745098039215683
24.0,24.0,0.04620098039215687
23.0,24.0,-0.00012254901960784097
24.0,23.0,0.08026960784313725
25.0,23.0,0.15710784313725493
24.0,24.0,0.04620098039215687
25.0,23.0,0.15710784313725493
25.0,24.0,0.12818627450980388
24.0,24.0,0.04620098039215687
25.0,23.0,0.15710784313725493
26.0,23.0,0.25686274509803925
26.0,24.0,0.21825980392156863
25.0,23.0,0.15710784313725493
26.0,24.0,0.21825980392156863
25.0,24.0,0.12818627450980388
26.0,23.0,0.25686274509803925
27.0,23.0,0.3571078431372548
26.0,24.0,0.21825980392156863
27.0,23.0,0.3571078431372548
27.0,24.0,0.3197303921568629
26.0,24.0,0.21825980392156863
27.0,23.0,0.3571078431372548
28.0,23.0,0.4511029411764706
28.0,24.0,0.41899509803921575
27.0,23.0,0.3571078431372548
28.0,24.0,0.41899509803921575
27.0,24.0,0.3197303921568629
28.0,23.0,0.4511029411764706
29.0,23.0,0.5426470588235294
28.0,24.0,0.41899509803921575
29.0,23.0,0.5426470588235294
29.0,24.0,0.514828431372549
28.0,24.0,0.41899509803921575
29.0,23.0,0.5426470588235294
30.0,23.0,0.6247549019607843
30.0,24.0,0.6025735294117647
29.0,23.0,0.5426470588235294
30.0,24.0,0.6025735294117647
29.0,24.0,0.514828431372549
30.0,23.0,0.6247549019607843
31.0,23.0,0.7014705882352937
30.0,24.0,0.6025735294117647
31.0,23.0,0.7014705882352937
31.0,24.0,0.674142156862745
30.0,24.0,0.6025735294117647
31.0,23.0,0.7014705882352937
32.0,23.0,0.7916666666666665
32.0,24.0,0.7958333333333332
31.0,23.0,0.7014705882352937
32.0,24.0,0.7958333333333332
31.0,24.0,0.674142156862745
1.0,24.0,-0.15637254901960784
2.0,24.0,-0.29852941176470593
1.0,25.0,0.8852941176470586
2.0,24.0,-0.29852941176470593
2.0,25.0,0.6910539215686274
1.0,25.0,0.8852941176470586
2.0,24.0,-0.29852941176470593
3.0,24.0,-0.16519607843137254
3.0,25.0,0.345343137254902
2.0,24.0,-0.29852941176470593
3.0,25.0,0.345343137254902
2.0,25.0,0.6910539215686274
3.0,24.0,-0.16519607843137254
4.0,24.0,-0.02818627450980394
3.0,25.0,0.345343137254902
4.0,24.0,-0.02818627450980394
4.0,25.0,-0.030024509803921504
3.0,25.0,0.345343137254902
4.0,24.0,-0.02818627450980394
5.0,24.0,0.4465686274509803
5.0,25.0,-0.2625
4.0,24.0,-0.02818627450980394
5.0,25.0,-0.2625
4.0,25.0,-0.030024509803921504
5.0,24.0,0.4465686274509803
6.0,24.0,0.9580882352941178
5.0,25.0,-0.2625
6.0,24.0,0.9580882352941178
6.0,25.0,0.12524509803921569
5.0,25.0,-0.2625
6.0,24.0,0.9580882352941178
7.0,24.0,1.154289215686274
7.0,25.0,0.7672794117647062
6.0,24.0,0.9580882352941178
7.0,25.0,0.7672794117647062
6.0,25.0,0.12524509803921569
7.0,24.0,1.154289215686274
8.0,24.0,0.9848039215686275
7.0,25.0,0.7672794117647062
8.0,24.0,0.9848039215686275
8.0,25.0,1.1447303921568626
7.0,25.0,0.7672794117647062
8.0,24.0,0.9848039215686275
9.0,24.0,0.42990196078431353
9.0,25.0,0.9848039215686275
8.0,24.0,0.9848039215686275
9.0,25.0,0.9848039215686275
8.0,25.0,1.1447303921568626
9.0,24.0,0.42990196078431353
10.0,24.0,-0.03345588235294118
9.0,25.0,0.9848039215686275
10.0,24.0,-0.03345588235294118
10.0,25.0,0.36740196078431353
9.0,25.0,0.9848039215686275
10.0,24.0,-0.03345588235294118
11.0,24.0,-0.08272058823529413
11.0,25.0,-0.09350490196078429
10.0,24.0,-0.03345588235294118
11.0,25.0,-0.09350490196078429
10.0,25.0,0.36740196078431353
11.0,24.0,-0.08272058823529413
12.0,24.0,0.14669117647058816
11.0,25.0,-0.09350490196078429
12.0,24.0,0.14669117647058816
12.0,25.0,-0.03137254901960786
11.0,25.0,-0.09350490196078429
12.0,24.0,0.14669117647058816
13.0,24.0,0.5824754901960786
13.0,25.0,0.29289215686274517
12.0,24.0,0.14669117647058816
13.0,25.0,0.29289215686274517
12.0,25.0,-0.03137254901960786
13.0,24.0,0.5824754901960786
14.0,24.0,0.9281862745098037
13.0,25.0,0.29289215686274517
14.0,24.0,0.9281862745098037
14.0,25.0,0.7261029411764701
13.0,25.0,0.29289215686274517
14.0,24.0,0.9281862745098037
15.0,24.0,1.0406862745098036
15.0,25.0,1.0158088235294114
14.0,24.0,0.9281862745098037
15.0,25.0,1.0158088235294114
14.0,25.0,0.7261029411764701
15.0,24.0,1.0406862745098036
16.0,24.0,1.0094362745098038
15.0,25.0,1.0158088235294114
16.0,24.0,1.0094362745098038
16.0,25.0,1.0350490196078428
15.0,25.0,1.0158088235294114
16.0,24.0,1.0094362745098038
17.0,24.0,0.7963235294117645
17.0,25.0,0.917647058823529
16.0,24.0,1.0094362745098038
17.0,25.0,0.917647058823529
16.0,25.0,1.0350490196078428
17.0,24.0,0.7963235294117645
18.0,24.0,0.5544117647058823
17.0,25.0,0.917647058823529
18.0,24.0,0.5544117647058823
18.0,25.0,0.6677696078431372
17.0,25.0,0.917647058823529
18.0,24.0,0.5544117647058823
19.0,24.0,0.3192401960784314
19.0,25.0,0.4180147058823528
18.0,24.0,0.5544117647058823
19.0,25.0,0.4180147058823528
18.0,25.0,0.6677696078431372
19.0,24.0,0.3192401960784314
20.0,24.0,0.14056372549019605
19.0,25.0,0.4180147058823528
20.0,24.0,0.14056372549019605
20.0,25.0,0.21115196078431364
19.0,25.0,0.4180147058823528
20.0,24.0,0.14056372549019605
21.0,24.0,0.038970588235294104
21.0,25.0,0.06519607843137255
20.0,24.0,0.14056372549019605
21.0,25.0,0.06519607843137255
20.0,25.0,0.21115196078431364
21.0,24.0,0.038970588235294104
22.0,24.0,-0.020710784313725483
21.0,25.0,0.06519607843137255
22.0,24.0,-0.020710784313725483
22.0,25.0,-0.0011029411764705834
21.0,25.0,0.06519607843137255
22.0,24.0,-0.020710784313725483
23.0,24.0,-0.00012254901960784097
23.0,25.0,-0.015441176470588236
22.0,24.0,-0.020710784313725483
23.0,25.0,-0.015441176470588236
22.0,25.0,-0.0011029411764705834
23.0,24.0,-0.00012254901960784097
24.0,24.0,0.04620098039215687
23.0,25.0,-0.015441176470588236
24.0,24.0,0.04620098039215687
24.0,25.0,0.0301470588235294
23.0,25.0,-0.015441176470588236
24.0,24.0,0.04620098039215687
25.0,24.0,0.12818627450980388
25.0,25.0,0.09595588235294115
24.0,24.0,0.04620098039215687
25.0,25.0,0.09595588235294115
24.0,25.0,0.0301470588235294
25.0,24.0,0.12818627450980388
26.0,24.0,0.21825980392156863
25.0,25.0,0.09595588235294115
26.0,24.0,0.21825980392156863
26.0,25.0,0.1938725490196078
25.0,25.0,0.09595588235294115
26.0,24.0,0.21825980392156863
27.0,24.0,0.3197303921568629
27.0,25.0,0.2935049019607842
26.0,24.0,0.21825980392156863
27.0,25.0,0.2935049019607842
26.0,25.0,0.1938725490196078
27.0,24.0,0.3197303921568629
28.0,24.0,0.41899509803921575
27.0,25.0,0.2935049019607842
28.0,24.0,0.41899509803921575
28.0,25.0,0.39142156862745087
27.0,25.0,0.2935049019607842
28.0,24.0,0.41899509803921575
29.0,24.0,0.514828431372549
29.0,25.0,0.4933823529411764
28.0,24.0,0.41899509803921575
29.0,25.0,0.4933823529411764
28.0,25.0,0.39142156862745087
29.0,24.0,0.514828431372549
30.0,24.0,0.6025735294117647
29.0,25.0,0.4933823529411764
30.0,24.0,0.6025735294117647
30.0,25.0,0.5768382352941175
29.0,25.0,0.4933823529411764
30.0,24.0,0.6025735294117647
31.0,24.0,0.674142156862745
31.0,25.0,0.6631127450980394
30.0,24.0,0.6025735294117647
31.0,25.0,0.6631127450980394
30.0,25.0,0.5768382352941175
31.0,24.0,0.674142156862745
32.0,24.0,0.7958333333333332
31.0,25.0,0.6631127450980394
32.0,24.0,0.7958333333333332
32.0,25.0,0.7575980392156862
31.0,25.0,0.6631127450980394
1.0,25.0,0.8852941176470586
2.0,25.0,0.6910539215686274
2.0,26.0,1.2269607843137256
1.0,25.0,0.8852941176470586
2.0,26.0,1.2269607843137256
1.0,26.0,0.9818627450980392
2.0,25.0,0.6910539215686274
3.0,25.0,0.345343137254902
2.0,26.0,1.2269607843137256
3.0,25.0,0.345343137254902
3.0,26.0,1.2143382352941174
2.0,26.0,1.2269607843137256
3.0,25.0,0.345343137254902
4.0,25.0,-0.030024509803921504
4.0,26.0,1.05
3.0,25.0,0.345343137254902
4.0,26.0,1.05
3.0,26.0,1.2143382352941174
4.0,25.0,-0.030024509803921504
5.0,25.0,-0.2625
4.0,26.0,1.05
5.0,25.0,-0.2625
5.0,26.0,0.35318627450980394
4.0,26.0,1.05
5.0,25.0,-0.2625
6.0,25.0,0.12524509803921569
6.0,26.0,-0.21544117647058816
5.0,25.0,-0.2625
6.0,26.0,-0.21544117647058816
5.0,26.0,0.35318627450980394
6.0,25.0,0.12524509803921569
7.0,25.0,0.7672794117647062
6.0,26.0,-0.21544117647058816
7.0,25.0,0.7672794117647062
7.0,26.0,0.03517156862745091
6.0,26.0,-0.21544117647058816
7.0,25.0,0.7672794117647062
8.0,25.0,1.1447303921568626
8.0,26.0,0.7672794117647057
7.0,25.0,0.7672794117647062
8.0,26.0,0.7672794117647057
7.0,26.0,0.03517156862745091
8.0,25.0,1.1447303921568626
9.0,25.0,0.9848039215686275
8.0,26.0,0.7672794117647057
9.0,25.0,0.9848039215686275
9.0,26.0,1.1542892156862743
8.0,26.0,0.7672794117647057
9.0,25.0,0.9848039215686275
10.0,25.0,0.36740196078431353
10.0,26.0,0.8616421568627448
9.0,25.0,0.9848039215686275
10.0,26.0,0.8616421568627448
9.0,26.0,1.1542892156862743
10.0,25.0,0.36740196078431353
11.0,25.0,-0.09350490196078429
10.0,26.0,0.8616421568627448
11.0,25.0,-0.09350490196078429
11.0,26.0,0.19852941176470584
10.0,26.0,0.8616421568627448
11.0,25.0,-0.09350490196078429
12.0,25.0,-0.03137254901960786
12.0,26.0,-0.14926470588235285
11.0,25.0,-0.09350490196078429
12.0,26.0,-0.14926470588235285
11.0,26.0,0.19852941176470584
12.0,25.0,-0.03137254901960786
13.0,25.0,0.29289215686274517
12.0,26.0,-0.14926470588235285
13.0,25.0,0.29289215686274517
13.0,26.0,0.08933823529411766
12.0,26.0,-0.14926470588235285
13.0,25.0,0.29289215686274517
14.0,25.0,0.7261029411764701
14.0,26.0,0.5167892156862747
13.0,25.0,0.29289215686274517
14.0,26.0,0.5167892156862747
13.0,26.0,0.08933823529411766
14.0,25.0,0.7261029411764701
15.0,25.0,1.0158088235294114
14.0,26.0,0.5167892156862747
15.0,25.0,1.0158088235294114
15.0,26.0,0.8901960784313724
14.0,26.0,0.5167892156862747
15.0,25.0,1.0158088235294114
16.0,25.0,1.0350490196078428
16.0,26.0,1.0675245098039214
15.0,25.0,1.0158088235294114
16.0,26.0,1.0675245098039214
15.0,26.0,0.8901960784313724
16.0,25.0,1.0350490196078428
17.0,25.0,0.917647058823529
16.0,26.0,1.0675245098039214
17.0,25.0,0.917647058823529
17.0,26.0,0.9799019607843136
16.0,26.0,1.0675245098039214
17.0,25.0,0.917647058823529
18.0,25.0,0.6677696078431372
18.0,26.0,0.7737745098039215
17.0,25.0,0.917647058823529
18.0,26.0,0.7737745098039215
17.0,26.0,0.9799019607843136
18.0,25.0,0.6677696078431372
19.0,25.0,0.4180147058823528
18.0,26.0,0.7737745098039215
19.0,25.0,0.4180147058823528
19.0,26.0,0.5118872549019607
18.0,26.0,0.7737745098039215
19.0,25.0,0.4180147058823528
20.0,25.0,0.21115196078431364
20.0,26.0,0.27499999999999997
19.0,25.0,0.4180147058823528
20.0,26.0,0.27499999999999997
19.0,26.0,0.5118872549019607
20.0,25.0,0.21115196078431364
21.0,25.0,0.06519607843137255
20.0,26.0,0.27499999999999997
21.0,25.0,0.06519607843137255
21.0,26.0,0.1126225490196078
20.0,26.0,0.27499999999999997
21.0,25.0,0.06519607843137255
22.0,25.0,-0.0011029411764705834
22.0,26.0,0.004411764705882358
21.0,25.0,0.06519607843137255
22.0,26.0,0.004411764705882358
21.0,26.0,0.1126225490196078
22.0,25.0,-0.0011029411764705834
23.0,25.0,-0.015441176470588236
22.0,26.0,0.004411764705882358
23.0,25.0,-0.015441176470588236
23.0,26.0,-0.008333333333333333
22.0,26.0,0.004411764705882358
23.0,25.0,-0.015441176470588236
24.0,25.0,0.0301470588235294
24.0,26.0,0.006862745098039217
23.0,25.0,-0.015441176470588236
24.0,26.0,0.006862745098039217
23.0,26.0,-0.008333333333333333
24.0,25.0,0.0301470588235294
25.0,25.0,0.09595588235294115
24.0,26.0,0.006862745098039217
25.0,25.0,0.09595588235294115
25.0,26.0,0.0808823529411764
24.0,26.0,0.006862745098039217
25.0,25.0,0.09595588235294115
26.0,25.0,0.1938725490196078
26.0,26.0,0.16164215686274516
25.0,25.0,0.09595588235294115
26.0,26.0,0.16164215686274516
25.0,26.0,0.0808823529411764
26.0,25.0,0.1938725490196078
27.0,25.0,0.2935049019607842
26.0,26.0,0.16164215686274516
27.0,25.0,0.2935049019607842
27.0,26.0,0.2647058823529411
26.0,26.0,0.16164215686274516
27.0,25.0,0.2935049019607842
28.0,25.0,0.39142156862745087
28.0,26.0,0.3688725490196079
27.0,25.0,0.2935049019607842
28.0,26.0,0.3688725490196079
27.0,26.0,0.2647058823529411
28.0,25.0,0.39142156862745087
29.0,25.0,0.4933823529411764
28.0,26.0,0.3688725490196079
29.0,25.0,0.4933823529411764
29.0,26.0,0.4678921568627452
28.0,26.0,0.3688725490196079
29.0,25.0,0.4933823529411764
30.0,25.0,0.5768382352941175
30.0,26.0,0.5585784313725491
29.0,25.0,0.4933823529411764
30.0,26.0,0.5585784313725491
29.0,26.0,0.4678921568627452
30.0,25.0,0.5768382352941175
31.0,25.0,0.6631127450980394
30.0,26.0,0.5585784313725491
31.0,25.0,0.6631127450980394
31.0,26.0,0.6405637254901957
30.0,26.0,0.5585784313725491
31.0,25.0,0.6631127450980394
32.0,25.0,0.7575980392156862
32.0,26.0,0.7686274509803923
31.0,25.0,0.6631127450980394
32.0,26.0,0.7686274509803923
31.0,26.0,0.6405637254901957
1.0,26.0,0.9818627450980392
2.0,26.0,1.2269607843137256
1.0,27.0,-0.24142156862745098
2.0,26.0,1.2269607843137256
2.0,27.0,-0.010171568627451007
1.0,27.0,-0.24142156862745098
2.0,26.0,1.2269607843137256
3.0,26.0,1.2143382352941174
3.0,27.0,0.384313725490196
2.0,26.0,1.2269607843137256
3.0,27.0,0.384313725490196
2.0,27.0,-0.010171568627451007
3.0,26.0,1.2143382352941174
4.0,26.0,1.05
3.0,27.0,0.384313725490196
4.0,26.0,1.05
4.0,27.0,1.0079656862745099
3.0,27.0,0.384313725490196
4.0,26.0,1.05
5.0,26.0,0.35318627450980394
5.0,27.0,1.2393382352941178
4.0,26.0,1.05
5.0,27.0,1.2393382352941178
4.0,27.0,1.0079656862745099
5.0,26.0,0.35318627450980394
6.0,26.0,-0.21544117647058816
5.0,27.0,1.2393382352941178
6.0,26.0,-0.21544117647058816
6.0,27.0,0.5200980392156862
5.0,27.0,1.2393382352941178
6.0,26.0,-0.21544117647058816
7.0,26.0,0.03517156862745091
7.0,27.0,-0.2154411764705881
6.0,26.0,-0.21544117647058816
7.0,27.0,-0.2154411764705881
6.0,27.0,0.5200980392156862
7.0,26.0,0.03517156862745091
8.0,26.0,0.7672794117647057
7.0,27.0,-0.2154411764705881
8.0,26.0,0.7672794117647057
8.0,27.0,0.12524509803921566
7.0,27.0,-0.2154411764705881
8.0,26.0,0.7672794117647057
9.0,26.0,1.1542892156862743
9.0,27.0,0.9580882352941175
8.0,26.0,0.7672794117647057
9.0,27.0,0.9580882352941175
8.0,27.0,0.12524509803921566
9.0,26.0,1.1542892156862743
10.0,26.0,0.8616421568627448
9.0,27.0,0.9580882352941175
10.0,26.0,0.8616421568627448
10.0,27.0,1.1087009803921568
9.0,27.0,0.9580882352941175
10.0,26.0,0.8616421568627448
11.0,26.0,0.19852941176470584
11.0,27.0,0.5708333333333333
10.0,26.0,0.8616421568627448
11.0,27.0,0.5708333333333333
10.0,27.0,1.1087009803921568
11.0,26.0,0.19852941176470584
12.0,26.0,-0.14926470588235285
11.0,27.0,0.5708333333333333
12.0,26.0,-0.14926470588235285
12.0,27.0,0.0029411764705882457
11.0,27.0,0.5708333333333333
12.0,26.0,-0.14926470588235285
13.0,26.0,0.08933823529411766
13.0,27.0,-0.1022058823529412
12.0,26.0,-0.14926470588235285
13.0,27.0,-0.1022058823529412
12.0,27.0,0.0029411764705882457
13.0,26.0,0.08933823529411766
14.0,26.0,0.5167892156862747
13.0,27.0,-0.1022058823529412
14.0,26.0,0.5167892156862747
14.0,27.0,0.3096813725490195
13.0,27.0,-0.1022058823529412
14.0,26.0,0.5167892156862747
15.0,26.0,0.8901960784313724
15.0,27.0,0.7681372549019606
14.0,26.0,0.5167892156862747
15.0,27.0,0.7681372549019606
14.0,27.0,0.3096813725490195
15.0,26.0,0.8901960784313724
16.0,26.0,1.0675245098039214
15.0,27.0,0.7681372549019606
16.0,26.0,1.0675245098039214
16.0,27.0,1.0118872549019604
15.0,27.0,0.7681372549019606
16.0,26.0,1.0675245098039214
17.0,26.0,0.9799019607843136
17.0,27.0,1.0437499999999993
16.0,26.0,1.0675245098039214
17.0,27.0,1.0437499999999993
16.0,27.0,1.0118872549019604
17.0,26.0,0.9799019607843136
18.0,26.0,0.7737745098039215
17.0,27.0,1.0437499999999993
18.0,26.0,0.7737745098039215
18.0,27.0,0.8487745098039216
17.0,27.0,1.0437499999999993
18.0,26.0,0.7737745098039215
19.0,26.0,0.5118872549019607
19.0,27.0,0.5980392156862744
18.0,26.0,0.7737745098039215
19.0,27.0,0.5980392156862744
18.0,27.0,0.8487745098039216
19.0,26.0,0.5118872549019607
20.0,26.0,0.27499999999999997
19.0,27.0,0.5980392156862744
20.0,26.0,0.27499999999999997
20.0,27.0,0.346078431372549
19.0,27.0,0.5980392156862744
20.0,26.0,0.27499999999999997
21.0,26.0,0.1126225490196078
21.0,27.0,0.14166666666666664
20.0,26.0,0.27499999999999997
21.0,27.0,0.14166666666666664
20.0,27.0,0.346078431372549
21.0,26.0,0.1126225490196078
22.0,26.0,0.004411764705882358
21.0,27.0,0.14166666666666664
22.0,26.0,0.004411764705882358
22.0,27.0,0.03958333333333332
21.0,27.0,0.14166666666666664
22.0,26.0,0.004411764705882358
23.0,26.0,-0.008333333333333333
23.0,27.0,-0.01948529411764706
22.0,26.0,0.004411764705882358
23.0,27.0,-0.01948529411764706
22.0,27.0,0.03958333333333332
23.0,26.0,-0.008333333333333333
24.0,26.0,0.006862745098039217
23.0,27.0,-0.01948529411764706
24.0,26.0,0.006862745098039217
24.0,27.0,0.005392156862745103
23.0,27.0,-0.01948529411764706
24.0,26.0,0.006862745098039217
25.0,26.0,0.0808823529411764
25.0,27.0,0.05441176470588235
24.0,26.0,0.006862745098039217
25.0,27.0,0.05441176470588235
24.0,27.0,0.005392156862745103
25.0,26.0,0.0808823529411764
26.0,26.0,0.16164215686274516
25.0,27.0,0.05441176470588235
26.0,26.0,0.16164215686274516
26.0,27.0,0.14571078431372547
25.0,27.0,0.05441176470588235
26.0,26.0,0.16164215686274516
27.0,26.0,0.2647058823529411
27.0,27.0,0.23933823529411763
26.0,26.0,0.16164215686274516
27.0,27.0,0.23933823529411763
26.0,27.0,0.14571078431372547
27.0,26.0,0.2647058823529411
28.0,26.0,0.3688725490196079
27.0,27.0,0.23933823529411763
28.0,26.0,0.3688725490196079
28.0,27.0,0.3442401960784313
27.0,27.0,0.23933823529411763
28.0,26.0,0.3688725490196079
29.0,26.0,0.4678921568627452
29.0,27.0,0.4496323529411763
28.0,26.0,0.3688725490196079
29.0,27.0,0.4496323529411763
28.0,27.0,0.3442401960784313
29.0,26.0,0.4678921568627452
30.0,26.0,0.5585784313725491
29.0,27.0,0.4496323529411763
30.0,26.0,0.5585784313725491
30.0,27.0,0.5366421568627449
29.0,27.0,0.4496323529411763
30.0,26.0,0.5585784313725491
31.0,26.0,0.6405637254901957
31.0,27.0,0.625857843137255
30.0,26.0,0.5585784313725491
31.0,27.0,0.625857843137255
30.0,27.0,0.5366421568627449
31.0,26.0,0.6405637254901957
32.0,26.0,0.7686274509803923
31.0,27.0,0.625857843137255
32.0,26.0,0.7686274509803923
32.0,27.0,0.7343137254901959
31.0,27.0,0.625857843137255
1.0,27.0,-0.24142156862745098
2.0,27.0,-0.010171568627451007
2.0,28.0,0.07463235294117643
1.0,27.0,-0.24142156862745098
2.0,28.0,0.07463235294117643
1.0,28.0,0.43921568627450974
2.0,27.0,-0.010171568627451007
3.0,27.0,0.384313725490196
2.0,28.0,0.07463235294117643
3.0,27.0,0.384313725490196
3.0,28.0,-0.1901960784313725
2.0,28.0,0.07463235294117643
3.0,27.0,0.384313725490196
4.0,27.0,1.0079656862745099
4.0,28.0,-0.06605392156862744
3.0,27.0,0.384313725490196
4.0,28.0,-0.06605392156862744
3.0,28.0,-0.1901960784313725
4.0,27.0,1.0079656862745099
5.0,27.0,1.2393382352941178
4.0,28.0,-0.06605392156862744
5.0,27.0,1.2393382352941178
5.0,28.0,0.8363970588235295
4.0,28.0,-0.06605392156862744
5.0,27.0,1.2393382352941178
6.0,27.0,0.5200980392156862
6.0,28.0,1.2393382352941176
5.0,27.0,1.2393382352941178
6.0,28.0,1.2393382352941176
5.0,28.0,0.8363970588235295
6.0,27.0,0.5200980392156862
7.0,27.0,-0.2154411764705881
6.0,28.0,1.2393382352941176
7.0,27.0,-0.2154411764705881
7.0,28.0,0.353186274509804
6.0,28.0,1.2393382352941176
7.0,27.0,-0.2154411764705881
8.0,27.0,0.12524509803921566
8.0,28.0,-0.2625
7.0,27.0,-0.2154411764705881
8.0,28.0,-0.2625
7.0,28.0,0.353186274509804
8.0,27.0,0.12524509803921566
9.0,27.0,0.9580882352941175
8.0,28.0,-0.2625
9.0,27.0,0.9580882352941175
9.0,28.0,0.4465686274509801
8.0,28.0,-0.2625
9.0,27.0,0.9580882352941175
10.0,27.0,1.1087009803921568
10.0,28.0,1.1954656862745094
9.0,27.0,0.9580882352941175
10.0,28.0,1.1954656862745094
9.0,28.0,0.4465686274509801
10.0,27.0,1.1087009803921568
11.0,27.0,0.5708333333333333
10.0,28.0,1.1954656862745094
11.0,27.0,0.5708333333333333
11.0,28.0,0.8792892156862746
10.0,28.0,1.1954656862745094
11.0,27.0,0.5708333333333333
12.0,27.0,0.0029411764705882457
12.0,28.0,0.17365196078431377
11.0,27.0,0.5708333333333333
12.0,28.0,0.17365196078431377
11.0,28.0,0.8792892156862746
12.0,27.0,0.0029411764705882457
13.0,27.0,-0.1022058823529412
12.0,28.0,0.17365196078431377
13.0,27.0,-0.1022058823529412
13.0,28.0,-0.09558823529411764
12.0,28.0,0.17365196078431377
13.0,27.0,-0.1022058823529412
14.0,27.0,0.3096813725490195
14.0,28.0,0.11825980392156865
13.0,27.0,-0.1022058823529412
14.0,28.0,0.11825980392156865
13.0,28.0,-0.09558823529411764
14.0,27.0,0.3096813725490195
15.0,27.0,0.7681372549019606
14.0,28.0,0.11825980392156865
15.0,27.0,0.7681372549019606
15.0,28.0,0.6142156862745096
14.0,28.0,0.11825980392156865
15.0,27.0,0.7681372549019606
16.0,27.0,1.0118872549019604
16.0,28.0,0.9783088235294115
15.0,27.0,0.7681372549019606
16.0,28.0,0.9783088235294115
15.0,28.0,0.6142156862745096
16.0,27.0,1.0118872549019604
17.0,27.0,1.0437499999999993
16.0,28.0,0.9783088235294115
17.0,27.0,1.0437499999999993
17.0,28.0,1.0417892156862745
16.0,28.0,0.9783088235294115
17.0,27.0,1.0437499999999993
18.0,27.0,0.8487745098039216
18.0,28.0,0.9254901960784313
17.0,27.0,1.0437499999999993
18.0,28.0,0.9254901960784313
17.0,28.0,1.0417892156862745
18.0,27.0,0.8487745098039216
19.0,27.0,0.5980392156862744
18.0,28.0,0.9254901960784313
19.0,27.0,0.5980392156862744
19.0,28.0,0.6685049019607844
18.0,28.0,0.9254901960784313
19.0,27.0,0.5980392156862744
20.0,27.0,0.346078431372549
20.0,28.0,0.405392156862745
19.0,27.0,0.5980392156862744
20.0,28.0,0.405392156862745
19.0,28.0,0.6685049019607844
20.0,27.0,0.346078431372549
21.0,27.0,0.14166666666666664
20.0,28.0,0.405392156862745
21.0,27.0,0.14166666666666664
21.0,28.0,0.1969362745098039
20.0,28.0,0.405392156862745
21.0,27.0,0.14166666666666664
22.0,27.0,0.03958333333333332
22.0,28.0,0.048406862745098034
21.0,27.0,0.14166666666666664
22.0,28.0,0.048406862745098034
21.0,28.0,0.1969362745098039
22.0,27.0,0.03958333333333332
23.0,27.0,-0.01948529411764706
22.0,28.0,0.048406862745098034
23.0,27.0,-0.01948529411764706
23.0,28.0,-0.0023284313725490183
22.0,28.0,0.048406862745098034
23.0,27.0,-0.01948529411764706
24.0,27.0,0.005392156862745103
24.0,28.0,-0.010906862745098035
23.0,27.0,-0.01948529411764706
24.0,28.0,-0.010906862745098035
23.0,28.0,-0.0023284313725490183
24.0,27.0,0.005392156862745103
25.0,27.0,0.05441176470588235
24.0,28.0,-0.010906862745098035
25.0,27.0,0.05441176470588235
25.0,28.0,0.04767156862745097
24.0,28.0,-0.010906862745098035
25.0,27.0,0.05441176470588235
26.0,27.0,0.14571078431372547
26.0,28.0,0.12034313725490192
25.0,27.0,0.05441176470588235
26.0,28.0,0.12034313725490192
25.0,28.0,0.04767156862745097
26.0,27.0,0.14571078431372547
27.0,27.0,0.23933823529411763
26.0,28.0,0.12034313725490192
27.0,27.0,0.23933823529411763
27.0,28.0,0.21960784313725487
26.0,28.0,0.12034313725490192
27.0,27.0,0.23933823529411763
28.0,27.0,0.3442401960784313
28.0,28.0,0.32254901960784316
27.0,27.0,0.23933823529411763
28.0,28.0,0.32254901960784316
27.0,28.0,0.21960784313725487
28.0,27.0,0.3442401960784313
29.0,27.0,0.4496323529411763
28.0,28.0,0.32254901960784316
29.0,27.0,0.4496323529411763
29.0,28.0,0.42683823529411763
28.0,28.0,0.32254901960784316
29.0,27.0,0.4496323529411763
30.0,27.0,0.5366421568627449
30.0,28.0,0.5289215686274511
29.0,27.0,0.4496323529411763
30.0,28.0,0.5289215686274511
29.0,28.0,0.42683823529411763
30.0,27.0,0.5366421568627449
31.0,27.0,0.625857843137255
30.0,28.0,0.5289215686274511
31.0,27.0,0.625857843137255
31.0,28.0,0.6147058823529412
30.0,28.0,0.5289215686274511
31.0,27.0,0.625857843137255
32.0,27.0,0.7343137254901959
32.0,28.0,0.7419117647058826
31.0,27.0,0.625857843137255
32.0,28.0,0.7419117647058826
31.0,28.0,0.6147058823529412
1.0,28.0,0.43921568627450974
2.0,28.0,0.07463235294117643
1.0,29.0,1.2762254901960786
2.0,28.0,0.07463235294117643
2.0,29.0,1.1363970588235297
1.0,29.0,1.2762254901960786
2.0,28.0,0.07463235294117643
3.0,28.0,-0.1901960784313725
3.0,29.0,0.72156862745098
2.0,28.0,0.07463235294117643
3.0,29.0,0.72156862745098
2.0,29.0,1.1363970588235297
3.0,28.0,-0.1901960784313725
4.0,28.0,-0.06605392156862744
3.0,29.0,0.72156862745098
4.0,28.0,-0.06605392156862744
4.0,29.0,-0.07463235294117646
3.0,29.0,0.72156862745098
4.0,28.0,-0.06605392156862744
5.0,28.0,0.8363970588235295
5.0,29.0,-0.06605392156862741
4.0,28.0,-0.06605392156862744
5.0,29.0,-0.06605392156862741
4.0,29.0,-0.07463235294117646
5.0,28.0,0.8363970588235295
6.0,28.0,1.2393382352941176
5.0,29.0,-0.06605392156862741
6.0,28.0,1.2393382352941176
6.0,29.0,1.0079656862745097
5.0,29.0,-0.06605392156862741
6.0,28.0,1.2393382352941176
7.0,28.0,0.353186274509804
7.0,29.0,1.05
6.0,28.0,1.2393382352941176
7.0,29.0,1.05
6.0,29.0,1.0079656862745097
7.0,28.0,0.353186274509804
8.0,28.0,-0.2625
7.0,29.0,1.05
8.0,28.0,-0.2625
8.0,29.0,-0.030024509803921507
7.0,29.0,1.05
8.0,28.0,-0.2625
9.0,28.0,0.4465686274509801
9.0,29.0,-0.028186274509803964
8.0,28.0,-0.2625
9.0,29.0,-0.028186274509803964
8.0,29.0,-0.030024509803921507
9.0,28.0,0.4465686274509801
10.0,28.0,1.1954656862745094
9.0,29.0,-0.028186274509803964
10.0,28.0,1.1954656862745094
10.0,29.0,0.927328431372549
9.0,29.0,-0.028186274509803964
10.0,28.0,1.1954656862745094
11.0,28.0,0.8792892156862746
11.0,29.0,1.1426470588235296
10.0,28.0,1.1954656862745094
11.0,29.0,1.1426470588235296
10.0,29.0,0.927328431372549
11.0,28.0,0.8792892156862746
12.0,28.0,0.17365196078431377
11.0,29.0,1.1426470588235296
12.0,28.0,0.17365196078431377
12.0,29.0,0.4322303921568627
11.0,29.0,1.1426470588235296
12.0,28.0,0.17365196078431377
13.0,28.0,-0.09558823529411764
13.0,29.0,-0.124264705882353
12.0,28.0,0.17365196078431377
13.0,29.0,-0.124264705882353
12.0,29.0,0.4322303921568627
13.0,28.0,-0.09558823529411764
14.0,28.0,0.11825980392156865
13.0,29.0,-0.124264705882353
14.0,28.0,0.11825980392156865
14.0,29.0,0.03308823529411767
13.0,29.0,-0.124264705882353
14.0,28.0,0.11825980392156865
15.0,28.0,0.6142156862745096
15.0,29.0,0.4845588235294116
14.0,28.0,0.11825980392156865
15.0,29.0,0.4845588235294116
14.0,29.0,0.03308823529411767
15.0,28.0,0.6142156862745096
16.0,28.0,0.9783088235294115
15.0,29.0,0.4845588235294116
16.0,28.0,0.9783088235294115
16.0,29.0,0.8897058823529412
15.0,29.0,0.4845588235294116
16.0,28.0,0.9783088235294115
17.0,28.0,1.0417892156862745
17.0,29.0,1.0729166666666667
16.0,28.0,0.9783088235294115
17.0,29.0,1.0729166666666667
16.0,29.0,0.8897058823529412
17.0,28.0,1.0417892156862745
18.0,28.0,0.9254901960784313
17.0,29.0,1.0729166666666667
18.0,28.0,0.9254901960784313
18.0,29.0,0.9547794117647059
17.0,29.0,1.0729166666666667
18.0,28.0,0.9254901960784313
19.0,28.0,0.6685049019607844
19.0,29.0,0.7283088235294115
18.0,28.0,0.9254901960784313
19.0,29.0,0.7283088235294115
18.0,29.0,0.9547794117647059
19.0,28.0,0.6685049019607844
20.0,28.0,0.405392156862745
19.0,29.0,0.7283088235294115
20.0,28.0,0.405392156862745
20.0,29.0,0.4569852941176471
19.0,29.0,0.7283088235294115
20.0,28.0,0.405392156862745
21.0,28.0,0.1969362745098039
21.0,29.0,0.22585784313725488
20.0,28.0,0.405392156862745
21.0,29.0,0.22585784313725488
20.0,29.0,0.4569852941176471
21.0,28.0,0.1969362745098039
22.0,28.0,0.048406862745098034
21.0,29.0,0.22585784313725488
22.0,28.0,0.048406862745098034
22.0,29.0,0.07634803921568628
21.0,29.0,0.22585784313725488
22.0,28.0,0.048406862745098034
23.0,28.0,-0.0023284313725490183
23.0,29.0,-0.009558823529411762
22.0,28.0,0.048406862745098034
23.0,29.0,-0.009558823529411762
22.0,29.0,0.07634803921568628
23.0,28.0,-0.0023284313725490183
24.0,28.0,-0.010906862745098035
23.0,29.0,-0.009558823529411762
24.0,28.0,-0.010906862745098035
24.0,29.0,-0.00980392156862745
23.0,29.0,-0.009558823529411762
24.0,28.0,-0.010906862745098035
25.0,28.0,0.04767156862745097
25.0,29.0,0.029044117647058824
24.0,28.0,-0.010906862745098035
25.0,29.0,0.029044117647058824
24.0,29.0,-0.00980392156862745
25.0,28.0,0.04767156862745097
26.0,28.0,0.12034313725490192
25.0,29.0,0.029044117647058824
26.0,28.0,0.12034313725490192
26.0,29.0,0.11262254901960785
25.0,29.0,0.029044117647058824
26.0,28.0,0.12034313725490192
27.0,28.0,0.21960784313725487
27.0,29.0,0.2088235294117647
26.0,28.0,0.12034313725490192
27.0,29.0,0.2088235294117647
26.0,29.0,0.11262254901960785
27.0,28.0,0.21960784313725487
28.0,28.0,0.32254901960784316
27.0,29.0,0.2088235294117647
28.0,28.0,0.32254901960784316
28.0,29.0,0.3137254901960785
27.0,29.0,0.2088235294117647
28.0,28.0,0.32254901960784316
29.0,28.0,0.42683823529411763
29.0,29.0,0.4174019607843138
28.0,28.0,0.32254901960784316
29.0,29.0,0.4174019607843138
28.0,29.0,0.3137254901960785
29.0,28.0,0.42683823529411763
30.0,28.0,0.5289215686274511
29.0,29.0,0.4174019607843138
30.0,28.0,0.5289215686274511
30.0,29.0,0.5091911764705882
29.0,29.0,0.4174019607843138
30.0,28.0,0.5289215686274511
31.0,28.0,0.6147058823529412
31.0,29.0,0.6029411764705882
30.0,28.0,0.5289215686274511
31.0,29.0,0.6029411764705882
30.0,29.0,0.5091911764705882
31.0,28.0,0.6147058823529412
32.0,28.0,0.7419117647058826
31.0,29.0,0.6029411764705882
32.0,28.0,0.7419117647058826
32.0,29.0,0.7174019607843137
31.0,29.0,0.6029411764705882
1.0,29.0,1.2762254901960786
2.0,29.0,1.1363970588235297
2.0,30.0,0.8803921568627452
1.0,29.0,1.2762254901960786
2.0,30.0,0.8803921568627452
1.0,30.0,0.4725490196078432
2.0,29.0,1.1363970588235297
3.0,29.0,0.72156862745098
2.0,30.0,0.8803921568627452
3.0,29.0,0.72156862745098
3.0,30.0,1.188357843137255
2.0,30.0,0.8803921568627452
3.0,29.0,0.72156862745098
4.0,29.0,-0.07463235294117646
4.0,30.0,0.7215686274509804
3.0,29.0,0.72156862745098
4.0,30.0,0.7215686274509804
3.0,30.0,1.188357843137255
4.0,29.0,-0.07463235294117646
5.0,29.0,-0.06605392156862741
4.0,30.0,0.7215686274509804
5.0,29.0,-0.06605392156862741
5.0,30.0,-0.1901960784313725
4.0,30.0,0.7215686274509804
5.0,29.0,-0.06605392156862741
6.0,29.0,1.0079656862745097
6.0,30.0,0.3843137254901959
5.0,29.0,-0.06605392156862741
6.0,30.0,0.3843137254901959
5.0,30.0,-0.1901960784313725
6.0,29.0,1.0079656862745097
7.0,29.0,1.05
6.0,30.0,0.3843137254901959
7.0,29.0,1.05
7.0,30.0,1.2143382352941177
6.0,30.0,0.3843137254901959
7.0,29.0,1.05
8.0,29.0,-0.030024509803921507
8.0,30.0,0.345343137254902
7.0,29.0,1.05
8.0,30.0,0.345343137254902
7.0,30.0,1.2143382352941177
8.0,29.0,-0.030024509803921507
9.0,29.0,-0.028186274509803964
8.0,30.0,0.345343137254902
9.0,29.0,-0.028186274509803964
9.0,30.0,-0.1651960784313726
8.0,30.0,0.345343137254902
9.0,29.0,-0.028186274509803964
10.0,29.0,0.927328431372549
10.0,30.0,0.6855392156862745
9.0,29.0,-0.028186274509803964
10.0,30.0,0.6855392156862745
9.0,30.0,-0.1651960784313726
10.0,29.0,0.927328431372549
11.0,29.0,1.1426470588235296
10.0,30.0,0.6855392156862745
11.0,29.0,1.1426470588235296
11.0,30.0,1.1433823529411764
10.0,30.0,0.6855392156862745
11.0,29.0,1.1426470588235296
12.0,29.0,0.4322303921568627
12.0,30.0,0.6411764705882356
11.0,29.0,1.1426470588235296
12.0,30.0,0.6411764705882356
11.0,30.0,1.1433823529411764
12.0,29.0,0.4322303921568627
13.0,29.0,-0.124264705882353
12.0,30.0,0.6411764705882356
13.0,29.0,-0.124264705882353
13.0,30.0,0.0025735294117646725
12.0,30.0,0.6411764705882356
13.0,29.0,-0.124264705882353
14.0,29.0,0.03308823529411767
14.0,30.0,-0.07965686274509803
13.0,29.0,-0.124264705882353
14.0,30.0,-0.07965686274509803
13.0,30.0,0.0025735294117646725
14.0,29.0,0.03308823529411767
15.0,29.0,0.4845588235294116
14.0,30.0,-0.07965686274509803
15.0,29.0,0.4845588235294116
15.0,30.0,0.3817401960784313
14.0,30.0,-0.07965686274509803
15.0,29.0,0.4845588235294116
16.0,29.0,0.8897058823529412
16.0,30.0,0.8431372549019602
15.0,29.0,0.4845588235294116
16.0,30.0,0.8431372549019602
15.0,30.0,0.3817401960784313
16.0,29.0,0.8897058823529412
17.0,29.0,1.0729166666666667
16.0,30.0,0.8431372549019602
17.0,29.0,1.0729166666666667
17.0,30.0,1.0398284313725485
16.0,30.0,0.8431372549019602
17.0,29.0,1.0729166666666667
18.0,29.0,0.9547794117647059
18.0,30.0,1.0088235294117642
17.0,29.0,1.0729166666666667
18.0,30.0,1.0088235294117642
17.0,30.0,1.0398284313725485
18.0,29.0,0.9547794117647059
19.0,29.0,0.7283088235294115
18.0,30.0,1.0088235294117642
19.0,29.0,0.7283088235294115
19.0,30.0,0.7649509803921569
18.0,30.0,1.0088235294117642
19.0,29.0,0.7283088235294115
20.0,29.0,0.4569852941176471
20.0,30.0,0.4986519607843136
19.0,29.0,0.7283088235294115
20.0,30.0,0.4986519607843136
19.0,30.0,0.7649509803921569
20.0,29.0,0.4569852941176471
21.0,29.0,0.22585784313725488
20.0,30.0,0.4986519607843136
21.0,29.0,0.22585784313725488
21.0,30.0,0.26090686274509794
20.0,30.0,0.4986519607843136
21.0,29.0,0.22585784313725488
22.0,29.0,0.07634803921568628
22.0,30.0,0.08247549019607842
21.0,29.0,0.22585784313725488
22.0,30.0,0.08247549019607842
21.0,30.0,0.26090686274509794
22.0,29.0,0.07634803921568628
23.0,29.0,-0.009558823529411762
22.0,30.0,0.08247549019607842
23.0,29.0,-0.009558823529411762
23.0,30.0,0.007720588235294116
22.0,30.0,0.08247549019607842
23.0,29.0,-0.009558823529411762
24.0,29.0,-0.00980392156862745
24.0,30.0,-0.015196078431372547
23.0,29.0,-0.009558823529411762
24.0,30.0,-0.015196078431372547
23.0,30.0,0.007720588235294116
24.0,29.0,-0.00980392156862745
25.0,29.0,0.029044117647058824
24.0,30.0,-0.015196078431372547
25.0,29.0,0.029044117647058824
25.0,30.0,0.024509803921568627
24.0,30.0,-0.015196078431372547
25.0,29.0,0.029044117647058824
26.0,29.0,0.11262254901960785
26.0,30.0,0.09534313725490194
25.0,29.0,0.029044117647058824
26.0,30.0,0.09534313725490194
25.0,30.0,0.024509803921568627
26.0,29.0,0.11262254901960785
27.0,29.0,0.2088235294117647
26.0,30.0,0.09534313725490194
27.0,29.0,0.2088235294117647
27.0,30.0,0.19693627450980392
26.0,30.0,0.09534313725490194
27.0,29.0,0.2088235294117647
28.0,29.0,0.3137254901960785
28.0,30.0,0.30049019607843125
27.0,29.0,0.2088235294117647
28.0,30.0,0.30049019607843125
27.0,30.0,0.19693627450980392
28.0,29.0,0.3137254901960785
29.0,29.0,0.4174019607843138
28.0,30.0,0.30049019607843125
29.0,29.0,0.4174019607843138
29.0,30.0,0.4040441176470588
28.0,30.0,0.30049019607843125
29.0,29.0,0.4174019607843138
30.0,29.0,0.5091911764705882
30.0,30.0,0.5042892156862745
29.0,29.0,0.4174019607843138
30.0,30.0,0.5042892156862745
29.0,30.0,0.4040441176470588
30.0,29.0,0.5091911764705882
31.0,29.0,0.6029411764705882
30.0,30.0,0.5042892156862745
31.0,29.0,0.6029411764705882
31.0,30.0,0.5949754901960784
30.0,30.0,0.5042892156862745
31.0,29.0,0.6029411764705882
32.0,29.0,0.7174019607843137
32.0,30.0,0.7291666666666667
31.0,29.0,0.6029411764705882
32.0,30.0,0.7291666666666667
31.0,30.0,0.5949754901960784
1.0,30.0,0.4725490196078432
2.0,30.0,0.8803921568627452
1.0,31.0,-0.15122549019607848
2.0,30.0,0.8803921568627452
2.0,31.0,0.1860294117647058
1.0,31.0,-0.15122549019607848
2.0,30.0,0.8803921568627452
3.0,30.0,1.188357843137255
3.0,31.0,0.8803921568627452
2.0,30.0,0.8803921568627452
3.0,31.0,0.8803921568627452
2.0,31.0,0.1860294117647058
3.0,30.0,1.188357843137255
4.0,30.0,0.7215686274509804
3.0,31.0,0.8803921568627452
4.0,30.0,0.7215686274509804
4.0,31.0,1.1363970588235293
3.0,31.0,0.8803921568627452
4.0,30.0,0.7215686274509804
5.0,30.0,-0.1901960784313725
5.0,31.0,0.07463235294117644
4.0,30.0,0.7215686274509804
5.0,31.0,0.07463235294117644
4.0,31.0,1.1363970588235293
5.0,30.0,-0.1901960784313725
6.0,30.0,0.3843137254901959
5.0,31.0,0.07463235294117644
6.0,30.0,0.3843137254901959
6.0,31.0,-0.010171568627450996
5.0,31.0,0.07463235294117644
6.0,30.0,0.3843137254901959
7.0,30.0,1.2143382352941177
7.0,31.0,1.2269607843137247
6.0,30.0,0.3843137254901959
7.0,31.0,1.2269607843137247
6.0,31.0,-0.010171568627450996
7.0,30.0,1.2143382352941177
8.0,30.0,0.345343137254902
7.0,31.0,1.2269607843137247
8.0,30.0,0.345343137254902
8.0,31.0,0.6910539215686275
7.0,31.0,1.2269607843137247
8.0,30.0,0.345343137254902
9.0,30.0,-0.1651960784313726
9.0,31.0,-0.29852941176470593
8.0,30.0,0.345343137254902
9.0,31.0,-0.29852941176470593
8.0,31.0,0.6910539215686275
9.0,30.0,-0.1651960784313726
10.0,30.0,0.6855392156862745
9.0,31.0,-0.29852941176470593
10.0,30.0,0.6855392156862745
10.0,31.0,0.44411764705882345
9.0,31.0,-0.29852941176470593
10.0,30.0,0.6855392156862745
11.0,30.0,1.1433823529411764
11.0,31.0,1.2300245098039209
10.0,30.0,0.6855392156862745
11.0,31.0,1.2300245098039209
10.0,31.0,0.44411764705882345
11.0,30.0,1.1433823529411764
12.0,30.0,0.6411764705882356
11.0,31.0,1.2300245098039209
12.0,30.0,0.6411764705882356
12.0,31.0,0.7539215686274509
11.0,31.0,1.2300245098039209
12.0,30.0,0.6411764705882356
13.0,30.0,0.0025735294117646725
13.0,31.0,0.02340686274509804
12.0,30.0,0.6411764705882356
13.0,31.0,0.02340686274509804
12.0,31.0,0.7539215686274509
13.0,30.0,0.0025735294117646725
14.0,30.0,-0.07965686274509803
13.0,31.0,0.02340686274509804
14.0,30.0,-0.07965686274509803
14.0,31.0,-0.07156862745098042
13.0,31.0,0.02340686274509804
14.0,30.0,-0.07965686274509803
15.0,30.0,0.3817401960784313
15.0,31.0,0.2969362745098039
14.0,30.0,-0.07965686274509803
15.0,31.0,0.2969362745098039
14.0,31.0,-0.07156862745098042
15.0,30.0,0.3817401960784313
16.0,30.0,0.8431372549019602
15.0,31.0,0.2969362745098039
16.0,30.0,0.8431372549019602
16.0,31.0,0.7802696078431374
15.0,31.0,0.2969362745098039
16.0,30.0,0.8431372549019602
17.0,30.0,1.0398284313725485
17.0,31.0,1.0562499999999995
16.0,30.0,0.8431372549019602
17.0,31.0,1.0562499999999995
16.0,31.0,0.7802696078431374
17.0,30.0,1.0398284313725485
18.0,30.0,1.0088235294117642
17.0,31.0,1.0562499999999995
18.0,30.0,1.0088235294117642
18.0,31.0,1.0001225490196077
17.0,31.0,1.0562499999999995
18.0,30.0,1.0088235294117642
19.0,30.0,0.7649509803921569
19.0,31.0,0.8057598039215683
18.0,30.0,1.0088235294117642
19.0,31.0,0.8057598039215683
18.0,31.0,1.0001225490196077
19.0,30.0,0.7649509803921569
20.0,30.0,0.4986519607843136
19.0,31.0,0.8057598039215683
20.0,30.0,0.4986519607843136
20.0,31.0,0.5229166666666667
19.0,31.0,0.8057598039215683
20.0,30.0,0.4986519607843136
21.0,30.0,0.26090686274509794
21.0,31.0,0.27463235294117644
20.0,30.0,0.4986519607843136
21.0,31.0,0.27463235294117644
20.0,31.0,0.5229166666666667
21.0,30.0,0.26090686274509794
22.0,30.0,0.08247549019607842
21.0,31.0,0.27463235294117644
22.0,30.0,0.08247549019607842
22.0,31.0,0.10306372549019605
21.0,31.0,0.27463235294117644
22.0,30.0,0.08247549019607842
23.0,30.0,0.007720588235294116
23.0,31.0,0.0015931372549019564
22.0,30.0,0.08247549019607842
23.0,31.0,0.0015931372549019564
22.0,31.0,0.10306372549019605
23.0,30.0,0.007720588235294116
24.0,30.0,-0.015196078431372547
23.0,31.0,0.0015931372549019564
24.0,30.0,-0.015196078431372547
24.0,31.0,-0.008946078431372547
23.0,31.0,0.0015931372549019564
24.0,30.0,-0.015196078431372547
25.0,30.0,0.024509803921568627
25.0,31.0,0.014950980392156865
24.0,30.0,-0.015196078431372547
25.0,31.0,0.014950980392156865
24.0,31.0,-0.008946078431372547
25.0,30.0,0.024509803921568627
26.0,30.0,0.09534313725490194
25.0,31.0,0.014950980392156865
26.0,30.0,0.09534313725490194
26.0,31.0,0.09681372549019608
25.0,31.0,0.014950980392156865
26.0,30.0,0.09534313725490194
27.0,30.0,0.19693627450980392
27.0,31.0,0.1868872549019608
26.0,30.0,0.09534313725490194
27.0,31.0,0.1868872549019608
26.0,31.0,0.09681372549019608
27.0,30.0,0.19693627450980392
28.0,30.0,0.30049019607843125
27.0,31.0,0.1868872549019608
28.0,30.0,0.30049019607843125
28.0,31.0,0.2931372549019608
27.0,31.0,0.1868872549019608
28.0,30.0,0.30049019607843125
29.0,30.0,0.4040441176470588
29.0,31.0,0.39607843137254894
28.0,30.0,0.30049019607843125
29.0,31.0,0.39607843137254894
28.0,31.0,0.2931372549019608
29.0,30.0,0.4040441176470588
30.0,30.0,0.5042892156862745
29.0,31.0,0.39607843137254894
30.0,30.0,0.5042892156862745
30.0,31.0,0.49497549019607845
29.0,31.0,0.39607843137254894
30.0,30.0,0.5042892156862745
31.0,30.0,0.5949754901960784
31.0,31.0,0.586151960784314
30.0,30.0,0.5042892156862745
31.0,31.0,0.586151960784314
30.0,31.0,0.49497549019607845
31.0,30.0,0.5949754901960784
32.0,30.0,0.7291666666666667
31.0,31.0,0.586151960784314
32.0,30.0,0.7291666666666667
32.0,31.0,0.7073529411764705
31.0,31.0,0.586151960784314
1.0,31.0,-0.15122549019607848
2.0,31.0,0.1860294117647058
2.0,32.0,-0.15122549019607842
1.0,31.0,-0.15122549019607848
2.0,32.0,-0.15122549019607842
1.0,32.0,-0.1073529411764706
2.0,31.0,0.1860294117647058
3.0,31.0,0.8803921568627452
2.0,32.0,-0.15122549019607842
3.0,31.0,0.8803921568627452
3.0,32.0,0.47254901960784323
2.0,32.0,-0.15122549019607842
3.0,31.0,0.8803921568627452
4.0,31.0,1.1363970588235293
4.0,32.0,1.2762254901960783
3.0,31.0,0.8803921568627452
4.0,32.0,1.2762254901960783
3.0,32.0,0.47254901960784323
4.0,31.0,1.1363970588235293
5.0,31.0,0.07463235294117644
4.0,32.0,1.2762254901960783
5.0,31.0,0.07463235294117644
5.0,32.0,0.4392156862745098
4.0,32.0,1.2762254901960783
5.0,31.0,0.07463235294117644
6.0,31.0,-0.010171568627450996
6.0,32.0,-0.24142156862745096
5.0,31.0,0.07463235294117644
6.0,32.0,-0.24142156862745096
5.0,32.0,0.4392156862745098
6.0,31.0,-0.010171568627450996
7.0,31.0,1.2269607843137247
6.0,32.0,-0.24142156862745096
7.0,31.0,1.2269607843137247
7.0,32.0,0.9818627450980392
6.0,32.0,-0.24142156862745096
7.0,31.0,1.2269607843137247
8.0,31.0,0.6910539215686275
8.0,32.0,0.8852941176470586
7.0,31.0,1.2269607843137247
8.0,32.0,0.8852941176470586
7.0,32.0,0.9818627450980392
8.0,31.0,0.6910539215686275
9.0,31.0,-0.29852941176470593
8.0,32.0,0.8852941176470586
9.0,31.0,-0.29852941176470593
9.0,32.0,-0.15637254901960781
8.0,32.0,0.8852941176470586
9.0,31.0,-0.29852941176470593
10.0,31.0,0.44411764705882345
10.0,32.0,0.31838235294117645
9.0,31.0,-0.29852941176470593
10.0,32.0,0.31838235294117645
9.0,32.0,-0.15637254901960781
10.0,31.0,0.44411764705882345
11.0,31.0,1.2300245098039209
10.0,32.0,0.31838235294117645
11.0,31.0,1.2300245098039209
11.0,32.0,1.1225490196078431
10.0,32.0,0.31838235294117645
11.0,31.0,1.2300245098039209
12.0,31.0,0.7539215686274509
12.0,32.0,0.8620098039215685
11.0,31.0,1.2300245098039209
12.0,32.0,0.8620098039215685
11.0,32.0,1.1225490196078431
12.0,31.0,0.7539215686274509
13.0,31.0,0.02340686274509804
12.0,32.0,0.8620098039215685
13.0,31.0,0.02340686274509804
13.0,32.0,0.11813725490196074
12.0,32.0,0.8620098039215685
13.0,31.0,0.02340686274509804
14.0,31.0,-0.07156862745098042
14.0,32.0,-0.1360294117647059
13.0,31.0,0.02340686274509804
14.0,32.0,-0.1360294117647059
13.0,32.0,0.11813725490196074
14.0,31.0,-0.07156862745098042
15.0,31.0,0.2969362745098039
14.0,32.0,-0.1360294117647059
15.0,31.0,0.2969362745098039
15.0,32.0,0.271078431372549
14.0,32.0,-0.1360294117647059
15.0,31.0,0.2969362745098039
16.0,31.0,0.7802696078431374
16.0,32.0,0.7639705882352941
15.0,31.0,0.2969362745098039
16.0,32.0,0.7639705882352941
15.0,32.0,0.271078431372549
16.0,31.0,0.7802696078431374
17.0,31.0,1.0562499999999995
16.0,32.0,0.7639705882352941
17.0,31.0,1.0562499999999995
17.0,32.0,1.0166666666666664
16.0,32.0,0.7639705882352941
17.0,31.0,1.0562499999999995
18.0,31.0,1.0001225490196077
18.0,32.0,1.0345588235294114
17.0,31.0,1.0562499999999995
18.0,32.0,1.0345588235294114
17.0,32.0,1.0166666666666664
18.0,31.0,1.0001225490196077
19.0,31.0,0.8057598039215683
18.0,32.0,1.0345588235294114
19.0,31.0,0.8057598039215683
19.0,32.0,0.8117647058823527
18.0,32.0,1.0345588235294114
19.0,31.0,0.8057598039215683
20.0,31.0,0.5229166666666667
20.0,32.0,0.5463235294117647
19.0,31.0,0.8057598039215683
20.0,32.0,0.5463235294117647
19.0,32.0,0.8117647058823527
20.0,31.0,0.5229166666666667
21.0,31.0,0.27463235294117644
20.0,32.0,0.5463235294117647
21.0,31.0,0.27463235294117644
21.0,32.0,0.28970588235294115
20.0,32.0,0.5463235294117647
21.0,31.0,0.27463235294117644
22.0,31.0,0.10306372549019605
22.0,32.0,0.10612745098039217
21.0,31.0,0.27463235294117644
22.0,32.0,0.10612745098039217
21.0,32.0,0.28970588235294115
22.0,31.0,0.10306372549019605
23.0,31.0,0.0015931372549019564
22.0,32.0,0.10612745098039217
23.0,31.0,0.0015931372549019564
23.0,32.0,0.01568627450980393
22.0,32.0,0.10612745098039217
23.0,31.0,0.0015931372549019564
24.0,31.0,-0.008946078431372547
24.0,32.0,-0.015441176470588238
23.0,31.0,0.0015931372549019564
24.0,32.0,-0.015441176470588238
23.0,32.0,0.01568627450980393
24.0,31.0,-0.008946078431372547
25.0,31.0,0.014950980392156865
24.0,32.0,-0.015441176470588238
25.0,31.0,0.014950980392156865
25.0,32.0,0.02132352941176471
24.0,32.0,-0.015441176470588238
25.0,31.0,0.014950980392156865
26.0,31.0,0.09681372549019608
26.0,32.0,0.08749999999999998
25.0,31.0,0.014950980392156865
26.0,32.0,0.08749999999999998
25.0,32.0,0.02132352941176471
26.0,31.0,0.09681372549019608
27.0,31.0,0.1868872549019608
26.0,32.0,0.08749999999999998
27.0,31.0,0.1868872549019608
27.0,32.0,0.18333333333333332
26.0,32.0,0.08749999999999998
27.0,31.0,0.1868872549019608
28.0,31.0,0.2931372549019608
28.0,32.0,0.2872549019607844
27.0,31.0,0.1868872549019608
28.0,32.0,0.2872549019607844
27.0,32.0,0.18333333333333332
28.0,31.0,0.2931372549019608
29.0,31.0,0.39607843137254894
28.0,32.0,0.2872549019607844
29.0,31.0,0.39607843137254894
29.0,32.0,0.39117647058823524
28.0,32.0,0.2872549019607844
29.0,31.0,0.39607843137254894
30.0,31.0,0.49497549019607845
30.0,32.0,0.48995098039215673
29.0,31.0,0.39607843137254894
30.0,32.0,0.48995098039215673
29.0,32.0,0.39117647058823524
30.0,31.0,0.49497549019607845
31.0,31.0,0.586151960784314
30.0,32.0,0.48995098039215673
31.0,31.0,0.586151960784314
31.0,32.0,0.5877450980392157
30.0,32.0,0.48995098039215673
31.0,31.0,0.586151960784314
32.0,31.0,0.7073529411764705
32.0,32.0,0.7210784313725489
31.0,31.0,0.586151960784314
32.0,32.0,0.7210784313725489
31.0,32.0,0.5877450980392157


==> image-mesh-interpolationl1_stable_quasi_interpolation.csv <==
x,y,f_xy
1.0,1.0,0.6095588235294117
2.0,1.0,0.6183823529411765
2.0,2.0,0.5431372549019609
1.0,1.0,0.6095588235294117
2.0,2.0,0.5431372549019609
1.0,2.0,0.5384803921568627
2.0,1.0,0.6183823529411765
3.0,1.0,0.6205882352941174
2.0,2.0,0.5431372549019609
3.0,1.0,0.6205882352941174
3.0,2.0,0.5509803921568627
2.0,2.0,0.5431372549019609
3.0,1.0,0.6205882352941174
4.0,1.0,0.6345588235294117
4.0,2.0,0.5617647058823529
3.0,1.0,0.6205882352941174
4.0,2.0,0.5617647058823529
3.0,2.0,0.5509803921568627
4.0,1.0,0.6345588235294117
5.0,1.0,0.6409313725490196
4.0,2.0,0.5617647058823529
5.0,1.0,0.6409313725490196
5.0,2.0,0.5745098039215685
4.0,2.0,0.5617647058823529
5.0,1.0,0.6409313725490196
6.0,1.0,0.6593137254901962
6.0,2.0,0.5892156862745097
5.0,1.0,0.6409313725490196
6.0,2.0,0.5892156862745097
5.0,2.0,0.5745098039215685
6.0,1.0,0.6593137254901962
7.0,1.0,0.671078431372549
6.0,2.0,0.5892156862745097
7.0,1.0,0.671078431372549
7.0,2.0,0.6078431372549018
6.0,2.0,0.5892156862745097
7.0,1.0,0.671078431372549
8.0,1.0,0.6924019607843137
8.0,2.0,0.6274509803921569
7.0,1.0,0.671078431372549
8.0,2.0,0.6274509803921569
7.0,2.0,0.6078431372549018
8.0,1.0,0.6924019607843137
9.0,1.0,0.7071078431372548
8.0,2.0,0.6274509803921569
9.0,1.0,0.7071078431372548
9.0,2.0,0.6490196078431371
8.0,2.0,0.6274509803921569
9.0,1.0,0.7071078431372548
10.0,1.0,0.7313725490196078
10.0,2.0,0.6725490196078431
9.0,1.0,0.7071078431372548
10.0,2.0,0.6725490196078431
9.0,2.0,0.6490196078431371
10.0,1.0,0.7313725490196078
11.0,1.0,0.7477941176470588
10.0,2.0,0.6725490196078431
11.0,1.0,0.7477941176470588
11.0,2.0,0.6960784313725489
10.0,2.0,0.6725490196078431
11.0,1.0,0.7477941176470588
12.0,1.0,0.7727941176470587
12.0,2.0,0.7205882352941178
11.0,1.0,0.7477941176470588
12.0,2.0,0.7205882352941178
11.0,2.0,0.6960784313725489
12.0,1.0,0.7727941176470587
13.0,1.0,0.7917892156862747
12.0,2.0,0.7205882352941178
13.0,1.0,0.7917892156862747
13.0,2.0,0.7460784313725488
12.0,2.0,0.7205882352941178
13.0,1.0,0.7917892156862747
14.0,1.0,0.8169117647058823
14.0,2.0,0.7715686274509803
13.0,1.0,0.7917892156862747
14.0,2.0,0.7715686274509803
13.0,2.0,0.7460784313725488
14.0,1.0,0.8169117647058823
15.0,1.0,0.834436274509804
14.0,2.0,0.7715686274509803
15.0,1.0,0.834436274509804
15.0,2.0,0.7960784313725491
14.0,2.0,0.7715686274509803
15.0,1.0,0.834436274509804
16.0,1.0,0.8571078431372549
16.0,2.0,0.8205882352941176
15.0,1.0,0.834436274509804
16.0,2.0,0.8205882352941176
15.0,2.0,0.7960784313725491
16.0,1.0,0.8571078431372549
17.0,1.0,0.8751225490196078
16.0,2.0,0.8205882352941176
17.0,1.0,0.8751225490196078
17.0,2.0,0.8441176470588235
16.0,2.0,0.8205882352941176
17.0,1.0,0.8751225490196078
18.0,1.0,0.8953431372549019
18.0,2.0,0.865686274509804
17.0,1.0,0.8751225490196078
18.0,2.0,0.865686274509804
17.0,2.0,0.8441176470588235
18.0,1.0,0.8953431372549019
19.0,1.0,0.9105392156862747
18.0,2.0,0.865686274509804
19.0,1.0,0.9105392156862747
19.0,2.0,0.8862745098039216
18.0,2.0,0.865686274509804
19.0,1.0,0.9105392156862747
20.0,1.0,0.9284313725490196
20.0,2.0,0.9058823529411764
19.0,1.0,0.9105392156862747
20.0,2.0,0.9058823529411764
19.0,2.0,0.8862745098039216
20.0,1.0,0.9284313725490196
21.0,1.0,0.9414215686274511
20.0,2.0,0.9058823529411764
21.0,1.0,0.9414215686274511
21.0,2.0,0.923529411764706
20.0,2.0,0.9058823529411764
21.0,1.0,0.9414215686274511
22.0,1.0,0.9549019607843138
22.0,2.0,0.9392156862745099
21.0,1.0,0.9414215686274511
22.0,2.0,0.9392156862745099
21.0,2.0,0.923529411764706
22.0,1.0,0.9549019607843138
23.0,1.0,0.9644607843137255
22.0,2.0,0.9392156862745099
23.0,1.0,0.9644607843137255
23.0,2.0,0.9529411764705883
22.0,2.0,0.9392156862745099
23.0,1.0,0.9644607843137255
24.0,1.0,0.9742647058823529
24.0,2.0,0.9647058823529411
23.0,1.0,0.9644607843137255
24.0,2.0,0.9647058823529411
23.0,2.0,0.9529411764705883
24.0,1.0,0.9742647058823529
25.0,1.0,0.9828431372549019
24.0,2.0,0.9647058823529411
25.0,1.0,0.9828431372549019
25.0,2.0,0.9745098039215686
24.0,2.0,0.9647058823529411
25.0,1.0,0.9828431372549019
26.0,1.0,0.9892156862745098
26.0,2.0,0.9823529411764705
25.0,1.0,0.9828431372549019
26.0,2.0,0.9823529411764705
25.0,2.0,0.9745098039215686
26.0,1.0,0.9892156862745098
27.0,1.0,0.9933823529411765
26.0,2.0,0.9823529411764705
27.0,1.0,0.9933823529411765
27.0,2.0,0.9892156862745098
26.0,2.0,0.9823529411764705
27.0,1.0,0.9933823529411765
28.0,1.0,0.9968137254901961
28.0,2.0,0.9941176470588236
27.0,1.0,0.9933823529411765
28.0,2.0,0.9941176470588236
27.0,2.0,0.9892156862745098
28.0,1.0,0.9968137254901961
29.0,1.0,0.9986519607843137
28.0,2.0,0.9941176470588236
29.0,1.0,0.9986519607843137
29.0,2.0,0.9970588235294118
28.0,2.0,0.9941176470588236
29.0,1.0,0.9986519607843137
30.0,1.0,1.0
30.0,2.0,0.9990196078431373
29.0,1.0,0.9986519607843137
30.0,2.0,0.9990196078431373
29.0,2.0,0.9970588235294118
30.0,1.0,1.0
31.0,1.0,0.9993872549019608
30.0,2.0,0.9990196078431373
31.0,1.0,0.9993872549019608
31.0,2.0,1.0
30.0,2.0,0.9990196078431373
31.0,1.0,0.9993872549019608
32.0,1.0,0.9985294117647059
32.0,2.0,1.0
31.0,1.0,0.9993872549019608
32.0,2.0,1.0
31.0,2.0,1.0
1.0,2.0,0.5384803921568627
2.0,2.0,0.5431372549019609
1.0,3.0,0.44387254901960793
2.0,2.0,0.5431372549019609
2.0,3.0,0.4490196078431373
1.0,3.0,0.44387254901960793
2.0,2.0,0.5431372549019609
3.0,2.0,0.5509803921568627
3.0,3.0,0.45784313725490206
2.0,2.0,0.5431372549019609
3.0,3.0,0.45784313725490206
2.0,3.0,0.4490196078431373
3.0,2.0,0.5509803921568627
4.0,2.0,0.5617647058823529
3.0,3.0,0.45784313725490206
4.0,2.0,0.5617647058823529
4.0,3.0,0.46960784313725495
3.0,3.0,0.45784313725490206
4.0,2.0,0.5617647058823529
5.0,2.0,0.5745098039215685
5.0,3.0,0.48431372549019613
4.0,2.0,0.5617647058823529
5.0,3.0,0.48431372549019613
4.0,3.0,0.46960784313725495
5.0,2.0,0.5745098039215685
6.0,2.0,0.5892156862745097
5.0,3.0,0.48431372549019613
6.0,2.0,0.5892156862745097
6.0,3.0,0.5019607843137255
5.0,3.0,0.48431372549019613
6.0,2.0,0.5892156862745097
7.0,2.0,0.6078431372549018
7.0,3.0,0.5225490196078431
6.0,2.0,0.5892156862745097
7.0,3.0,0.5225490196078431
6.0,3.0,0.5019607843137255
7.0,2.0,0.6078431372549018
8.0,2.0,0.6274509803921569
7.0,3.0,0.5225490196078431
8.0,2.0,0.6274509803921569
8.0,3.0,0.5450980392156862
7.0,3.0,0.5225490196078431
8.0,2.0,0.6274509803921569
9.0,2.0,0.6490196078431371
9.0,3.0,0.5696078431372549
8.0,2.0,0.6274509803921569
9.0,3.0,0.5696078431372549
8.0,3.0,0.5450980392156862
9.0,2.0,0.6490196078431371
10.0,2.0,0.6725490196078431
9.0,3.0,0.5696078431372549
10.0,2.0,0.6725490196078431
10.0,3.0,0.5970588235294116
9.0,3.0,0.5696078431372549
10.0,2.0,0.6725490196078431
11.0,2.0,0.6960784313725489
11.0,3.0,0.6254901960784315
10.0,2.0,0.6725490196078431
11.0,3.0,0.6254901960784315
10.0,3.0,0.5970588235294116
11.0,2.0,0.6960784313725489
12.0,2.0,0.7205882352941178
11.0,3.0,0.6254901960784315
12.0,2.0,0.7205882352941178
12.0,3.0,0.6539215686274508
11.0,3.0,0.6254901960784315
12.0,2.0,0.7205882352941178
13.0,2.0,0.7460784313725488
13.0,3.0,0.6833333333333335
12.0,2.0,0.7205882352941178
13.0,3.0,0.6833333333333335
12.0,3.0,0.6539215686274508
13.0,2.0,0.7460784313725488
14.0,2.0,0.7715686274509803
13.0,3.0,0.6833333333333335
14.0,2.0,0.7715686274509803
14.0,3.0,0.7127450980392155
13.0,3.0,0.6833333333333335
14.0,2.0,0.7715686274509803
15.0,2.0,0.7960784313725491
15.0,3.0,0.7421568627450982
14.0,2.0,0.7715686274509803
15.0,3.0,0.7421568627450982
14.0,3.0,0.7127450980392155
15.0,2.0,0.7960784313725491
16.0,2.0,0.8205882352941176
15.0,3.0,0.7421568627450982
16.0,2.0,0.8205882352941176
16.0,3.0,0.7715686274509803
15.0,3.0,0.7421568627450982
16.0,2.0,0.8205882352941176
17.0,2.0,0.8441176470588235
17.0,3.0,0.8000000000000003
16.0,2.0,0.8205882352941176
17.0,3.0,0.8000000000000003
16.0,3.0,0.7715686274509803
17.0,2.0,0.8441176470588235
18.0,2.0,0.865686274509804
17.0,3.0,0.8000000000000003
18.0,2.0,0.865686274509804
18.0,3.0,0.8264705882352942
17.0,3.0,0.8000000000000003
18.0,2.0,0.865686274509804
19.0,2.0,0.8862745098039216
19.0,3.0,0.8519607843137254
18.0,2.0,0.865686274509804
19.0,3.0,0.8519607843137254
18.0,3.0,0.8264705882352942
19.0,2.0,0.8862745098039216
20.0,2.0,0.9058823529411764
19.0,3.0,0.8519607843137254
20.0,2.0,0.9058823529411764
20.0,3.0,0.8754901960784314
19.0,3.0,0.8519607843137254
20.0,2.0,0.9058823529411764
21.0,2.0,0.923529411764706
21.0,3.0,0.8970588235294117
20.0,2.0,0.9058823529411764
21.0,3.0,0.8970588235294117
20.0,3.0,0.8754901960784314
21.0,2.0,0.923529411764706
22.0,2.0,0.9392156862745099
21.0,3.0,0.8970588235294117
22.0,2.0,0.9392156862745099
22.0,3.0,0.9166666666666669
21.0,3.0,0.8970588235294117
22.0,2.0,0.9392156862745099
23.0,2.0,0.9529411764705883
23.0,3.0,0.9343137254901959
22.0,2.0,0.9392156862745099
23.0,3.0,0.9343137254901959
22.0,3.0,0.9166666666666669
23.0,2.0,0.9529411764705883
24.0,2.0,0.9647058823529411
23.0,3.0,0.9343137254901959
24.0,2.0,0.9647058823529411
24.0,3.0,0.9500000000000001
23.0,3.0,0.9343137254901959
24.0,2.0,0.9647058823529411
25.0,2.0,0.9745098039215686
25.0,3.0,0.9617647058823526
24.0,2.0,0.9647058823529411
25.0,3.0,0.9617647058823526
24.0,3.0,0.9500000000000001
25.0,2.0,0.9745098039215686
26.0,2.0,0.9823529411764705
25.0,3.0,0.9617647058823526
26.0,2.0,0.9823529411764705
26.0,3.0,0.9725490196078431
25.0,3.0,0.9617647058823526
26.0,2.0,0.9823529411764705
27.0,2.0,0.9892156862745098
27.0,3.0,0.9813725490196077
26.0,2.0,0.9823529411764705
27.0,3.0,0.9813725490196077
26.0,3.0,0.9725490196078431
27.0,2.0,0.9892156862745098
28.0,2.0,0.9941176470588236
27.0,3.0,0.9813725490196077
28.0,2.0,0.9941176470588236
28.0,3.0,0.9882352941176471
27.0,3.0,0.9813725490196077
28.0,2.0,0.9941176470588236
29.0,2.0,0.9970588235294118
29.0,3.0,0.9941176470588236
28.0,2.0,0.9941176470588236
29.0,3.0,0.9941176470588236
28.0,3.0,0.9882352941176471
29.0,2.0,0.9970588235294118
30.0,2.0,0.9990196078431373
29.0,3.0,0.9941176470588236
30.0,2.0,0.9990196078431373
30.0,3.0,0.9970588235294118
29.0,3.0,0.9941176470588236
30.0,2.0,0.9990196078431373
31.0,2.0,1.0
31.0,3.0,0.9990196078431373
30.0,2.0,0.9990196078431373
31.0,3.0,0.9990196078431373
30.0,3.0,0.9970588235294118
31.0,2.0,1.0
32.0,2.0,1.0
31.0,3.0,0.9990196078431373
32.0,2.0,1.0
32.0,3.0,1.0
31.0,3.0,0.9990196078431373
1.0,3.0,0.44387254901960793
2.0,3.0,0.4490196078431373
2.0,4.0,0.3490196078431373
1.0,3.0,0.44387254901960793
2.0,4.0,0.3490196078431373
1.0,4.0,0.34362745098039216
2.0,3.0,0.4490196078431373
3.0,3.0,0.45784313725490206
2.0,4.0,0.3490196078431373
3.0,3.0,0.45784313725490206
3.0,4.0,0.3588235294117647
2.0,4.0,0.3490196078431373
3.0,3.0,0.45784313725490206
4.0,3.0,0.46960784313725495
4.0,4.0,0.3705882352941177
3.0,3.0,0.45784313725490206
4.0,4.0,0.3705882352941177
3.0,4.0,0.3588235294117647
4.0,3.0,0.46960784313725495
5.0,3.0,0.48431372549019613
4.0,4.0,0.3705882352941177
5.0,3.0,0.48431372549019613
5.0,4.0,0.38627450980392153
4.0,4.0,0.3705882352941177
5.0,3.0,0.48431372549019613
6.0,3.0,0.5019607843137255
6.0,4.0,0.4068627450980394
5.0,3.0,0.48431372549019613
6.0,4.0,0.4068627450980394
5.0,4.0,0.38627450980392153
6.0,3.0,0.5019607843137255
7.0,3.0,0.5225490196078431
6.0,4.0,0.4068627450980394
7.0,3.0,0.5225490196078431
7.0,4.0,0.4294117647058825
6.0,4.0,0.4068627450980394
7.0,3.0,0.5225490196078431
8.0,3.0,0.5450980392156862
8.0,4.0,0.4539215686274511
7.0,3.0,0.5225490196078431
8.0,4.0,0.4539215686274511
7.0,4.0,0.4294117647058825
8.0,3.0,0.5450980392156862
9.0,3.0,0.5696078431372549
8.0,4.0,0.4539215686274511
9.0,3.0,0.5696078431372549
9.0,4.0,0.48137254901960785
8.0,4.0,0.4539215686274511
9.0,3.0,0.5696078431372549
10.0,3.0,0.5970588235294116
10.0,4.0,0.5127450980392156
9.0,3.0,0.5696078431372549
10.0,4.0,0.5127450980392156
9.0,4.0,0.48137254901960785
10.0,3.0,0.5970588235294116
11.0,3.0,0.6254901960784315
10.0,4.0,0.5127450980392156
11.0,3.0,0.6254901960784315
11.0,4.0,0.546078431372549
10.0,4.0,0.5127450980392156
11.0,3.0,0.6254901960784315
12.0,3.0,0.6539215686274508
12.0,4.0,0.5794117647058823
11.0,3.0,0.6254901960784315
12.0,4.0,0.5794117647058823
11.0,4.0,0.546078431372549
12.0,3.0,0.6539215686274508
13.0,3.0,0.6833333333333335
12.0,4.0,0.5794117647058823
13.0,3.0,0.6833333333333335
13.0,4.0,0.6137254901960782
12.0,4.0,0.5794117647058823
13.0,3.0,0.6833333333333335
14.0,3.0,0.7127450980392155
14.0,4.0,0.6480392156862744
13.0,3.0,0.6833333333333335
14.0,4.0,0.6480392156862744
13.0,4.0,0.6137254901960782
14.0,3.0,0.7127450980392155
15.0,3.0,0.7421568627450982
14.0,4.0,0.6480392156862744
15.0,3.0,0.7421568627450982
15.0,4.0,0.6823529411764705
14.0,4.0,0.6480392156862744
15.0,3.0,0.7421568627450982
16.0,3.0,0.7715686274509803
16.0,4.0,0.7166666666666669
15.0,3.0,0.7421568627450982
16.0,4.0,0.7166666666666669
15.0,4.0,0.6823529411764705
16.0,3.0,0.7715686274509803
17.0,3.0,0.8000000000000003
16.0,4.0,0.7166666666666669
17.0,3.0,0.8000000000000003
17.0,4.0,0.7499999999999998
16.0,4.0,0.7166666666666669
17.0,3.0,0.8000000000000003
18.0,3.0,0.8264705882352942
18.0,4.0,0.7823529411764706
17.0,3.0,0.8000000000000003
18.0,4.0,0.7823529411764706
17.0,4.0,0.7499999999999998
18.0,3.0,0.8264705882352942
19.0,3.0,0.8519607843137254
18.0,4.0,0.7823529411764706
19.0,3.0,0.8519607843137254
19.0,4.0,0.8127450980392158
18.0,4.0,0.7823529411764706
19.0,3.0,0.8519607843137254
20.0,3.0,0.8754901960784314
20.0,4.0,0.8401960784313725
19.0,3.0,0.8519607843137254
20.0,4.0,0.8401960784313725
19.0,4.0,0.8127450980392158
20.0,3.0,0.8754901960784314
21.0,3.0,0.8970588235294117
20.0,4.0,0.8401960784313725
21.0,3.0,0.8970588235294117
21.0,4.0,0.8656862745098041
20.0,4.0,0.8401960784313725
21.0,3.0,0.8970588235294117
22.0,3.0,0.9166666666666669
22.0,4.0,0.8901960784313727
21.0,3.0,0.8970588235294117
22.0,4.0,0.8901960784313727
21.0,4.0,0.8656862745098041
22.0,3.0,0.9166666666666669
23.0,3.0,0.9343137254901959
22.0,4.0,0.8901960784313727
23.0,3.0,0.9343137254901959
23.0,4.0,0.9117647058823529
22.0,4.0,0.8901960784313727
23.0,3.0,0.9343137254901959
24.0,3.0,0.9500000000000001
24.0,4.0,0.9303921568627449
23.0,3.0,0.9343137254901959
24.0,4.0,0.9303921568627449
23.0,4.0,0.9117647058823529
24.0,3.0,0.9500000000000001
25.0,3.0,0.9617647058823526
24.0,4.0,0.9303921568627449
25.0,3.0,0.9617647058823526
25.0,4.0,0.9460784313725491
24.0,4.0,0.9303921568627449
25.0,3.0,0.9617647058823526
26.0,3.0,0.9725490196078431
26.0,4.0,0.9598039215686273
25.0,3.0,0.9617647058823526
26.0,4.0,0.9598039215686273
25.0,4.0,0.9460784313725491
26.0,3.0,0.9725490196078431
27.0,3.0,0.9813725490196077
26.0,4.0,0.9598039215686273
27.0,3.0,0.9813725490196077
27.0,4.0,0.9715686274509804
26.0,4.0,0.9598039215686273
27.0,3.0,0.9813725490196077
28.0,3.0,0.9882352941176471
28.0,4.0,0.9803921568627452
27.0,3.0,0.9813725490196077
28.0,4.0,0.9803921568627452
27.0,4.0,0.9715686274509804
28.0,3.0,0.9882352941176471
29.0,3.0,0.9941176470588236
28.0,4.0,0.9803921568627452
29.0,3.0,0.9941176470588236
29.0,4.0,0.9882352941176471
28.0,4.0,0.9803921568627452
29.0,3.0,0.9941176470588236
30.0,3.0,0.9970588235294118
30.0,4.0,0.9941176470588236
29.0,3.0,0.9941176470588236
30.0,4.0,0.9941176470588236
29.0,4.0,0.9882352941176471
30.0,3.0,0.9970588235294118
31.0,3.0,0.9990196078431373
30.0,4.0,0.9941176470588236
31.0,3.0,0.9990196078431373
31.0,4.0,0.9970588235294118
30.0,4.0,0.9941176470588236
31.0,3.0,0.9990196078431373
32.0,3.0,1.0
32.0,4.0,0.9980392156862745
31.0,3.0,0.9990196078431373
32.0,4.0,0.9980392156862745
31.0,4.0,0.9970588235294118
1.0,4.0,0.34362745098039216
2.0,4.0,0.3490196078431373
1.0,5.0,0.24191176470588244
2.0,4.0,0.3490196078431373
2.0,5.0,0.2470588235294118
1.0,5.0,0.24191176470588244
2.0,4.0,0.3490196078431373
3.0,4.0,0.3588235294117647
3.0,5.0,0.2568627450980392
2.0,4.0,0.3490196078431373
3.0,5.0,0.2568627450980392
2.0,5.0,0.2470588235294118
3.0,4.0,0.3588235294117647
4.0,4.0,0.3705882352941177
3.0,5.0,0.2568627450980392
4.0,4.0,0.3705882352941177
4.0,5.0,0.26862745098039215
3.0,5.0,0.2568627450980392
4.0,4.0,0.3705882352941177
5.0,4.0,0.38627450980392153
5.0,5.0,0.284313725490196
4.0,4.0,0.3705882352941177
5.0,5.0,0.284313725490196
4.0,5.0,0.26862745098039215
5.0,4.0,0.38627450980392153
6.0,4.0,0.4068627450980394
5.0,5.0,0.284313725490196
6.0,4.0,0.4068627450980394
6.0,5.0,0.3058823529411765
5.0,5.0,0.284313725490196
6.0,4.0,0.4068627450980394
7.0,4.0,0.4294117647058825
7.0,5.0,0.3303921568627452
6.0,4.0,0.4068627450980394
7.0,5.0,0.3303921568627452
6.0,5.0,0.3058823529411765
7.0,4.0,0.4294117647058825
8.0,4.0,0.4539215686274511
7.0,5.0,0.3303921568627452
8.0,4.0,0.4539215686274511
8.0,5.0,0.3568627450980392
7.0,5.0,0.3303921568627452
8.0,4.0,0.4539215686274511
9.0,4.0,0.48137254901960785
9.0,5.0,0.3872549019607845
8.0,4.0,0.4539215686274511
9.0,5.0,0.3872549019607845
8.0,5.0,0.3568627450980392
9.0,4.0,0.48137254901960785
10.0,4.0,0.5127450980392156
9.0,5.0,0.3872549019607845
10.0,4.0,0.5127450980392156
10.0,5.0,0.42156862745098034
9.0,5.0,0.3872549019607845
10.0,4.0,0.5127450980392156
11.0,4.0,0.546078431372549
11.0,5.0,0.45784313725490206
10.0,4.0,0.5127450980392156
11.0,5.0,0.45784313725490206
10.0,5.0,0.42156862745098034
11.0,4.0,0.546078431372549
12.0,4.0,0.5794117647058823
11.0,5.0,0.45784313725490206
12.0,4.0,0.5794117647058823
12.0,5.0,0.4950980392156863
11.0,5.0,0.45784313725490206
12.0,4.0,0.5794117647058823
13.0,4.0,0.6137254901960782
13.0,5.0,0.534313725490196
12.0,4.0,0.5794117647058823
13.0,5.0,0.534313725490196
12.0,5.0,0.4950980392156863
13.0,4.0,0.6137254901960782
14.0,4.0,0.6480392156862744
13.0,5.0,0.534313725490196
14.0,4.0,0.6480392156862744
14.0,5.0,0.5745098039215685
13.0,5.0,0.534313725490196
14.0,4.0,0.6480392156862744
15.0,4.0,0.6823529411764705
15.0,5.0,0.6147058823529412
14.0,4.0,0.6480392156862744
15.0,5.0,0.6147058823529412
14.0,5.0,0.5745098039215685
15.0,4.0,0.6823529411764705
16.0,4.0,0.7166666666666669
15.0,5.0,0.6147058823529412
16.0,4.0,0.7166666666666669
16.0,5.0,0.6549019607843137
15.0,5.0,0.6147058823529412
16.0,4.0,0.7166666666666669
17.0,4.0,0.7499999999999998
17.0,5.0,0.693137254901961
16.0,4.0,0.7166666666666669
17.0,5.0,0.693137254901961
16.0,5.0,0.6549019607843137
17.0,4.0,0.7499999999999998
18.0,4.0,0.7823529411764706
17.0,5.0,0.693137254901961
18.0,4.0,0.7823529411764706
18.0,5.0,0.7303921568627451
17.0,5.0,0.693137254901961
18.0,4.0,0.7823529411764706
19.0,4.0,0.8127450980392158
19.0,5.0,0.7666666666666667
18.0,4.0,0.7823529411764706
19.0,5.0,0.7666666666666667
18.0,5.0,0.7303921568627451
19.0,4.0,0.8127450980392158
20.0,4.0,0.8401960784313725
19.0,5.0,0.7666666666666667
20.0,4.0,0.8401960784313725
20.0,5.0,0.8
19.0,5.0,0.7666666666666667
20.0,4.0,0.8401960784313725
21.0,4.0,0.8656862745098041
21.0,5.0,0.8303921568627451
20.0,4.0,0.8401960784313725
21.0,5.0,0.8303921568627451
20.0,5.0,0.8
21.0,4.0,0.8656862745098041
22.0,4.0,0.8901960784313727
21.0,5.0,0.8303921568627451
22.0,4.0,0.8901960784313727
22.0,5.0,0.8598039215686274
21.0,5.0,0.8303921568627451
22.0,4.0,0.8901960784313727
23.0,4.0,0.9117647058823529
23.0,5.0,0.8852941176470588
22.0,4.0,0.8901960784313727
23.0,5.0,0.8852941176470588
22.0,5.0,0.8598039215686274
23.0,4.0,0.9117647058823529
24.0,4.0,0.9303921568627449
23.0,5.0,0.8852941176470588
24.0,4.0,0.9303921568627449
24.0,5.0,0.9078431372549018
23.0,5.0,0.8852941176470588
24.0,4.0,0.9303921568627449
25.0,4.0,0.9460784313725491
25.0,5.0,0.9284313725490195
24.0,4.0,0.9303921568627449
25.0,5.0,0.9284313725490195
24.0,5.0,0.9078431372549018
25.0,4.0,0.9460784313725491
26.0,4.0,0.9598039215686273
25.0,5.0,0.9284313725490195
26.0,4.0,0.9598039215686273
26.0,5.0,0.9450980392156864
25.0,5.0,0.9284313725490195
26.0,4.0,0.9598039215686273
27.0,4.0,0.9715686274509804
27.0,5.0,0.9598039215686273
26.0,4.0,0.9598039215686273
27.0,5.0,0.9598039215686273
26.0,5.0,0.9450980392156864
27.0,4.0,0.9715686274509804
28.0,4.0,0.9803921568627452
27.0,5.0,0.9598039215686273
28.0,4.0,0.9803921568627452
28.0,5.0,0.9715686274509804
27.0,5.0,0.9598039215686273
28.0,4.0,0.9803921568627452
29.0,4.0,0.9882352941176471
29.0,5.0,0.9813725490196075
28.0,4.0,0.9803921568627452
29.0,5.0,0.9813725490196075
28.0,5.0,0.9715686274509804
29.0,4.0,0.9882352941176471
30.0,4.0,0.9941176470588236
29.0,5.0,0.9813725490196075
30.0,4.0,0.9941176470588236
30.0,5.0,0.9892156862745098
29.0,5.0,0.9813725490196075
30.0,4.0,0.9941176470588236
31.0,4.0,0.9970588235294118
31.0,5.0,0.9941176470588236
30.0,4.0,0.9941176470588236
31.0,5.0,0.9941176470588236
30.0,5.0,0.9892156862745098
31.0,4.0,0.9970588235294118
32.0,4.0,0.9980392156862745
31.0,5.0,0.9941176470588236
32.0,4.0,0.9980392156862745
32.0,5.0,0.996078431372549
31.0,5.0,0.9941176470588236
1.0,5.0,0.24191176470588244
2.0,5.0,0.2470588235294118
2.0,6.0,0.15
1.0,5.0,0.24191176470588244
2.0,6.0,0.15
1.0,6.0,0.14558823529411766
2.0,5.0,0.2470588235294118
3.0,5.0,0.2568627450980392
2.0,6.0,0.15
3.0,5.0,0.2568627450980392
3.0,6.0,0.1588235294117647
2.0,6.0,0.15
3.0,5.0,0.2568627450980392
4.0,5.0,0.26862745098039215
4.0,6.0,0.17058823529411765
3.0,5.0,0.2568627450980392
4.0,6.0,0.17058823529411765
3.0,6.0,0.1588235294117647
4.0,5.0,0.26862745098039215
5.0,5.0,0.284313725490196
4.0,6.0,0.17058823529411765
5.0,5.0,0.284313725490196
5.0,6.0,0.1862745098039216
4.0,6.0,0.17058823529411765
5.0,5.0,0.284313725490196
6.0,5.0,0.3058823529411765
6.0,6.0,0.2068627450980393
5.0,5.0,0.284313725490196
6.0,6.0,0.2068627450980393
5.0,6.0,0.1862745098039216
6.0,5.0,0.3058823529411765
7.0,5.0,0.3303921568627452
6.0,6.0,0.2068627450980393
7.0,5.0,0.3303921568627452
7.0,6.0,0.2313725490196079
6.0,6.0,0.2068627450980393
7.0,5.0,0.3303921568627452
8.0,5.0,0.3568627450980392
8.0,6.0,0.2588235294117647
7.0,5.0,0.3303921568627452
8.0,6.0,0.2588235294117647
7.0,6.0,0.2313725490196079
8.0,5.0,0.3568627450980392
9.0,5.0,0.3872549019607845
8.0,6.0,0.2588235294117647
9.0,5.0,0.3872549019607845
9.0,6.0,0.2901960784313726
8.0,6.0,0.2588235294117647
9.0,5.0,0.3872549019607845
10.0,5.0,0.42156862745098034
10.0,6.0,0.32647058823529423
9.0,5.0,0.3872549019607845
10.0,6.0,0.32647058823529423
9.0,6.0,0.2901960784313726
10.0,5.0,0.42156862745098034
11.0,5.0,0.45784313725490206
10.0,6.0,0.32647058823529423
11.0,5.0,0.45784313725490206
11.0,6.0,0.36470588235294116
10.0,6.0,0.32647058823529423
11.0,5.0,0.45784313725490206
12.0,5.0,0.4950980392156863
12.0,6.0,0.4049019607843139
11.0,5.0,0.45784313725490206
12.0,6.0,0.4049019607843139
11.0,6.0,0.36470588235294116
12.0,5.0,0.4950980392156863
13.0,5.0,0.534313725490196
12.0,6.0,0.4049019607843139
13.0,5.0,0.534313725490196
13.0,6.0,0.4480392156862746
12.0,6.0,0.4049019607843139
13.0,5.0,0.534313725490196
14.0,5.0,0.5745098039215685
14.0,6.0,0.4931372549019608
13.0,5.0,0.534313725490196
14.0,6.0,0.4931372549019608
13.0,6.0,0.4480392156862746
14.0,5.0,0.5745098039215685
15.0,5.0,0.6147058823529412
14.0,6.0,0.4931372549019608
15.0,5.0,0.6147058823529412
15.0,6.0,0.5392156862745098
14.0,6.0,0.4931372549019608
15.0,5.0,0.6147058823529412
16.0,5.0,0.6549019607843137
16.0,6.0,0.585294117647059
15.0,5.0,0.6147058823529412
16.0,6.0,0.585294117647059
15.0,6.0,0.5392156862745098
16.0,5.0,0.6549019607843137
17.0,5.0,0.693137254901961
16.0,6.0,0.585294117647059
17.0,5.0,0.693137254901961
17.0,6.0,0.6294117647058822
16.0,6.0,0.585294117647059
17.0,5.0,0.693137254901961
18.0,5.0,0.7303921568627451
18.0,6.0,0.6715686274509804
17.0,5.0,0.693137254901961
18.0,6.0,0.6715686274509804
17.0,6.0,0.6294117647058822
18.0,5.0,0.7303921568627451
19.0,5.0,0.7666666666666667
18.0,6.0,0.6715686274509804
19.0,5.0,0.7666666666666667
19.0,6.0,0.7137254901960784
18.0,6.0,0.6715686274509804
19.0,5.0,0.7666666666666667
20.0,5.0,0.8
20.0,6.0,0.7539215686274512
19.0,5.0,0.7666666666666667
20.0,6.0,0.7539215686274512
19.0,6.0,0.7137254901960784
20.0,5.0,0.8
21.0,5.0,0.8303921568627451
20.0,6.0,0.7539215686274512
21.0,5.0,0.8303921568627451
21.0,6.0,0.7901960784313724
20.0,6.0,0.7539215686274512
21.0,5.0,0.8303921568627451
22.0,5.0,0.8598039215686274
22.0,6.0,0.8245098039215685
21.0,5.0,0.8303921568627451
22.0,6.0,0.8245098039215685
21.0,6.0,0.7901960784313724
22.0,5.0,0.8598039215686274
23.0,5.0,0.8852941176470588
22.0,6.0,0.8245098039215685
23.0,5.0,0.8852941176470588
23.0,6.0,0.8549019607843137
22.0,6.0,0.8245098039215685
23.0,5.0,0.8852941176470588
24.0,5.0,0.9078431372549018
24.0,6.0,0.8823529411764706
23.0,5.0,0.8852941176470588
24.0,6.0,0.8823529411764706
23.0,6.0,0.8549019607843137
24.0,5.0,0.9078431372549018
25.0,5.0,0.9284313725490195
24.0,6.0,0.8823529411764706
25.0,5.0,0.9284313725490195
25.0,6.0,0.9068627450980391
24.0,6.0,0.8823529411764706
25.0,5.0,0.9284313725490195
26.0,5.0,0.9450980392156864
26.0,6.0,0.927450980392157
25.0,5.0,0.9284313725490195
26.0,6.0,0.927450980392157
25.0,6.0,0.9068627450980391
26.0,5.0,0.9450980392156864
27.0,5.0,0.9598039215686273
26.0,6.0,0.927450980392157
27.0,5.0,0.9598039215686273
27.0,6.0,0.9450980392156864
26.0,6.0,0.927450980392157
27.0,5.0,0.9598039215686273
28.0,5.0,0.9715686274509804
28.0,6.0,0.9598039215686273
27.0,5.0,0.9598039215686273
28.0,6.0,0.9598039215686273
27.0,6.0,0.9450980392156864
28.0,5.0,0.9715686274509804
29.0,5.0,0.9813725490196075
28.0,6.0,0.9598039215686273
29.0,5.0,0.9813725490196075
29.0,6.0,0.9725490196078431
28.0,6.0,0.9598039215686273
29.0,5.0,0.9813725490196075
30.0,5.0,0.9892156862745098
30.0,6.0,0.9823529411764705
29.0,5.0,0.9813725490196075
30.0,6.0,0.9823529411764705
29.0,6.0,0.9725490196078431
30.0,5.0,0.9892156862745098
31.0,5.0,0.9941176470588236
30.0,6.0,0.9823529411764705
31.0,5.0,0.9941176470588236
31.0,6.0,0.9901960784313726
30.0,6.0,0.9823529411764705
31.0,5.0,0.9941176470588236
32.0,5.0,0.996078431372549
32.0,6.0,0.9941176470588236
31.0,5.0,0.9941176470588236
32.0,6.0,0.9941176470588236
31.0,6.0,0.9901960784313726
1.0,6.0,0.14558823529411766
2.0,6.0,0.15
1.0,7.0,0.06605392156862744
2.0,6.0,0.15
2.0,7.0,0.06862745098039216
1.0,7.0,0.06605392156862744
2.0,6.0,0.15
3.0,6.0,0.1588235294117647
3.0,7.0,0.07549019607843138
2.0,6.0,0.15
3.0,7.0,0.07549019607843138
2.0,7.0,0.06862745098039216
3.0,6.0,0.1588235294117647
4.0,6.0,0.17058823529411765
3.0,7.0,0.07549019607843138
4.0,6.0,0.17058823529411765
4.0,7.0,0.08627450980392158
3.0,7.0,0.07549019607843138
4.0,6.0,0.17058823529411765
5.0,6.0,0.1862745098039216
5.0,7.0,0.1
4.0,6.0,0.17058823529411765
5.0,7.0,0.1
4.0,7.0,0.08627450980392158
5.0,6.0,0.1862745098039216
6.0,6.0,0.2068627450980393
5.0,7.0,0.1
6.0,6.0,0.2068627450980393
6.0,7.0,0.11764705882352941
5.0,7.0,0.1
6.0,6.0,0.2068627450980393
7.0,6.0,0.2313725490196079
7.0,7.0,0.13921568627450978
6.0,6.0,0.2068627450980393
7.0,7.0,0.13921568627450978
6.0,7.0,0.11764705882352941
7.0,6.0,0.2313725490196079
8.0,6.0,0.2588235294117647
7.0,7.0,0.13921568627450978
8.0,6.0,0.2588235294117647
8.0,7.0,0.16470588235294115
7.0,7.0,0.13921568627450978
8.0,6.0,0.2588235294117647
9.0,6.0,0.2901960784313726
9.0,7.0,0.1950980392156864
8.0,6.0,0.2588235294117647
9.0,7.0,0.1950980392156864
8.0,7.0,0.16470588235294115
9.0,6.0,0.2901960784313726
10.0,6.0,0.32647058823529423
9.0,7.0,0.1950980392156864
10.0,6.0,0.32647058823529423
10.0,7.0,0.2313725490196079
9.0,7.0,0.1950980392156864
10.0,6.0,0.32647058823529423
11.0,6.0,0.36470588235294116
11.0,7.0,0.27058823529411763
10.0,6.0,0.32647058823529423
11.0,7.0,0.27058823529411763
10.0,7.0,0.2313725490196079
11.0,6.0,0.36470588235294116
12.0,6.0,0.4049019607843139
11.0,7.0,0.27058823529411763
12.0,6.0,0.4049019607843139
12.0,7.0,0.3127450980392157
11.0,7.0,0.27058823529411763
12.0,6.0,0.4049019607843139
13.0,6.0,0.4480392156862746
13.0,7.0,0.35882352941176476
12.0,6.0,0.4049019607843139
13.0,7.0,0.35882352941176476
12.0,7.0,0.3127450980392157
13.0,6.0,0.4480392156862746
14.0,6.0,0.4931372549019608
13.0,7.0,0.35882352941176476
14.0,6.0,0.4931372549019608
14.0,7.0,0.4068627450980392
13.0,7.0,0.35882352941176476
14.0,6.0,0.4931372549019608
15.0,6.0,0.5392156862745098
15.0,7.0,0.45784313725490206
14.0,6.0,0.4931372549019608
15.0,7.0,0.45784313725490206
14.0,7.0,0.4068627450980392
15.0,6.0,0.5392156862745098
16.0,6.0,0.585294117647059
15.0,7.0,0.45784313725490206
16.0,6.0,0.585294117647059
16.0,7.0,0.5088235294117647
15.0,7.0,0.45784313725490206
16.0,6.0,0.585294117647059
17.0,6.0,0.6294117647058822
17.0,7.0,0.5588235294117647
16.0,6.0,0.585294117647059
17.0,7.0,0.5588235294117647
16.0,7.0,0.5088235294117647
17.0,6.0,0.6294117647058822
18.0,6.0,0.6715686274509804
17.0,7.0,0.5588235294117647
18.0,6.0,0.6715686274509804
18.0,7.0,0.6078431372549018
17.0,7.0,0.5588235294117647
18.0,6.0,0.6715686274509804
19.0,6.0,0.7137254901960784
19.0,7.0,0.6558823529411766
18.0,6.0,0.6715686274509804
19.0,7.0,0.6558823529411766
18.0,7.0,0.6078431372549018
19.0,6.0,0.7137254901960784
20.0,6.0,0.7539215686274512
19.0,7.0,0.6558823529411766
20.0,6.0,0.7539215686274512
20.0,7.0,0.7019607843137253
19.0,7.0,0.6558823529411766
20.0,6.0,0.7539215686274512
21.0,6.0,0.7901960784313724
21.0,7.0,0.7441176470588237
20.0,6.0,0.7539215686274512
21.0,7.0,0.7441176470588237
20.0,7.0,0.7019607843137253
21.0,6.0,0.7901960784313724
22.0,6.0,0.8245098039215685
21.0,7.0,0.7441176470588237
22.0,6.0,0.8245098039215685
22.0,7.0,0.7833333333333332
21.0,7.0,0.7441176470588237
22.0,6.0,0.8245098039215685
23.0,6.0,0.8549019607843137
23.0,7.0,0.8196078431372551
22.0,6.0,0.8245098039215685
23.0,7.0,0.8196078431372551
22.0,7.0,0.7833333333333332
23.0,6.0,0.8549019607843137
24.0,6.0,0.8823529411764706
23.0,7.0,0.8196078431372551
24.0,6.0,0.8823529411764706
24.0,7.0,0.8519607843137255
23.0,7.0,0.8196078431372551
24.0,6.0,0.8823529411764706
25.0,6.0,0.9068627450980391
25.0,7.0,0.8803921568627454
24.0,6.0,0.8823529411764706
25.0,7.0,0.8803921568627454
24.0,7.0,0.8519607843137255
25.0,6.0,0.9068627450980391
26.0,6.0,0.927450980392157
25.0,7.0,0.8803921568627454
26.0,6.0,0.927450980392157
26.0,7.0,0.9068627450980393
25.0,7.0,0.8803921568627454
26.0,6.0,0.927450980392157
27.0,6.0,0.9450980392156864
27.0,7.0,0.9284313725490195
26.0,6.0,0.927450980392157
27.0,7.0,0.9284313725490195
26.0,7.0,0.9068627450980393
27.0,6.0,0.9450980392156864
28.0,6.0,0.9598039215686273
27.0,7.0,0.9284313725490195
28.0,6.0,0.9598039215686273
28.0,7.0,0.9460784313725491
27.0,7.0,0.9284313725490195
28.0,6.0,0.9598039215686273
29.0,6.0,0.9725490196078431
29.0,7.0,0.9617647058823527
28.0,6.0,0.9598039215686273
29.0,7.0,0.9617647058823527
28.0,7.0,0.9460784313725491
29.0,6.0,0.9725490196078431
30.0,6.0,0.9823529411764705
29.0,7.0,0.9617647058823527
30.0,6.0,0.9823529411764705
30.0,7.0,0.9745098039215686
29.0,7.0,0.9617647058823527
30.0,6.0,0.9823529411764705
31.0,6.0,0.9901960784313726
31.0,7.0,0.9843137254901961
30.0,6.0,0.9823529411764705
31.0,7.0,0.9843137254901961
30.0,7.0,0.9745098039215686
31.0,6.0,0.9901960784313726
32.0,6.0,0.9941176470588236
31.0,7.0,0.9843137254901961
32.0,6.0,0.9941176470588236
32.0,7.0,0.9882352941176471
31.0,7.0,0.9843137254901961
1.0,7.0,0.06605392156862744
2.0,7.0,0.06862745098039216
2.0,8.0,0.01862745098039215
1.0,7.0,0.06605392156862744
2.0,8.0,0.01862745098039215
1.0,8.0,0.01764705882352941
2.0,7.0,0.06862745098039216
3.0,7.0,0.07549019607843138
2.0,8.0,0.01862745098039215
3.0,7.0,0.07549019607843138
3.0,8.0,0.021568627450980392
2.0,8.0,0.01862745098039215
3.0,7.0,0.07549019607843138
4.0,7.0,0.08627450980392158
4.0,8.0,0.027450980392156866
3.0,7.0,0.07549019607843138
4.0,8.0,0.027450980392156866
3.0,8.0,0.021568627450980392
4.0,7.0,0.08627450980392158
5.0,7.0,0.1
4.0,8.0,0.027450980392156866
5.0,7.0,0.1
5.0,8.0,0.036274509803921565
4.0,8.0,0.027450980392156866
5.0,7.0,0.1
6.0,7.0,0.11764705882352941
6.0,8.0,0.04803921568627449
5.0,7.0,0.1
6.0,8.0,0.04803921568627449
5.0,8.0,0.036274509803921565
6.0,7.0,0.11764705882352941
7.0,7.0,0.13921568627450978
6.0,8.0,0.04803921568627449
7.0,7.0,0.13921568627450978
7.0,8.0,0.06372549019607843
6.0,8.0,0.04803921568627449
7.0,7.0,0.13921568627450978
8.0,7.0,0.16470588235294115
8.0,8.0,0.08431372549019604
7.0,7.0,0.13921568627450978
8.0,8.0,0.08431372549019604
7.0,8.0,0.06372549019607843
8.0,7.0,0.16470588235294115
9.0,7.0,0.1950980392156864
8.0,8.0,0.08431372549019604
9.0,7.0,0.1950980392156864
9.0,8.0,0.11078431372549018
8.0,8.0,0.08431372549019604
9.0,7.0,0.1950980392156864
10.0,7.0,0.2313725490196079
10.0,8.0,0.14313725490196075
9.0,7.0,0.1950980392156864
10.0,8.0,0.14313725490196075
9.0,8.0,0.11078431372549018
10.0,7.0,0.2313725490196079
11.0,7.0,0.27058823529411763
10.0,8.0,0.14313725490196075
11.0,7.0,0.27058823529411763
11.0,8.0,0.1803921568627451
10.0,8.0,0.14313725490196075
11.0,7.0,0.27058823529411763
12.0,7.0,0.3127450980392157
12.0,8.0,0.2225490196078432
11.0,7.0,0.27058823529411763
12.0,8.0,0.2225490196078432
11.0,8.0,0.1803921568627451
12.0,7.0,0.3127450980392157
13.0,7.0,0.35882352941176476
12.0,8.0,0.2225490196078432
13.0,7.0,0.35882352941176476
13.0,8.0,0.26862745098039215
12.0,8.0,0.2225490196078432
13.0,7.0,0.35882352941176476
14.0,7.0,0.4068627450980392
14.0,8.0,0.31862745098039225
13.0,7.0,0.35882352941176476
14.0,8.0,0.31862745098039225
13.0,8.0,0.26862745098039215
14.0,7.0,0.4068627450980392
15.0,7.0,0.45784313725490206
14.0,8.0,0.31862745098039225
15.0,7.0,0.45784313725490206
15.0,8.0,0.3725490196078431
14.0,8.0,0.31862745098039225
15.0,7.0,0.45784313725490206
16.0,7.0,0.5088235294117647
16.0,8.0,0.42745098039215706
15.0,7.0,0.45784313725490206
16.0,8.0,0.42745098039215706
15.0,8.0,0.3725490196078431
16.0,7.0,0.5088235294117647
17.0,7.0,0.5588235294117647
16.0,8.0,0.42745098039215706
17.0,7.0,0.5588235294117647
17.0,8.0,0.48235294117647065
16.0,8.0,0.42745098039215706
17.0,7.0,0.5588235294117647
18.0,7.0,0.6078431372549018
18.0,8.0,0.5372549019607843
17.0,7.0,0.5588235294117647
18.0,8.0,0.5372549019607843
17.0,8.0,0.48235294117647065
18.0,7.0,0.6078431372549018
19.0,7.0,0.6558823529411766
18.0,8.0,0.5372549019607843
19.0,7.0,0.6558823529411766
19.0,8.0,0.5911764705882352
18.0,8.0,0.5372549019607843
19.0,7.0,0.6558823529411766
20.0,7.0,0.7019607843137253
20.0,8.0,0.6431372549019607
19.0,7.0,0.6558823529411766
20.0,8.0,0.6431372549019607
19.0,8.0,0.5911764705882352
20.0,7.0,0.7019607843137253
21.0,7.0,0.7441176470588237
20.0,8.0,0.6431372549019607
21.0,7.0,0.7441176470588237
21.0,8.0,0.6921568627450979
20.0,8.0,0.6431372549019607
21.0,7.0,0.7441176470588237
22.0,7.0,0.7833333333333332
22.0,8.0,0.7372549019607844
21.0,7.0,0.7441176470588237
22.0,8.0,0.7372549019607844
21.0,8.0,0.6921568627450979
22.0,7.0,0.7833333333333332
23.0,7.0,0.8196078431372551
22.0,8.0,0.7372549019607844
23.0,7.0,0.8196078431372551
23.0,8.0,0.7794117647058822
22.0,8.0,0.7372549019607844
23.0,7.0,0.8196078431372551
24.0,7.0,0.8519607843137255
24.0,8.0,0.8176470588235296
23.0,7.0,0.8196078431372551
24.0,8.0,0.8176470588235296
23.0,8.0,0.7794117647058822
24.0,7.0,0.8519607843137255
25.0,7.0,0.8803921568627454
24.0,8.0,0.8176470588235296
25.0,7.0,0.8803921568627454
25.0,8.0,0.8519607843137255
24.0,8.0,0.8176470588235296
25.0,7.0,0.8803921568627454
26.0,7.0,0.9068627450980393
26.0,8.0,0.8823529411764706
25.0,7.0,0.8803921568627454
26.0,8.0,0.8823529411764706
25.0,8.0,0.8519607843137255
26.0,7.0,0.9068627450980393
27.0,7.0,0.9284313725490195
26.0,8.0,0.8823529411764706
27.0,7.0,0.9284313725490195
27.0,8.0,0.9078431372549018
26.0,8.0,0.8823529411764706
27.0,7.0,0.9284313725490195
28.0,7.0,0.9460784313725491
28.0,8.0,0.9303921568627451
27.0,7.0,0.9284313725490195
28.0,8.0,0.9303921568627451
27.0,8.0,0.9078431372549018
28.0,7.0,0.9460784313725491
29.0,7.0,0.9617647058823527
28.0,8.0,0.9303921568627451
29.0,7.0,0.9617647058823527
29.0,8.0,0.9500000000000001
28.0,8.0,0.9303921568627451
29.0,7.0,0.9617647058823527
30.0,7.0,0.9745098039215686
30.0,8.0,0.9647058823529411
29.0,7.0,0.9617647058823527
30.0,8.0,0.9647058823529411
29.0,8.0,0.9500000000000001
30.0,7.0,0.9745098039215686
31.0,7.0,0.9843137254901961
30.0,8.0,0.9647058823529411
31.0,7.0,0.9843137254901961
31.0,8.0,0.9754901960784313
30.0,8.0,0.9647058823529411
31.0,7.0,0.9843137254901961
32.0,7.0,0.9882352941176471
32.0,8.0,0.9803921568627451
31.0,7.0,0.9843137254901961
32.0,8.0,0.9803921568627451
31.0,8.0,0.9754901960784313
1.0,8.0,0.01764705882352941
2.0,8.0,0.01862745098039215
1.0,9.0,0.01629901960784314
2.0,8.0,0.01862745098039215
2.0,9.0,0.014705882352941176
1.0,9.0,0.01629901960784314
2.0,8.0,0.01862745098039215
3.0,8.0,0.021568627450980392
3.0,9.0,0.011764705882352944
2.0,8.0,0.01862745098039215
3.0,9.0,0.011764705882352944
2.0,9.0,0.014705882352941176
3.0,8.0,0.021568627450980392
4.0,8.0,0.027450980392156866
3.0,9.0,0.011764705882352944
4.0,8.0,0.027450980392156866
4.0,9.0,0.009803921568627449
3.0,9.0,0.011764705882352944
4.0,8.0,0.027450980392156866
5.0,8.0,0.036274509803921565
5.0,9.0,0.00980392156862745
4.0,8.0,0.027450980392156866
5.0,9.0,0.00980392156862745
4.0,9.0,0.009803921568627449
5.0,8.0,0.036274509803921565
6.0,8.0,0.04803921568627449
5.0,9.0,0.00980392156862745
6.0,8.0,0.04803921568627449
6.0,9.0,0.011764705882352941
5.0,9.0,0.00980392156862745
6.0,8.0,0.04803921568627449
7.0,8.0,0.06372549019607843
7.0,9.0,0.017647058823529408
6.0,8.0,0.04803921568627449
7.0,9.0,0.017647058823529408
6.0,9.0,0.011764705882352941
7.0,8.0,0.06372549019607843
8.0,8.0,0.08431372549019604
7.0,9.0,0.017647058823529408
8.0,8.0,0.08431372549019604
8.0,9.0,0.028431372549019604
7.0,9.0,0.017647058823529408
8.0,8.0,0.08431372549019604
9.0,8.0,0.11078431372549018
9.0,9.0,0.04607843137254901
8.0,8.0,0.08431372549019604
9.0,9.0,0.04607843137254901
8.0,9.0,0.028431372549019604
9.0,8.0,0.11078431372549018
10.0,8.0,0.14313725490196075
9.0,9.0,0.04607843137254901
10.0,8.0,0.14313725490196075
10.0,9.0,0.0696078431372549
9.0,9.0,0.04607843137254901
10.0,8.0,0.14313725490196075
11.0,8.0,0.1803921568627451
11.0,9.0,0.10000000000000003
10.0,8.0,0.14313725490196075
11.0,9.0,0.10000000000000003
10.0,9.0,0.0696078431372549
11.0,8.0,0.1803921568627451
12.0,8.0,0.2225490196078432
11.0,9.0,0.10000000000000003
12.0,8.0,0.2225490196078432
12.0,9.0,0.13823529411764707
11.0,9.0,0.10000000000000003
12.0,8.0,0.2225490196078432
13.0,8.0,0.26862745098039215
13.0,9.0,0.18137254901960786
12.0,8.0,0.2225490196078432
13.0,9.0,0.18137254901960786
12.0,9.0,0.13823529411764707
13.0,8.0,0.26862745098039215
14.0,8.0,0.31862745098039225
13.0,9.0,0.18137254901960786
14.0,8.0,0.31862745098039225
14.0,9.0,0.2313725490196079
13.0,9.0,0.18137254901960786
14.0,8.0,0.31862745098039225
15.0,8.0,0.3725490196078431
15.0,9.0,0.28627450980392155
14.0,8.0,0.31862745098039225
15.0,9.0,0.28627450980392155
14.0,9.0,0.2313725490196079
15.0,8.0,0.3725490196078431
16.0,8.0,0.42745098039215706
15.0,9.0,0.28627450980392155
16.0,8.0,0.42745098039215706
16.0,9.0,0.34313725490196073
15.0,9.0,0.28627450980392155
16.0,8.0,0.42745098039215706
17.0,8.0,0.48235294117647065
17.0,9.0,0.4019607843137256
16.0,8.0,0.42745098039215706
17.0,9.0,0.4019607843137256
16.0,9.0,0.34313725490196073
17.0,8.0,0.48235294117647065
18.0,8.0,0.5372549019607843
17.0,9.0,0.4019607843137256
18.0,8.0,0.5372549019607843
18.0,9.0,0.461764705882353
17.0,9.0,0.4019607843137256
18.0,8.0,0.5372549019607843
19.0,8.0,0.5911764705882352
19.0,9.0,0.5215686274509803
18.0,8.0,0.5372549019607843
19.0,9.0,0.5215686274509803
18.0,9.0,0.461764705882353
19.0,8.0,0.5911764705882352
20.0,8.0,0.6431372549019607
19.0,9.0,0.5215686274509803
20.0,8.0,0.6431372549019607
20.0,9.0,0.5794117647058822
19.0,9.0,0.5215686274509803
20.0,8.0,0.6431372549019607
21.0,8.0,0.6921568627450979
21.0,9.0,0.6352941176470589
20.0,8.0,0.6431372549019607
21.0,9.0,0.6352941176470589
20.0,9.0,0.5794117647058822
21.0,8.0,0.6921568627450979
22.0,8.0,0.7372549019607844
21.0,9.0,0.6352941176470589
22.0,8.0,0.7372549019607844
22.0,9.0,0.6872549019607842
21.0,9.0,0.6352941176470589
22.0,8.0,0.7372549019607844
23.0,8.0,0.7794117647058822
23.0,9.0,0.735294117647059
22.0,8.0,0.7372549019607844
23.0,9.0,0.735294117647059
22.0,9.0,0.6872549019607842
23.0,8.0,0.7794117647058822
24.0,8.0,0.8176470588235296
23.0,9.0,0.735294117647059
24.0,8.0,0.8176470588235296
24.0,9.0,0.7794117647058822
23.0,9.0,0.735294117647059
24.0,8.0,0.8176470588235296
25.0,8.0,0.8519607843137255
25.0,9.0,0.819607843137255
24.0,8.0,0.8176470588235296
25.0,9.0,0.819607843137255
24.0,9.0,0.7794117647058822
25.0,8.0,0.8519607843137255
26.0,8.0,0.8823529411764706
25.0,9.0,0.819607843137255
26.0,8.0,0.8823529411764706
26.0,9.0,0.8549019607843137
25.0,9.0,0.819607843137255
26.0,8.0,0.8823529411764706
27.0,8.0,0.9078431372549018
27.0,9.0,0.8852941176470588
26.0,8.0,0.8823529411764706
27.0,9.0,0.8852941176470588
26.0,9.0,0.8549019607843137
27.0,8.0,0.9078431372549018
28.0,8.0,0.9303921568627451
27.0,9.0,0.8852941176470588
28.0,8.0,0.9303921568627451
28.0,9.0,0.9117647058823529
27.0,9.0,0.8852941176470588
28.0,8.0,0.9303921568627451
29.0,8.0,0.9500000000000001
29.0,9.0,0.9343137254901961
28.0,8.0,0.9303921568627451
29.0,9.0,0.9343137254901961
28.0,9.0,0.9117647058823529
29.0,8.0,0.9500000000000001
30.0,8.0,0.9647058823529411
29.0,9.0,0.9343137254901961
30.0,8.0,0.9647058823529411
30.0,9.0,0.9529411764705883
29.0,9.0,0.9343137254901961
30.0,8.0,0.9647058823529411
31.0,8.0,0.9754901960784313
31.0,9.0,0.9666666666666666
30.0,8.0,0.9647058823529411
31.0,9.0,0.9666666666666666
30.0,9.0,0.9529411764705883
31.0,8.0,0.9754901960784313
32.0,8.0,0.9803921568627451
31.0,9.0,0.9666666666666666
32.0,8.0,0.9803921568627451
32.0,9.0,0.9725490196078431
31.0,9.0,0.9666666666666666
1.0,9.0,0.01629901960784314
2.0,9.0,0.014705882352941176
2.0,10.0,0.07058823529411765
1.0,9.0,0.01629901960784314
2.0,10.0,0.07058823529411765
1.0,10.0,0.07671568627450981
2.0,9.0,0.014705882352941176
3.0,9.0,0.011764705882352944
2.0,10.0,0.07058823529411765
3.0,9.0,0.011764705882352944
3.0,10.0,0.060784313725490195
2.0,10.0,0.07058823529411765
3.0,9.0,0.011764705882352944
4.0,9.0,0.009803921568627449
4.0,10.0,0.04901960784313726
3.0,9.0,0.011764705882352944
4.0,10.0,0.04901960784313726
3.0,10.0,0.060784313725490195
4.0,9.0,0.009803921568627449
5.0,9.0,0.00980392156862745
4.0,10.0,0.04901960784313726
5.0,9.0,0.00980392156862745
5.0,10.0,0.036274509803921565
4.0,10.0,0.04901960784313726
5.0,9.0,0.00980392156862745
6.0,9.0,0.011764705882352941
6.0,10.0,0.023529411764705882
5.0,9.0,0.00980392156862745
6.0,10.0,0.023529411764705882
5.0,10.0,0.036274509803921565
6.0,9.0,0.011764705882352941
7.0,9.0,0.017647058823529408
6.0,10.0,0.023529411764705882
7.0,9.0,0.017647058823529408
7.0,10.0,0.013725490196078431
6.0,10.0,0.023529411764705882
7.0,9.0,0.017647058823529408
8.0,9.0,0.028431372549019604
8.0,10.0,0.008823529411764706
7.0,9.0,0.017647058823529408
8.0,10.0,0.008823529411764706
7.0,10.0,0.013725490196078431
8.0,9.0,0.028431372549019604
9.0,9.0,0.04607843137254901
8.0,10.0,0.008823529411764706
9.0,9.0,0.04607843137254901
9.0,10.0,0.011764705882352941
8.0,10.0,0.008823529411764706
9.0,9.0,0.04607843137254901
10.0,9.0,0.0696078431372549
10.0,10.0,0.02156862745098039
9.0,9.0,0.04607843137254901
10.0,10.0,0.02156862745098039
9.0,10.0,0.011764705882352941
10.0,9.0,0.0696078431372549
11.0,9.0,0.10000000000000003
10.0,10.0,0.02156862745098039
11.0,9.0,0.10000000000000003
11.0,10.0,0.0392156862745098
10.0,10.0,0.02156862745098039
11.0,9.0,0.10000000000000003
12.0,9.0,0.13823529411764707
12.0,10.0,0.0676470588235294
11.0,9.0,0.10000000000000003
12.0,10.0,0.0676470588235294
11.0,10.0,0.0392156862745098
12.0,9.0,0.13823529411764707
13.0,9.0,0.18137254901960786
12.0,10.0,0.0676470588235294
13.0,9.0,0.18137254901960786
13.0,10.0,0.10490196078431373
12.0,10.0,0.0676470588235294
13.0,9.0,0.18137254901960786
14.0,9.0,0.2313725490196079
14.0,10.0,0.15
13.0,9.0,0.18137254901960786
14.0,10.0,0.15
13.0,10.0,0.10490196078431373
14.0,9.0,0.2313725490196079
15.0,9.0,0.28627450980392155
14.0,10.0,0.15
15.0,9.0,0.28627450980392155
15.0,10.0,0.2019607843137255
14.0,10.0,0.15
15.0,9.0,0.28627450980392155
16.0,9.0,0.34313725490196073
16.0,10.0,0.2588235294117647
15.0,9.0,0.28627450980392155
16.0,10.0,0.2588235294117647
15.0,10.0,0.2019607843137255
16.0,9.0,0.34313725490196073
17.0,9.0,0.4019607843137256
16.0,10.0,0.2588235294117647
17.0,9.0,0.4019607843137256
17.0,10.0,0.3205882352941176
16.0,10.0,0.2588235294117647
17.0,9.0,0.4019607843137256
18.0,9.0,0.461764705882353
18.0,10.0,0.38431372549019616
17.0,9.0,0.4019607843137256
18.0,10.0,0.38431372549019616
17.0,10.0,0.3205882352941176
18.0,9.0,0.461764705882353
19.0,9.0,0.5215686274509803
18.0,10.0,0.38431372549019616
19.0,9.0,0.5215686274509803
19.0,10.0,0.4490196078431373
18.0,10.0,0.38431372549019616
19.0,9.0,0.5215686274509803
20.0,9.0,0.5794117647058822
20.0,10.0,0.5127450980392156
19.0,9.0,0.5215686274509803
20.0,10.0,0.5127450980392156
19.0,10.0,0.4490196078431373
20.0,9.0,0.5794117647058822
21.0,9.0,0.6352941176470589
20.0,10.0,0.5127450980392156
21.0,9.0,0.6352941176470589
21.0,10.0,0.5735294117647057
20.0,10.0,0.5127450980392156
21.0,9.0,0.6352941176470589
22.0,9.0,0.6872549019607842
22.0,10.0,0.6323529411764707
21.0,9.0,0.6352941176470589
22.0,10.0,0.6323529411764707
21.0,10.0,0.5735294117647057
22.0,9.0,0.6872549019607842
23.0,9.0,0.735294117647059
22.0,10.0,0.6323529411764707
23.0,9.0,0.735294117647059
23.0,10.0,0.6872549019607842
22.0,10.0,0.6323529411764707
23.0,9.0,0.735294117647059
24.0,9.0,0.7794117647058822
24.0,10.0,0.7372549019607845
23.0,9.0,0.735294117647059
24.0,10.0,0.7372549019607845
23.0,10.0,0.6872549019607842
24.0,9.0,0.7794117647058822
25.0,9.0,0.819607843137255
24.0,10.0,0.7372549019607845
25.0,9.0,0.819607843137255
25.0,10.0,0.7833333333333332
24.0,10.0,0.7372549019607845
25.0,9.0,0.819607843137255
26.0,9.0,0.8549019607843137
26.0,10.0,0.8245098039215687
25.0,9.0,0.819607843137255
26.0,10.0,0.8245098039215687
25.0,10.0,0.7833333333333332
26.0,9.0,0.8549019607843137
27.0,9.0,0.8852941176470588
26.0,10.0,0.8245098039215687
27.0,9.0,0.8852941176470588
27.0,10.0,0.8598039215686274
26.0,10.0,0.8245098039215687
27.0,9.0,0.8852941176470588
28.0,9.0,0.9117647058823529
28.0,10.0,0.8901960784313726
27.0,9.0,0.8852941176470588
28.0,10.0,0.8901960784313726
27.0,10.0,0.8598039215686274
28.0,9.0,0.9117647058823529
29.0,9.0,0.9343137254901961
28.0,10.0,0.8901960784313726
29.0,9.0,0.9343137254901961
29.0,10.0,0.9166666666666669
28.0,10.0,0.8901960784313726
29.0,9.0,0.9343137254901961
30.0,9.0,0.9529411764705883
30.0,10.0,0.9392156862745098
29.0,9.0,0.9343137254901961
30.0,10.0,0.9392156862745098
29.0,10.0,0.9166666666666669
30.0,9.0,0.9529411764705883
31.0,9.0,0.9666666666666666
30.0,10.0,0.9392156862745098
31.0,9.0,0.9666666666666666
31.0,10.0,0.9568627450980393
30.0,10.0,0.9392156862745098
31.0,9.0,0.9666666666666666
32.0,9.0,0.9725490196078431
32.0,10.0,0.9647058823529412
31.0,9.0,0.9666666666666666
32.0,10.0,0.9647058823529412
31.0,10.0,0.9568627450980393
1.0,10.0,0.07671568627450981
2.0,10.0,0.07058823529411765
1.0,11.0,0.2102941176470588
2.0,10.0,0.07058823529411765
2.0,11.0,0.2
1.0,11.0,0.2102941176470588
2.0,10.0,0.07058823529411765
3.0,10.0,0.060784313725490195
3.0,11.0,0.18137254901960784
2.0,10.0,0.07058823529411765
3.0,11.0,0.18137254901960784
2.0,11.0,0.2
3.0,10.0,0.060784313725490195
4.0,10.0,0.04901960784313726
3.0,11.0,0.18137254901960784
4.0,10.0,0.04901960784313726
4.0,11.0,0.15686274509803924
3.0,11.0,0.18137254901960784
4.0,10.0,0.04901960784313726
5.0,10.0,0.036274509803921565
5.0,11.0,0.12745098039215685
4.0,10.0,0.04901960784313726
5.0,11.0,0.12745098039215685
4.0,11.0,0.15686274509803924
5.0,10.0,0.036274509803921565
6.0,10.0,0.023529411764705882
5.0,11.0,0.12745098039215685
6.0,10.0,0.023529411764705882
6.0,11.0,0.09607843137254901
5.0,11.0,0.12745098039215685
6.0,10.0,0.023529411764705882
7.0,10.0,0.013725490196078431
7.0,11.0,0.06666666666666667
6.0,10.0,0.023529411764705882
7.0,11.0,0.06666666666666667
6.0,11.0,0.09607843137254901
7.0,10.0,0.013725490196078431
8.0,10.0,0.008823529411764706
7.0,11.0,0.06666666666666667
8.0,10.0,0.008823529411764706
8.0,11.0,0.04117647058823528
7.0,11.0,0.06666666666666667
8.0,10.0,0.008823529411764706
9.0,10.0,0.011764705882352941
9.0,11.0,0.021568627450980392
8.0,10.0,0.008823529411764706
9.0,11.0,0.021568627450980392
8.0,11.0,0.04117647058823528
9.0,10.0,0.011764705882352941
10.0,10.0,0.02156862745098039
9.0,11.0,0.021568627450980392
10.0,10.0,0.02156862745098039
10.0,11.0,0.010784313725490198
9.0,11.0,0.021568627450980392
10.0,10.0,0.02156862745098039
11.0,10.0,0.0392156862745098
11.0,11.0,0.010784313725490194
10.0,10.0,0.02156862745098039
11.0,11.0,0.010784313725490194
10.0,11.0,0.010784313725490198
11.0,10.0,0.0392156862745098
12.0,10.0,0.0676470588235294
11.0,11.0,0.010784313725490194
12.0,10.0,0.0676470588235294
12.0,11.0,0.02254901960784314
11.0,11.0,0.010784313725490194
12.0,10.0,0.0676470588235294
13.0,10.0,0.10490196078431373
13.0,11.0,0.04607843137254902
12.0,10.0,0.0676470588235294
13.0,11.0,0.04607843137254902
12.0,11.0,0.02254901960784314
13.0,10.0,0.10490196078431373
14.0,10.0,0.15
13.0,11.0,0.04607843137254902
14.0,10.0,0.15
14.0,11.0,0.0803921568627451
13.0,11.0,0.04607843137254902
14.0,10.0,0.15
15.0,10.0,0.2019607843137255
15.0,11.0,0.12549019607843137
14.0,10.0,0.15
15.0,11.0,0.12549019607843137
14.0,11.0,0.0803921568627451
15.0,10.0,0.2019607843137255
16.0,10.0,0.2588235294117647
15.0,11.0,0.12549019607843137
16.0,10.0,0.2588235294117647
16.0,11.0,0.17941176470588235
15.0,11.0,0.12549019607843137
16.0,10.0,0.2588235294117647
17.0,10.0,0.3205882352941176
17.0,11.0,0.24019607843137258
16.0,10.0,0.2588235294117647
17.0,11.0,0.24019607843137258
16.0,11.0,0.17941176470588235
17.0,10.0,0.3205882352941176
18.0,10.0,0.38431372549019616
17.0,11.0,0.24019607843137258
18.0,10.0,0.38431372549019616
18.0,11.0,0.3058823529411765
17.0,11.0,0.24019607843137258
18.0,10.0,0.38431372549019616
19.0,10.0,0.4490196078431373
19.0,11.0,0.37450980392156874
18.0,10.0,0.38431372549019616
19.0,11.0,0.37450980392156874
18.0,11.0,0.3058823529411765
19.0,10.0,0.4490196078431373
20.0,10.0,0.5127450980392156
19.0,11.0,0.37450980392156874
20.0,10.0,0.5127450980392156
20.0,11.0,0.4431372549019609
19.0,11.0,0.37450980392156874
20.0,10.0,0.5127450980392156
21.0,10.0,0.5735294117647057
21.0,11.0,0.5088235294117647
20.0,10.0,0.5127450980392156
21.0,11.0,0.5088235294117647
20.0,11.0,0.4431372549019609
21.0,10.0,0.5735294117647057
22.0,10.0,0.6323529411764707
21.0,11.0,0.5088235294117647
22.0,10.0,0.6323529411764707
22.0,11.0,0.5735294117647057
21.0,11.0,0.5088235294117647
22.0,10.0,0.6323529411764707
23.0,10.0,0.6872549019607842
23.0,11.0,0.6352941176470588
22.0,10.0,0.6323529411764707
23.0,11.0,0.6352941176470588
22.0,11.0,0.5735294117647057
23.0,10.0,0.6872549019607842
24.0,10.0,0.7372549019607845
23.0,11.0,0.6352941176470588
24.0,10.0,0.7372549019607845
24.0,11.0,0.6921568627450979
23.0,11.0,0.6352941176470588
24.0,10.0,0.7372549019607845
25.0,10.0,0.7833333333333332
25.0,11.0,0.7441176470588236
24.0,10.0,0.7372549019607845
25.0,11.0,0.7441176470588236
24.0,11.0,0.6921568627450979
25.0,10.0,0.7833333333333332
26.0,10.0,0.8245098039215687
25.0,11.0,0.7441176470588236
26.0,10.0,0.8245098039215687
26.0,11.0,0.7901960784313724
25.0,11.0,0.7441176470588236
26.0,10.0,0.8245098039215687
27.0,10.0,0.8598039215686274
27.0,11.0,0.830392156862745
26.0,10.0,0.8245098039215687
27.0,11.0,0.830392156862745
26.0,11.0,0.7901960784313724
27.0,10.0,0.8598039215686274
28.0,10.0,0.8901960784313726
27.0,11.0,0.830392156862745
28.0,10.0,0.8901960784313726
28.0,11.0,0.8656862745098041
27.0,11.0,0.830392156862745
28.0,10.0,0.8901960784313726
29.0,10.0,0.9166666666666669
29.0,11.0,0.8970588235294117
28.0,10.0,0.8901960784313726
29.0,11.0,0.8970588235294117
28.0,11.0,0.8656862745098041
29.0,10.0,0.9166666666666669
30.0,10.0,0.9392156862745098
29.0,11.0,0.8970588235294117
30.0,10.0,0.9392156862745098
30.0,11.0,0.923529411764706
29.0,11.0,0.8970588235294117
30.0,10.0,0.9392156862745098
31.0,10.0,0.9568627450980393
31.0,11.0,0.9450980392156862
30.0,10.0,0.9392156862745098
31.0,11.0,0.9450980392156862
30.0,11.0,0.923529411764706
31.0,10.0,0.9568627450980393
32.0,10.0,0.9647058823529412
31.0,11.0,0.9450980392156862
32.0,10.0,0.9647058823529412
32.0,11.0,0.9549019607843137
31.0,11.0,0.9450980392156862
1.0,11.0,0.2102941176470588
2.0,11.0,0.2
2.0,12.0,0.39901960784313734
1.0,11.0,0.2102941176470588
2.0,12.0,0.39901960784313734
1.0,12.0,0.4142156862745098
2.0,11.0,0.2
3.0,11.0,0.18137254901960784
2.0,12.0,0.39901960784313734
3.0,11.0,0.18137254901960784
3.0,12.0,0.37156862745098035
2.0,12.0,0.39901960784313734
3.0,11.0,0.18137254901960784
4.0,11.0,0.15686274509803924
4.0,12.0,0.3343137254901961
3.0,11.0,0.18137254901960784
4.0,12.0,0.3343137254901961
3.0,12.0,0.37156862745098035
4.0,11.0,0.15686274509803924
5.0,11.0,0.12745098039215685
4.0,12.0,0.3343137254901961
5.0,11.0,0.12745098039215685
5.0,12.0,0.28823529411764715
4.0,12.0,0.3343137254901961
5.0,11.0,0.12745098039215685
6.0,11.0,0.09607843137254901
6.0,12.0,0.23725490196078428
5.0,11.0,0.12745098039215685
6.0,12.0,0.23725490196078428
5.0,12.0,0.28823529411764715
6.0,11.0,0.09607843137254901
7.0,11.0,0.06666666666666667
6.0,12.0,0.23725490196078428
7.0,11.0,0.06666666666666667
7.0,12.0,0.18529411764705883
6.0,12.0,0.23725490196078428
7.0,11.0,0.06666666666666667
8.0,11.0,0.04117647058823528
8.0,12.0,0.13431372549019607
7.0,11.0,0.06666666666666667
8.0,12.0,0.13431372549019607
7.0,12.0,0.18529411764705883
8.0,11.0,0.04117647058823528
9.0,11.0,0.021568627450980392
8.0,12.0,0.13431372549019607
9.0,11.0,0.021568627450980392
9.0,12.0,0.08725490196078431
8.0,12.0,0.13431372549019607
9.0,11.0,0.021568627450980392
10.0,11.0,0.010784313725490198
10.0,12.0,0.04901960784313726
9.0,11.0,0.021568627450980392
10.0,12.0,0.04901960784313726
9.0,12.0,0.08725490196078431
10.0,11.0,0.010784313725490198
11.0,11.0,0.010784313725490194
10.0,12.0,0.04901960784313726
11.0,11.0,0.010784313725490194
11.0,12.0,0.023529411764705885
10.0,12.0,0.04901960784313726
11.0,11.0,0.010784313725490194
12.0,11.0,0.02254901960784314
12.0,12.0,0.010784313725490196
11.0,11.0,0.010784313725490194
12.0,12.0,0.010784313725490196
11.0,12.0,0.023529411764705885
12.0,11.0,0.02254901960784314
13.0,11.0,0.04607843137254902
12.0,12.0,0.010784313725490196
13.0,11.0,0.04607843137254902
13.0,12.0,0.012745098039215686
12.0,12.0,0.010784313725490196
13.0,11.0,0.04607843137254902
14.0,11.0,0.0803921568627451
14.0,12.0,0.030392156862745098
13.0,11.0,0.04607843137254902
14.0,12.0,0.030392156862745098
13.0,12.0,0.012745098039215686
14.0,11.0,0.0803921568627451
15.0,11.0,0.12549019607843137
14.0,12.0,0.030392156862745098
15.0,11.0,0.12549019607843137
15.0,12.0,0.06372549019607843
14.0,12.0,0.030392156862745098
15.0,11.0,0.12549019607843137
16.0,11.0,0.17941176470588235
16.0,12.0,0.10980392156862748
15.0,11.0,0.12549019607843137
16.0,12.0,0.10980392156862748
15.0,12.0,0.06372549019607843
16.0,11.0,0.17941176470588235
17.0,11.0,0.24019607843137258
16.0,12.0,0.10980392156862748
17.0,11.0,0.24019607843137258
17.0,12.0,0.16568627450980394
16.0,12.0,0.10980392156862748
17.0,11.0,0.24019607843137258
18.0,11.0,0.3058823529411765
18.0,12.0,0.2294117647058824
17.0,11.0,0.24019607843137258
18.0,12.0,0.2294117647058824
17.0,12.0,0.16568627450980394
18.0,11.0,0.3058823529411765
19.0,11.0,0.37450980392156874
18.0,12.0,0.2294117647058824
19.0,11.0,0.37450980392156874
19.0,12.0,0.29901960784313725
18.0,12.0,0.2294117647058824
19.0,11.0,0.37450980392156874
20.0,11.0,0.4431372549019609
20.0,12.0,0.37156862745098046
19.0,11.0,0.37450980392156874
20.0,12.0,0.37156862745098046
19.0,12.0,0.29901960784313725
20.0,11.0,0.4431372549019609
21.0,11.0,0.5088235294117647
20.0,12.0,0.37156862745098046
21.0,11.0,0.5088235294117647
21.0,12.0,0.4431372549019609
20.0,12.0,0.37156862745098046
21.0,11.0,0.5088235294117647
22.0,11.0,0.5735294117647057
22.0,12.0,0.5127450980392156
21.0,11.0,0.5088235294117647
22.0,12.0,0.5127450980392156
21.0,12.0,0.4431372549019609
22.0,11.0,0.5735294117647057
23.0,11.0,0.6352941176470588
22.0,12.0,0.5127450980392156
23.0,11.0,0.6352941176470588
23.0,12.0,0.5794117647058823
22.0,12.0,0.5127450980392156
23.0,11.0,0.6352941176470588
24.0,11.0,0.6921568627450979
24.0,12.0,0.6431372549019608
23.0,11.0,0.6352941176470588
24.0,12.0,0.6431372549019608
23.0,12.0,0.5794117647058823
24.0,11.0,0.6921568627450979
25.0,11.0,0.7441176470588236
24.0,12.0,0.6431372549019608
25.0,11.0,0.7441176470588236
25.0,12.0,0.7019607843137254
24.0,12.0,0.6431372549019608
25.0,11.0,0.7441176470588236
26.0,11.0,0.7901960784313724
26.0,12.0,0.7539215686274511
25.0,11.0,0.7441176470588236
26.0,12.0,0.7539215686274511
25.0,12.0,0.7019607843137254
26.0,11.0,0.7901960784313724
27.0,11.0,0.830392156862745
26.0,12.0,0.7539215686274511
27.0,11.0,0.830392156862745
27.0,12.0,0.8
26.0,12.0,0.7539215686274511
27.0,11.0,0.830392156862745
28.0,11.0,0.8656862745098041
28.0,12.0,0.8401960784313727
27.0,11.0,0.830392156862745
28.0,12.0,0.8401960784313727
27.0,12.0,0.8
28.0,11.0,0.8656862745098041
29.0,11.0,0.8970588235294117
28.0,12.0,0.8401960784313727
29.0,11.0,0.8970588235294117
29.0,12.0,0.8754901960784316
28.0,12.0,0.8401960784313727
29.0,11.0,0.8970588235294117
30.0,11.0,0.923529411764706
30.0,12.0,0.9058823529411764
29.0,11.0,0.8970588235294117
30.0,12.0,0.9058823529411764
29.0,12.0,0.8754901960784316
30.0,11.0,0.923529411764706
31.0,11.0,0.9450980392156862
30.0,12.0,0.9058823529411764
31.0,11.0,0.9450980392156862
31.0,12.0,0.931372549019608
30.0,12.0,0.9058823529411764
31.0,11.0,0.9450980392156862
32.0,11.0,0.9549019607843137
32.0,12.0,0.9431372549019609
31.0,11.0,0.9450980392156862
32.0,12.0,0.9431372549019609
31.0,12.0,0.931372549019608
1.0,12.0,0.4142156862745098
2.0,12.0,0.39901960784313734
1.0,13.0,0.6552696078431374
2.0,12.0,0.39901960784313734
2.0,13.0,0.638235294117647
1.0,13.0,0.6552696078431374
2.0,12.0,0.39901960784313734
3.0,12.0,0.37156862745098035
3.0,13.0,0.6058823529411765
2.0,12.0,0.39901960784313734
3.0,13.0,0.6058823529411765
2.0,13.0,0.638235294117647
3.0,12.0,0.37156862745098035
4.0,12.0,0.3343137254901961
3.0,13.0,0.6058823529411765
4.0,12.0,0.3343137254901961
4.0,13.0,0.5617647058823528
3.0,13.0,0.6058823529411765
4.0,12.0,0.3343137254901961
5.0,12.0,0.28823529411764715
5.0,13.0,0.5058823529411764
4.0,12.0,0.3343137254901961
5.0,13.0,0.5058823529411764
4.0,13.0,0.5617647058823528
5.0,12.0,0.28823529411764715
6.0,12.0,0.23725490196078428
5.0,13.0,0.5058823529411764
6.0,12.0,0.23725490196078428
6.0,13.0,0.4392156862745098
5.0,13.0,0.5058823529411764
6.0,12.0,0.23725490196078428
7.0,12.0,0.18529411764705883
7.0,13.0,0.36568627450980395
6.0,12.0,0.23725490196078428
7.0,13.0,0.36568627450980395
6.0,13.0,0.4392156862745098
7.0,12.0,0.18529411764705883
8.0,12.0,0.13431372549019607
7.0,13.0,0.36568627450980395
8.0,12.0,0.13431372549019607
8.0,13.0,0.28823529411764715
7.0,13.0,0.36568627450980395
8.0,12.0,0.13431372549019607
9.0,12.0,0.08725490196078431
9.0,13.0,0.21274509803921568
8.0,12.0,0.13431372549019607
9.0,13.0,0.21274509803921568
8.0,13.0,0.28823529411764715
9.0,12.0,0.08725490196078431
10.0,12.0,0.04901960784313726
9.0,13.0,0.21274509803921568
10.0,12.0,0.04901960784313726
10.0,13.0,0.14411764705882354
9.0,13.0,0.21274509803921568
10.0,12.0,0.04901960784313726
11.0,12.0,0.023529411764705885
11.0,13.0,0.08529411764705883
10.0,12.0,0.04901960784313726
11.0,13.0,0.08529411764705883
10.0,13.0,0.14411764705882354
11.0,12.0,0.023529411764705885
12.0,12.0,0.010784313725490196
11.0,13.0,0.08529411764705883
12.0,12.0,0.010784313725490196
12.0,13.0,0.041176470588235294
11.0,13.0,0.08529411764705883
12.0,12.0,0.010784313725490196
13.0,12.0,0.012745098039215686
13.0,13.0,0.015686274509803925
12.0,12.0,0.010784313725490196
13.0,13.0,0.015686274509803925
12.0,13.0,0.041176470588235294
13.0,12.0,0.012745098039215686
14.0,12.0,0.030392156862745098
13.0,13.0,0.015686274509803925
14.0,12.0,0.030392156862745098
14.0,13.0,0.009803921568627453
13.0,13.0,0.015686274509803925
14.0,12.0,0.030392156862745098
15.0,12.0,0.06372549019607843
15.0,13.0,0.023529411764705882
14.0,12.0,0.030392156862745098
15.0,13.0,0.023529411764705882
14.0,13.0,0.009803921568627453
15.0,12.0,0.06372549019607843
16.0,12.0,0.10980392156862748
15.0,13.0,0.023529411764705882
16.0,12.0,0.10980392156862748
16.0,13.0,0.05490196078431372
15.0,13.0,0.023529411764705882
16.0,12.0,0.10980392156862748
17.0,12.0,0.16568627450980394
17.0,13.0,0.10098039215686277
16.0,12.0,0.10980392156862748
17.0,13.0,0.10098039215686277
16.0,13.0,0.05490196078431372
17.0,12.0,0.16568627450980394
18.0,12.0,0.2294117647058824
17.0,13.0,0.10098039215686277
18.0,12.0,0.2294117647058824
18.0,13.0,0.15882352941176472
17.0,13.0,0.10098039215686277
18.0,12.0,0.2294117647058824
19.0,12.0,0.29901960784313725
19.0,13.0,0.22549019607843143
18.0,12.0,0.2294117647058824
19.0,13.0,0.22549019607843143
18.0,13.0,0.15882352941176472
19.0,12.0,0.29901960784313725
20.0,12.0,0.37156862745098046
19.0,13.0,0.22549019607843143
20.0,12.0,0.37156862745098046
20.0,13.0,0.29901960784313725
19.0,13.0,0.22549019607843143
20.0,12.0,0.37156862745098046
21.0,12.0,0.4431372549019609
21.0,13.0,0.3745098039215687
20.0,12.0,0.37156862745098046
21.0,13.0,0.3745098039215687
20.0,13.0,0.29901960784313725
21.0,12.0,0.4431372549019609
22.0,12.0,0.5127450980392156
21.0,13.0,0.3745098039215687
22.0,12.0,0.5127450980392156
22.0,13.0,0.4490196078431373
21.0,13.0,0.3745098039215687
22.0,12.0,0.5127450980392156
23.0,12.0,0.5794117647058823
23.0,13.0,0.5215686274509804
22.0,12.0,0.5127450980392156
23.0,13.0,0.5215686274509804
22.0,13.0,0.4490196078431373
23.0,12.0,0.5794117647058823
24.0,12.0,0.6431372549019608
23.0,13.0,0.5215686274509804
24.0,12.0,0.6431372549019608
24.0,13.0,0.5911764705882352
23.0,13.0,0.5215686274509804
24.0,12.0,0.6431372549019608
25.0,12.0,0.7019607843137254
25.0,13.0,0.6558823529411767
24.0,12.0,0.6431372549019608
25.0,13.0,0.6558823529411767
24.0,13.0,0.5911764705882352
25.0,12.0,0.7019607843137254
26.0,12.0,0.7539215686274511
25.0,13.0,0.6558823529411767
26.0,12.0,0.7539215686274511
26.0,13.0,0.7137254901960786
25.0,13.0,0.6558823529411767
26.0,12.0,0.7539215686274511
27.0,12.0,0.8
27.0,13.0,0.7666666666666667
26.0,12.0,0.7539215686274511
27.0,13.0,0.7666666666666667
26.0,13.0,0.7137254901960786
27.0,12.0,0.8
28.0,12.0,0.8401960784313727
27.0,13.0,0.7666666666666667
28.0,12.0,0.8401960784313727
28.0,13.0,0.8127450980392158
27.0,13.0,0.7666666666666667
28.0,12.0,0.8401960784313727
29.0,12.0,0.8754901960784316
29.0,13.0,0.8519607843137256
28.0,12.0,0.8401960784313727
29.0,13.0,0.8519607843137256
28.0,13.0,0.8127450980392158
29.0,12.0,0.8754901960784316
30.0,12.0,0.9058823529411764
29.0,13.0,0.8519607843137256
30.0,12.0,0.9058823529411764
30.0,13.0,0.8862745098039216
29.0,13.0,0.8519607843137256
30.0,12.0,0.9058823529411764
31.0,12.0,0.931372549019608
31.0,13.0,0.915686274509804
30.0,12.0,0.9058823529411764
31.0,13.0,0.915686274509804
30.0,13.0,0.8862745098039216
31.0,12.0,0.931372549019608
32.0,12.0,0.9431372549019609
31.0,13.0,0.915686274509804
32.0,12.0,0.9431372549019609
32.0,13.0,0.9294117647058824
31.0,13.0,0.915686274509804
1.0,13.0,0.6552696078431374
2.0,13.0,0.638235294117647
2.0,14.0,0.8568627450980394
1.0,13.0,0.6552696078431374
2.0,14.0,0.8568627450980394
1.0,14.0,0.870343137254902
2.0,13.0,0.638235294117647
3.0,13.0,0.6058823529411765
2.0,14.0,0.8568627450980394
3.0,13.0,0.6058823529411765
3.0,14.0,0.8303921568627451
2.0,14.0,0.8568627450980394
3.0,13.0,0.6058823529411765
4.0,13.0,0.5617647058823528
4.0,14.0,0.7911764705882354
3.0,13.0,0.6058823529411765
4.0,14.0,0.7911764705882354
3.0,14.0,0.8303921568627451
4.0,13.0,0.5617647058823528
5.0,13.0,0.5058823529411764
4.0,14.0,0.7911764705882354
5.0,13.0,0.5058823529411764
5.0,14.0,0.738235294117647
4.0,14.0,0.7911764705882354
5.0,13.0,0.5058823529411764
6.0,13.0,0.4392156862745098
6.0,14.0,0.6696078431372551
5.0,13.0,0.5058823529411764
6.0,14.0,0.6696078431372551
5.0,14.0,0.738235294117647
6.0,13.0,0.4392156862745098
7.0,13.0,0.36568627450980395
6.0,14.0,0.6696078431372551
7.0,13.0,0.36568627450980395
7.0,14.0,0.5872549019607842
6.0,14.0,0.6696078431372551
7.0,13.0,0.36568627450980395
8.0,13.0,0.28823529411764715
8.0,14.0,0.4931372549019607
7.0,13.0,0.36568627450980395
8.0,14.0,0.4931372549019607
7.0,14.0,0.5872549019607842
8.0,13.0,0.28823529411764715
9.0,13.0,0.21274509803921568
8.0,14.0,0.4931372549019607
9.0,13.0,0.21274509803921568
9.0,14.0,0.3931372549019607
8.0,14.0,0.4931372549019607
9.0,13.0,0.21274509803921568
10.0,13.0,0.14411764705882354
10.0,14.0,0.29411764705882354
9.0,13.0,0.21274509803921568
10.0,14.0,0.29411764705882354
9.0,14.0,0.3931372549019607
10.0,13.0,0.14411764705882354
11.0,13.0,0.08529411764705883
10.0,14.0,0.29411764705882354
11.0,13.0,0.08529411764705883
11.0,14.0,0.20098039215686272
10.0,14.0,0.29411764705882354
11.0,13.0,0.08529411764705883
12.0,13.0,0.041176470588235294
12.0,14.0,0.12156862745098039
11.0,13.0,0.08529411764705883
12.0,14.0,0.12156862745098039
11.0,14.0,0.20098039215686272
12.0,13.0,0.041176470588235294
13.0,13.0,0.015686274509803925
12.0,14.0,0.12156862745098039
13.0,13.0,0.015686274509803925
13.0,14.0,0.06176470588235294
12.0,14.0,0.12156862745098039
13.0,13.0,0.015686274509803925
14.0,13.0,0.009803921568627453
14.0,14.0,0.02450980392156863
13.0,13.0,0.015686274509803925
14.0,14.0,0.02450980392156863
13.0,14.0,0.06176470588235294
14.0,13.0,0.009803921568627453
15.0,13.0,0.023529411764705882
14.0,14.0,0.02450980392156863
15.0,13.0,0.023529411764705882
15.0,14.0,0.010784313725490196
14.0,14.0,0.02450980392156863
15.0,13.0,0.023529411764705882
16.0,13.0,0.05490196078431372
16.0,14.0,0.019607843137254895
15.0,13.0,0.023529411764705882
16.0,14.0,0.019607843137254895
15.0,14.0,0.010784313725490196
16.0,13.0,0.05490196078431372
17.0,13.0,0.10098039215686277
16.0,14.0,0.019607843137254895
17.0,13.0,0.10098039215686277
17.0,14.0,0.049019607843137254
16.0,14.0,0.019607843137254895
17.0,13.0,0.10098039215686277
18.0,13.0,0.15882352941176472
18.0,14.0,0.0970588235294118
17.0,13.0,0.10098039215686277
18.0,14.0,0.0970588235294118
17.0,14.0,0.049019607843137254
18.0,13.0,0.15882352941176472
19.0,13.0,0.22549019607843143
18.0,14.0,0.0970588235294118
19.0,13.0,0.22549019607843143
19.0,14.0,0.15882352941176472
18.0,14.0,0.0970588235294118
19.0,13.0,0.22549019607843143
20.0,13.0,0.29901960784313725
20.0,14.0,0.2294117647058824
19.0,13.0,0.22549019607843143
20.0,14.0,0.2294117647058824
19.0,14.0,0.15882352941176472
20.0,13.0,0.29901960784313725
21.0,13.0,0.3745098039215687
20.0,14.0,0.2294117647058824
21.0,13.0,0.3745098039215687
21.0,14.0,0.3058823529411765
20.0,14.0,0.2294117647058824
21.0,13.0,0.3745098039215687
22.0,13.0,0.4490196078431373
22.0,14.0,0.38431372549019616
21.0,13.0,0.3745098039215687
22.0,14.0,0.38431372549019616
21.0,14.0,0.3058823529411765
22.0,13.0,0.4490196078431373
23.0,13.0,0.5215686274509804
22.0,14.0,0.38431372549019616
23.0,13.0,0.5215686274509804
23.0,14.0,0.461764705882353
22.0,14.0,0.38431372549019616
23.0,13.0,0.5215686274509804
24.0,13.0,0.5911764705882352
24.0,14.0,0.5372549019607844
23.0,13.0,0.5215686274509804
24.0,14.0,0.5372549019607844
23.0,14.0,0.461764705882353
24.0,13.0,0.5911764705882352
25.0,13.0,0.6558823529411767
24.0,14.0,0.5372549019607844
25.0,13.0,0.6558823529411767
25.0,14.0,0.6078431372549018
24.0,14.0,0.5372549019607844
25.0,13.0,0.6558823529411767
26.0,13.0,0.7137254901960786
26.0,14.0,0.6715686274509806
25.0,13.0,0.6558823529411767
26.0,14.0,0.6715686274509806
25.0,14.0,0.6078431372549018
26.0,13.0,0.7137254901960786
27.0,13.0,0.7666666666666667
26.0,14.0,0.6715686274509806
27.0,13.0,0.7666666666666667
27.0,14.0,0.730392156862745
26.0,14.0,0.6715686274509806
27.0,13.0,0.7666666666666667
28.0,13.0,0.8127450980392158
28.0,14.0,0.7823529411764706
27.0,13.0,0.7666666666666667
28.0,14.0,0.7823529411764706
27.0,14.0,0.730392156862745
28.0,13.0,0.8127450980392158
29.0,13.0,0.8519607843137256
28.0,14.0,0.7823529411764706
29.0,13.0,0.8519607843137256
29.0,14.0,0.8264705882352942
28.0,14.0,0.7823529411764706
29.0,13.0,0.8519607843137256
30.0,13.0,0.8862745098039216
30.0,14.0,0.8656862745098038
29.0,13.0,0.8519607843137256
30.0,14.0,0.8656862745098038
29.0,14.0,0.8264705882352942
30.0,13.0,0.8862745098039216
31.0,13.0,0.915686274509804
30.0,14.0,0.8656862745098038
31.0,13.0,0.915686274509804
31.0,14.0,0.8990196078431372
30.0,14.0,0.8656862745098038
31.0,13.0,0.915686274509804
32.0,13.0,0.9294117647058824
32.0,14.0,0.9137254901960785
31.0,13.0,0.915686274509804
32.0,14.0,0.9137254901960785
31.0,14.0,0.8990196078431372
1.0,14.0,0.870343137254902
2.0,14.0,0.8568627450980394
1.0,15.0,0.9627450980392157
2.0,14.0,0.8568627450980394
2.0,15.0,0.9627450980392157
1.0,15.0,0.9627450980392157
2.0,14.0,0.8568627450980394
3.0,14.0,0.8303921568627451
3.0,15.0,0.9578431372549018
2.0,14.0,0.8568627450980394
3.0,15.0,0.9578431372549018
2.0,15.0,0.9627450980392157
3.0,14.0,0.8303921568627451
4.0,14.0,0.7911764705882354
3.0,15.0,0.9578431372549018
4.0,14.0,0.7911764705882354
4.0,15.0,0.9431372549019609
3.0,15.0,0.9578431372549018
4.0,14.0,0.7911764705882354
5.0,14.0,0.738235294117647
5.0,15.0,0.9156862745098041
4.0,14.0,0.7911764705882354
5.0,15.0,0.9156862745098041
4.0,15.0,0.9431372549019609
5.0,14.0,0.738235294117647
6.0,14.0,0.6696078431372551
5.0,15.0,0.9156862745098041
6.0,14.0,0.6696078431372551
6.0,15.0,0.8705882352941176
5.0,15.0,0.9156862745098041
6.0,14.0,0.6696078431372551
7.0,14.0,0.5872549019607842
7.0,15.0,0.803921568627451
6.0,14.0,0.6696078431372551
7.0,15.0,0.803921568627451
6.0,15.0,0.8705882352941176
7.0,14.0,0.5872549019607842
8.0,14.0,0.4931372549019607
7.0,15.0,0.803921568627451
8.0,14.0,0.4931372549019607
8.0,15.0,0.7147058823529412
7.0,15.0,0.803921568627451
8.0,14.0,0.4931372549019607
9.0,14.0,0.3931372549019607
9.0,15.0,0.6068627450980395
8.0,14.0,0.4931372549019607
9.0,15.0,0.6068627450980395
8.0,15.0,0.7147058823529412
9.0,14.0,0.3931372549019607
10.0,14.0,0.29411764705882354
9.0,15.0,0.6068627450980395
10.0,14.0,0.29411764705882354
10.0,15.0,0.4872549019607843
9.0,15.0,0.6068627450980395
10.0,14.0,0.29411764705882354
11.0,14.0,0.20098039215686272
11.0,15.0,0.36568627450980395
10.0,14.0,0.29411764705882354
11.0,15.0,0.36568627450980395
10.0,15.0,0.4872549019607843
11.0,14.0,0.20098039215686272
12.0,14.0,0.12156862745098039
11.0,15.0,0.36568627450980395
12.0,14.0,0.12156862745098039
12.0,15.0,0.2509803921568628
11.0,15.0,0.36568627450980395
12.0,14.0,0.12156862745098039
13.0,14.0,0.06176470588235294
13.0,15.0,0.15294117647058825
12.0,14.0,0.12156862745098039
13.0,15.0,0.15294117647058825
12.0,15.0,0.2509803921568628
13.0,14.0,0.06176470588235294
14.0,14.0,0.02450980392156863
13.0,15.0,0.15294117647058825
14.0,14.0,0.02450980392156863
14.0,15.0,0.07843137254901962
13.0,15.0,0.15294117647058825
14.0,14.0,0.02450980392156863
15.0,14.0,0.010784313725490196
15.0,15.0,0.0303921568627451
14.0,14.0,0.02450980392156863
15.0,15.0,0.0303921568627451
14.0,15.0,0.07843137254901962
15.0,14.0,0.010784313725490196
16.0,14.0,0.019607843137254895
15.0,15.0,0.0303921568627451
16.0,14.0,0.019607843137254895
16.0,15.0,0.010784313725490198
15.0,15.0,0.0303921568627451
16.0,14.0,0.019607843137254895
17.0,14.0,0.049019607843137254
17.0,15.0,0.017647058823529405
16.0,14.0,0.019607843137254895
17.0,15.0,0.017647058823529405
16.0,15.0,0.010784313725490198
17.0,14.0,0.049019607843137254
18.0,14.0,0.0970588235294118
17.0,15.0,0.017647058823529405
18.0,14.0,0.0970588235294118
18.0,15.0,0.049019607843137254
17.0,15.0,0.017647058823529405
18.0,14.0,0.0970588235294118
19.0,14.0,0.15882352941176472
19.0,15.0,0.10098039215686276
18.0,14.0,0.0970588235294118
19.0,15.0,0.10098039215686276
18.0,15.0,0.049019607843137254
19.0,14.0,0.15882352941176472
20.0,14.0,0.2294117647058824
19.0,15.0,0.10098039215686276
20.0,14.0,0.2294117647058824
20.0,15.0,0.16568627450980394
19.0,15.0,0.10098039215686276
20.0,14.0,0.2294117647058824
21.0,14.0,0.3058823529411765
21.0,15.0,0.24019607843137258
20.0,14.0,0.2294117647058824
21.0,15.0,0.24019607843137258
20.0,15.0,0.16568627450980394
21.0,14.0,0.3058823529411765
22.0,14.0,0.38431372549019616
21.0,15.0,0.24019607843137258
22.0,14.0,0.38431372549019616
22.0,15.0,0.3205882352941176
21.0,15.0,0.24019607843137258
22.0,14.0,0.38431372549019616
23.0,14.0,0.461764705882353
23.0,15.0,0.4019607843137256
22.0,14.0,0.38431372549019616
23.0,15.0,0.4019607843137256
22.0,15.0,0.3205882352941176
23.0,14.0,0.461764705882353
24.0,14.0,0.5372549019607844
23.0,15.0,0.4019607843137256
24.0,14.0,0.5372549019607844
24.0,15.0,0.48235294117647065
23.0,15.0,0.4019607843137256
24.0,14.0,0.5372549019607844
25.0,14.0,0.6078431372549018
25.0,15.0,0.5588235294117647
24.0,14.0,0.5372549019607844
25.0,15.0,0.5588235294117647
24.0,15.0,0.48235294117647065
25.0,14.0,0.6078431372549018
26.0,14.0,0.6715686274509806
25.0,15.0,0.5588235294117647
26.0,14.0,0.6715686274509806
26.0,15.0,0.6294117647058823
25.0,15.0,0.5588235294117647
26.0,14.0,0.6715686274509806
27.0,14.0,0.730392156862745
27.0,15.0,0.6931372549019609
26.0,14.0,0.6715686274509806
27.0,15.0,0.6931372549019609
26.0,15.0,0.6294117647058823
27.0,14.0,0.730392156862745
28.0,14.0,0.7823529411764706
27.0,15.0,0.6931372549019609
28.0,14.0,0.7823529411764706
28.0,15.0,0.7500000000000002
27.0,15.0,0.6931372549019609
28.0,14.0,0.7823529411764706
29.0,14.0,0.8264705882352942
29.0,15.0,0.8000000000000002
28.0,14.0,0.7823529411764706
29.0,15.0,0.8000000000000002
28.0,15.0,0.7500000000000002
29.0,14.0,0.8264705882352942
30.0,14.0,0.8656862745098038
29.0,15.0,0.8000000000000002
30.0,14.0,0.8656862745098038
30.0,15.0,0.8441176470588235
29.0,15.0,0.8000000000000002
30.0,14.0,0.8656862745098038
31.0,14.0,0.8990196078431372
31.0,15.0,0.8813725490196078
30.0,14.0,0.8656862745098038
31.0,15.0,0.8813725490196078
30.0,15.0,0.8441176470588235
31.0,14.0,0.8990196078431372
32.0,14.0,0.9137254901960785
31.0,15.0,0.8813725490196078
32.0,14.0,0.9137254901960785
32.0,15.0,0.8980392156862744
31.0,15.0,0.8813725490196078
1.0,15.0,0.9627450980392157
2.0,15.0,0.9627450980392157
2.0,16.0,0.8676470588235295
1.0,15.0,0.9627450980392157
2.0,16.0,0.8676470588235295
1.0,16.0,0.8490196078431375
2.0,15.0,0.9627450980392157
3.0,15.0,0.9578431372549018
2.0,16.0,0.8676470588235295
3.0,15.0,0.9578431372549018
3.0,16.0,0.8970588235294119
2.0,16.0,0.8676470588235295
3.0,15.0,0.9578431372549018
4.0,15.0,0.9431372549019609
4.0,16.0,0.9284313725490194
3.0,15.0,0.9578431372549018
4.0,16.0,0.9284313725490194
3.0,16.0,0.8970588235294119
4.0,15.0,0.9431372549019609
5.0,15.0,0.9156862745098041
4.0,16.0,0.9284313725490194
5.0,15.0,0.9156862745098041
5.0,16.0,0.9529411764705883
4.0,16.0,0.9284313725490194
5.0,15.0,0.9156862745098041
6.0,15.0,0.8705882352941176
6.0,16.0,0.9617647058823527
5.0,15.0,0.9156862745098041
6.0,16.0,0.9617647058823527
5.0,16.0,0.9529411764705883
6.0,15.0,0.8705882352941176
7.0,15.0,0.803921568627451
6.0,16.0,0.9617647058823527
7.0,15.0,0.803921568627451
7.0,16.0,0.9441176470588236
6.0,16.0,0.9617647058823527
7.0,15.0,0.803921568627451
8.0,15.0,0.7147058823529412
8.0,16.0,0.8941176470588236
7.0,15.0,0.803921568627451
8.0,16.0,0.8941176470588236
7.0,16.0,0.9441176470588236
8.0,15.0,0.7147058823529412
9.0,15.0,0.6068627450980395
8.0,16.0,0.8941176470588236
9.0,15.0,0.6068627450980395
9.0,16.0,0.8098039215686275
8.0,16.0,0.8941176470588236
9.0,15.0,0.6068627450980395
10.0,15.0,0.4872549019607843
10.0,16.0,0.6950980392156864
9.0,15.0,0.6068627450980395
10.0,16.0,0.6950980392156864
9.0,16.0,0.8098039215686275
10.0,15.0,0.4872549019607843
11.0,15.0,0.36568627450980395
10.0,16.0,0.6950980392156864
11.0,15.0,0.36568627450980395
11.0,16.0,0.5617647058823529
10.0,16.0,0.6950980392156864
11.0,15.0,0.36568627450980395
12.0,15.0,0.2509803921568628
12.0,16.0,0.42156862745098045
11.0,15.0,0.36568627450980395
12.0,16.0,0.42156862745098045
11.0,16.0,0.5617647058823529
12.0,15.0,0.2509803921568628
13.0,15.0,0.15294117647058825
12.0,16.0,0.42156862745098045
13.0,15.0,0.15294117647058825
13.0,16.0,0.28823529411764703
12.0,16.0,0.42156862745098045
13.0,15.0,0.15294117647058825
14.0,15.0,0.07843137254901962
14.0,16.0,0.17352941176470588
13.0,15.0,0.15294117647058825
14.0,16.0,0.17352941176470588
13.0,16.0,0.28823529411764703
14.0,15.0,0.07843137254901962
15.0,15.0,0.0303921568627451
14.0,16.0,0.17352941176470588
15.0,15.0,0.0303921568627451
15.0,16.0,0.08627450980392158
14.0,16.0,0.17352941176470588
15.0,15.0,0.0303921568627451
16.0,15.0,0.010784313725490198
16.0,16.0,0.032352941176470584
15.0,15.0,0.0303921568627451
16.0,16.0,0.032352941176470584
15.0,16.0,0.08627450980392158
16.0,15.0,0.010784313725490198
17.0,15.0,0.017647058823529405
16.0,16.0,0.032352941176470584
17.0,15.0,0.017647058823529405
17.0,16.0,0.010784313725490198
16.0,16.0,0.032352941176470584
17.0,15.0,0.017647058823529405
18.0,15.0,0.049019607843137254
18.0,16.0,0.0196078431372549
17.0,15.0,0.017647058823529405
18.0,16.0,0.0196078431372549
17.0,16.0,0.010784313725490198
18.0,15.0,0.049019607843137254
19.0,15.0,0.10098039215686276
18.0,16.0,0.0196078431372549
19.0,15.0,0.10098039215686276
19.0,16.0,0.05490196078431372
18.0,16.0,0.0196078431372549
19.0,15.0,0.10098039215686276
20.0,15.0,0.16568627450980394
20.0,16.0,0.10980392156862745
19.0,15.0,0.10098039215686276
20.0,16.0,0.10980392156862745
19.0,16.0,0.05490196078431372
20.0,15.0,0.16568627450980394
21.0,15.0,0.24019607843137258
20.0,16.0,0.10980392156862745
21.0,15.0,0.24019607843137258
21.0,16.0,0.17941176470588235
20.0,16.0,0.10980392156862745
21.0,15.0,0.24019607843137258
22.0,15.0,0.3205882352941176
22.0,16.0,0.2588235294117647
21.0,15.0,0.24019607843137258
22.0,16.0,0.2588235294117647
21.0,16.0,0.17941176470588235
22.0,15.0,0.3205882352941176
23.0,15.0,0.4019607843137256
22.0,16.0,0.2588235294117647
23.0,15.0,0.4019607843137256
23.0,16.0,0.3431372549019608
22.0,16.0,0.2588235294117647
23.0,15.0,0.4019607843137256
24.0,15.0,0.48235294117647065
24.0,16.0,0.42745098039215706
23.0,15.0,0.4019607843137256
24.0,16.0,0.42745098039215706
23.0,16.0,0.3431372549019608
24.0,15.0,0.48235294117647065
25.0,15.0,0.5588235294117647
24.0,16.0,0.42745098039215706
25.0,15.0,0.5588235294117647
25.0,16.0,0.5088235294117647
24.0,16.0,0.42745098039215706
25.0,15.0,0.5588235294117647
26.0,15.0,0.6294117647058823
26.0,16.0,0.5852941176470589
25.0,15.0,0.5588235294117647
26.0,16.0,0.5852941176470589
25.0,16.0,0.5088235294117647
26.0,15.0,0.6294117647058823
27.0,15.0,0.6931372549019609
26.0,16.0,0.5852941176470589
27.0,15.0,0.6931372549019609
27.0,16.0,0.6549019607843137
26.0,16.0,0.5852941176470589
27.0,15.0,0.6931372549019609
28.0,15.0,0.7500000000000002
28.0,16.0,0.7166666666666669
27.0,15.0,0.6931372549019609
28.0,16.0,0.7166666666666669
27.0,16.0,0.6549019607843137
28.0,15.0,0.7500000000000002
29.0,15.0,0.8000000000000002
28.0,16.0,0.7166666666666669
29.0,15.0,0.8000000000000002
29.0,16.0,0.7715686274509803
28.0,16.0,0.7166666666666669
29.0,15.0,0.8000000000000002
30.0,15.0,0.8441176470588235
30.0,16.0,0.8205882352941177
29.0,15.0,0.8000000000000002
30.0,16.0,0.8205882352941177
29.0,16.0,0.7715686274509803
30.0,15.0,0.8441176470588235
31.0,15.0,0.8813725490196078
30.0,16.0,0.8205882352941177
31.0,15.0,0.8813725490196078
31.0,16.0,0.8617647058823529
30.0,16.0,0.8205882352941177
31.0,15.0,0.8813725490196078
32.0,15.0,0.8980392156862744
32.0,16.0,0.8803921568627453
31.0,15.0,0.8813725490196078
32.0,16.0,0.8803921568627453
31.0,16.0,0.8617647058823529
1.0,16.0,0.8490196078431375
2.0,16.0,0.8676470588235295
1.0,17.0,0.5332107843137255
2.0,16.0,0.8676470588235295
2.0,17.0,0.5656862745098039
1.0,17.0,0.5332107843137255
2.0,16.0,0.8676470588235295
3.0,16.0,0.8970588235294119
3.0,17.0,0.626470588235294
2.0,16.0,0.8676470588235295
3.0,17.0,0.626470588235294
2.0,17.0,0.5656862745098039
3.0,16.0,0.8970588235294119
4.0,16.0,0.9284313725490194
3.0,17.0,0.626470588235294
4.0,16.0,0.9284313725490194
4.0,17.0,0.7049019607843138
3.0,17.0,0.626470588235294
4.0,16.0,0.9284313725490194
5.0,16.0,0.9529411764705883
5.0,17.0,0.7911764705882354
4.0,16.0,0.9284313725490194
5.0,17.0,0.7911764705882354
4.0,17.0,0.7049019607843138
5.0,16.0,0.9529411764705883
6.0,16.0,0.9617647058823527
5.0,17.0,0.7911764705882354
6.0,16.0,0.9617647058823527
6.0,17.0,0.8735294117647061
5.0,17.0,0.7911764705882354
6.0,16.0,0.9617647058823527
7.0,16.0,0.9441176470588236
7.0,17.0,0.9352941176470589
6.0,16.0,0.9617647058823527
7.0,17.0,0.9352941176470589
6.0,17.0,0.8735294117647061
7.0,16.0,0.9441176470588236
8.0,16.0,0.8941176470588236
7.0,17.0,0.9352941176470589
8.0,16.0,0.8941176470588236
8.0,17.0,0.961764705882353
7.0,17.0,0.9352941176470589
8.0,16.0,0.8941176470588236
9.0,16.0,0.8098039215686275
9.0,17.0,0.9411764705882354
8.0,16.0,0.8941176470588236
9.0,17.0,0.9411764705882354
8.0,17.0,0.961764705882353
9.0,16.0,0.8098039215686275
10.0,16.0,0.6950980392156864
9.0,17.0,0.9411764705882354
10.0,16.0,0.6950980392156864
10.0,17.0,0.8705882352941178
9.0,17.0,0.9411764705882354
10.0,16.0,0.6950980392156864
11.0,16.0,0.5617647058823529
11.0,17.0,0.7568627450980393
10.0,16.0,0.6950980392156864
11.0,17.0,0.7568627450980393
10.0,17.0,0.8705882352941178
11.0,16.0,0.5617647058823529
12.0,16.0,0.42156862745098045
11.0,17.0,0.7568627450980393
12.0,16.0,0.42156862745098045
12.0,17.0,0.6127450980392156
11.0,17.0,0.7568627450980393
12.0,16.0,0.42156862745098045
13.0,16.0,0.28823529411764703
13.0,17.0,0.45686274509803926
12.0,16.0,0.42156862745098045
13.0,17.0,0.45686274509803926
12.0,17.0,0.6127450980392156
13.0,16.0,0.28823529411764703
14.0,16.0,0.17352941176470588
13.0,17.0,0.45686274509803926
14.0,16.0,0.17352941176470588
14.0,17.0,0.30686274509803924
13.0,17.0,0.45686274509803926
14.0,16.0,0.17352941176470588
15.0,16.0,0.08627450980392158
15.0,17.0,0.17941176470588233
14.0,16.0,0.17352941176470588
15.0,17.0,0.17941176470588233
14.0,17.0,0.30686274509803924
15.0,16.0,0.08627450980392158
16.0,16.0,0.032352941176470584
15.0,17.0,0.17941176470588233
16.0,16.0,0.032352941176470584
16.0,17.0,0.08627450980392158
15.0,17.0,0.17941176470588233
16.0,16.0,0.032352941176470584
17.0,16.0,0.010784313725490198
17.0,17.0,0.0303921568627451
16.0,16.0,0.032352941176470584
17.0,17.0,0.0303921568627451
16.0,17.0,0.08627450980392158
17.0,16.0,0.010784313725490198
18.0,16.0,0.0196078431372549
17.0,17.0,0.0303921568627451
18.0,16.0,0.0196078431372549
18.0,17.0,0.010784313725490196
17.0,17.0,0.0303921568627451
18.0,16.0,0.0196078431372549
19.0,16.0,0.05490196078431372
19.0,17.0,0.023529411764705885
18.0,16.0,0.0196078431372549
19.0,17.0,0.023529411764705885
18.0,17.0,0.010784313725490196
19.0,16.0,0.05490196078431372
20.0,16.0,0.10980392156862745
19.0,17.0,0.023529411764705885
20.0,16.0,0.10980392156862745
20.0,17.0,0.06372549019607843
19.0,17.0,0.023529411764705885
20.0,16.0,0.10980392156862745
21.0,16.0,0.17941176470588235
21.0,17.0,0.12549019607843137
20.0,16.0,0.10980392156862745
21.0,17.0,0.12549019607843137
20.0,17.0,0.06372549019607843
21.0,16.0,0.17941176470588235
22.0,16.0,0.2588235294117647
21.0,17.0,0.12549019607843137
22.0,16.0,0.2588235294117647
22.0,17.0,0.20196078431372544
21.0,17.0,0.12549019607843137
22.0,16.0,0.2588235294117647
23.0,16.0,0.3431372549019608
23.0,17.0,0.28627450980392155
22.0,16.0,0.2588235294117647
23.0,17.0,0.28627450980392155
22.0,17.0,0.20196078431372544
23.0,16.0,0.3431372549019608
24.0,16.0,0.42745098039215706
23.0,17.0,0.28627450980392155
24.0,16.0,0.42745098039215706
24.0,17.0,0.3725490196078431
23.0,17.0,0.28627450980392155
24.0,16.0,0.42745098039215706
25.0,16.0,0.5088235294117647
25.0,17.0,0.45784313725490206
24.0,16.0,0.42745098039215706
25.0,17.0,0.45784313725490206
24.0,17.0,0.3725490196078431
25.0,16.0,0.5088235294117647
26.0,16.0,0.5852941176470589
25.0,17.0,0.45784313725490206
26.0,16.0,0.5852941176470589
26.0,17.0,0.5392156862745098
25.0,17.0,0.45784313725490206
26.0,16.0,0.5852941176470589
27.0,16.0,0.6549019607843137
27.0,17.0,0.6147058823529411
26.0,16.0,0.5852941176470589
27.0,17.0,0.6147058823529411
26.0,17.0,0.5392156862745098
27.0,16.0,0.6549019607843137
28.0,16.0,0.7166666666666669
27.0,17.0,0.6147058823529411
28.0,16.0,0.7166666666666669
28.0,17.0,0.6823529411764705
27.0,17.0,0.6147058823529411
28.0,16.0,0.7166666666666669
29.0,16.0,0.7715686274509803
29.0,17.0,0.7421568627450981
28.0,16.0,0.7166666666666669
29.0,17.0,0.7421568627450981
28.0,17.0,0.6823529411764705
29.0,16.0,0.7715686274509803
30.0,16.0,0.8205882352941177
29.0,17.0,0.7421568627450981
30.0,16.0,0.8205882352941177
30.0,17.0,0.7960784313725491
29.0,17.0,0.7421568627450981
30.0,16.0,0.8205882352941177
31.0,16.0,0.8617647058823529
31.0,17.0,0.842156862745098
30.0,16.0,0.8205882352941177
31.0,17.0,0.842156862745098
30.0,17.0,0.7960784313725491
31.0,16.0,0.8617647058823529
32.0,16.0,0.8803921568627453
31.0,17.0,0.842156862745098
32.0,16.0,0.8803921568627453
32.0,17.0,0.8627450980392157
31.0,17.0,0.842156862745098
1.0,17.0,0.5332107843137255
2.0,17.0,0.5656862745098039
2.0,18.0,0.21176470588235294
1.0,17.0,0.5332107843137255
2.0,18.0,0.21176470588235294
1.0,18.0,0.18357843137254903
2.0,17.0,0.5656862745098039
3.0,17.0,0.626470588235294
2.0,18.0,0.21176470588235294
3.0,17.0,0.626470588235294
3.0,18.0,0.2676470588235294
2.0,18.0,0.21176470588235294
3.0,17.0,0.626470588235294
4.0,17.0,0.7049019607843138
4.0,18.0,0.3519607843137253
3.0,17.0,0.626470588235294
4.0,18.0,0.3519607843137253
3.0,18.0,0.2676470588235294
4.0,17.0,0.7049019607843138
5.0,17.0,0.7911764705882354
4.0,18.0,0.3519607843137253
5.0,17.0,0.7911764705882354
5.0,18.0,0.46568627450980393
4.0,18.0,0.3519607843137253
5.0,17.0,0.7911764705882354
6.0,17.0,0.8735294117647061
6.0,18.0,0.6029411764705882
5.0,17.0,0.7911764705882354
6.0,18.0,0.6029411764705882
5.0,18.0,0.46568627450980393
6.0,17.0,0.8735294117647061
7.0,17.0,0.9352941176470589
6.0,18.0,0.6029411764705882
7.0,17.0,0.9352941176470589
7.0,18.0,0.7450980392156863
6.0,18.0,0.6029411764705882
7.0,17.0,0.9352941176470589
8.0,17.0,0.961764705882353
8.0,18.0,0.8666666666666667
7.0,17.0,0.9352941176470589
8.0,18.0,0.8666666666666667
7.0,18.0,0.7450980392156863
8.0,17.0,0.961764705882353
9.0,17.0,0.9411764705882354
8.0,18.0,0.8666666666666667
9.0,17.0,0.9411764705882354
9.0,18.0,0.9441176470588236
8.0,18.0,0.8666666666666667
9.0,17.0,0.9411764705882354
10.0,17.0,0.8705882352941178
10.0,18.0,0.9588235294117646
9.0,17.0,0.9411764705882354
10.0,18.0,0.9588235294117646
9.0,18.0,0.9441176470588236
10.0,17.0,0.8705882352941178
11.0,17.0,0.7568627450980393
10.0,18.0,0.9588235294117646
11.0,17.0,0.7568627450980393
11.0,18.0,0.9058823529411762
10.0,18.0,0.9588235294117646
11.0,17.0,0.7568627450980393
12.0,17.0,0.6127450980392156
12.0,18.0,0.7921568627450982
11.0,17.0,0.7568627450980393
12.0,18.0,0.7921568627450982
11.0,18.0,0.9058823529411762
12.0,17.0,0.6127450980392156
13.0,17.0,0.45686274509803926
12.0,18.0,0.7921568627450982
13.0,17.0,0.45686274509803926
13.0,18.0,0.6372549019607843
12.0,18.0,0.7921568627450982
13.0,17.0,0.45686274509803926
14.0,17.0,0.30686274509803924
14.0,18.0,0.4676470588235294
13.0,17.0,0.45686274509803926
14.0,18.0,0.4676470588235294
13.0,18.0,0.6372549019607843
14.0,17.0,0.30686274509803924
15.0,17.0,0.17941176470588233
14.0,18.0,0.4676470588235294
15.0,17.0,0.17941176470588233
15.0,18.0,0.30686274509803924
14.0,18.0,0.4676470588235294
15.0,17.0,0.17941176470588233
16.0,17.0,0.08627450980392158
16.0,18.0,0.17352941176470588
15.0,17.0,0.17941176470588233
16.0,18.0,0.17352941176470588
15.0,18.0,0.30686274509803924
16.0,17.0,0.08627450980392158
17.0,17.0,0.0303921568627451
16.0,18.0,0.17352941176470588
17.0,17.0,0.0303921568627451
17.0,18.0,0.07843137254901962
16.0,18.0,0.17352941176470588
17.0,17.0,0.0303921568627451
18.0,17.0,0.010784313725490196
18.0,18.0,0.024509803921568624
17.0,17.0,0.0303921568627451
18.0,18.0,0.024509803921568624
17.0,18.0,0.07843137254901962
18.0,17.0,0.010784313725490196
19.0,17.0,0.023529411764705885
18.0,18.0,0.024509803921568624
19.0,17.0,0.023529411764705885
19.0,18.0,0.009803921568627453
18.0,18.0,0.024509803921568624
19.0,17.0,0.023529411764705885
20.0,17.0,0.06372549019607843
20.0,18.0,0.0303921568627451
19.0,17.0,0.023529411764705885
20.0,18.0,0.0303921568627451
19.0,18.0,0.009803921568627453
20.0,17.0,0.06372549019607843
21.0,17.0,0.12549019607843137
20.0,18.0,0.0303921568627451
21.0,17.0,0.12549019607843137
21.0,18.0,0.0803921568627451
20.0,18.0,0.0303921568627451
21.0,17.0,0.12549019607843137
22.0,17.0,0.20196078431372544
22.0,18.0,0.15000000000000002
21.0,17.0,0.12549019607843137
22.0,18.0,0.15000000000000002
21.0,18.0,0.0803921568627451
22.0,17.0,0.20196078431372544
23.0,17.0,0.28627450980392155
22.0,18.0,0.15000000000000002
23.0,17.0,0.28627450980392155
23.0,18.0,0.23137254901960785
22.0,18.0,0.15000000000000002
23.0,17.0,0.28627450980392155
24.0,17.0,0.3725490196078431
24.0,18.0,0.31862745098039225
23.0,17.0,0.28627450980392155
24.0,18.0,0.31862745098039225
23.0,18.0,0.23137254901960785
24.0,17.0,0.3725490196078431
25.0,17.0,0.45784313725490206
24.0,18.0,0.31862745098039225
25.0,17.0,0.45784313725490206
25.0,18.0,0.4068627450980392
24.0,18.0,0.31862745098039225
25.0,17.0,0.45784313725490206
26.0,17.0,0.5392156862745098
26.0,18.0,0.49313725490196075
25.0,17.0,0.45784313725490206
26.0,18.0,0.49313725490196075
25.0,18.0,0.4068627450980392
26.0,17.0,0.5392156862745098
27.0,17.0,0.6147058823529411
26.0,18.0,0.49313725490196075
27.0,17.0,0.6147058823529411
27.0,18.0,0.5745098039215685
26.0,18.0,0.49313725490196075
27.0,17.0,0.6147058823529411
28.0,17.0,0.6823529411764705
28.0,18.0,0.6480392156862746
27.0,17.0,0.6147058823529411
28.0,18.0,0.6480392156862746
27.0,18.0,0.5745098039215685
28.0,17.0,0.6823529411764705
29.0,17.0,0.7421568627450981
28.0,18.0,0.6480392156862746
29.0,17.0,0.7421568627450981
29.0,18.0,0.7127450980392157
28.0,18.0,0.6480392156862746
29.0,17.0,0.7421568627450981
30.0,17.0,0.7960784313725491
30.0,18.0,0.7715686274509803
29.0,17.0,0.7421568627450981
30.0,18.0,0.7715686274509803
29.0,18.0,0.7127450980392157
30.0,17.0,0.7960784313725491
31.0,17.0,0.842156862745098
30.0,18.0,0.7715686274509803
31.0,17.0,0.842156862745098
31.0,18.0,0.8225490196078432
30.0,18.0,0.7715686274509803
31.0,17.0,0.842156862745098
32.0,17.0,0.8627450980392157
32.0,18.0,0.8450980392156863
31.0,17.0,0.842156862745098
32.0,18.0,0.8450980392156863
31.0,18.0,0.8225490196078432
1.0,18.0,0.18357843137254903
2.0,18.0,0.21176470588235294
1.0,19.0,0.1056372549019608
2.0,18.0,0.21176470588235294
2.0,19.0,0.09509803921568626
1.0,19.0,0.1056372549019608
2.0,18.0,0.21176470588235294
3.0,18.0,0.2676470588235294
3.0,19.0,0.08627450980392157
2.0,18.0,0.21176470588235294
3.0,19.0,0.08627450980392157
2.0,19.0,0.09509803921568626
3.0,18.0,0.2676470588235294
4.0,18.0,0.3519607843137253
3.0,19.0,0.08627450980392157
4.0,18.0,0.3519607843137253
4.0,19.0,0.1
3.0,19.0,0.08627450980392157
4.0,18.0,0.3519607843137253
5.0,18.0,0.46568627450980393
5.0,19.0,0.15588235294117647
4.0,18.0,0.3519607843137253
5.0,19.0,0.15588235294117647
4.0,19.0,0.1
5.0,18.0,0.46568627450980393
6.0,18.0,0.6029411764705882
5.0,19.0,0.15588235294117647
6.0,18.0,0.6029411764705882
6.0,19.0,0.2666666666666666
5.0,19.0,0.15588235294117647
6.0,18.0,0.6029411764705882
7.0,18.0,0.7450980392156863
7.0,19.0,0.4274509803921569
6.0,18.0,0.6029411764705882
7.0,19.0,0.4274509803921569
6.0,19.0,0.2666666666666666
7.0,18.0,0.7450980392156863
8.0,18.0,0.8666666666666667
7.0,19.0,0.4274509803921569
8.0,18.0,0.8666666666666667
8.0,19.0,0.6147058823529411
7.0,19.0,0.4274509803921569
8.0,18.0,0.8666666666666667
9.0,18.0,0.9441176470588236
9.0,19.0,0.7921568627450981
8.0,18.0,0.8666666666666667
9.0,19.0,0.7921568627450981
8.0,19.0,0.6147058823529411
9.0,18.0,0.9441176470588236
10.0,18.0,0.9588235294117646
9.0,19.0,0.7921568627450981
10.0,18.0,0.9588235294117646
10.0,19.0,0.9166666666666669
9.0,19.0,0.7921568627450981
10.0,18.0,0.9588235294117646
11.0,18.0,0.9058823529411762
11.0,19.0,0.9627450980392157
10.0,18.0,0.9588235294117646
11.0,19.0,0.9627450980392157
10.0,19.0,0.9166666666666669
11.0,18.0,0.9058823529411762
12.0,18.0,0.7921568627450982
11.0,19.0,0.9627450980392157
12.0,18.0,0.7921568627450982
12.0,19.0,0.9215686274509806
11.0,19.0,0.9627450980392157
12.0,18.0,0.7921568627450982
13.0,18.0,0.6372549019607843
13.0,19.0,0.8029411764705883
12.0,18.0,0.7921568627450982
13.0,19.0,0.8029411764705883
12.0,19.0,0.9215686274509806
13.0,18.0,0.6372549019607843
14.0,18.0,0.4676470588235294
13.0,19.0,0.8029411764705883
14.0,18.0,0.4676470588235294
14.0,19.0,0.6372549019607843
13.0,19.0,0.8029411764705883
14.0,18.0,0.4676470588235294
15.0,18.0,0.30686274509803924
15.0,19.0,0.45686274509803926
14.0,18.0,0.4676470588235294
15.0,19.0,0.45686274509803926
14.0,19.0,0.6372549019607843
15.0,18.0,0.30686274509803924
16.0,18.0,0.17352941176470588
15.0,19.0,0.45686274509803926
16.0,18.0,0.17352941176470588
16.0,19.0,0.28823529411764703
15.0,19.0,0.45686274509803926
16.0,18.0,0.17352941176470588
17.0,18.0,0.07843137254901962
17.0,19.0,0.15294117647058825
16.0,18.0,0.17352941176470588
17.0,19.0,0.15294117647058825
16.0,19.0,0.28823529411764703
17.0,18.0,0.07843137254901962
18.0,18.0,0.024509803921568624
17.0,19.0,0.15294117647058825
18.0,18.0,0.024509803921568624
18.0,19.0,0.06176470588235295
17.0,19.0,0.15294117647058825
18.0,18.0,0.024509803921568624
19.0,18.0,0.009803921568627453
19.0,19.0,0.015686274509803918
18.0,18.0,0.024509803921568624
19.0,19.0,0.015686274509803918
18.0,19.0,0.06176470588235295
19.0,18.0,0.009803921568627453
20.0,18.0,0.0303921568627451
19.0,19.0,0.015686274509803918
20.0,18.0,0.0303921568627451
20.0,19.0,0.012745098039215686
19.0,19.0,0.015686274509803918
20.0,18.0,0.0303921568627451
21.0,18.0,0.0803921568627451
21.0,19.0,0.04607843137254902
20.0,18.0,0.0303921568627451
21.0,19.0,0.04607843137254902
20.0,19.0,0.012745098039215686
21.0,18.0,0.0803921568627451
22.0,18.0,0.15000000000000002
21.0,19.0,0.04607843137254902
22.0,18.0,0.15000000000000002
22.0,19.0,0.1049019607843137
21.0,19.0,0.04607843137254902
22.0,18.0,0.15000000000000002
23.0,18.0,0.23137254901960785
23.0,19.0,0.18137254901960786
22.0,18.0,0.15000000000000002
23.0,19.0,0.18137254901960786
22.0,19.0,0.1049019607843137
23.0,18.0,0.23137254901960785
24.0,18.0,0.31862745098039225
23.0,19.0,0.18137254901960786
24.0,18.0,0.31862745098039225
24.0,19.0,0.26862745098039215
23.0,19.0,0.18137254901960786
24.0,18.0,0.31862745098039225
25.0,18.0,0.4068627450980392
25.0,19.0,0.35882352941176476
24.0,18.0,0.31862745098039225
25.0,19.0,0.35882352941176476
24.0,19.0,0.26862745098039215
25.0,18.0,0.4068627450980392
26.0,18.0,0.49313725490196075
25.0,19.0,0.35882352941176476
26.0,18.0,0.49313725490196075
26.0,19.0,0.4480392156862746
25.0,19.0,0.35882352941176476
26.0,18.0,0.49313725490196075
27.0,18.0,0.5745098039215685
27.0,19.0,0.5343137254901962
26.0,18.0,0.49313725490196075
27.0,19.0,0.5343137254901962
26.0,19.0,0.4480392156862746
27.0,18.0,0.5745098039215685
28.0,18.0,0.6480392156862746
27.0,19.0,0.5343137254901962
28.0,18.0,0.6480392156862746
28.0,19.0,0.6137254901960782
27.0,19.0,0.5343137254901962
28.0,18.0,0.6480392156862746
29.0,18.0,0.7127450980392157
29.0,19.0,0.6833333333333333
28.0,18.0,0.6480392156862746
29.0,19.0,0.6833333333333333
28.0,19.0,0.6137254901960782
29.0,18.0,0.7127450980392157
30.0,18.0,0.7715686274509803
29.0,19.0,0.6833333333333333
30.0,18.0,0.7715686274509803
30.0,19.0,0.7460784313725489
29.0,19.0,0.6833333333333333
30.0,18.0,0.7715686274509803
31.0,18.0,0.8225490196078432
31.0,19.0,0.8009803921568627
30.0,18.0,0.7715686274509803
31.0,19.0,0.8009803921568627
30.0,19.0,0.7460784313725489
31.0,18.0,0.8225490196078432
32.0,18.0,0.8450980392156863
31.0,19.0,0.8009803921568627
32.0,18.0,0.8450980392156863
32.0,19.0,0.8254901960784313
31.0,19.0,0.8009803921568627
1.0,19.0,0.1056372549019608
2.0,19.0,0.09509803921568626
2.0,20.0,0.3862745098039216
1.0,19.0,0.1056372549019608
2.0,20.0,0.3862745098039216
1.0,20.0,0.43823529411764706
2.0,19.0,0.09509803921568626
3.0,19.0,0.08627450980392157
2.0,20.0,0.3862745098039216
3.0,19.0,0.08627450980392157
3.0,20.0,0.2980392156862745
2.0,20.0,0.3862745098039216
3.0,19.0,0.08627450980392157
4.0,19.0,0.1
4.0,20.0,0.19607843137254904
3.0,19.0,0.08627450980392157
4.0,20.0,0.19607843137254904
3.0,20.0,0.2980392156862745
4.0,19.0,0.1
5.0,19.0,0.15588235294117647
4.0,20.0,0.19607843137254904
5.0,19.0,0.15588235294117647
5.0,20.0,0.11274509803921567
4.0,20.0,0.19607843137254904
5.0,19.0,0.15588235294117647
6.0,19.0,0.2666666666666666
6.0,20.0,0.08627450980392158
5.0,19.0,0.15588235294117647
6.0,20.0,0.08627450980392158
5.0,20.0,0.11274509803921567
6.0,19.0,0.2666666666666666
7.0,19.0,0.4274509803921569
6.0,20.0,0.08627450980392158
7.0,19.0,0.4274509803921569
7.0,20.0,0.1480392156862745
6.0,20.0,0.08627450980392158
7.0,19.0,0.4274509803921569
8.0,19.0,0.6147058823529411
8.0,20.0,0.3019607843137254
7.0,19.0,0.4274509803921569
8.0,20.0,0.3019607843137254
7.0,20.0,0.1480392156862745
8.0,19.0,0.6147058823529411
9.0,19.0,0.7921568627450981
8.0,20.0,0.3019607843137254
9.0,19.0,0.7921568627450981
9.0,20.0,0.5176470588235295
8.0,20.0,0.3019607843137254
9.0,19.0,0.7921568627450981
10.0,19.0,0.9166666666666669
10.0,20.0,0.7362745098039216
9.0,19.0,0.7921568627450981
10.0,20.0,0.7362745098039216
9.0,20.0,0.5176470588235295
10.0,19.0,0.9166666666666669
11.0,19.0,0.9627450980392157
10.0,20.0,0.7362745098039216
11.0,19.0,0.9627450980392157
11.0,20.0,0.8980392156862746
10.0,20.0,0.7362745098039216
11.0,19.0,0.9627450980392157
12.0,19.0,0.9215686274509806
12.0,20.0,0.9637254901960784
11.0,19.0,0.9627450980392157
12.0,20.0,0.9637254901960784
11.0,20.0,0.8980392156862746
12.0,19.0,0.9215686274509806
13.0,19.0,0.8029411764705883
12.0,20.0,0.9637254901960784
13.0,19.0,0.8029411764705883
13.0,20.0,0.9215686274509806
12.0,20.0,0.9637254901960784
13.0,19.0,0.8029411764705883
14.0,19.0,0.6372549019607843
14.0,20.0,0.7921568627450982
13.0,19.0,0.8029411764705883
14.0,20.0,0.7921568627450982
13.0,20.0,0.9215686274509806
14.0,19.0,0.6372549019607843
15.0,19.0,0.45686274509803926
14.0,20.0,0.7921568627450982
15.0,19.0,0.45686274509803926
15.0,20.0,0.6127450980392156
14.0,20.0,0.7921568627450982
15.0,19.0,0.45686274509803926
16.0,19.0,0.28823529411764703
16.0,20.0,0.42156862745098045
15.0,19.0,0.45686274509803926
16.0,20.0,0.42156862745098045
15.0,20.0,0.6127450980392156
16.0,19.0,0.28823529411764703
17.0,19.0,0.15294117647058825
16.0,20.0,0.42156862745098045
17.0,19.0,0.15294117647058825
17.0,20.0,0.25098039215686274
16.0,20.0,0.42156862745098045
17.0,19.0,0.15294117647058825
18.0,19.0,0.06176470588235295
18.0,20.0,0.1215686274509804
17.0,19.0,0.15294117647058825
18.0,20.0,0.1215686274509804
17.0,20.0,0.25098039215686274
18.0,19.0,0.06176470588235295
19.0,19.0,0.015686274509803918
18.0,20.0,0.1215686274509804
19.0,19.0,0.015686274509803918
19.0,20.0,0.0411764705882353
18.0,20.0,0.1215686274509804
19.0,19.0,0.015686274509803918
20.0,19.0,0.012745098039215686
20.0,20.0,0.010784313725490196
19.0,19.0,0.015686274509803918
20.0,20.0,0.010784313725490196
19.0,20.0,0.0411764705882353
20.0,19.0,0.012745098039215686
21.0,19.0,0.04607843137254902
20.0,20.0,0.010784313725490196
21.0,19.0,0.04607843137254902
21.0,20.0,0.022549019607843137
20.0,20.0,0.010784313725490196
21.0,19.0,0.04607843137254902
22.0,19.0,0.1049019607843137
22.0,20.0,0.06764705882352942
21.0,19.0,0.04607843137254902
22.0,20.0,0.06764705882352942
21.0,20.0,0.022549019607843137
22.0,19.0,0.1049019607843137
23.0,19.0,0.18137254901960786
22.0,20.0,0.06764705882352942
23.0,19.0,0.18137254901960786
23.0,20.0,0.13823529411764704
22.0,20.0,0.06764705882352942
23.0,19.0,0.18137254901960786
24.0,19.0,0.26862745098039215
24.0,20.0,0.22254901960784318
23.0,19.0,0.18137254901960786
24.0,20.0,0.22254901960784318
23.0,20.0,0.13823529411764704
24.0,19.0,0.26862745098039215
25.0,19.0,0.35882352941176476
24.0,20.0,0.22254901960784318
25.0,19.0,0.35882352941176476
25.0,20.0,0.3127450980392157
24.0,20.0,0.22254901960784318
25.0,19.0,0.35882352941176476
26.0,19.0,0.4480392156862746
26.0,20.0,0.40490196078431384
25.0,19.0,0.35882352941176476
26.0,20.0,0.40490196078431384
25.0,20.0,0.3127450980392157
26.0,19.0,0.4480392156862746
27.0,19.0,0.5343137254901962
26.0,20.0,0.40490196078431384
27.0,19.0,0.5343137254901962
27.0,20.0,0.4950980392156863
26.0,20.0,0.40490196078431384
27.0,19.0,0.5343137254901962
28.0,19.0,0.6137254901960782
28.0,20.0,0.5794117647058823
27.0,19.0,0.5343137254901962
28.0,20.0,0.5794117647058823
27.0,20.0,0.4950980392156863
28.0,19.0,0.6137254901960782
29.0,19.0,0.6833333333333333
28.0,20.0,0.5794117647058823
29.0,19.0,0.6833333333333333
29.0,20.0,0.653921568627451
28.0,20.0,0.5794117647058823
29.0,19.0,0.6833333333333333
30.0,19.0,0.7460784313725489
30.0,20.0,0.7205882352941178
29.0,19.0,0.6833333333333333
30.0,20.0,0.7205882352941178
29.0,20.0,0.653921568627451
30.0,19.0,0.7460784313725489
31.0,19.0,0.8009803921568627
30.0,20.0,0.7205882352941178
31.0,19.0,0.8009803921568627
31.0,20.0,0.7794117647058822
30.0,20.0,0.7205882352941178
31.0,19.0,0.8009803921568627
32.0,19.0,0.8254901960784313
32.0,20.0,0.8058823529411765
31.0,19.0,0.8009803921568627
32.0,20.0,0.8058823529411765
31.0,20.0,0.7794117647058822
1.0,20.0,0.43823529411764706
2.0,20.0,0.3862745098039216
1.0,21.0,0.8231617647058823
2.0,20.0,0.3862745098039216
2.0,21.0,0.7950980392156863
1.0,21.0,0.8231617647058823
2.0,20.0,0.3862745098039216
3.0,20.0,0.2980392156862745
3.0,21.0,0.7245098039215687
2.0,20.0,0.3862745098039216
3.0,21.0,0.7245098039215687
2.0,21.0,0.7950980392156863
3.0,20.0,0.2980392156862745
4.0,20.0,0.19607843137254904
3.0,21.0,0.7245098039215687
4.0,20.0,0.19607843137254904
4.0,21.0,0.5980392156862745
3.0,21.0,0.7245098039215687
4.0,20.0,0.19607843137254904
5.0,20.0,0.11274509803921567
5.0,21.0,0.42156862745098045
4.0,20.0,0.19607843137254904
5.0,21.0,0.42156862745098045
4.0,21.0,0.5980392156862745
5.0,20.0,0.11274509803921567
6.0,20.0,0.08627450980392158
5.0,21.0,0.42156862745098045
6.0,20.0,0.08627450980392158
6.0,21.0,0.23431372549019605
5.0,21.0,0.42156862745098045
6.0,20.0,0.08627450980392158
7.0,20.0,0.1480392156862745
7.0,21.0,0.10588235294117647
6.0,20.0,0.08627450980392158
7.0,21.0,0.10588235294117647
6.0,21.0,0.23431372549019605
7.0,20.0,0.1480392156862745
8.0,20.0,0.3019607843137254
7.0,21.0,0.10588235294117647
8.0,20.0,0.3019607843137254
8.0,21.0,0.09901960784313725
7.0,21.0,0.10588235294117647
8.0,20.0,0.3019607843137254
9.0,20.0,0.5176470588235295
9.0,21.0,0.23333333333333334
8.0,20.0,0.3019607843137254
9.0,21.0,0.23333333333333334
8.0,21.0,0.09901960784313725
9.0,20.0,0.5176470588235295
10.0,20.0,0.7362745098039216
9.0,21.0,0.23333333333333334
10.0,20.0,0.7362745098039216
10.0,21.0,0.4666666666666666
9.0,21.0,0.23333333333333334
10.0,20.0,0.7362745098039216
11.0,20.0,0.8980392156862746
11.0,21.0,0.7156862745098038
10.0,20.0,0.7362745098039216
11.0,21.0,0.7156862745098038
10.0,21.0,0.4666666666666666
11.0,20.0,0.8980392156862746
12.0,20.0,0.9637254901960784
11.0,21.0,0.7156862745098038
12.0,20.0,0.9637254901960784
12.0,21.0,0.8980392156862746
11.0,21.0,0.7156862745098038
12.0,20.0,0.9637254901960784
13.0,20.0,0.9215686274509806
13.0,21.0,0.9627450980392157
12.0,20.0,0.9637254901960784
13.0,21.0,0.9627450980392157
12.0,21.0,0.8980392156862746
13.0,20.0,0.9215686274509806
14.0,20.0,0.7921568627450982
13.0,21.0,0.9627450980392157
14.0,20.0,0.7921568627450982
14.0,21.0,0.9058823529411766
13.0,21.0,0.9627450980392157
14.0,20.0,0.7921568627450982
15.0,20.0,0.6127450980392156
15.0,21.0,0.7568627450980394
14.0,20.0,0.7921568627450982
15.0,21.0,0.7568627450980394
14.0,21.0,0.9058823529411766
15.0,20.0,0.6127450980392156
16.0,20.0,0.42156862745098045
15.0,21.0,0.7568627450980394
16.0,20.0,0.42156862745098045
16.0,21.0,0.5617647058823529
15.0,21.0,0.7568627450980394
16.0,20.0,0.42156862745098045
17.0,20.0,0.25098039215686274
17.0,21.0,0.365686274509804
16.0,20.0,0.42156862745098045
17.0,21.0,0.365686274509804
16.0,21.0,0.5617647058823529
17.0,20.0,0.25098039215686274
18.0,20.0,0.1215686274509804
17.0,21.0,0.365686274509804
18.0,20.0,0.1215686274509804
18.0,21.0,0.20098039215686272
17.0,21.0,0.365686274509804
18.0,20.0,0.1215686274509804
19.0,20.0,0.0411764705882353
19.0,21.0,0.08529411764705881
18.0,20.0,0.1215686274509804
19.0,21.0,0.08529411764705881
18.0,21.0,0.20098039215686272
19.0,20.0,0.0411764705882353
20.0,20.0,0.010784313725490196
19.0,21.0,0.08529411764705881
20.0,20.0,0.010784313725490196
20.0,21.0,0.02352941176470588
19.0,21.0,0.08529411764705881
20.0,20.0,0.010784313725490196
21.0,20.0,0.022549019607843137
21.0,21.0,0.010784313725490196
20.0,20.0,0.010784313725490196
21.0,21.0,0.010784313725490196
20.0,21.0,0.02352941176470588
21.0,20.0,0.022549019607843137
22.0,20.0,0.06764705882352942
21.0,21.0,0.010784313725490196
22.0,20.0,0.06764705882352942
22.0,21.0,0.0392156862745098
21.0,21.0,0.010784313725490196
22.0,20.0,0.06764705882352942
23.0,20.0,0.13823529411764704
23.0,21.0,0.10000000000000002
22.0,20.0,0.06764705882352942
23.0,21.0,0.10000000000000002
22.0,21.0,0.0392156862745098
23.0,20.0,0.13823529411764704
24.0,20.0,0.22254901960784318
23.0,21.0,0.10000000000000002
24.0,20.0,0.22254901960784318
24.0,21.0,0.1803921568627451
23.0,21.0,0.10000000000000002
24.0,20.0,0.22254901960784318
25.0,20.0,0.3127450980392157
25.0,21.0,0.2705882352941177
24.0,20.0,0.22254901960784318
25.0,21.0,0.2705882352941177
24.0,21.0,0.1803921568627451
25.0,20.0,0.3127450980392157
26.0,20.0,0.40490196078431384
25.0,21.0,0.2705882352941177
26.0,20.0,0.40490196078431384
26.0,21.0,0.36470588235294116
25.0,21.0,0.2705882352941177
26.0,20.0,0.40490196078431384
27.0,20.0,0.4950980392156863
27.0,21.0,0.45784313725490206
26.0,20.0,0.40490196078431384
27.0,21.0,0.45784313725490206
26.0,21.0,0.36470588235294116
27.0,20.0,0.4950980392156863
28.0,20.0,0.5794117647058823
27.0,21.0,0.45784313725490206
28.0,20.0,0.5794117647058823
28.0,21.0,0.546078431372549
27.0,21.0,0.45784313725490206
28.0,20.0,0.5794117647058823
29.0,20.0,0.653921568627451
29.0,21.0,0.6254901960784315
28.0,20.0,0.5794117647058823
29.0,21.0,0.6254901960784315
28.0,21.0,0.546078431372549
29.0,20.0,0.653921568627451
30.0,20.0,0.7205882352941178
29.0,21.0,0.6254901960784315
30.0,20.0,0.7205882352941178
30.0,21.0,0.696078431372549
29.0,21.0,0.6254901960784315
30.0,20.0,0.7205882352941178
31.0,20.0,0.7794117647058822
31.0,21.0,0.7588235294117647
30.0,20.0,0.7205882352941178
31.0,21.0,0.7588235294117647
30.0,21.0,0.696078431372549
31.0,20.0,0.7794117647058822
32.0,20.0,0.8058823529411765
31.0,21.0,0.7588235294117647
32.0,20.0,0.8058823529411765
32.0,21.0,0.788235294117647
31.0,21.0,0.7588235294117647
1.0,21.0,0.8231617647058823
2.0,21.0,0.7950980392156863
2.0,22.0,0.7509803921568629
1.0,21.0,0.8231617647058823
2.0,22.0,0.7509803921568629
1.0,22.0,0.6982843137254903
2.0,21.0,0.7950980392156863
3.0,21.0,0.7245098039215687
2.0,22.0,0.7509803921568629
3.0,21.0,0.7245098039215687
3.0,22.0,0.8215686274509804
2.0,22.0,0.7509803921568629
3.0,21.0,0.7245098039215687
4.0,21.0,0.5980392156862745
4.0,22.0,0.8558823529411765
3.0,21.0,0.7245098039215687
4.0,22.0,0.8558823529411765
3.0,22.0,0.8215686274509804
4.0,21.0,0.5980392156862745
5.0,21.0,0.42156862745098045
4.0,22.0,0.8558823529411765
5.0,21.0,0.42156862745098045
5.0,22.0,0.7960784313725491
4.0,22.0,0.8558823529411765
5.0,21.0,0.42156862745098045
6.0,21.0,0.23431372549019605
6.0,22.0,0.6166666666666668
5.0,21.0,0.42156862745098045
6.0,22.0,0.6166666666666668
5.0,22.0,0.7960784313725491
6.0,21.0,0.23431372549019605
7.0,21.0,0.10588235294117647
6.0,22.0,0.6166666666666668
7.0,21.0,0.10588235294117647
7.0,22.0,0.36470588235294116
6.0,22.0,0.6166666666666668
7.0,21.0,0.10588235294117647
8.0,21.0,0.09901960784313725
8.0,22.0,0.1509803921568627
7.0,21.0,0.10588235294117647
8.0,22.0,0.1509803921568627
7.0,22.0,0.36470588235294116
8.0,21.0,0.09901960784313725
9.0,21.0,0.23333333333333334
8.0,22.0,0.1509803921568627
9.0,21.0,0.23333333333333334
9.0,22.0,0.08823529411764706
8.0,22.0,0.1509803921568627
9.0,21.0,0.23333333333333334
10.0,21.0,0.4666666666666666
10.0,22.0,0.2127450980392157
9.0,21.0,0.23333333333333334
10.0,22.0,0.2127450980392157
9.0,22.0,0.08823529411764706
10.0,21.0,0.4666666666666666
11.0,21.0,0.7156862745098038
10.0,22.0,0.2127450980392157
11.0,21.0,0.7156862745098038
11.0,22.0,0.4666666666666666
10.0,22.0,0.2127450980392157
11.0,21.0,0.7156862745098038
12.0,21.0,0.8980392156862746
12.0,22.0,0.7362745098039216
11.0,21.0,0.7156862745098038
12.0,22.0,0.7362745098039216
11.0,22.0,0.4666666666666666
12.0,21.0,0.8980392156862746
13.0,21.0,0.9627450980392157
12.0,22.0,0.7362745098039216
13.0,21.0,0.9627450980392157
13.0,22.0,0.9166666666666669
12.0,22.0,0.7362745098039216
13.0,21.0,0.9627450980392157
14.0,21.0,0.9058823529411766
14.0,22.0,0.9588235294117647
13.0,21.0,0.9627450980392157
14.0,22.0,0.9588235294117647
13.0,22.0,0.9166666666666669
14.0,21.0,0.9058823529411766
15.0,21.0,0.7568627450980394
14.0,22.0,0.9588235294117647
15.0,21.0,0.7568627450980394
15.0,22.0,0.8705882352941178
14.0,22.0,0.9588235294117647
15.0,21.0,0.7568627450980394
16.0,21.0,0.5617647058823529
16.0,22.0,0.6950980392156865
15.0,21.0,0.7568627450980394
16.0,22.0,0.6950980392156865
15.0,22.0,0.8705882352941178
16.0,21.0,0.5617647058823529
17.0,21.0,0.365686274509804
16.0,22.0,0.6950980392156865
17.0,21.0,0.365686274509804
17.0,22.0,0.48725490196078436
16.0,22.0,0.6950980392156865
17.0,21.0,0.365686274509804
18.0,21.0,0.20098039215686272
18.0,22.0,0.2941176470588235
17.0,21.0,0.365686274509804
18.0,22.0,0.2941176470588235
17.0,22.0,0.48725490196078436
18.0,21.0,0.20098039215686272
19.0,21.0,0.08529411764705881
18.0,22.0,0.2941176470588235
19.0,21.0,0.08529411764705881
19.0,22.0,0.14411764705882352
18.0,22.0,0.2941176470588235
19.0,21.0,0.08529411764705881
20.0,21.0,0.02352941176470588
20.0,22.0,0.049019607843137254
19.0,21.0,0.08529411764705881
20.0,22.0,0.049019607843137254
19.0,22.0,0.14411764705882352
20.0,21.0,0.02352941176470588
21.0,21.0,0.010784313725490196
20.0,22.0,0.049019607843137254
21.0,21.0,0.010784313725490196
21.0,22.0,0.010784313725490198
20.0,22.0,0.049019607843137254
21.0,21.0,0.010784313725490196
22.0,21.0,0.0392156862745098
22.0,22.0,0.021568627450980392
21.0,21.0,0.010784313725490196
22.0,22.0,0.021568627450980392
21.0,22.0,0.010784313725490198
22.0,21.0,0.0392156862745098
23.0,21.0,0.10000000000000002
22.0,22.0,0.021568627450980392
23.0,21.0,0.10000000000000002
23.0,22.0,0.0696078431372549
22.0,22.0,0.021568627450980392
23.0,21.0,0.10000000000000002
24.0,21.0,0.1803921568627451
24.0,22.0,0.14313725490196078
23.0,21.0,0.10000000000000002
24.0,22.0,0.14313725490196078
23.0,22.0,0.0696078431372549
24.0,21.0,0.1803921568627451
25.0,21.0,0.2705882352941177
24.0,22.0,0.14313725490196078
25.0,21.0,0.2705882352941177
25.0,22.0,0.23137254901960785
24.0,22.0,0.14313725490196078
25.0,21.0,0.2705882352941177
26.0,21.0,0.36470588235294116
26.0,22.0,0.3264705882352942
25.0,21.0,0.2705882352941177
26.0,22.0,0.3264705882352942
25.0,22.0,0.23137254901960785
26.0,21.0,0.36470588235294116
27.0,21.0,0.45784313725490206
26.0,22.0,0.3264705882352942
27.0,21.0,0.45784313725490206
27.0,22.0,0.4215686274509804
26.0,22.0,0.3264705882352942
27.0,21.0,0.45784313725490206
28.0,21.0,0.546078431372549
28.0,22.0,0.5127450980392156
27.0,21.0,0.45784313725490206
28.0,22.0,0.5127450980392156
27.0,22.0,0.4215686274509804
28.0,21.0,0.546078431372549
29.0,21.0,0.6254901960784315
28.0,22.0,0.5127450980392156
29.0,21.0,0.6254901960784315
29.0,22.0,0.5970588235294116
28.0,22.0,0.5127450980392156
29.0,21.0,0.6254901960784315
30.0,21.0,0.696078431372549
30.0,22.0,0.6725490196078431
29.0,21.0,0.6254901960784315
30.0,22.0,0.6725490196078431
29.0,22.0,0.5970588235294116
30.0,21.0,0.696078431372549
31.0,21.0,0.7588235294117647
30.0,22.0,0.6725490196078431
31.0,21.0,0.7588235294117647
31.0,22.0,0.7392156862745097
30.0,22.0,0.6725490196078431
31.0,21.0,0.7588235294117647
32.0,21.0,0.788235294117647
32.0,22.0,0.7705882352941176
31.0,21.0,0.7588235294117647
32.0,22.0,0.7705882352941176
31.0,22.0,0.7392156862745097
1.0,22.0,0.6982843137254903
2.0,22.0,0.7509803921568629
1.0,23.0,0.2580882352941176
2.0,22.0,0.7509803921568629
2.0,23.0,0.3068627450980392
1.0,23.0,0.2580882352941176
2.0,22.0,0.7509803921568629
3.0,22.0,0.8215686274509804
3.0,23.0,0.4245098039215686
2.0,22.0,0.7509803921568629
3.0,23.0,0.4245098039215686
2.0,23.0,0.3068627450980392
3.0,22.0,0.8215686274509804
4.0,22.0,0.8558823529411765
3.0,23.0,0.4245098039215686
4.0,22.0,0.8558823529411765
4.0,23.0,0.6049019607843138
3.0,23.0,0.4245098039215686
4.0,22.0,0.8558823529411765
5.0,22.0,0.7960784313725491
5.0,23.0,0.7872549019607842
4.0,22.0,0.8558823529411765
5.0,23.0,0.7872549019607842
4.0,23.0,0.6049019607843138
5.0,22.0,0.7960784313725491
6.0,22.0,0.6166666666666668
5.0,23.0,0.7872549019607842
6.0,22.0,0.6166666666666668
6.0,23.0,0.8558823529411765
5.0,23.0,0.7872549019607842
6.0,22.0,0.6166666666666668
7.0,22.0,0.36470588235294116
7.0,23.0,0.7245098039215687
6.0,22.0,0.6166666666666668
7.0,23.0,0.7245098039215687
6.0,23.0,0.8558823529411765
7.0,22.0,0.36470588235294116
8.0,22.0,0.1509803921568627
7.0,23.0,0.7245098039215687
8.0,22.0,0.1509803921568627
8.0,23.0,0.44019607843137254
7.0,23.0,0.7245098039215687
8.0,22.0,0.1509803921568627
9.0,22.0,0.08823529411764706
9.0,23.0,0.17254901960784308
8.0,22.0,0.1509803921568627
9.0,23.0,0.17254901960784308
8.0,23.0,0.44019607843137254
9.0,22.0,0.08823529411764706
10.0,22.0,0.2127450980392157
9.0,23.0,0.17254901960784308
10.0,22.0,0.2127450980392157
10.0,23.0,0.08823529411764706
9.0,23.0,0.17254901960784308
10.0,22.0,0.2127450980392157
11.0,22.0,0.4666666666666666
11.0,23.0,0.23333333333333336
10.0,22.0,0.2127450980392157
11.0,23.0,0.23333333333333336
10.0,23.0,0.08823529411764706
11.0,22.0,0.4666666666666666
12.0,22.0,0.7362745098039216
11.0,23.0,0.23333333333333336
12.0,22.0,0.7362745098039216
12.0,23.0,0.5176470588235293
11.0,23.0,0.23333333333333336
12.0,22.0,0.7362745098039216
13.0,22.0,0.9166666666666669
13.0,23.0,0.7921568627450981
12.0,22.0,0.7362745098039216
13.0,23.0,0.7921568627450981
12.0,23.0,0.5176470588235293
13.0,22.0,0.9166666666666669
14.0,22.0,0.9588235294117647
13.0,23.0,0.7921568627450981
14.0,22.0,0.9588235294117647
14.0,23.0,0.9441176470588236
13.0,23.0,0.7921568627450981
14.0,22.0,0.9588235294117647
15.0,22.0,0.8705882352941178
15.0,23.0,0.9411764705882354
14.0,22.0,0.9588235294117647
15.0,23.0,0.9411764705882354
14.0,23.0,0.9441176470588236
15.0,22.0,0.8705882352941178
16.0,22.0,0.6950980392156865
15.0,23.0,0.9411764705882354
16.0,22.0,0.6950980392156865
16.0,23.0,0.8098039215686273
15.0,23.0,0.9411764705882354
16.0,22.0,0.6950980392156865
17.0,22.0,0.48725490196078436
17.0,23.0,0.6068627450980394
16.0,22.0,0.6950980392156865
17.0,23.0,0.6068627450980394
16.0,23.0,0.8098039215686273
17.0,22.0,0.48725490196078436
18.0,22.0,0.2941176470588235
17.0,23.0,0.6068627450980394
18.0,22.0,0.2941176470588235
18.0,23.0,0.3931372549019608
17.0,23.0,0.6068627450980394
18.0,22.0,0.2941176470588235
19.0,22.0,0.14411764705882352
19.0,23.0,0.2127450980392157
18.0,22.0,0.2941176470588235
19.0,23.0,0.2127450980392157
18.0,23.0,0.3931372549019608
19.0,22.0,0.14411764705882352
20.0,22.0,0.049019607843137254
19.0,23.0,0.2127450980392157
20.0,22.0,0.049019607843137254
20.0,23.0,0.08725490196078432
19.0,23.0,0.2127450980392157
20.0,22.0,0.049019607843137254
21.0,22.0,0.010784313725490198
21.0,23.0,0.02156862745098039
20.0,22.0,0.049019607843137254
21.0,23.0,0.02156862745098039
20.0,23.0,0.08725490196078432
21.0,22.0,0.010784313725490198
22.0,22.0,0.021568627450980392
21.0,23.0,0.02156862745098039
22.0,22.0,0.021568627450980392
22.0,23.0,0.01176470588235294
21.0,23.0,0.02156862745098039
22.0,22.0,0.021568627450980392
23.0,22.0,0.0696078431372549
23.0,23.0,0.04607843137254902
22.0,22.0,0.021568627450980392
23.0,23.0,0.04607843137254902
22.0,23.0,0.01176470588235294
23.0,22.0,0.0696078431372549
24.0,22.0,0.14313725490196078
23.0,23.0,0.04607843137254902
24.0,22.0,0.14313725490196078
24.0,23.0,0.11078431372549019
23.0,23.0,0.04607843137254902
24.0,22.0,0.14313725490196078
25.0,22.0,0.23137254901960785
25.0,23.0,0.19509803921568633
24.0,22.0,0.14313725490196078
25.0,23.0,0.19509803921568633
24.0,23.0,0.11078431372549019
25.0,22.0,0.23137254901960785
26.0,22.0,0.3264705882352942
25.0,23.0,0.19509803921568633
26.0,22.0,0.3264705882352942
26.0,23.0,0.2901960784313725
25.0,23.0,0.19509803921568633
26.0,22.0,0.3264705882352942
27.0,22.0,0.4215686274509804
27.0,23.0,0.38725490196078444
26.0,22.0,0.3264705882352942
27.0,23.0,0.38725490196078444
26.0,23.0,0.2901960784313725
27.0,22.0,0.4215686274509804
28.0,22.0,0.5127450980392156
27.0,23.0,0.38725490196078444
28.0,22.0,0.5127450980392156
28.0,23.0,0.48137254901960785
27.0,23.0,0.38725490196078444
28.0,22.0,0.5127450980392156
29.0,22.0,0.5970588235294116
29.0,23.0,0.5696078431372549
28.0,22.0,0.5127450980392156
29.0,23.0,0.5696078431372549
28.0,23.0,0.48137254901960785
29.0,22.0,0.5970588235294116
30.0,22.0,0.6725490196078431
29.0,23.0,0.5696078431372549
30.0,22.0,0.6725490196078431
30.0,23.0,0.6490196078431373
29.0,23.0,0.5696078431372549
30.0,22.0,0.6725490196078431
31.0,22.0,0.7392156862745097
31.0,23.0,0.7196078431372549
30.0,22.0,0.6725490196078431
31.0,23.0,0.7196078431372549
30.0,23.0,0.6490196078431373
31.0,22.0,0.7392156862745097
32.0,22.0,0.7705882352941176
31.0,23.0,0.7196078431372549
32.0,22.0,0.7705882352941176
32.0,23.0,0.7529411764705882
31.0,23.0,0.7196078431372549
1.0,23.0,0.2580882352941176
2.0,23.0,0.3068627450980392
2.0,24.0,0.2852941176470588
1.0,23.0,0.2580882352941176
2.0,24.0,0.2852941176470588
1.0,24.0,0.3519607843137255
2.0,23.0,0.3068627450980392
3.0,23.0,0.4245098039215686
2.0,24.0,0.2852941176470588
3.0,23.0,0.4245098039215686
3.0,24.0,0.21078431372549022
2.0,24.0,0.2852941176470588
3.0,23.0,0.4245098039215686
4.0,23.0,0.6049019607843138
4.0,24.0,0.22450980392156863
3.0,23.0,0.4245098039215686
4.0,24.0,0.22450980392156863
3.0,24.0,0.21078431372549022
4.0,23.0,0.6049019607843138
5.0,23.0,0.7872549019607842
4.0,24.0,0.22450980392156863
5.0,23.0,0.7872549019607842
5.0,24.0,0.3990196078431372
4.0,24.0,0.22450980392156863
5.0,23.0,0.7872549019607842
6.0,23.0,0.8558823529411765
6.0,24.0,0.677450980392157
5.0,23.0,0.7872549019607842
6.0,24.0,0.677450980392157
5.0,24.0,0.3990196078431372
6.0,23.0,0.8558823529411765
7.0,23.0,0.7245098039215687
6.0,24.0,0.677450980392157
7.0,23.0,0.7245098039215687
7.0,24.0,0.8529411764705882
6.0,24.0,0.677450980392157
7.0,23.0,0.7245098039215687
8.0,23.0,0.44019607843137254
8.0,24.0,0.7549019607843139
7.0,23.0,0.7245098039215687
8.0,24.0,0.7549019607843139
7.0,24.0,0.8529411764705882
8.0,23.0,0.44019607843137254
9.0,23.0,0.17254901960784308
8.0,24.0,0.7549019607843139
9.0,23.0,0.17254901960784308
9.0,24.0,0.4401960784313725
8.0,24.0,0.7549019607843139
9.0,23.0,0.17254901960784308
10.0,23.0,0.08823529411764706
10.0,24.0,0.1509803921568627
9.0,23.0,0.17254901960784308
10.0,24.0,0.1509803921568627
9.0,24.0,0.4401960784313725
10.0,23.0,0.08823529411764706
11.0,23.0,0.23333333333333336
10.0,24.0,0.1509803921568627
11.0,23.0,0.23333333333333336
11.0,24.0,0.09901960784313725
10.0,24.0,0.1509803921568627
11.0,23.0,0.23333333333333336
12.0,23.0,0.5176470588235293
12.0,24.0,0.30196078431372547
11.0,23.0,0.23333333333333336
12.0,24.0,0.30196078431372547
11.0,24.0,0.09901960784313725
12.0,23.0,0.5176470588235293
13.0,23.0,0.7921568627450981
12.0,24.0,0.30196078431372547
13.0,23.0,0.7921568627450981
13.0,24.0,0.6147058823529411
12.0,24.0,0.30196078431372547
13.0,23.0,0.7921568627450981
14.0,23.0,0.9441176470588236
14.0,24.0,0.8666666666666667
13.0,23.0,0.7921568627450981
14.0,24.0,0.8666666666666667
13.0,24.0,0.6147058823529411
14.0,23.0,0.9441176470588236
15.0,23.0,0.9411764705882354
14.0,24.0,0.8666666666666667
15.0,23.0,0.9411764705882354
15.0,24.0,0.961764705882353
14.0,24.0,0.8666666666666667
15.0,23.0,0.9411764705882354
16.0,23.0,0.8098039215686273
16.0,24.0,0.8941176470588237
15.0,23.0,0.9411764705882354
16.0,24.0,0.8941176470588237
15.0,24.0,0.961764705882353
16.0,23.0,0.8098039215686273
17.0,23.0,0.6068627450980394
16.0,24.0,0.8941176470588237
17.0,23.0,0.6068627450980394
17.0,24.0,0.7147058823529411
16.0,24.0,0.8941176470588237
17.0,23.0,0.6068627450980394
18.0,23.0,0.3931372549019608
18.0,24.0,0.49313725490196075
17.0,23.0,0.6068627450980394
18.0,24.0,0.49313725490196075
17.0,24.0,0.7147058823529411
18.0,23.0,0.3931372549019608
19.0,23.0,0.2127450980392157
18.0,24.0,0.49313725490196075
19.0,23.0,0.2127450980392157
19.0,24.0,0.2882352941176471
18.0,24.0,0.49313725490196075
19.0,23.0,0.2127450980392157
20.0,23.0,0.08725490196078432
20.0,24.0,0.1343137254901961
19.0,23.0,0.2127450980392157
20.0,24.0,0.1343137254901961
19.0,24.0,0.2882352941176471
20.0,23.0,0.08725490196078432
21.0,23.0,0.02156862745098039
20.0,24.0,0.1343137254901961
21.0,23.0,0.02156862745098039
21.0,24.0,0.04117647058823529
20.0,24.0,0.1343137254901961
21.0,23.0,0.02156862745098039
22.0,23.0,0.01176470588235294
22.0,24.0,0.008823529411764706
21.0,23.0,0.02156862745098039
22.0,24.0,0.008823529411764706
21.0,24.0,0.04117647058823529
22.0,23.0,0.01176470588235294
23.0,23.0,0.04607843137254902
22.0,24.0,0.008823529411764706
23.0,23.0,0.04607843137254902
23.0,24.0,0.028431372549019607
22.0,24.0,0.008823529411764706
23.0,23.0,0.04607843137254902
24.0,23.0,0.11078431372549019
24.0,24.0,0.0843137254901961
23.0,23.0,0.04607843137254902
24.0,24.0,0.0843137254901961
23.0,24.0,0.028431372549019607
24.0,23.0,0.11078431372549019
25.0,23.0,0.19509803921568633
24.0,24.0,0.0843137254901961
25.0,23.0,0.19509803921568633
25.0,24.0,0.16470588235294117
24.0,24.0,0.0843137254901961
25.0,23.0,0.19509803921568633
26.0,23.0,0.2901960784313725
26.0,24.0,0.2588235294117647
25.0,23.0,0.19509803921568633
26.0,24.0,0.2588235294117647
25.0,24.0,0.16470588235294117
26.0,23.0,0.2901960784313725
27.0,23.0,0.38725490196078444
26.0,24.0,0.2588235294117647
27.0,23.0,0.38725490196078444
27.0,24.0,0.3568627450980392
26.0,24.0,0.2588235294117647
27.0,23.0,0.38725490196078444
28.0,23.0,0.48137254901960785
28.0,24.0,0.4539215686274511
27.0,23.0,0.38725490196078444
28.0,24.0,0.4539215686274511
27.0,24.0,0.3568627450980392
28.0,23.0,0.48137254901960785
29.0,23.0,0.5696078431372549
28.0,24.0,0.4539215686274511
29.0,23.0,0.5696078431372549
29.0,24.0,0.5450980392156862
28.0,24.0,0.4539215686274511
29.0,23.0,0.5696078431372549
30.0,23.0,0.6490196078431373
30.0,24.0,0.627450980392157
29.0,23.0,0.5696078431372549
30.0,24.0,0.627450980392157
29.0,24.0,0.5450980392156862
30.0,23.0,0.6490196078431373
31.0,23.0,0.7196078431372549
30.0,24.0,0.627450980392157
31.0,23.0,0.7196078431372549
31.0,24.0,0.7009803921568627
30.0,24.0,0.627450980392157
31.0,23.0,0.7196078431372549
32.0,23.0,0.7529411764705882
32.0,24.0,0.7352941176470587
31.0,23.0,0.7196078431372549
32.0,24.0,0.7352941176470587
31.0,24.0,0.7009803921568627
1.0,24.0,0.3519607843137255
2.0,24.0,0.2852941176470588
1.0,25.0,0.7448529411764706
2.0,24.0,0.2852941176470588
2.0,25.0,0.703921568627451
1.0,25.0,0.7448529411764706
2.0,24.0,0.2852941176470588
3.0,24.0,0.21078431372549022
3.0,25.0,0.5705882352941177
2.0,24.0,0.2852941176470588
3.0,25.0,0.5705882352941177
2.0,25.0,0.703921568627451
3.0,24.0,0.21078431372549022
4.0,24.0,0.22450980392156863
3.0,25.0,0.5705882352941177
4.0,24.0,0.22450980392156863
4.0,25.0,0.3519607843137255
3.0,25.0,0.5705882352941177
4.0,24.0,0.22450980392156863
5.0,24.0,0.3990196078431372
5.0,25.0,0.1990196078431373
4.0,24.0,0.22450980392156863
5.0,25.0,0.1990196078431373
4.0,25.0,0.3519607843137255
5.0,24.0,0.3990196078431372
6.0,24.0,0.677450980392157
5.0,25.0,0.1990196078431373
6.0,24.0,0.677450980392157
6.0,25.0,0.3068627450980393
5.0,25.0,0.1990196078431373
6.0,24.0,0.677450980392157
7.0,24.0,0.8529411764705882
7.0,25.0,0.6323529411764708
6.0,24.0,0.677450980392157
7.0,25.0,0.6323529411764708
6.0,25.0,0.3068627450980393
7.0,24.0,0.8529411764705882
8.0,24.0,0.7549019607843139
7.0,25.0,0.6323529411764708
8.0,24.0,0.7549019607843139
8.0,25.0,0.8529411764705885
7.0,25.0,0.6323529411764708
8.0,24.0,0.7549019607843139
9.0,24.0,0.4401960784313725
9.0,25.0,0.7245098039215687
8.0,24.0,0.7549019607843139
9.0,25.0,0.7245098039215687
8.0,25.0,0.8529411764705885
9.0,24.0,0.4401960784313725
10.0,24.0,0.1509803921568627
9.0,25.0,0.7245098039215687
10.0,24.0,0.1509803921568627
10.0,25.0,0.3647058823529412
9.0,25.0,0.7245098039215687
10.0,24.0,0.1509803921568627
11.0,24.0,0.09901960784313725
11.0,25.0,0.10588235294117647
10.0,24.0,0.1509803921568627
11.0,25.0,0.10588235294117647
10.0,25.0,0.3647058823529412
11.0,24.0,0.09901960784313725
12.0,24.0,0.30196078431372547
11.0,25.0,0.10588235294117647
12.0,24.0,0.30196078431372547
12.0,25.0,0.1480392156862745
11.0,25.0,0.10588235294117647
12.0,24.0,0.30196078431372547
13.0,24.0,0.6147058823529411
13.0,25.0,0.42745098039215684
12.0,24.0,0.30196078431372547
13.0,25.0,0.42745098039215684
12.0,25.0,0.1480392156862745
13.0,24.0,0.6147058823529411
14.0,24.0,0.8666666666666667
13.0,25.0,0.42745098039215684
14.0,24.0,0.8666666666666667
14.0,25.0,0.7450980392156862
13.0,25.0,0.42745098039215684
14.0,24.0,0.8666666666666667
15.0,24.0,0.961764705882353
15.0,25.0,0.9352941176470588
14.0,24.0,0.8666666666666667
15.0,25.0,0.9352941176470588
14.0,25.0,0.7450980392156862
15.0,24.0,0.961764705882353
16.0,24.0,0.8941176470588237
15.0,25.0,0.9352941176470588
16.0,24.0,0.8941176470588237
16.0,25.0,0.9441176470588236
15.0,25.0,0.9352941176470588
16.0,24.0,0.8941176470588237
17.0,24.0,0.7147058823529411
17.0,25.0,0.8039215686274511
16.0,24.0,0.8941176470588237
17.0,25.0,0.8039215686274511
16.0,25.0,0.9441176470588236
17.0,24.0,0.7147058823529411
18.0,24.0,0.49313725490196075
17.0,25.0,0.8039215686274511
18.0,24.0,0.49313725490196075
18.0,25.0,0.5872549019607842
17.0,25.0,0.8039215686274511
18.0,24.0,0.49313725490196075
19.0,24.0,0.2882352941176471
19.0,25.0,0.36568627450980407
18.0,24.0,0.49313725490196075
19.0,25.0,0.36568627450980407
18.0,25.0,0.5872549019607842
19.0,24.0,0.2882352941176471
20.0,24.0,0.1343137254901961
19.0,25.0,0.36568627450980407
20.0,24.0,0.1343137254901961
20.0,25.0,0.18529411764705883
19.0,25.0,0.36568627450980407
20.0,24.0,0.1343137254901961
21.0,24.0,0.04117647058823529
21.0,25.0,0.06666666666666665
20.0,24.0,0.1343137254901961
21.0,25.0,0.06666666666666665
20.0,25.0,0.18529411764705883
21.0,24.0,0.04117647058823529
22.0,24.0,0.008823529411764706
21.0,25.0,0.06666666666666665
22.0,24.0,0.008823529411764706
22.0,25.0,0.013725490196078431
21.0,25.0,0.06666666666666665
22.0,24.0,0.008823529411764706
23.0,24.0,0.028431372549019607
23.0,25.0,0.017647058823529408
22.0,24.0,0.008823529411764706
23.0,25.0,0.017647058823529408
22.0,25.0,0.013725490196078431
23.0,24.0,0.028431372549019607
24.0,24.0,0.0843137254901961
23.0,25.0,0.017647058823529408
24.0,24.0,0.0843137254901961
24.0,25.0,0.06372549019607843
23.0,25.0,0.017647058823529408
24.0,24.0,0.0843137254901961
25.0,24.0,0.16470588235294117
25.0,25.0,0.1392156862745098
24.0,24.0,0.0843137254901961
25.0,25.0,0.1392156862745098
24.0,25.0,0.06372549019607843
25.0,24.0,0.16470588235294117
26.0,24.0,0.2588235294117647
25.0,25.0,0.1392156862745098
26.0,24.0,0.2588235294117647
26.0,25.0,0.23137254901960785
25.0,25.0,0.1392156862745098
26.0,24.0,0.2588235294117647
27.0,24.0,0.3568627450980392
27.0,25.0,0.33039215686274515
26.0,24.0,0.2588235294117647
27.0,25.0,0.33039215686274515
26.0,25.0,0.23137254901960785
27.0,24.0,0.3568627450980392
28.0,24.0,0.4539215686274511
27.0,25.0,0.33039215686274515
28.0,24.0,0.4539215686274511
28.0,25.0,0.4294117647058824
27.0,25.0,0.33039215686274515
28.0,24.0,0.4539215686274511
29.0,24.0,0.5450980392156862
29.0,25.0,0.5225490196078431
28.0,24.0,0.4539215686274511
29.0,25.0,0.5225490196078431
28.0,25.0,0.4294117647058824
29.0,24.0,0.5450980392156862
30.0,24.0,0.627450980392157
29.0,25.0,0.5225490196078431
30.0,24.0,0.627450980392157
30.0,25.0,0.6078431372549018
29.0,25.0,0.5225490196078431
30.0,24.0,0.627450980392157
31.0,24.0,0.7009803921568627
31.0,25.0,0.684313725490196
30.0,24.0,0.627450980392157
31.0,25.0,0.684313725490196
30.0,25.0,0.6078431372549018
31.0,24.0,0.7009803921568627
32.0,24.0,0.7352941176470587
31.0,25.0,0.684313725490196
32.0,24.0,0.7352941176470587
32.0,25.0,0.7196078431372549
31.0,25.0,0.684313725490196
1.0,25.0,0.7448529411764706
2.0,25.0,0.703921568627451
2.0,26.0,0.6156862745098038
1.0,25.0,0.7448529411764706
2.0,26.0,0.6156862745098038
1.0,26.0,0.5117647058823529
2.0,25.0,0.703921568627451
3.0,25.0,0.5705882352941177
2.0,26.0,0.6156862745098038
3.0,25.0,0.5705882352941177
3.0,26.0,0.7441176470588236
2.0,26.0,0.6156862745098038
3.0,25.0,0.5705882352941177
4.0,25.0,0.3519607843137255
4.0,26.0,0.7254901960784312
3.0,25.0,0.5705882352941177
4.0,26.0,0.7254901960784312
3.0,26.0,0.7441176470588236
4.0,25.0,0.3519607843137255
5.0,25.0,0.1990196078431373
4.0,26.0,0.7254901960784312
5.0,25.0,0.1990196078431373
5.0,26.0,0.47058823529411764
4.0,26.0,0.7254901960784312
5.0,25.0,0.1990196078431373
6.0,25.0,0.3068627450980393
6.0,26.0,0.21372549019607842
5.0,25.0,0.1990196078431373
6.0,26.0,0.21372549019607842
5.0,26.0,0.47058823529411764
6.0,25.0,0.3068627450980393
7.0,25.0,0.6323529411764708
6.0,26.0,0.21372549019607842
7.0,25.0,0.6323529411764708
7.0,26.0,0.30686274509803924
6.0,26.0,0.21372549019607842
7.0,25.0,0.6323529411764708
8.0,25.0,0.8529411764705885
8.0,26.0,0.677450980392157
7.0,25.0,0.6323529411764708
8.0,26.0,0.677450980392157
7.0,26.0,0.30686274509803924
8.0,25.0,0.8529411764705885
9.0,25.0,0.7245098039215687
8.0,26.0,0.677450980392157
9.0,25.0,0.7245098039215687
9.0,26.0,0.8558823529411765
8.0,26.0,0.677450980392157
9.0,25.0,0.7245098039215687
10.0,25.0,0.3647058823529412
10.0,26.0,0.6166666666666668
9.0,25.0,0.7245098039215687
10.0,26.0,0.6166666666666668
9.0,26.0,0.8558823529411765
10.0,25.0,0.3647058823529412
11.0,25.0,0.10588235294117647
10.0,26.0,0.6166666666666668
11.0,25.0,0.10588235294117647
11.0,26.0,0.23431372549019613
10.0,26.0,0.6166666666666668
11.0,25.0,0.10588235294117647
12.0,25.0,0.1480392156862745
12.0,26.0,0.08627450980392157
11.0,25.0,0.10588235294117647
12.0,26.0,0.08627450980392157
11.0,26.0,0.23431372549019613
12.0,25.0,0.1480392156862745
13.0,25.0,0.42745098039215684
12.0,26.0,0.08627450980392157
13.0,25.0,0.42745098039215684
13.0,26.0,0.26666666666666666
12.0,26.0,0.08627450980392157
13.0,25.0,0.42745098039215684
14.0,25.0,0.7450980392156862
14.0,26.0,0.6029411764705883
13.0,25.0,0.42745098039215684
14.0,26.0,0.6029411764705883
13.0,26.0,0.26666666666666666
14.0,25.0,0.7450980392156862
15.0,25.0,0.9352941176470588
14.0,26.0,0.6029411764705883
15.0,25.0,0.9352941176470588
15.0,26.0,0.8735294117647059
14.0,26.0,0.6029411764705883
15.0,25.0,0.9352941176470588
16.0,25.0,0.9441176470588236
16.0,26.0,0.9617647058823526
15.0,25.0,0.9352941176470588
16.0,26.0,0.9617647058823526
15.0,26.0,0.8735294117647059
16.0,25.0,0.9441176470588236
17.0,25.0,0.8039215686274511
16.0,26.0,0.9617647058823526
17.0,25.0,0.8039215686274511
17.0,26.0,0.8705882352941178
16.0,26.0,0.9617647058823526
17.0,25.0,0.8039215686274511
18.0,25.0,0.5872549019607842
18.0,26.0,0.6696078431372551
17.0,25.0,0.8039215686274511
18.0,26.0,0.6696078431372551
17.0,26.0,0.8705882352941178
18.0,25.0,0.5872549019607842
19.0,25.0,0.36568627450980407
18.0,26.0,0.6696078431372551
19.0,25.0,0.36568627450980407
19.0,26.0,0.43921568627450985
18.0,26.0,0.6696078431372551
19.0,25.0,0.36568627450980407
20.0,25.0,0.18529411764705883
20.0,26.0,0.23725490196078433
19.0,25.0,0.36568627450980407
20.0,26.0,0.23725490196078433
19.0,26.0,0.43921568627450985
20.0,25.0,0.18529411764705883
21.0,25.0,0.06666666666666665
20.0,26.0,0.23725490196078433
21.0,25.0,0.06666666666666665
21.0,26.0,0.09607843137254904
20.0,26.0,0.23725490196078433
21.0,25.0,0.06666666666666665
22.0,25.0,0.013725490196078431
22.0,26.0,0.02352941176470588
21.0,25.0,0.06666666666666665
22.0,26.0,0.02352941176470588
21.0,26.0,0.09607843137254904
22.0,25.0,0.013725490196078431
23.0,25.0,0.017647058823529408
22.0,26.0,0.02352941176470588
23.0,25.0,0.017647058823529408
23.0,26.0,0.01176470588235294
22.0,26.0,0.02352941176470588
23.0,25.0,0.017647058823529408
24.0,25.0,0.06372549019607843
24.0,26.0,0.048039215686274506
23.0,25.0,0.017647058823529408
24.0,26.0,0.048039215686274506
23.0,26.0,0.01176470588235294
24.0,25.0,0.06372549019607843
25.0,25.0,0.1392156862745098
24.0,26.0,0.048039215686274506
25.0,25.0,0.1392156862745098
25.0,26.0,0.11764705882352944
24.0,26.0,0.048039215686274506
25.0,25.0,0.1392156862745098
26.0,25.0,0.23137254901960785
26.0,26.0,0.20686274509803926
25.0,25.0,0.1392156862745098
26.0,26.0,0.20686274509803926
25.0,26.0,0.11764705882352944
26.0,25.0,0.23137254901960785
27.0,25.0,0.33039215686274515
26.0,26.0,0.20686274509803926
27.0,25.0,0.33039215686274515
27.0,26.0,0.30588235294117644
26.0,26.0,0.20686274509803926
27.0,25.0,0.33039215686274515
28.0,25.0,0.4294117647058824
28.0,26.0,0.4068627450980393
27.0,25.0,0.33039215686274515
28.0,26.0,0.4068627450980393
27.0,26.0,0.30588235294117644
28.0,25.0,0.4294117647058824
29.0,25.0,0.5225490196078431
28.0,26.0,0.4068627450980393
29.0,25.0,0.5225490196078431
29.0,26.0,0.5019607843137255
28.0,26.0,0.4068627450980393
29.0,25.0,0.5225490196078431
30.0,25.0,0.6078431372549018
30.0,26.0,0.5892156862745098
29.0,25.0,0.5225490196078431
30.0,26.0,0.5892156862745098
29.0,26.0,0.5019607843137255
30.0,25.0,0.6078431372549018
31.0,25.0,0.684313725490196
30.0,26.0,0.5892156862745098
31.0,25.0,0.684313725490196
31.0,26.0,0.6686274509803921
30.0,26.0,0.5892156862745098
31.0,25.0,0.684313725490196
32.0,25.0,0.7196078431372549
32.0,26.0,0.7058823529411764
31.0,25.0,0.684313725490196
32.0,26.0,0.7058823529411764
31.0,26.0,0.6686274509803921
1.0,26.0,0.5117647058823529
2.0,26.0,0.6156862745098038
1.0,27.0,0.2488970588235294
2.0,26.0,0.6156862745098038
2.0,27.0,0.2529411764705882
1.0,27.0,0.2488970588235294
2.0,26.0,0.6156862745098038
3.0,26.0,0.7441176470588236
3.0,27.0,0.38725490196078427
2.0,26.0,0.6156862745098038
3.0,27.0,0.38725490196078427
2.0,27.0,0.2529411764705882
3.0,26.0,0.7441176470588236
4.0,26.0,0.7254901960784312
3.0,27.0,0.38725490196078427
4.0,26.0,0.7254901960784312
4.0,27.0,0.6558823529411766
3.0,27.0,0.38725490196078427
4.0,26.0,0.7254901960784312
5.0,26.0,0.47058823529411764
5.0,27.0,0.7549019607843137
4.0,26.0,0.7254901960784312
5.0,27.0,0.7549019607843137
4.0,27.0,0.6558823529411766
5.0,26.0,0.47058823529411764
6.0,26.0,0.21372549019607842
5.0,27.0,0.7549019607843137
6.0,26.0,0.21372549019607842
6.0,27.0,0.4705882352941177
5.0,27.0,0.7549019607843137
6.0,26.0,0.21372549019607842
7.0,26.0,0.30686274509803924
7.0,27.0,0.1990196078431373
6.0,26.0,0.21372549019607842
7.0,27.0,0.1990196078431373
6.0,27.0,0.4705882352941177
7.0,26.0,0.30686274509803924
8.0,26.0,0.677450980392157
7.0,27.0,0.1990196078431373
8.0,26.0,0.677450980392157
8.0,27.0,0.3990196078431372
7.0,27.0,0.1990196078431373
8.0,26.0,0.677450980392157
9.0,26.0,0.8558823529411765
9.0,27.0,0.7872549019607842
8.0,26.0,0.677450980392157
9.0,27.0,0.7872549019607842
8.0,27.0,0.3990196078431372
9.0,26.0,0.8558823529411765
10.0,26.0,0.6166666666666668
9.0,27.0,0.7872549019607842
10.0,26.0,0.6166666666666668
10.0,27.0,0.7960784313725491
9.0,27.0,0.7872549019607842
10.0,26.0,0.6166666666666668
11.0,26.0,0.23431372549019613
11.0,27.0,0.42156862745098045
10.0,26.0,0.6166666666666668
11.0,27.0,0.42156862745098045
10.0,27.0,0.7960784313725491
11.0,26.0,0.23431372549019613
12.0,26.0,0.08627450980392157
11.0,27.0,0.42156862745098045
12.0,26.0,0.08627450980392157
12.0,27.0,0.11274509803921569
11.0,27.0,0.42156862745098045
12.0,26.0,0.08627450980392157
13.0,26.0,0.26666666666666666
13.0,27.0,0.15588235294117644
12.0,26.0,0.08627450980392157
13.0,27.0,0.15588235294117644
12.0,27.0,0.11274509803921569
13.0,26.0,0.26666666666666666
14.0,26.0,0.6029411764705883
13.0,27.0,0.15588235294117644
14.0,26.0,0.6029411764705883
14.0,27.0,0.465686274509804
13.0,27.0,0.15588235294117644
14.0,26.0,0.6029411764705883
15.0,26.0,0.8735294117647059
15.0,27.0,0.7911764705882353
14.0,26.0,0.6029411764705883
15.0,27.0,0.7911764705882353
14.0,27.0,0.465686274509804
15.0,26.0,0.8735294117647059
16.0,26.0,0.9617647058823526
15.0,27.0,0.7911764705882353
16.0,26.0,0.9617647058823526
16.0,27.0,0.9529411764705883
15.0,27.0,0.7911764705882353
16.0,26.0,0.9617647058823526
17.0,26.0,0.8705882352941178
17.0,27.0,0.9156862745098041
16.0,26.0,0.9617647058823526
17.0,27.0,0.9156862745098041
16.0,27.0,0.9529411764705883
17.0,26.0,0.8705882352941178
18.0,26.0,0.6696078431372551
17.0,27.0,0.9156862745098041
18.0,26.0,0.6696078431372551
18.0,27.0,0.7382352941176471
17.0,27.0,0.9156862745098041
18.0,26.0,0.6696078431372551
19.0,26.0,0.43921568627450985
19.0,27.0,0.5058823529411764
18.0,26.0,0.6696078431372551
19.0,27.0,0.5058823529411764
18.0,27.0,0.7382352941176471
19.0,26.0,0.43921568627450985
20.0,26.0,0.23725490196078433
19.0,27.0,0.5058823529411764
20.0,26.0,0.23725490196078433
20.0,27.0,0.28823529411764703
19.0,27.0,0.5058823529411764
20.0,26.0,0.23725490196078433
21.0,26.0,0.09607843137254904
21.0,27.0,0.12745098039215688
20.0,26.0,0.23725490196078433
21.0,27.0,0.12745098039215688
20.0,27.0,0.28823529411764703
21.0,26.0,0.09607843137254904
22.0,26.0,0.02352941176470588
21.0,27.0,0.12745098039215688
22.0,26.0,0.02352941176470588
22.0,27.0,0.036274509803921565
21.0,27.0,0.12745098039215688
22.0,26.0,0.02352941176470588
23.0,26.0,0.01176470588235294
23.0,27.0,0.009803921568627453
22.0,26.0,0.02352941176470588
23.0,27.0,0.009803921568627453
22.0,27.0,0.036274509803921565
23.0,26.0,0.01176470588235294
24.0,26.0,0.048039215686274506
23.0,27.0,0.009803921568627453
24.0,26.0,0.048039215686274506
24.0,27.0,0.036274509803921565
23.0,27.0,0.009803921568627453
24.0,26.0,0.048039215686274506
25.0,26.0,0.11764705882352944
25.0,27.0,0.1
24.0,26.0,0.048039215686274506
25.0,27.0,0.1
24.0,27.0,0.036274509803921565
25.0,26.0,0.11764705882352944
26.0,26.0,0.20686274509803926
25.0,27.0,0.1
26.0,26.0,0.20686274509803926
26.0,27.0,0.18627450980392155
25.0,27.0,0.1
26.0,26.0,0.20686274509803926
27.0,26.0,0.30588235294117644
27.0,27.0,0.28431372549019607
26.0,26.0,0.20686274509803926
27.0,27.0,0.28431372549019607
26.0,27.0,0.18627450980392155
27.0,26.0,0.30588235294117644
28.0,26.0,0.4068627450980393
27.0,27.0,0.28431372549019607
28.0,26.0,0.4068627450980393
28.0,27.0,0.38627450980392153
27.0,27.0,0.28431372549019607
28.0,26.0,0.4068627450980393
29.0,26.0,0.5019607843137255
29.0,27.0,0.4843137254901961
28.0,26.0,0.4068627450980393
29.0,27.0,0.4843137254901961
28.0,27.0,0.38627450980392153
29.0,26.0,0.5019607843137255
30.0,26.0,0.5892156862745098
29.0,27.0,0.4843137254901961
30.0,26.0,0.5892156862745098
30.0,27.0,0.5745098039215685
29.0,27.0,0.4843137254901961
30.0,26.0,0.5892156862745098
31.0,26.0,0.6686274509803921
31.0,27.0,0.6549019607843137
30.0,26.0,0.5892156862745098
31.0,27.0,0.6549019607843137
30.0,27.0,0.5745098039215685
31.0,26.0,0.6686274509803921
32.0,26.0,0.7058823529411764
31.0,27.0,0.6549019607843137
32.0,26.0,0.7058823529411764
32.0,27.0,0.6921568627450981
31.0,27.0,0.6549019607843137
1.0,27.0,0.2488970588235294
2.0,27.0,0.2529411764705882
2.0,28.0,0.46568627450980393
1.0,27.0,0.2488970588235294
2.0,28.0,0.46568627450980393
1.0,28.0,0.6232843137254902
2.0,27.0,0.2529411764705882
3.0,27.0,0.38725490196078427
2.0,28.0,0.46568627450980393
3.0,27.0,0.38725490196078427
3.0,28.0,0.26274509803921564
2.0,28.0,0.46568627450980393
3.0,27.0,0.38725490196078427
4.0,27.0,0.6558823529411766
4.0,28.0,0.31666666666666665
3.0,27.0,0.38725490196078427
4.0,28.0,0.31666666666666665
3.0,28.0,0.26274509803921564
4.0,27.0,0.6558823529411766
5.0,27.0,0.7549019607843137
4.0,28.0,0.31666666666666665
5.0,27.0,0.7549019607843137
5.0,28.0,0.6558823529411766
4.0,28.0,0.31666666666666665
5.0,27.0,0.7549019607843137
6.0,27.0,0.4705882352941177
6.0,28.0,0.7254901960784313
5.0,27.0,0.7549019607843137
6.0,28.0,0.7254901960784313
5.0,28.0,0.6558823529411766
6.0,27.0,0.4705882352941177
7.0,27.0,0.1990196078431373
6.0,28.0,0.7254901960784313
7.0,27.0,0.1990196078431373
7.0,28.0,0.3519607843137255
6.0,28.0,0.7254901960784313
7.0,27.0,0.1990196078431373
8.0,27.0,0.3990196078431372
8.0,28.0,0.22450980392156866
7.0,27.0,0.1990196078431373
8.0,28.0,0.22450980392156866
7.0,28.0,0.3519607843137255
8.0,27.0,0.3990196078431372
9.0,27.0,0.7872549019607842
8.0,28.0,0.22450980392156866
9.0,27.0,0.7872549019607842
9.0,28.0,0.6049019607843137
8.0,28.0,0.22450980392156866
9.0,27.0,0.7872549019607842
10.0,27.0,0.7960784313725491
10.0,28.0,0.8558823529411765
9.0,27.0,0.7872549019607842
10.0,28.0,0.8558823529411765
9.0,28.0,0.6049019607843137
10.0,27.0,0.7960784313725491
11.0,27.0,0.42156862745098045
10.0,28.0,0.8558823529411765
11.0,27.0,0.42156862745098045
11.0,28.0,0.5980392156862745
10.0,28.0,0.8558823529411765
11.0,27.0,0.42156862745098045
12.0,27.0,0.11274509803921569
12.0,28.0,0.19607843137254902
11.0,27.0,0.42156862745098045
12.0,28.0,0.19607843137254902
11.0,28.0,0.5980392156862745
12.0,27.0,0.11274509803921569
13.0,27.0,0.15588235294117644
12.0,28.0,0.19607843137254902
13.0,27.0,0.15588235294117644
13.0,28.0,0.09999999999999999
12.0,28.0,0.19607843137254902
13.0,27.0,0.15588235294117644
14.0,27.0,0.465686274509804
14.0,28.0,0.35196078431372546
13.0,27.0,0.15588235294117644
14.0,28.0,0.35196078431372546
13.0,28.0,0.09999999999999999
14.0,27.0,0.465686274509804
15.0,27.0,0.7911764705882353
14.0,28.0,0.35196078431372546
15.0,27.0,0.7911764705882353
15.0,28.0,0.7049019607843137
14.0,28.0,0.35196078431372546
15.0,27.0,0.7911764705882353
16.0,27.0,0.9529411764705883
16.0,28.0,0.9284313725490196
15.0,27.0,0.7911764705882353
16.0,28.0,0.9284313725490196
15.0,28.0,0.7049019607843137
16.0,27.0,0.9529411764705883
17.0,27.0,0.9156862745098041
16.0,28.0,0.9284313725490196
17.0,27.0,0.9156862745098041
17.0,28.0,0.9431372549019609
16.0,28.0,0.9284313725490196
17.0,27.0,0.9156862745098041
18.0,27.0,0.7382352941176471
18.0,28.0,0.7911764705882353
17.0,27.0,0.9156862745098041
18.0,28.0,0.7911764705882353
17.0,28.0,0.9431372549019609
18.0,27.0,0.7382352941176471
19.0,27.0,0.5058823529411764
18.0,28.0,0.7911764705882353
19.0,27.0,0.5058823529411764
19.0,28.0,0.5617647058823529
18.0,28.0,0.7911764705882353
19.0,27.0,0.5058823529411764
20.0,27.0,0.28823529411764703
20.0,28.0,0.334313725490196
19.0,27.0,0.5058823529411764
20.0,28.0,0.334313725490196
19.0,28.0,0.5617647058823529
20.0,27.0,0.28823529411764703
21.0,27.0,0.12745098039215688
20.0,28.0,0.334313725490196
21.0,27.0,0.12745098039215688
21.0,28.0,0.1568627450980392
20.0,28.0,0.334313725490196
21.0,27.0,0.12745098039215688
22.0,27.0,0.036274509803921565
22.0,28.0,0.049019607843137254
21.0,27.0,0.12745098039215688
22.0,28.0,0.049019607843137254
21.0,28.0,0.1568627450980392
22.0,27.0,0.036274509803921565
23.0,27.0,0.009803921568627453
22.0,28.0,0.049019607843137254
23.0,27.0,0.009803921568627453
23.0,28.0,0.00980392156862745
22.0,28.0,0.049019607843137254
23.0,27.0,0.009803921568627453
24.0,27.0,0.036274509803921565
24.0,28.0,0.027450980392156866
23.0,27.0,0.009803921568627453
24.0,28.0,0.027450980392156866
23.0,28.0,0.00980392156862745
24.0,27.0,0.036274509803921565
25.0,27.0,0.1
24.0,28.0,0.027450980392156866
25.0,27.0,0.1
25.0,28.0,0.08627450980392157
24.0,28.0,0.027450980392156866
25.0,27.0,0.1
26.0,27.0,0.18627450980392155
26.0,28.0,0.17058823529411768
25.0,27.0,0.1
26.0,28.0,0.17058823529411768
25.0,28.0,0.08627450980392157
26.0,27.0,0.18627450980392155
27.0,27.0,0.28431372549019607
26.0,28.0,0.17058823529411768
27.0,27.0,0.28431372549019607
27.0,28.0,0.26862745098039215
26.0,28.0,0.17058823529411768
27.0,27.0,0.28431372549019607
28.0,27.0,0.38627450980392153
28.0,28.0,0.37058823529411766
27.0,27.0,0.28431372549019607
28.0,28.0,0.37058823529411766
27.0,28.0,0.26862745098039215
28.0,27.0,0.38627450980392153
29.0,27.0,0.4843137254901961
28.0,28.0,0.37058823529411766
29.0,27.0,0.4843137254901961
29.0,28.0,0.46960784313725495
28.0,28.0,0.37058823529411766
29.0,27.0,0.4843137254901961
30.0,27.0,0.5745098039215685
30.0,28.0,0.5617647058823528
29.0,27.0,0.4843137254901961
30.0,28.0,0.5617647058823528
29.0,28.0,0.46960784313725495
30.0,27.0,0.5745098039215685
31.0,27.0,0.6549019607843137
30.0,28.0,0.5617647058823528
31.0,27.0,0.6549019607843137
31.0,28.0,0.6441176470588236
30.0,28.0,0.5617647058823528
31.0,27.0,0.6549019607843137
32.0,27.0,0.6921568627450981
32.0,28.0,0.6823529411764706
31.0,27.0,0.6549019607843137
32.0,28.0,0.6823529411764706
31.0,28.0,0.6441176470588236
1.0,28.0,0.6232843137254902
2.0,28.0,0.46568627450980393
1.0,29.0,0.8036764705882352
2.0,28.0,0.46568627450980393
2.0,29.0,0.8029411764705882
1.0,29.0,0.8036764705882352
2.0,28.0,0.46568627450980393
3.0,28.0,0.26274509803921564
3.0,29.0,0.5784313725490197
2.0,28.0,0.46568627450980393
3.0,29.0,0.5784313725490197
2.0,29.0,0.8029411764705882
3.0,28.0,0.26274509803921564
4.0,28.0,0.31666666666666665
3.0,29.0,0.5784313725490197
4.0,28.0,0.31666666666666665
4.0,29.0,0.2627450980392157
3.0,29.0,0.5784313725490197
4.0,28.0,0.31666666666666665
5.0,28.0,0.6558823529411766
5.0,29.0,0.3872549019607844
4.0,28.0,0.31666666666666665
5.0,29.0,0.3872549019607844
4.0,29.0,0.2627450980392157
5.0,28.0,0.6558823529411766
6.0,28.0,0.7254901960784313
5.0,29.0,0.3872549019607844
6.0,28.0,0.7254901960784313
6.0,29.0,0.7441176470588234
5.0,29.0,0.3872549019607844
6.0,28.0,0.7254901960784313
7.0,28.0,0.3519607843137255
7.0,29.0,0.5705882352941176
6.0,28.0,0.7254901960784313
7.0,29.0,0.5705882352941176
6.0,29.0,0.7441176470588234
7.0,28.0,0.3519607843137255
8.0,28.0,0.22450980392156866
7.0,29.0,0.5705882352941176
8.0,28.0,0.22450980392156866
8.0,29.0,0.21078431372549017
7.0,29.0,0.5705882352941176
8.0,28.0,0.22450980392156866
9.0,28.0,0.6049019607843137
9.0,29.0,0.4245098039215687
8.0,28.0,0.22450980392156866
9.0,29.0,0.4245098039215687
8.0,29.0,0.21078431372549017
9.0,28.0,0.6049019607843137
10.0,28.0,0.8558823529411765
9.0,29.0,0.4245098039215687
10.0,28.0,0.8558823529411765
10.0,29.0,0.8215686274509805
9.0,29.0,0.4245098039215687
10.0,28.0,0.8558823529411765
11.0,28.0,0.5980392156862745
11.0,29.0,0.7245098039215688
10.0,28.0,0.8558823529411765
11.0,29.0,0.7245098039215688
10.0,29.0,0.8215686274509805
11.0,28.0,0.5980392156862745
12.0,28.0,0.19607843137254902
11.0,29.0,0.7245098039215688
12.0,28.0,0.19607843137254902
12.0,29.0,0.29803921568627445
11.0,29.0,0.7245098039215688
12.0,28.0,0.19607843137254902
13.0,28.0,0.09999999999999999
13.0,29.0,0.08627450980392158
12.0,28.0,0.19607843137254902
13.0,29.0,0.08627450980392158
12.0,29.0,0.29803921568627445
13.0,28.0,0.09999999999999999
14.0,28.0,0.35196078431372546
13.0,29.0,0.08627450980392158
14.0,28.0,0.35196078431372546
14.0,29.0,0.2676470588235294
13.0,29.0,0.08627450980392158
14.0,28.0,0.35196078431372546
15.0,28.0,0.7049019607843137
15.0,29.0,0.6264705882352941
14.0,28.0,0.35196078431372546
15.0,29.0,0.6264705882352941
14.0,29.0,0.2676470588235294
15.0,28.0,0.7049019607843137
16.0,28.0,0.9284313725490196
15.0,29.0,0.6264705882352941
16.0,28.0,0.9284313725490196
16.0,29.0,0.8970588235294119
15.0,29.0,0.6264705882352941
16.0,28.0,0.9284313725490196
17.0,28.0,0.9431372549019609
17.0,29.0,0.9578431372549017
16.0,28.0,0.9284313725490196
17.0,29.0,0.9578431372549017
16.0,29.0,0.8970588235294119
17.0,28.0,0.9431372549019609
18.0,28.0,0.7911764705882353
17.0,29.0,0.9578431372549017
18.0,28.0,0.7911764705882353
18.0,29.0,0.8303921568627453
17.0,29.0,0.9578431372549017
18.0,28.0,0.7911764705882353
19.0,28.0,0.5617647058823529
19.0,29.0,0.6058823529411763
18.0,28.0,0.7911764705882353
19.0,29.0,0.6058823529411763
18.0,29.0,0.8303921568627453
19.0,28.0,0.5617647058823529
20.0,28.0,0.334313725490196
19.0,29.0,0.6058823529411763
20.0,28.0,0.334313725490196
20.0,29.0,0.37156862745098046
19.0,29.0,0.6058823529411763
20.0,28.0,0.334313725490196
21.0,28.0,0.1568627450980392
21.0,29.0,0.18137254901960778
20.0,28.0,0.334313725490196
21.0,29.0,0.18137254901960778
20.0,29.0,0.37156862745098046
21.0,28.0,0.1568627450980392
22.0,28.0,0.049019607843137254
21.0,29.0,0.18137254901960778
22.0,28.0,0.049019607843137254
22.0,29.0,0.0607843137254902
21.0,29.0,0.18137254901960778
22.0,28.0,0.049019607843137254
23.0,28.0,0.00980392156862745
23.0,29.0,0.01176470588235294
22.0,28.0,0.049019607843137254
23.0,29.0,0.01176470588235294
22.0,29.0,0.0607843137254902
23.0,28.0,0.00980392156862745
24.0,28.0,0.027450980392156866
23.0,29.0,0.01176470588235294
24.0,28.0,0.027450980392156866
24.0,29.0,0.02156862745098039
23.0,29.0,0.01176470588235294
24.0,28.0,0.027450980392156866
25.0,28.0,0.08627450980392157
25.0,29.0,0.0754901960784314
24.0,28.0,0.027450980392156866
25.0,29.0,0.0754901960784314
24.0,29.0,0.02156862745098039
25.0,28.0,0.08627450980392157
26.0,28.0,0.17058823529411768
25.0,29.0,0.0754901960784314
26.0,28.0,0.17058823529411768
26.0,29.0,0.15882352941176472
25.0,29.0,0.0754901960784314
26.0,28.0,0.17058823529411768
27.0,28.0,0.26862745098039215
27.0,29.0,0.2568627450980392
26.0,28.0,0.17058823529411768
27.0,29.0,0.2568627450980392
26.0,29.0,0.15882352941176472
27.0,28.0,0.26862745098039215
28.0,28.0,0.37058823529411766
27.0,29.0,0.2568627450980392
28.0,28.0,0.37058823529411766
28.0,29.0,0.3588235294117647
27.0,29.0,0.2568627450980392
28.0,28.0,0.37058823529411766
29.0,28.0,0.46960784313725495
29.0,29.0,0.45784313725490206
28.0,28.0,0.37058823529411766
29.0,29.0,0.45784313725490206
28.0,29.0,0.3588235294117647
29.0,28.0,0.46960784313725495
30.0,28.0,0.5617647058823528
29.0,29.0,0.45784313725490206
30.0,28.0,0.5617647058823528
30.0,29.0,0.5509803921568627
29.0,29.0,0.45784313725490206
30.0,28.0,0.5617647058823528
31.0,28.0,0.6441176470588236
31.0,29.0,0.6352941176470589
30.0,28.0,0.5617647058823528
31.0,29.0,0.6352941176470589
30.0,29.0,0.5509803921568627
31.0,28.0,0.6441176470588236
32.0,28.0,0.6823529411764706
31.0,29.0,0.6352941176470589
32.0,28.0,0.6823529411764706
32.0,29.0,0.6745098039215688
31.0,29.0,0.6352941176470589
1.0,29.0,0.8036764705882352
2.0,29.0,0.8029411764705882
2.0,30.0,0.6931372549019609
1.0,29.0,0.8036764705882352
2.0,30.0,0.6931372549019609
1.0,30.0,0.4553921568627451
2.0,29.0,0.8029411764705882
3.0,29.0,0.5784313725490197
2.0,30.0,0.6931372549019609
3.0,29.0,0.5784313725490197
3.0,30.0,0.8029411764705884
2.0,30.0,0.6931372549019609
3.0,29.0,0.5784313725490197
4.0,29.0,0.2627450980392157
4.0,30.0,0.46568627450980393
3.0,29.0,0.5784313725490197
4.0,30.0,0.46568627450980393
3.0,30.0,0.8029411764705884
4.0,29.0,0.2627450980392157
5.0,29.0,0.3872549019607844
4.0,30.0,0.46568627450980393
5.0,29.0,0.3872549019607844
5.0,30.0,0.2529411764705882
4.0,30.0,0.46568627450980393
5.0,29.0,0.3872549019607844
6.0,29.0,0.7441176470588234
6.0,30.0,0.6156862745098038
5.0,29.0,0.3872549019607844
6.0,30.0,0.6156862745098038
5.0,30.0,0.2529411764705882
6.0,29.0,0.7441176470588234
7.0,29.0,0.5705882352941176
6.0,30.0,0.6156862745098038
7.0,29.0,0.5705882352941176
7.0,30.0,0.7039215686274509
6.0,30.0,0.6156862745098038
7.0,29.0,0.5705882352941176
8.0,29.0,0.21078431372549017
8.0,30.0,0.2852941176470588
7.0,29.0,0.5705882352941176
8.0,30.0,0.2852941176470588
7.0,30.0,0.7039215686274509
8.0,29.0,0.21078431372549017
9.0,29.0,0.4245098039215687
8.0,30.0,0.2852941176470588
9.0,29.0,0.4245098039215687
9.0,30.0,0.3068627450980392
8.0,30.0,0.2852941176470588
9.0,29.0,0.4245098039215687
10.0,29.0,0.8215686274509805
10.0,30.0,0.7509803921568626
9.0,29.0,0.4245098039215687
10.0,30.0,0.7509803921568626
9.0,30.0,0.3068627450980392
10.0,29.0,0.8215686274509805
11.0,29.0,0.7245098039215688
10.0,30.0,0.7509803921568626
11.0,29.0,0.7245098039215688
11.0,30.0,0.7950980392156862
10.0,30.0,0.7509803921568626
11.0,29.0,0.7245098039215688
12.0,29.0,0.29803921568627445
12.0,30.0,0.3862745098039216
11.0,29.0,0.7245098039215688
12.0,30.0,0.3862745098039216
11.0,30.0,0.7950980392156862
12.0,29.0,0.29803921568627445
13.0,29.0,0.08627450980392158
12.0,30.0,0.3862745098039216
13.0,29.0,0.08627450980392158
13.0,30.0,0.09509803921568628
12.0,30.0,0.3862745098039216
13.0,29.0,0.08627450980392158
14.0,29.0,0.2676470588235294
14.0,30.0,0.211764705882353
13.0,29.0,0.08627450980392158
14.0,30.0,0.211764705882353
13.0,30.0,0.09509803921568628
14.0,29.0,0.2676470588235294
15.0,29.0,0.6264705882352941
14.0,30.0,0.211764705882353
15.0,29.0,0.6264705882352941
15.0,30.0,0.5656862745098038
14.0,30.0,0.211764705882353
15.0,29.0,0.6264705882352941
16.0,29.0,0.8970588235294119
16.0,30.0,0.8676470588235294
15.0,29.0,0.6264705882352941
16.0,30.0,0.8676470588235294
15.0,30.0,0.5656862745098038
16.0,29.0,0.8970588235294119
17.0,29.0,0.9578431372549017
16.0,30.0,0.8676470588235294
17.0,29.0,0.9578431372549017
17.0,30.0,0.9627450980392157
16.0,30.0,0.8676470588235294
17.0,29.0,0.9578431372549017
18.0,29.0,0.8303921568627453
18.0,30.0,0.8568627450980393
17.0,29.0,0.9578431372549017
18.0,30.0,0.8568627450980393
17.0,30.0,0.9627450980392157
18.0,29.0,0.8303921568627453
19.0,29.0,0.6058823529411763
18.0,30.0,0.8568627450980393
19.0,29.0,0.6058823529411763
19.0,30.0,0.638235294117647
18.0,30.0,0.8568627450980393
19.0,29.0,0.6058823529411763
20.0,29.0,0.37156862745098046
20.0,30.0,0.3990196078431374
19.0,29.0,0.6058823529411763
20.0,30.0,0.3990196078431374
19.0,30.0,0.638235294117647
20.0,29.0,0.37156862745098046
21.0,29.0,0.18137254901960778
20.0,30.0,0.3990196078431374
21.0,29.0,0.18137254901960778
21.0,30.0,0.2
20.0,30.0,0.3990196078431374
21.0,29.0,0.18137254901960778
22.0,29.0,0.0607843137254902
22.0,30.0,0.07058823529411765
21.0,29.0,0.18137254901960778
22.0,30.0,0.07058823529411765
21.0,30.0,0.2
22.0,29.0,0.0607843137254902
23.0,29.0,0.01176470588235294
22.0,30.0,0.07058823529411765
23.0,29.0,0.01176470588235294
23.0,30.0,0.014705882352941176
22.0,30.0,0.07058823529411765
23.0,29.0,0.01176470588235294
24.0,29.0,0.02156862745098039
24.0,30.0,0.018627450980392153
23.0,29.0,0.01176470588235294
24.0,30.0,0.018627450980392153
23.0,30.0,0.014705882352941176
24.0,29.0,0.02156862745098039
25.0,29.0,0.0754901960784314
24.0,30.0,0.018627450980392153
25.0,29.0,0.0754901960784314
25.0,30.0,0.06862745098039216
24.0,30.0,0.018627450980392153
25.0,29.0,0.0754901960784314
26.0,29.0,0.15882352941176472
26.0,30.0,0.15000000000000005
25.0,29.0,0.0754901960784314
26.0,30.0,0.15000000000000005
25.0,30.0,0.06862745098039216
26.0,29.0,0.15882352941176472
27.0,29.0,0.2568627450980392
26.0,30.0,0.15000000000000005
27.0,29.0,0.2568627450980392
27.0,30.0,0.24705882352941178
26.0,30.0,0.15000000000000005
27.0,29.0,0.2568627450980392
28.0,29.0,0.3588235294117647
28.0,30.0,0.3490196078431373
27.0,29.0,0.2568627450980392
28.0,30.0,0.3490196078431373
27.0,30.0,0.24705882352941178
28.0,29.0,0.3588235294117647
29.0,29.0,0.45784313725490206
28.0,30.0,0.3490196078431373
29.0,29.0,0.45784313725490206
29.0,30.0,0.4490196078431373
28.0,30.0,0.3490196078431373
29.0,29.0,0.45784313725490206
30.0,29.0,0.5509803921568627
30.0,30.0,0.5431372549019607
29.0,29.0,0.45784313725490206
30.0,30.0,0.5431372549019607
29.0,30.0,0.4490196078431373
30.0,29.0,0.5509803921568627
31.0,29.0,0.6352941176470589
30.0,30.0,0.5431372549019607
31.0,29.0,0.6352941176470589
31.0,30.0,0.6284313725490196
30.0,30.0,0.5431372549019607
31.0,29.0,0.6352941176470589
32.0,29.0,0.6745098039215688
32.0,30.0,0.6686274509803921
31.0,29.0,0.6352941176470589
32.0,30.0,0.6686274509803921
31.0,30.0,0.6284313725490196
1.0,30.0,0.4553921568627451
2.0,30.0,0.6931372549019609
1.0,31.0,0.15674019607843134
2.0,30.0,0.6931372549019609
2.0,31.0,0.4294117647058824
1.0,31.0,0.15674019607843134
2.0,30.0,0.6931372549019609
3.0,30.0,0.8029411764705884
3.0,31.0,0.7882352941176471
2.0,30.0,0.6931372549019609
3.0,31.0,0.7882352941176471
2.0,31.0,0.4294117647058824
3.0,30.0,0.8029411764705884
4.0,30.0,0.46568627450980393
3.0,31.0,0.7882352941176471
4.0,30.0,0.46568627450980393
4.0,31.0,0.6362745098039215
3.0,31.0,0.7882352941176471
4.0,30.0,0.46568627450980393
5.0,30.0,0.2529411764705882
5.0,31.0,0.25588235294117645
4.0,30.0,0.46568627450980393
5.0,31.0,0.25588235294117645
4.0,31.0,0.6362745098039215
5.0,30.0,0.2529411764705882
6.0,30.0,0.6156862745098038
5.0,31.0,0.25588235294117645
6.0,30.0,0.6156862745098038
6.0,31.0,0.5019607843137255
5.0,31.0,0.25588235294117645
6.0,30.0,0.6156862745098038
7.0,30.0,0.7039215686274509
7.0,31.0,0.7470588235294118
6.0,30.0,0.6156862745098038
7.0,31.0,0.7470588235294118
6.0,31.0,0.5019607843137255
7.0,30.0,0.7039215686274509
8.0,30.0,0.2852941176470588
7.0,31.0,0.7470588235294118
8.0,30.0,0.2852941176470588
8.0,31.0,0.35882352941176465
7.0,31.0,0.7470588235294118
8.0,30.0,0.2852941176470588
9.0,30.0,0.3068627450980392
9.0,31.0,0.2529411764705882
8.0,30.0,0.2852941176470588
9.0,31.0,0.2529411764705882
8.0,31.0,0.35882352941176465
9.0,30.0,0.3068627450980392
10.0,30.0,0.7509803921568626
9.0,31.0,0.2529411764705882
10.0,30.0,0.7509803921568626
10.0,31.0,0.6931372549019608
9.0,31.0,0.2529411764705882
10.0,30.0,0.7509803921568626
11.0,30.0,0.7950980392156862
11.0,31.0,0.8264705882352941
10.0,30.0,0.7509803921568626
11.0,31.0,0.8264705882352941
10.0,31.0,0.6931372549019608
11.0,30.0,0.7950980392156862
12.0,30.0,0.3862745098039216
11.0,31.0,0.8264705882352941
12.0,30.0,0.3862745098039216
12.0,31.0,0.4431372549019608
11.0,31.0,0.8264705882352941
12.0,30.0,0.3862745098039216
13.0,30.0,0.09509803921568628
13.0,31.0,0.107843137254902
12.0,30.0,0.3862745098039216
13.0,31.0,0.107843137254902
12.0,31.0,0.4431372549019608
13.0,30.0,0.09509803921568628
14.0,30.0,0.211764705882353
13.0,31.0,0.107843137254902
14.0,30.0,0.211764705882353
14.0,31.0,0.18137254901960786
13.0,31.0,0.107843137254902
14.0,30.0,0.211764705882353
15.0,30.0,0.5656862745098038
15.0,31.0,0.5284313725490197
14.0,30.0,0.211764705882353
15.0,31.0,0.5284313725490197
14.0,31.0,0.18137254901960786
15.0,30.0,0.5656862745098038
16.0,30.0,0.8676470588235294
15.0,31.0,0.5284313725490197
16.0,30.0,0.8676470588235294
16.0,31.0,0.8470588235294119
15.0,31.0,0.5284313725490197
16.0,30.0,0.8676470588235294
17.0,30.0,0.9627450980392157
17.0,31.0,0.9627450980392156
16.0,30.0,0.8676470588235294
17.0,31.0,0.9627450980392156
16.0,31.0,0.8470588235294119
17.0,30.0,0.9627450980392157
18.0,30.0,0.8568627450980393
17.0,31.0,0.9627450980392156
18.0,30.0,0.8568627450980393
18.0,31.0,0.8715686274509806
17.0,31.0,0.9627450980392156
18.0,30.0,0.8568627450980393
19.0,30.0,0.638235294117647
19.0,31.0,0.6578431372549022
18.0,30.0,0.8568627450980393
19.0,31.0,0.6578431372549022
18.0,31.0,0.8715686274509806
19.0,30.0,0.638235294117647
20.0,30.0,0.3990196078431374
19.0,31.0,0.6578431372549022
20.0,30.0,0.3990196078431374
20.0,31.0,0.4156862745098039
19.0,31.0,0.6578431372549022
20.0,30.0,0.3990196078431374
21.0,30.0,0.2
21.0,31.0,0.211764705882353
20.0,30.0,0.3990196078431374
21.0,31.0,0.211764705882353
20.0,31.0,0.4156862745098039
21.0,30.0,0.2
22.0,30.0,0.07058823529411765
21.0,31.0,0.211764705882353
22.0,30.0,0.07058823529411765
22.0,31.0,0.07745098039215685
21.0,31.0,0.211764705882353
22.0,30.0,0.07058823529411765
23.0,30.0,0.014705882352941176
23.0,31.0,0.016666666666666666
22.0,30.0,0.07058823529411765
23.0,31.0,0.016666666666666666
22.0,31.0,0.07745098039215685
23.0,30.0,0.014705882352941176
24.0,30.0,0.018627450980392153
23.0,31.0,0.016666666666666666
24.0,30.0,0.018627450980392153
24.0,31.0,0.017647058823529408
23.0,31.0,0.016666666666666666
24.0,30.0,0.018627450980392153
25.0,30.0,0.06862745098039216
25.0,31.0,0.06568627450980391
24.0,30.0,0.018627450980392153
25.0,31.0,0.06568627450980391
24.0,31.0,0.017647058823529408
25.0,30.0,0.06862745098039216
26.0,30.0,0.15000000000000005
25.0,31.0,0.06568627450980391
26.0,30.0,0.15000000000000005
26.0,31.0,0.1450980392156863
25.0,31.0,0.06568627450980391
26.0,30.0,0.15000000000000005
27.0,30.0,0.24705882352941178
27.0,31.0,0.2411764705882353
26.0,30.0,0.15000000000000005
27.0,31.0,0.2411764705882353
26.0,31.0,0.1450980392156863
27.0,30.0,0.24705882352941178
28.0,30.0,0.3490196078431373
27.0,31.0,0.2411764705882353
28.0,30.0,0.3490196078431373
28.0,31.0,0.3431372549019608
27.0,31.0,0.2411764705882353
28.0,30.0,0.3490196078431373
29.0,30.0,0.4490196078431373
29.0,31.0,0.4431372549019609
28.0,30.0,0.3490196078431373
29.0,31.0,0.4431372549019609
28.0,31.0,0.3431372549019608
29.0,30.0,0.4490196078431373
30.0,30.0,0.5431372549019607
29.0,31.0,0.4431372549019609
30.0,30.0,0.5431372549019607
30.0,31.0,0.538235294117647
29.0,31.0,0.4431372549019609
30.0,30.0,0.5431372549019607
31.0,30.0,0.6284313725490196
31.0,31.0,0.6245098039215686
30.0,30.0,0.5431372549019607
31.0,31.0,0.6245098039215686
30.0,31.0,0.538235294117647
31.0,30.0,0.6284313725490196
32.0,30.0,0.6686274509803921
31.0,31.0,0.6245098039215686
32.0,30.0,0.6686274509803921
32.0,31.0,0.6647058823529411
31.0,31.0,0.6245098039215686
1.0,31.0,0.15674019607843134
2.0,31.0,0.4294117647058824
2.0,32.0,0.32549019607843144
1.0,31.0,0.15674019607843134
2.0,32.0,0.32549019607843144
1.0,32.0,0.06519607843137255
2.0,31.0,0.4294117647058824
3.0,31.0,0.7882352941176471
2.0,32.0,0.32549019607843144
3.0,31.0,0.7882352941176471
3.0,32.0,0.7470588235294118
2.0,32.0,0.32549019607843144
3.0,31.0,0.7882352941176471
4.0,31.0,0.6362745098039215
4.0,32.0,0.6882352941176472
3.0,31.0,0.7882352941176471
4.0,32.0,0.6882352941176472
3.0,32.0,0.7470588235294118
4.0,31.0,0.6362745098039215
5.0,31.0,0.25588235294117645
4.0,32.0,0.6882352941176472
5.0,31.0,0.25588235294117645
5.0,32.0,0.27450980392156865
4.0,32.0,0.6882352941176472
5.0,31.0,0.25588235294117645
6.0,31.0,0.5019607843137255
6.0,32.0,0.4627450980392157
5.0,31.0,0.25588235294117645
6.0,32.0,0.4627450980392157
5.0,32.0,0.27450980392156865
6.0,31.0,0.5019607843137255
7.0,31.0,0.7470588235294118
6.0,32.0,0.4627450980392157
7.0,31.0,0.7470588235294118
7.0,32.0,0.7529411764705882
6.0,32.0,0.4627450980392157
7.0,31.0,0.7470588235294118
8.0,31.0,0.35882352941176465
8.0,32.0,0.38627450980392153
7.0,31.0,0.7470588235294118
8.0,32.0,0.38627450980392153
7.0,32.0,0.7529411764705882
8.0,31.0,0.35882352941176465
9.0,31.0,0.2529411764705882
8.0,32.0,0.38627450980392153
9.0,31.0,0.2529411764705882
9.0,32.0,0.2392156862745098
8.0,32.0,0.38627450980392153
9.0,31.0,0.2529411764705882
10.0,31.0,0.6931372549019608
10.0,32.0,0.6725490196078433
9.0,31.0,0.2529411764705882
10.0,32.0,0.6725490196078433
9.0,32.0,0.2392156862745098
10.0,31.0,0.6931372549019608
11.0,31.0,0.8264705882352941
10.0,32.0,0.6725490196078433
11.0,31.0,0.8264705882352941
11.0,32.0,0.8352941176470589
10.0,32.0,0.6725490196078433
11.0,31.0,0.8264705882352941
12.0,31.0,0.4431372549019608
12.0,32.0,0.46274509803921576
11.0,31.0,0.8264705882352941
12.0,32.0,0.46274509803921576
11.0,32.0,0.8352941176470589
12.0,31.0,0.4431372549019608
13.0,31.0,0.107843137254902
12.0,32.0,0.46274509803921576
13.0,31.0,0.107843137254902
13.0,32.0,0.11372549019607843
12.0,32.0,0.46274509803921576
13.0,31.0,0.107843137254902
14.0,31.0,0.18137254901960786
14.0,32.0,0.1725490196078431
13.0,31.0,0.107843137254902
14.0,32.0,0.1725490196078431
13.0,32.0,0.11372549019607843
14.0,31.0,0.18137254901960786
15.0,31.0,0.5284313725490197
14.0,32.0,0.1725490196078431
15.0,31.0,0.5284313725490197
15.0,32.0,0.515686274509804
14.0,32.0,0.1725490196078431
15.0,31.0,0.5284313725490197
16.0,31.0,0.8470588235294119
16.0,32.0,0.8392156862745097
15.0,31.0,0.5284313725490197
16.0,32.0,0.8392156862745097
15.0,32.0,0.515686274509804
16.0,31.0,0.8470588235294119
17.0,31.0,0.9627450980392156
16.0,32.0,0.8392156862745097
17.0,31.0,0.9627450980392156
17.0,32.0,0.9627450980392157
16.0,32.0,0.8392156862745097
17.0,31.0,0.9627450980392156
18.0,31.0,0.8715686274509806
18.0,32.0,0.8764705882352943
17.0,31.0,0.9627450980392156
18.0,32.0,0.8764705882352943
17.0,32.0,0.9627450980392157
18.0,31.0,0.8715686274509806
19.0,31.0,0.6578431372549022
18.0,32.0,0.8764705882352943
19.0,31.0,0.6578431372549022
19.0,32.0,0.6647058823529411
18.0,32.0,0.8764705882352943
19.0,31.0,0.6578431372549022
20.0,31.0,0.4156862745098039
20.0,32.0,0.4215686274509803
19.0,31.0,0.6578431372549022
20.0,32.0,0.4215686274509803
19.0,32.0,0.6647058823529411
20.0,31.0,0.4156862745098039
21.0,31.0,0.211764705882353
20.0,32.0,0.4215686274509803
21.0,31.0,0.211764705882353
21.0,32.0,0.2156862745098039
20.0,32.0,0.4215686274509803
21.0,31.0,0.211764705882353
22.0,31.0,0.07745098039215685
22.0,32.0,0.0803921568627451
21.0,31.0,0.211764705882353
22.0,32.0,0.0803921568627451
21.0,32.0,0.2156862745098039
22.0,31.0,0.07745098039215685
23.0,31.0,0.016666666666666666
22.0,32.0,0.0803921568627451
23.0,31.0,0.016666666666666666
23.0,32.0,0.01764705882352941
22.0,32.0,0.0803921568627451
23.0,31.0,0.016666666666666666
24.0,31.0,0.017647058823529408
24.0,32.0,0.01764705882352941
23.0,31.0,0.016666666666666666
24.0,32.0,0.01764705882352941
23.0,32.0,0.01764705882352941
24.0,31.0,0.017647058823529408
25.0,31.0,0.06568627450980391
24.0,32.0,0.01764705882352941
25.0,31.0,0.06568627450980391
25.0,32.0,0.06470588235294117
24.0,32.0,0.01764705882352941
25.0,31.0,0.06568627450980391
26.0,31.0,0.1450980392156863
26.0,32.0,0.14313725490196078
25.0,31.0,0.06568627450980391
26.0,32.0,0.14313725490196078
25.0,32.0,0.06470588235294117
26.0,31.0,0.1450980392156863
27.0,31.0,0.2411764705882353
26.0,32.0,0.14313725490196078
27.0,31.0,0.2411764705882353
27.0,32.0,0.23921568627450984
26.0,32.0,0.14313725490196078
27.0,31.0,0.2411764705882353
28.0,31.0,0.3431372549019608
28.0,32.0,0.34117647058823536
27.0,31.0,0.2411764705882353
28.0,32.0,0.34117647058823536
27.0,32.0,0.23921568627450984
28.0,31.0,0.3431372549019608
29.0,31.0,0.4431372549019609
28.0,32.0,0.34117647058823536
29.0,31.0,0.4431372549019609
29.0,32.0,0.4411764705882353
28.0,32.0,0.34117647058823536
29.0,31.0,0.4431372549019609
30.0,31.0,0.538235294117647
30.0,32.0,0.5372549019607842
29.0,31.0,0.4431372549019609
30.0,32.0,0.5372549019607842
29.0,32.0,0.4411764705882353
30.0,31.0,0.538235294117647
31.0,31.0,0.6245098039215686
30.0,32.0,0.5372549019607842
31.0,31.0,0.6245098039215686
31.0,32.0,0.6235294117647059
30.0,32.0,0.5372549019607842
31.0,31.0,0.6245098039215686
32.0,31.0,0.6647058823529411
32.0,32.0,0.6627450980392157
31.0,31.0,0.6245098039215686
32.0,32.0,0.6627450980392157
31.0,32.0,0.6235294117647059


==> image-mesh-interpolationl2_lagrange.csv <==
x,y,f_xy
1.0,1.0,0.6630459289172147
2.0,1.0,0.6665904070214826
2.0,2.0,0.5845457729998377
1.0,1.0,0.6630459289172147
2.0,2.0,0.5845457729998377
1.0,2.0,0.5842374882075583
2.0,1.0,0.6665904070214826
3.0,1.0,0.6707384251390426
2.0,2.0,0.5845457729998377
3.0,1.0,0.6707384251390426
3.0,2.0,0.5921319011053243
2.0,2.0,0.5845457729998377
3.0,1.0,0.6707384251390426
4.0,1.0,0.6784044134679265
4.0,2.0,0.6000030296678988
3.0,1.0,0.6707384251390426
4.0,2.0,0.6000030296678988
3.0,2.0,0.5921319011053243
4.0,1.0,0.6784044134679265
5.0,1.0,0.6864417695963155
4.0,2.0,0.6000030296678988
5.0,1.0,0.6864417695963155
5.0,2.0,0.6117822118747764
4.0,2.0,0.6000030296678988
5.0,1.0,0.6864417695963155
6.0,1.0,0.6980611946315302
6.0,2.0,0.623465032977301
5.0,1.0,0.6864417695963155
6.0,2.0,0.623465032977301
5.0,2.0,0.6117822118747764
6.0,1.0,0.6980611946315302
7.0,1.0,0.7134232406354274
6.0,2.0,0.623465032977301
7.0,1.0,0.7134232406354274
7.0,2.0,0.6392894309809797
6.0,2.0,0.623465032977301
7.0,1.0,0.7134232406354274
8.0,1.0,0.7256161757350187
8.0,2.0,0.6584456102921448
7.0,1.0,0.7134232406354274
8.0,2.0,0.6584456102921448
7.0,2.0,0.6392894309809797
8.0,1.0,0.7256161757350187
9.0,1.0,0.744644371136529
8.0,2.0,0.6584456102921448
9.0,1.0,0.744644371136529
9.0,2.0,0.6746220265201849
8.0,2.0,0.6584456102921448
9.0,1.0,0.744644371136529
10.0,1.0,0.7608959957200073
10.0,2.0,0.6977477453904388
9.0,1.0,0.744644371136529
10.0,2.0,0.6977477453904388
9.0,2.0,0.6746220265201849
10.0,1.0,0.7608959957200073
11.0,1.0,0.7800885815993666
10.0,2.0,0.6977477453904388
11.0,1.0,0.7800885815993666
11.0,2.0,0.7177285029029151
10.0,2.0,0.6977477453904388
11.0,1.0,0.7800885815993666
12.0,1.0,0.7961277834113695
12.0,2.0,0.7410273143211079
11.0,1.0,0.7800885815993666
12.0,2.0,0.7410273143211079
11.0,2.0,0.7177285029029151
12.0,1.0,0.7961277834113695
13.0,1.0,0.8156959378415888
12.0,2.0,0.7410273143211079
13.0,1.0,0.8156959378415888
13.0,2.0,0.7647173158491651
12.0,2.0,0.7410273143211079
13.0,1.0,0.8156959378415888
14.0,1.0,0.8352942383117395
14.0,2.0,0.7882323205553818
13.0,1.0,0.8156959378415888
14.0,2.0,0.7882323205553818
13.0,2.0,0.7647173158491651
14.0,1.0,0.8352942383117395
15.0,1.0,0.8548967966008876
14.0,2.0,0.7882323205553818
15.0,1.0,0.8548967966008876
15.0,2.0,0.8117521281911323
14.0,2.0,0.7882323205553818
15.0,1.0,0.8548967966008876
16.0,1.0,0.8705751405810115
16.0,2.0,0.8314565574984194
15.0,1.0,0.8548967966008876
16.0,2.0,0.8314565574984194
15.0,2.0,0.8117521281911323
16.0,1.0,0.8705751405810115
17.0,1.0,0.8901903622144469
16.0,2.0,0.8314565574984194
17.0,1.0,0.8901903622144469
17.0,2.0,0.8549025884050879
16.0,2.0,0.8314565574984194
17.0,1.0,0.8901903622144469
18.0,1.0,0.9058713538347221
18.0,2.0,0.8745058093348653
17.0,1.0,0.8901903622144469
18.0,2.0,0.8745058093348653
17.0,2.0,0.8549025884050879
18.0,1.0,0.9058713538347221
19.0,1.0,0.921714322118762
18.0,2.0,0.8745058093348653
19.0,1.0,0.921714322118762
19.0,2.0,0.8940734844427861
18.0,2.0,0.8745058093348653
19.0,1.0,0.921714322118762
20.0,1.0,0.9371668328074177
20.0,2.0,0.9101140612016201
19.0,1.0,0.921714322118762
20.0,2.0,0.9101140612016201
19.0,2.0,0.8940734844427861
20.0,1.0,0.9371668328074177
21.0,1.0,0.9493104637497666
20.0,2.0,0.9101140612016201
21.0,1.0,0.9493104637497666
21.0,2.0,0.9293239966543521
20.0,2.0,0.9101140612016201
21.0,1.0,0.9493104637497666
22.0,1.0,0.9606849060662129
22.0,2.0,0.9414791351609944
21.0,1.0,0.9493104637497666
22.0,2.0,0.9414791351609944
21.0,2.0,0.9293239966543521
22.0,1.0,0.9606849060662129
23.0,1.0,0.968924157839571
22.0,2.0,0.9414791351609944
23.0,1.0,0.968924157839571
23.0,2.0,0.9567809586374549
22.0,2.0,0.9414791351609944
23.0,1.0,0.968924157839571
24.0,1.0,0.9763945052098423
24.0,2.0,0.9649338359004371
23.0,1.0,0.968924157839571
24.0,2.0,0.9649338359004371
23.0,2.0,0.9567809586374549
24.0,1.0,0.9763945052098423
25.0,1.0,0.984474107841444
24.0,2.0,0.9649338359004371
25.0,1.0,0.984474107841444
25.0,2.0,0.9764506152318424
24.0,2.0,0.9649338359004371
25.0,1.0,0.984474107841444
26.0,1.0,0.9921930805628767
26.0,2.0,0.9841618736487379
25.0,1.0,0.984474107841444
26.0,2.0,0.9841618736487379
25.0,2.0,0.9764506152318424
26.0,1.0,0.9921930805628767
27.0,1.0,0.9957871388908758
26.0,2.0,0.9841618736487379
27.0,1.0,0.9957871388908758
27.0,2.0,0.9883360565965973
26.0,2.0,0.9841618736487379
27.0,1.0,0.9957871388908758
28.0,1.0,0.9962025913505531
28.0,2.0,0.9956232729897995
27.0,1.0,0.9957871388908758
28.0,2.0,0.9956232729897995
27.0,2.0,0.9883360565965973
28.0,1.0,0.9962025913505531
29.0,1.0,0.9997116895111252
28.0,2.0,0.9956232729897995
29.0,1.0,0.9997116895111252
29.0,2.0,0.9961901630072957
28.0,2.0,0.9956232729897995
29.0,1.0,0.9997116895111252
30.0,1.0,1.0000720636927871
30.0,2.0,0.9997834721516575
29.0,1.0,0.9997116895111252
30.0,2.0,0.9997834721516575
29.0,2.0,0.9961901630072957
30.0,1.0,1.0000720636927871
31.0,1.0,0.9998566018721186
30.0,2.0,0.9997834721516575
31.0,1.0,0.9998566018721186
31.0,2.0,1.0000599876627043
30.0,2.0,0.9997834721516575
31.0,1.0,0.9998566018721186
32.0,1.0,0.9961262307485097
32.0,2.0,0.9998566018721184
31.0,1.0,0.9998566018721186
32.0,2.0,0.9998566018721184
31.0,2.0,1.0000599876627043
1.0,2.0,0.5842374882075583
2.0,2.0,0.5845457729998377
1.0,3.0,0.4903459999257445
2.0,2.0,0.5845457729998377
2.0,3.0,0.4940931034640902
1.0,3.0,0.4903459999257445
2.0,2.0,0.5845457729998377
3.0,2.0,0.5921319011053243
3.0,3.0,0.5018750569685434
2.0,2.0,0.5845457729998377
3.0,3.0,0.5018750569685434
2.0,3.0,0.4940931034640902
3.0,2.0,0.5921319011053243
4.0,2.0,0.6000030296678988
3.0,3.0,0.5018750569685434
4.0,2.0,0.6000030296678988
4.0,3.0,0.5098498845573374
3.0,3.0,0.5018750569685434
4.0,2.0,0.6000030296678988
5.0,2.0,0.6117822118747764
5.0,3.0,0.5251742134964623
4.0,2.0,0.6000030296678988
5.0,3.0,0.5251742134964623
4.0,3.0,0.5098498845573374
5.0,2.0,0.6117822118747764
6.0,2.0,0.623465032977301
5.0,3.0,0.5251742134964623
6.0,2.0,0.623465032977301
6.0,3.0,0.5373173402608121
5.0,3.0,0.5251742134964623
6.0,2.0,0.623465032977301
7.0,2.0,0.6392894309809797
7.0,3.0,0.5567223560880794
6.0,2.0,0.623465032977301
7.0,3.0,0.5567223560880794
6.0,3.0,0.5373173402608121
7.0,2.0,0.6392894309809797
8.0,2.0,0.6584456102921448
7.0,3.0,0.5567223560880794
8.0,2.0,0.6584456102921448
8.0,3.0,0.5765446989144233
7.0,3.0,0.5567223560880794
8.0,2.0,0.6584456102921448
9.0,2.0,0.6746220265201849
9.0,3.0,0.5997763863112214
8.0,2.0,0.6584456102921448
9.0,3.0,0.5997763863112214
8.0,3.0,0.5765446989144233
9.0,2.0,0.6746220265201849
10.0,2.0,0.6977477453904388
9.0,3.0,0.5997763863112214
10.0,2.0,0.6977477453904388
10.0,3.0,0.6235901970949513
9.0,3.0,0.5997763863112214
10.0,2.0,0.6977477453904388
11.0,2.0,0.7177285029029151
11.0,3.0,0.6507472650305786
10.0,2.0,0.6977477453904388
11.0,3.0,0.6507472650305786
10.0,3.0,0.6235901970949513
11.0,2.0,0.7177285029029151
12.0,2.0,0.7410273143211079
11.0,3.0,0.6507472650305786
12.0,2.0,0.7410273143211079
12.0,3.0,0.6745475306056974
11.0,3.0,0.6507472650305786
12.0,2.0,0.7410273143211079
13.0,2.0,0.7647173158491651
13.0,3.0,0.7019660488566475
12.0,2.0,0.7410273143211079
13.0,3.0,0.7019660488566475
12.0,3.0,0.6745475306056974
13.0,2.0,0.7647173158491651
14.0,2.0,0.7882323205553818
13.0,3.0,0.7019660488566475
14.0,2.0,0.7882323205553818
14.0,3.0,0.7293993284777431
13.0,3.0,0.7019660488566475
14.0,2.0,0.7882323205553818
15.0,2.0,0.8117521281911323
15.0,3.0,0.7569378066595704
14.0,2.0,0.7882323205553818
15.0,3.0,0.7569378066595704
14.0,3.0,0.7293993284777431
15.0,2.0,0.8117521281911323
16.0,2.0,0.8314565574984194
15.0,3.0,0.7569378066595704
16.0,2.0,0.8314565574984194
16.0,3.0,0.7843009990592825
15.0,3.0,0.7569378066595704
16.0,2.0,0.8314565574984194
17.0,2.0,0.8549025884050879
17.0,3.0,0.8116828767578792
16.0,2.0,0.8314565574984194
17.0,3.0,0.8116828767578792
16.0,3.0,0.7843009990592825
17.0,2.0,0.8549025884050879
18.0,2.0,0.8745058093348653
17.0,3.0,0.8116828767578792
18.0,2.0,0.8745058093348653
18.0,3.0,0.8353082608248877
17.0,3.0,0.8116828767578792
18.0,2.0,0.8745058093348653
19.0,2.0,0.8940734844427861
19.0,3.0,0.8589016410901402
18.0,2.0,0.8745058093348653
19.0,3.0,0.8589016410901402
18.0,3.0,0.8353082608248877
19.0,2.0,0.8940734844427861
20.0,2.0,0.9101140612016201
19.0,3.0,0.8589016410901402
20.0,2.0,0.9101140612016201
20.0,3.0,0.8823085083017023
19.0,3.0,0.8589016410901402
20.0,2.0,0.9101140612016201
21.0,2.0,0.9293239966543521
21.0,3.0,0.9021103408197112
20.0,2.0,0.9101140612016201
21.0,3.0,0.9021103408197112
20.0,3.0,0.8823085083017023
21.0,2.0,0.9293239966543521
22.0,2.0,0.9414791351609944
21.0,3.0,0.9021103408197112
22.0,2.0,0.9414791351609944
22.0,3.0,0.9215255453116793
21.0,3.0,0.9021103408197112
22.0,2.0,0.9414791351609944
23.0,2.0,0.9567809586374549
23.0,3.0,0.9374090145083622
22.0,2.0,0.9414791351609944
23.0,3.0,0.9374090145083622
22.0,3.0,0.9215255453116793
23.0,2.0,0.9567809586374549
24.0,2.0,0.9649338359004371
23.0,3.0,0.9374090145083622
24.0,2.0,0.9649338359004371
24.0,3.0,0.9529160930192093
23.0,3.0,0.9374090145083622
24.0,2.0,0.9649338359004371
25.0,2.0,0.9764506152318424
25.0,3.0,0.9647090743370772
24.0,2.0,0.9649338359004371
25.0,3.0,0.9647090743370772
24.0,3.0,0.9529160930192093
25.0,2.0,0.9764506152318424
26.0,2.0,0.9841618736487379
25.0,3.0,0.9647090743370772
26.0,2.0,0.9841618736487379
26.0,3.0,0.972593453069923
25.0,3.0,0.9647090743370772
26.0,2.0,0.9841618736487379
27.0,2.0,0.9883360565965973
27.0,3.0,0.9840028784486782
26.0,2.0,0.9841618736487379
27.0,3.0,0.9840028784486782
26.0,3.0,0.972593453069923
27.0,2.0,0.9883360565965973
28.0,2.0,0.9956232729897995
27.0,3.0,0.9840028784486782
28.0,2.0,0.9956232729897995
28.0,3.0,0.9883289682386407
27.0,3.0,0.9840028784486782
28.0,2.0,0.9956232729897995
29.0,2.0,0.9961901630072957
29.0,3.0,0.9956976484755576
28.0,2.0,0.9956232729897995
29.0,3.0,0.9956976484755576
28.0,3.0,0.9883289682386407
29.0,2.0,0.9961901630072957
30.0,2.0,0.9997834721516575
29.0,3.0,0.9956976484755576
30.0,2.0,0.9997834721516575
30.0,3.0,0.9961779831634383
29.0,3.0,0.9956976484755576
30.0,2.0,0.9997834721516575
31.0,2.0,1.0000599876627043
31.0,3.0,0.9997834721516576
30.0,2.0,0.9997834721516575
31.0,3.0,0.9997834721516576
30.0,3.0,0.9961779831634383
31.0,2.0,1.0000599876627043
32.0,2.0,0.9998566018721184
31.0,3.0,0.9997834721516576
32.0,2.0,0.9998566018721184
32.0,3.0,1.0000720636927873
31.0,3.0,0.9997834721516576
1.0,3.0,0.4903459999257445
2.0,3.0,0.4940931034640902
2.0,4.0,0.3960767128505165
1.0,3.0,0.4903459999257445
2.0,4.0,0.3960767128505165
1.0,4.0,0.3921449820045096
2.0,3.0,0.4940931034640902
3.0,3.0,0.5018750569685434
2.0,4.0,0.3960767128505165
3.0,3.0,0.5018750569685434
3.0,4.0,0.4039412997936494
2.0,4.0,0.3960767128505165
3.0,3.0,0.5018750569685434
4.0,3.0,0.5098498845573374
4.0,4.0,0.415533398904538
3.0,3.0,0.5018750569685434
4.0,4.0,0.415533398904538
3.0,4.0,0.4039412997936494
4.0,3.0,0.5098498845573374
5.0,3.0,0.5251742134964623
4.0,4.0,0.415533398904538
5.0,3.0,0.5251742134964623
5.0,4.0,0.42750825176912344
4.0,4.0,0.415533398904538
5.0,3.0,0.5251742134964623
6.0,3.0,0.5373173402608121
6.0,4.0,0.4468303143084106
5.0,3.0,0.5251742134964623
6.0,4.0,0.4468303143084106
5.0,4.0,0.42750825176912344
6.0,3.0,0.5373173402608121
7.0,3.0,0.5567223560880794
6.0,4.0,0.4468303143084106
7.0,3.0,0.5567223560880794
7.0,4.0,0.46672235405183915
6.0,4.0,0.4468303143084106
7.0,3.0,0.5567223560880794
8.0,3.0,0.5765446989144233
8.0,4.0,0.49004867210018077
7.0,3.0,0.5567223560880794
8.0,4.0,0.49004867210018077
7.0,4.0,0.46672235405183915
8.0,3.0,0.5765446989144233
9.0,3.0,0.5997763863112214
8.0,4.0,0.49004867210018077
9.0,3.0,0.5997763863112214
9.0,4.0,0.5137607557762888
8.0,4.0,0.49004867210018077
9.0,3.0,0.5997763863112214
10.0,3.0,0.6235901970949513
10.0,4.0,0.5411952577361885
9.0,3.0,0.5997763863112214
10.0,4.0,0.5411952577361885
9.0,4.0,0.5137607557762888
10.0,3.0,0.6235901970949513
11.0,3.0,0.6507472650305786
10.0,4.0,0.5411952577361885
11.0,3.0,0.6507472650305786
11.0,4.0,0.5725793023777986
10.0,4.0,0.5411952577361885
11.0,3.0,0.6507472650305786
12.0,3.0,0.6745475306056974
12.0,4.0,0.6038458672684007
11.0,3.0,0.6507472650305786
12.0,4.0,0.6038458672684007
11.0,4.0,0.5725793023777986
12.0,3.0,0.6745475306056974
13.0,3.0,0.7019660488566475
12.0,4.0,0.6038458672684007
13.0,3.0,0.7019660488566475
13.0,4.0,0.6352869936576739
12.0,4.0,0.6038458672684007
13.0,3.0,0.7019660488566475
14.0,3.0,0.7293993284777431
14.0,4.0,0.6667385488621512
13.0,3.0,0.7019660488566475
14.0,4.0,0.6667385488621512
13.0,4.0,0.6352869936576739
14.0,3.0,0.7293993284777431
15.0,3.0,0.7569378066595704
14.0,4.0,0.6667385488621512
15.0,3.0,0.7569378066595704
15.0,4.0,0.6980078695064034
14.0,4.0,0.6667385488621512
15.0,3.0,0.7569378066595704
16.0,3.0,0.7843009990592825
16.0,4.0,0.7294872409609782
15.0,3.0,0.7569378066595704
16.0,4.0,0.7294872409609782
15.0,4.0,0.6980078695064034
16.0,3.0,0.7843009990592825
17.0,3.0,0.8116828767578792
16.0,4.0,0.7294872409609782
17.0,3.0,0.8116828767578792
17.0,4.0,0.7607918999853812
16.0,4.0,0.7294872409609782
17.0,3.0,0.8116828767578792
18.0,3.0,0.8353082608248877
18.0,4.0,0.7919948566439523
17.0,3.0,0.8116828767578792
18.0,4.0,0.7919948566439523
17.0,4.0,0.7607918999853812
18.0,3.0,0.8353082608248877
19.0,3.0,0.8589016410901402
18.0,4.0,0.7919948566439523
19.0,3.0,0.8589016410901402
19.0,4.0,0.8196288738579287
18.0,4.0,0.7919948566439523
19.0,3.0,0.8589016410901402
20.0,3.0,0.8823085083017023
20.0,4.0,0.8470542102092733
19.0,3.0,0.8589016410901402
20.0,4.0,0.8470542102092733
19.0,4.0,0.8196288738579287
20.0,3.0,0.8823085083017023
21.0,3.0,0.9021103408197112
20.0,4.0,0.8470542102092733
21.0,3.0,0.9021103408197112
21.0,4.0,0.8705768879125931
20.0,4.0,0.8470542102092733
21.0,3.0,0.9021103408197112
22.0,3.0,0.9215255453116793
22.0,4.0,0.8940282991041114
21.0,3.0,0.9021103408197112
22.0,4.0,0.8940282991041114
21.0,4.0,0.8705768879125931
22.0,3.0,0.9215255453116793
23.0,3.0,0.9374090145083622
22.0,4.0,0.8940282991041114
23.0,3.0,0.9374090145083622
23.0,4.0,0.9137412962300328
22.0,4.0,0.8940282991041114
23.0,3.0,0.9374090145083622
24.0,3.0,0.9529160930192093
24.0,4.0,0.9332490766706716
23.0,3.0,0.9374090145083622
24.0,4.0,0.9332490766706716
23.0,4.0,0.9137412962300328
24.0,3.0,0.9529160930192093
25.0,3.0,0.9647090743370772
24.0,4.0,0.9332490766706716
25.0,3.0,0.9647090743370772
25.0,4.0,0.949025472819361
24.0,4.0,0.9332490766706716
25.0,3.0,0.9647090743370772
26.0,3.0,0.972593453069923
26.0,4.0,0.9607106190793726
25.0,3.0,0.9647090743370772
26.0,4.0,0.9607106190793726
25.0,4.0,0.949025472819361
26.0,3.0,0.972593453069923
27.0,3.0,0.9840028784486782
26.0,4.0,0.9607106190793726
27.0,3.0,0.9840028784486782
27.0,4.0,0.9725853472883199
26.0,4.0,0.9607106190793726
27.0,3.0,0.9840028784486782
28.0,3.0,0.9883289682386407
28.0,4.0,0.9804148557320852
27.0,3.0,0.9840028784486782
28.0,4.0,0.9804148557320852
27.0,4.0,0.9725853472883199
28.0,3.0,0.9883289682386407
29.0,3.0,0.9956976484755576
28.0,4.0,0.9804148557320852
29.0,3.0,0.9956976484755576
29.0,4.0,0.9882949747889227
28.0,4.0,0.9804148557320852
29.0,3.0,0.9956976484755576
30.0,3.0,0.9961779831634383
30.0,4.0,0.9956976484755576
29.0,3.0,0.9956976484755576
30.0,4.0,0.9956976484755576
29.0,4.0,0.9882949747889227
30.0,3.0,0.9961779831634383
31.0,3.0,0.9997834721516576
30.0,4.0,0.9956976484755576
31.0,3.0,0.9997834721516576
31.0,4.0,0.9961901630072958
30.0,4.0,0.9956976484755576
31.0,3.0,0.9997834721516576
32.0,3.0,1.0000720636927873
32.0,4.0,0.999711689511125
31.0,3.0,0.9997834721516576
32.0,4.0,0.999711689511125
31.0,4.0,0.9961901630072958
1.0,4.0,0.3921449820045096
2.0,4.0,0.3960767128505165
1.0,5.0,0.29019216286812666
2.0,4.0,0.3960767128505165
2.0,5.0,0.29411175869267825
1.0,5.0,0.29019216286812666
2.0,4.0,0.3960767128505165
3.0,4.0,0.4039412997936494
3.0,5.0,0.3019643317918251
2.0,4.0,0.3960767128505165
3.0,5.0,0.3019643317918251
2.0,5.0,0.29411175869267825
3.0,4.0,0.4039412997936494
4.0,4.0,0.415533398904538
3.0,5.0,0.3019643317918251
4.0,4.0,0.415533398904538
4.0,5.0,0.313738022127543
3.0,5.0,0.3019643317918251
4.0,4.0,0.415533398904538
5.0,4.0,0.42750825176912344
5.0,5.0,0.32550030696306803
4.0,4.0,0.415533398904538
5.0,5.0,0.32550030696306803
4.0,5.0,0.313738022127543
5.0,4.0,0.42750825176912344
6.0,4.0,0.4468303143084106
5.0,5.0,0.32550030696306803
6.0,4.0,0.4468303143084106
6.0,5.0,0.3451227152835821
5.0,5.0,0.32550030696306803
6.0,4.0,0.4468303143084106
7.0,4.0,0.46672235405183915
7.0,5.0,0.3684755069204749
6.0,4.0,0.4468303143084106
7.0,5.0,0.3684755069204749
6.0,5.0,0.3451227152835821
7.0,4.0,0.46672235405183915
8.0,4.0,0.49004867210018077
7.0,5.0,0.3684755069204749
8.0,4.0,0.49004867210018077
8.0,5.0,0.39219488327089747
7.0,5.0,0.3684755069204749
8.0,4.0,0.49004867210018077
9.0,4.0,0.5137607557762888
9.0,5.0,0.41953688904674874
8.0,4.0,0.49004867210018077
9.0,5.0,0.41953688904674874
8.0,5.0,0.39219488327089747
9.0,4.0,0.5137607557762888
10.0,4.0,0.5411952577361885
9.0,5.0,0.41953688904674874
10.0,4.0,0.5411952577361885
10.0,5.0,0.4510042137332232
9.0,5.0,0.41953688904674874
10.0,4.0,0.5411952577361885
11.0,4.0,0.5725793023777986
11.0,5.0,0.48620115790183566
10.0,4.0,0.5411952577361885
11.0,5.0,0.48620115790183566
10.0,5.0,0.4510042137332232
11.0,4.0,0.5725793023777986
12.0,4.0,0.6038458672684007
11.0,5.0,0.48620115790183566
12.0,4.0,0.6038458672684007
12.0,5.0,0.5215809622819517
11.0,5.0,0.48620115790183566
12.0,4.0,0.6038458672684007
13.0,4.0,0.6352869936576739
13.0,5.0,0.5569467875913042
12.0,4.0,0.6038458672684007
13.0,5.0,0.5569467875913042
12.0,5.0,0.5215809622819517
13.0,4.0,0.6352869936576739
14.0,4.0,0.6667385488621512
13.0,5.0,0.5569467875913042
14.0,4.0,0.6667385488621512
14.0,5.0,0.596046846647974
13.0,5.0,0.5569467875913042
14.0,4.0,0.6667385488621512
15.0,4.0,0.6980078695064034
15.0,5.0,0.6315262831659518
14.0,4.0,0.6667385488621512
15.0,5.0,0.6315262831659518
14.0,5.0,0.596046846647974
15.0,4.0,0.6980078695064034
16.0,4.0,0.7294872409609782
15.0,5.0,0.6315262831659518
16.0,4.0,0.7294872409609782
16.0,5.0,0.6705497854011923
15.0,5.0,0.6315262831659518
16.0,4.0,0.7294872409609782
17.0,4.0,0.7607918999853812
17.0,5.0,0.7059596767930089
16.0,4.0,0.7294872409609782
17.0,5.0,0.7059596767930089
16.0,5.0,0.6705497854011923
17.0,4.0,0.7607918999853812
18.0,4.0,0.7919948566439523
17.0,5.0,0.7059596767930089
18.0,4.0,0.7919948566439523
18.0,5.0,0.741190542729317
17.0,5.0,0.7059596767930089
18.0,4.0,0.7919948566439523
19.0,4.0,0.8196288738579287
19.0,5.0,0.7763067273301181
18.0,4.0,0.7919948566439523
19.0,5.0,0.7763067273301181
18.0,5.0,0.741190542729317
19.0,4.0,0.8196288738579287
20.0,4.0,0.8470542102092733
19.0,5.0,0.7763067273301181
20.0,4.0,0.8470542102092733
20.0,5.0,0.8078442258474877
19.0,5.0,0.7763067273301181
20.0,4.0,0.8470542102092733
21.0,4.0,0.8705768879125931
21.0,5.0,0.8353746909942157
20.0,4.0,0.8470542102092733
21.0,5.0,0.8353746909942157
20.0,5.0,0.8078442258474877
21.0,4.0,0.8705768879125931
22.0,4.0,0.8940282991041114
21.0,5.0,0.8353746909942157
22.0,4.0,0.8940282991041114
22.0,5.0,0.8627532260623835
21.0,5.0,0.8353746909942157
22.0,4.0,0.8940282991041114
23.0,4.0,0.9137412962300328
23.0,5.0,0.8900258980937148
22.0,4.0,0.8940282991041114
23.0,5.0,0.8900258980937148
22.0,5.0,0.8627532260623835
23.0,4.0,0.9137412962300328
24.0,4.0,0.9332490766706716
23.0,5.0,0.8900258980937148
24.0,4.0,0.9332490766706716
24.0,5.0,0.9097972057959761
23.0,5.0,0.8900258980937148
24.0,4.0,0.9332490766706716
25.0,4.0,0.949025472819361
25.0,5.0,0.9294961443158397
24.0,4.0,0.9332490766706716
25.0,5.0,0.9294961443158397
24.0,5.0,0.9097972057959761
25.0,4.0,0.949025472819361
26.0,4.0,0.9607106190793726
25.0,5.0,0.9294961443158397
26.0,4.0,0.9607106190793726
26.0,5.0,0.9451166650848413
25.0,5.0,0.9294961443158397
26.0,4.0,0.9607106190793726
27.0,4.0,0.9725853472883199
27.0,5.0,0.9607102243780654
26.0,4.0,0.9607106190793726
27.0,5.0,0.9607102243780654
26.0,5.0,0.9451166650848413
27.0,4.0,0.9725853472883199
28.0,4.0,0.9804148557320852
27.0,5.0,0.9607102243780654
28.0,4.0,0.9804148557320852
28.0,5.0,0.9725575846875242
27.0,5.0,0.9607102243780654
28.0,4.0,0.9804148557320852
29.0,4.0,0.9882949747889227
29.0,5.0,0.980414855732085
28.0,4.0,0.9804148557320852
29.0,5.0,0.980414855732085
28.0,5.0,0.9725575846875242
29.0,4.0,0.9882949747889227
30.0,4.0,0.9956976484755576
29.0,5.0,0.980414855732085
30.0,4.0,0.9956976484755576
30.0,5.0,0.9883289682386407
29.0,5.0,0.980414855732085
30.0,4.0,0.9956976484755576
31.0,4.0,0.9961901630072958
31.0,5.0,0.9956232729897995
30.0,4.0,0.9956976484755576
31.0,5.0,0.9956232729897995
30.0,5.0,0.9883289682386407
31.0,4.0,0.9961901630072958
32.0,4.0,0.999711689511125
31.0,5.0,0.9956232729897995
32.0,4.0,0.999711689511125
32.0,5.0,0.9962025913505532
31.0,5.0,0.9956232729897995
1.0,5.0,0.29019216286812666
2.0,5.0,0.29411175869267825
2.0,6.0,0.1922296097460205
1.0,5.0,0.29019216286812666
2.0,6.0,0.1922296097460205
1.0,6.0,0.18821086815064397
2.0,5.0,0.29411175869267825
3.0,5.0,0.3019643317918251
2.0,6.0,0.1922296097460205
3.0,5.0,0.3019643317918251
3.0,6.0,0.19998149885551114
2.0,6.0,0.1922296097460205
3.0,5.0,0.3019643317918251
4.0,5.0,0.313738022127543
4.0,6.0,0.21175353994730864
3.0,5.0,0.3019643317918251
4.0,6.0,0.21175353994730864
3.0,6.0,0.19998149885551114
4.0,5.0,0.313738022127543
5.0,5.0,0.32550030696306803
4.0,6.0,0.21175353994730864
5.0,5.0,0.32550030696306803
5.0,6.0,0.2235105923368786
4.0,6.0,0.21175353994730864
5.0,5.0,0.32550030696306803
6.0,5.0,0.3451227152835821
6.0,6.0,0.24321148448349433
5.0,5.0,0.32550030696306803
6.0,6.0,0.24321148448349433
5.0,6.0,0.2235105923368786
6.0,5.0,0.3451227152835821
7.0,5.0,0.3684755069204749
6.0,6.0,0.24321148448349433
7.0,5.0,0.3684755069204749
7.0,6.0,0.2666609992969987
6.0,6.0,0.24321148448349433
7.0,5.0,0.3684755069204749
8.0,5.0,0.39219488327089747
8.0,6.0,0.2940317052308449
7.0,5.0,0.3684755069204749
8.0,6.0,0.2940317052308449
7.0,6.0,0.2666609992969987
8.0,5.0,0.39219488327089747
9.0,5.0,0.41953688904674874
8.0,6.0,0.2940317052308449
9.0,5.0,0.41953688904674874
9.0,6.0,0.32158853470992954
8.0,6.0,0.2940317052308449
9.0,5.0,0.41953688904674874
10.0,5.0,0.4510042137332232
10.0,6.0,0.35670240502635253
9.0,5.0,0.41953688904674874
10.0,6.0,0.35670240502635253
9.0,6.0,0.32158853470992954
10.0,5.0,0.4510042137332232
11.0,5.0,0.48620115790183566
10.0,6.0,0.35670240502635253
11.0,5.0,0.48620115790183566
11.0,6.0,0.3921903463907186
10.0,6.0,0.35670240502635253
11.0,5.0,0.48620115790183566
12.0,5.0,0.5215809622819517
12.0,6.0,0.4312895418158229
11.0,5.0,0.48620115790183566
12.0,6.0,0.4312895418158229
11.0,6.0,0.3921903463907186
12.0,5.0,0.5215809622819517
13.0,5.0,0.5569467875913042
12.0,6.0,0.4312895418158229
13.0,5.0,0.5569467875913042
13.0,6.0,0.47057584216001086
12.0,6.0,0.4312895418158229
13.0,5.0,0.5569467875913042
14.0,5.0,0.596046846647974
14.0,6.0,0.5137948480558849
13.0,5.0,0.5569467875913042
14.0,6.0,0.5137948480558849
13.0,6.0,0.47057584216001086
14.0,5.0,0.596046846647974
15.0,5.0,0.6315262831659518
14.0,6.0,0.5137948480558849
15.0,5.0,0.6315262831659518
15.0,6.0,0.5568244942383804
14.0,6.0,0.5137948480558849
15.0,5.0,0.6315262831659518
16.0,5.0,0.6705497854011923
16.0,6.0,0.6001548644618356
15.0,5.0,0.6315262831659518
16.0,6.0,0.6001548644618356
15.0,6.0,0.5568244942383804
16.0,5.0,0.6705497854011923
17.0,5.0,0.7059596767930089
16.0,6.0,0.6001548644618356
17.0,5.0,0.7059596767930089
17.0,6.0,0.6431110461863564
16.0,6.0,0.6001548644618356
17.0,5.0,0.7059596767930089
18.0,5.0,0.741190542729317
18.0,6.0,0.6824326186379834
17.0,5.0,0.7059596767930089
18.0,6.0,0.6824326186379834
17.0,6.0,0.6431110461863564
18.0,5.0,0.741190542729317
19.0,5.0,0.7763067273301181
18.0,6.0,0.6824326186379834
19.0,5.0,0.7763067273301181
19.0,6.0,0.7215556332860462
18.0,6.0,0.6824326186379834
19.0,5.0,0.7763067273301181
20.0,5.0,0.8078442258474877
20.0,6.0,0.7608591514926227
19.0,5.0,0.7763067273301181
20.0,6.0,0.7608591514926227
19.0,6.0,0.7215556332860462
20.0,5.0,0.8078442258474877
21.0,5.0,0.8353746909942157
20.0,6.0,0.7608591514926227
21.0,5.0,0.8353746909942157
21.0,6.0,0.796045290960786
20.0,6.0,0.7608591514926227
21.0,5.0,0.8353746909942157
22.0,5.0,0.8627532260623835
22.0,6.0,0.8275323990593554
21.0,5.0,0.8353746909942157
22.0,6.0,0.8275323990593554
21.0,6.0,0.796045290960786
22.0,5.0,0.8627532260623835
23.0,5.0,0.8900258980937148
22.0,6.0,0.8275323990593554
23.0,5.0,0.8900258980937148
23.0,6.0,0.8588106098916137
22.0,6.0,0.8275323990593554
23.0,5.0,0.8900258980937148
24.0,5.0,0.9097972057959761
24.0,6.0,0.8826035878386458
23.0,5.0,0.8900258980937148
24.0,6.0,0.8826035878386458
23.0,6.0,0.8588106098916137
24.0,5.0,0.9097972057959761
25.0,5.0,0.9294961443158397
24.0,6.0,0.8826035878386458
25.0,5.0,0.9294961443158397
25.0,6.0,0.9097892308635231
24.0,6.0,0.8826035878386458
25.0,5.0,0.9294961443158397
26.0,5.0,0.9451166650848413
26.0,6.0,0.9292516586596082
25.0,5.0,0.9294961443158397
26.0,6.0,0.9292516586596082
25.0,6.0,0.9097892308635231
26.0,5.0,0.9451166650848413
27.0,5.0,0.9607102243780654
26.0,6.0,0.9292516586596082
27.0,5.0,0.9607102243780654
27.0,6.0,0.9451370717813029
26.0,6.0,0.9292516586596082
27.0,5.0,0.9607102243780654
28.0,5.0,0.9725575846875242
28.0,6.0,0.9607102243780654
27.0,5.0,0.9607102243780654
28.0,6.0,0.9607102243780654
27.0,6.0,0.9451370717813029
28.0,5.0,0.9725575846875242
29.0,5.0,0.980414855732085
28.0,6.0,0.9607102243780654
29.0,5.0,0.980414855732085
29.0,6.0,0.9725853472883199
28.0,6.0,0.9607102243780654
29.0,5.0,0.980414855732085
30.0,5.0,0.9883289682386407
30.0,6.0,0.9840028784486785
29.0,5.0,0.980414855732085
30.0,6.0,0.9840028784486785
29.0,6.0,0.9725853472883199
30.0,5.0,0.9883289682386407
31.0,5.0,0.9956232729897995
30.0,6.0,0.9840028784486785
31.0,5.0,0.9956232729897995
31.0,6.0,0.9883360565965973
30.0,6.0,0.9840028784486785
31.0,5.0,0.9956232729897995
32.0,5.0,0.9962025913505532
32.0,6.0,0.9957871388908758
31.0,5.0,0.9956232729897995
32.0,6.0,0.9957871388908758
31.0,6.0,0.9883360565965973
1.0,6.0,0.18821086815064397
2.0,6.0,0.1922296097460205
1.0,7.0,0.09819074885171251
2.0,6.0,0.1922296097460205
2.0,7.0,0.10191640581276853
1.0,7.0,0.09819074885171251
2.0,6.0,0.1922296097460205
3.0,6.0,0.19998149885551114
3.0,7.0,0.10603923813106574
2.0,6.0,0.1922296097460205
3.0,7.0,0.10603923813106574
2.0,7.0,0.10191640581276853
3.0,6.0,0.19998149885551114
4.0,6.0,0.21175353994730864
3.0,7.0,0.10603923813106574
4.0,6.0,0.21175353994730864
4.0,7.0,0.11761662775001339
3.0,7.0,0.10603923813106574
4.0,6.0,0.21175353994730864
5.0,6.0,0.2235105923368786
5.0,7.0,0.12956442330868437
4.0,6.0,0.21175353994730864
5.0,7.0,0.12956442330868437
4.0,7.0,0.11761662775001339
5.0,6.0,0.2235105923368786
6.0,6.0,0.24321148448349433
5.0,7.0,0.12956442330868437
6.0,6.0,0.24321148448349433
6.0,7.0,0.1489562027597585
5.0,7.0,0.12956442330868437
6.0,6.0,0.24321148448349433
7.0,6.0,0.2666609992969987
7.0,7.0,0.16885911572276988
6.0,6.0,0.24321148448349433
7.0,7.0,0.16885911572276988
6.0,7.0,0.1489562027597585
7.0,6.0,0.2666609992969987
8.0,6.0,0.2940317052308449
7.0,7.0,0.16885911572276988
8.0,6.0,0.2940317052308449
8.0,7.0,0.1960408750404976
7.0,7.0,0.16885911572276988
8.0,6.0,0.2940317052308449
9.0,6.0,0.32158853470992954
9.0,7.0,0.2236077606474893
8.0,6.0,0.2940317052308449
9.0,7.0,0.2236077606474893
8.0,7.0,0.1960408750404976
9.0,6.0,0.32158853470992954
10.0,6.0,0.35670240502635253
9.0,7.0,0.2236077606474893
10.0,6.0,0.35670240502635253
10.0,7.0,0.25882397170356175
9.0,7.0,0.2236077606474893
10.0,6.0,0.35670240502635253
11.0,6.0,0.3921903463907186
11.0,7.0,0.2979541111163842
10.0,6.0,0.35670240502635253
11.0,7.0,0.2979541111163842
10.0,7.0,0.25882397170356175
11.0,6.0,0.3921903463907186
12.0,6.0,0.4312895418158229
11.0,7.0,0.2979541111163842
12.0,6.0,0.4312895418158229
12.0,7.0,0.33724895471412303
11.0,7.0,0.2979541111163842
12.0,6.0,0.4312895418158229
13.0,6.0,0.47057584216001086
13.0,7.0,0.38047048132273925
12.0,6.0,0.4312895418158229
13.0,7.0,0.38047048132273925
12.0,7.0,0.33724895471412303
13.0,6.0,0.47057584216001086
14.0,6.0,0.5137948480558849
13.0,7.0,0.38047048132273925
14.0,6.0,0.5137948480558849
14.0,7.0,0.42743224984134215
13.0,7.0,0.38047048132273925
14.0,6.0,0.5137948480558849
15.0,6.0,0.5568244942383804
15.0,7.0,0.4745908577694899
14.0,6.0,0.5137948480558849
15.0,7.0,0.4745908577694899
14.0,7.0,0.42743224984134215
15.0,6.0,0.5568244942383804
16.0,6.0,0.6001548644618356
15.0,7.0,0.4745908577694899
16.0,6.0,0.6001548644618356
16.0,7.0,0.5254831764318344
15.0,7.0,0.4745908577694899
16.0,6.0,0.6001548644618356
17.0,6.0,0.6431110461863564
17.0,7.0,0.5725516584199214
16.0,6.0,0.6001548644618356
17.0,7.0,0.5725516584199214
16.0,7.0,0.5254831764318344
17.0,6.0,0.6431110461863564
18.0,6.0,0.6824326186379834
17.0,7.0,0.5725516584199214
18.0,6.0,0.6824326186379834
18.0,7.0,0.6196001216996443
17.0,7.0,0.5725516584199214
18.0,6.0,0.6824326186379834
19.0,6.0,0.7215556332860462
19.0,7.0,0.6629103736949594
18.0,6.0,0.6824326186379834
19.0,7.0,0.6629103736949594
18.0,7.0,0.6196001216996443
19.0,6.0,0.7215556332860462
20.0,6.0,0.7608591514926227
19.0,7.0,0.6629103736949594
20.0,6.0,0.7608591514926227
20.0,7.0,0.7097708021978864
19.0,7.0,0.6629103736949594
20.0,6.0,0.7608591514926227
21.0,6.0,0.796045290960786
21.0,7.0,0.7491804630028038
20.0,6.0,0.7608591514926227
21.0,7.0,0.7491804630028038
20.0,7.0,0.7097708021978864
21.0,6.0,0.796045290960786
22.0,6.0,0.8275323990593554
21.0,7.0,0.7491804630028038
22.0,6.0,0.8275323990593554
22.0,7.0,0.788215564908086
21.0,7.0,0.7491804630028038
22.0,6.0,0.8275323990593554
23.0,6.0,0.8588106098916137
23.0,7.0,0.8235225610148006
22.0,6.0,0.8275323990593554
23.0,7.0,0.8235225610148006
22.0,7.0,0.788215564908086
23.0,6.0,0.8588106098916137
24.0,6.0,0.8826035878386458
23.0,7.0,0.8235225610148006
24.0,6.0,0.8826035878386458
24.0,7.0,0.8548944030734015
23.0,7.0,0.8235225610148006
24.0,6.0,0.8826035878386458
25.0,6.0,0.9097892308635231
25.0,7.0,0.882354309411862
24.0,6.0,0.8826035878386458
25.0,7.0,0.882354309411862
24.0,7.0,0.8548944030734015
25.0,6.0,0.9097892308635231
26.0,6.0,0.9292516586596082
25.0,7.0,0.882354309411862
26.0,6.0,0.9292516586596082
26.0,7.0,0.90590880924299
25.0,7.0,0.882354309411862
26.0,6.0,0.9292516586596082
27.0,6.0,0.9451370717813029
27.0,7.0,0.9292516586596083
26.0,6.0,0.9292516586596082
27.0,7.0,0.9292516586596083
26.0,7.0,0.90590880924299
27.0,6.0,0.9451370717813029
28.0,6.0,0.9607102243780654
27.0,7.0,0.9292516586596083
28.0,6.0,0.9607102243780654
28.0,7.0,0.9451166650848413
27.0,7.0,0.9292516586596083
28.0,6.0,0.9607102243780654
29.0,6.0,0.9725853472883199
29.0,7.0,0.9607106190793724
28.0,6.0,0.9607102243780654
29.0,7.0,0.9607106190793724
28.0,7.0,0.9451166650848413
29.0,6.0,0.9725853472883199
30.0,6.0,0.9840028784486785
29.0,7.0,0.9607106190793724
30.0,6.0,0.9840028784486785
30.0,7.0,0.972593453069923
29.0,7.0,0.9607106190793724
30.0,6.0,0.9840028784486785
31.0,6.0,0.9883360565965973
31.0,7.0,0.9841618736487376
30.0,6.0,0.9840028784486785
31.0,7.0,0.9841618736487376
30.0,7.0,0.972593453069923
31.0,6.0,0.9883360565965973
32.0,6.0,0.9957871388908758
31.0,7.0,0.9841618736487376
32.0,6.0,0.9957871388908758
32.0,7.0,0.9921930805628768
31.0,7.0,0.9841618736487376
1.0,7.0,0.09819074885171251
2.0,7.0,0.10191640581276853
2.0,8.0,0.03152392567484136
1.0,7.0,0.09819074885171251
2.0,8.0,0.03152392567484136
1.0,8.0,0.03132225733315224
2.0,7.0,0.10191640581276853
3.0,7.0,0.10603923813106574
2.0,8.0,0.03152392567484136
3.0,7.0,0.10603923813106574
3.0,8.0,0.035263999690471684
2.0,8.0,0.03152392567484136
3.0,7.0,0.10603923813106574
4.0,7.0,0.11761662775001339
4.0,8.0,0.04320404992650645
3.0,7.0,0.10603923813106574
4.0,8.0,0.04320404992650645
3.0,8.0,0.035263999690471684
4.0,7.0,0.11761662775001339
5.0,7.0,0.12956442330868437
4.0,8.0,0.04320404992650645
5.0,7.0,0.12956442330868437
5.0,8.0,0.054840211784370534
4.0,8.0,0.04320404992650645
5.0,7.0,0.12956442330868437
6.0,7.0,0.1489562027597585
6.0,8.0,0.06696897474049857
5.0,7.0,0.12956442330868437
6.0,8.0,0.06696897474049857
5.0,8.0,0.054840211784370534
6.0,7.0,0.1489562027597585
7.0,7.0,0.16885911572276988
6.0,8.0,0.06696897474049857
7.0,7.0,0.16885911572276988
7.0,8.0,0.0861863376983089
6.0,8.0,0.06696897474049857
7.0,7.0,0.16885911572276988
8.0,7.0,0.1960408750404976
8.0,8.0,0.10610895712861106
7.0,7.0,0.16885911572276988
8.0,8.0,0.10610895712861106
7.0,8.0,0.0861863376983089
8.0,7.0,0.1960408750404976
9.0,7.0,0.2236077606474893
8.0,8.0,0.10610895712861106
9.0,7.0,0.2236077606474893
9.0,8.0,0.1332888406965601
8.0,8.0,0.10610895712861106
9.0,7.0,0.2236077606474893
10.0,7.0,0.25882397170356175
10.0,8.0,0.16486767061017216
9.0,7.0,0.2236077606474893
10.0,8.0,0.16486767061017216
9.0,8.0,0.1332888406965601
10.0,7.0,0.25882397170356175
11.0,7.0,0.2979541111163842
10.0,8.0,0.16486767061017216
11.0,7.0,0.2979541111163842
11.0,8.0,0.20389572004495307
10.0,8.0,0.16486767061017216
11.0,7.0,0.2979541111163842
12.0,7.0,0.33724895471412303
12.0,8.0,0.24329840917557927
11.0,7.0,0.2979541111163842
12.0,8.0,0.24329840917557927
11.0,8.0,0.20389572004495307
12.0,7.0,0.33724895471412303
13.0,7.0,0.38047048132273925
12.0,8.0,0.24329840917557927
13.0,7.0,0.38047048132273925
13.0,8.0,0.2901706112651236
12.0,8.0,0.24329840917557927
13.0,7.0,0.38047048132273925
14.0,7.0,0.42743224984134215
14.0,8.0,0.3372509324028387
13.0,7.0,0.38047048132273925
14.0,8.0,0.3372509324028387
13.0,8.0,0.2901706112651236
14.0,7.0,0.42743224984134215
15.0,7.0,0.4745908577694899
14.0,8.0,0.3372509324028387
15.0,7.0,0.4745908577694899
15.0,8.0,0.38824885573730983
14.0,8.0,0.3372509324028387
15.0,7.0,0.4745908577694899
16.0,7.0,0.5254831764318344
16.0,8.0,0.4429829335392888
15.0,7.0,0.4745908577694899
16.0,8.0,0.4429829335392888
15.0,8.0,0.38824885573730983
16.0,7.0,0.5254831764318344
17.0,7.0,0.5725516584199214
16.0,8.0,0.4429829335392888
17.0,7.0,0.5725516584199214
17.0,8.0,0.4941699794860848
16.0,8.0,0.4429829335392888
17.0,7.0,0.5725516584199214
18.0,7.0,0.6196001216996443
18.0,8.0,0.5488646731651317
17.0,7.0,0.5725516584199214
18.0,8.0,0.5488646731651317
17.0,8.0,0.4941699794860848
18.0,7.0,0.6196001216996443
19.0,7.0,0.6629103736949594
18.0,8.0,0.5488646731651317
19.0,7.0,0.6629103736949594
19.0,8.0,0.6000127434458931
18.0,8.0,0.5488646731651317
19.0,7.0,0.6629103736949594
20.0,7.0,0.7097708021978864
20.0,8.0,0.6509768560232151
19.0,7.0,0.6629103736949594
20.0,8.0,0.6509768560232151
19.0,8.0,0.6000127434458931
20.0,7.0,0.7097708021978864
21.0,7.0,0.7491804630028038
20.0,8.0,0.6509768560232151
21.0,7.0,0.7491804630028038
21.0,8.0,0.6980322017353326
20.0,8.0,0.6509768560232151
21.0,7.0,0.7491804630028038
22.0,7.0,0.788215564908086
22.0,8.0,0.7411777980260094
21.0,7.0,0.7491804630028038
22.0,8.0,0.7411777980260094
21.0,8.0,0.6980322017353326
22.0,7.0,0.788215564908086
23.0,7.0,0.8235225610148006
22.0,8.0,0.7411777980260094
23.0,7.0,0.8235225610148006
23.0,8.0,0.7804178601506553
22.0,8.0,0.7411777980260094
23.0,7.0,0.8235225610148006
24.0,7.0,0.8548944030734015
24.0,8.0,0.8194533715205395
23.0,7.0,0.8235225610148006
24.0,8.0,0.8194533715205395
23.0,8.0,0.7804178601506553
24.0,7.0,0.8548944030734015
25.0,7.0,0.882354309411862
24.0,8.0,0.8194533715205395
25.0,7.0,0.882354309411862
25.0,8.0,0.8510059093870832
24.0,8.0,0.8194533715205395
25.0,7.0,0.882354309411862
26.0,7.0,0.90590880924299
26.0,8.0,0.8823543094118621
25.0,7.0,0.882354309411862
26.0,8.0,0.8823543094118621
25.0,8.0,0.8510059093870832
26.0,7.0,0.90590880924299
27.0,7.0,0.9292516586596083
26.0,8.0,0.8823543094118621
27.0,7.0,0.9292516586596083
27.0,8.0,0.9097892308635231
26.0,8.0,0.8823543094118621
27.0,7.0,0.9292516586596083
28.0,7.0,0.9451166650848413
28.0,8.0,0.9294961443158399
27.0,7.0,0.9292516586596083
28.0,8.0,0.9294961443158399
27.0,8.0,0.9097892308635231
28.0,7.0,0.9451166650848413
29.0,7.0,0.9607106190793724
28.0,8.0,0.9294961443158399
29.0,7.0,0.9607106190793724
29.0,8.0,0.949025472819361
28.0,8.0,0.9294961443158399
29.0,7.0,0.9607106190793724
30.0,7.0,0.972593453069923
30.0,8.0,0.9647090743370774
29.0,7.0,0.9607106190793724
30.0,8.0,0.9647090743370774
29.0,8.0,0.949025472819361
30.0,7.0,0.972593453069923
31.0,7.0,0.9841618736487376
30.0,8.0,0.9647090743370774
31.0,7.0,0.9841618736487376
31.0,8.0,0.9764506152318424
30.0,8.0,0.9647090743370774
31.0,7.0,0.9841618736487376
32.0,7.0,0.9921930805628768
32.0,8.0,0.9844741078414441
31.0,7.0,0.9841618736487376
32.0,8.0,0.9844741078414441
31.0,8.0,0.9764506152318424
1.0,8.0,0.03132225733315224
2.0,8.0,0.03152392567484136
1.0,9.0,0.0040707823890131205
2.0,8.0,0.03152392567484136
2.0,9.0,0.003890894947029598
1.0,9.0,0.0040707823890131205
2.0,8.0,0.03152392567484136
3.0,8.0,0.035263999690471684
3.0,9.0,0.003907927236828402
2.0,8.0,0.03152392567484136
3.0,9.0,0.003907927236828402
2.0,9.0,0.003890894947029598
3.0,8.0,0.035263999690471684
4.0,8.0,0.04320404992650645
3.0,9.0,0.003907927236828402
4.0,8.0,0.04320404992650645
4.0,9.0,0.003886441681919429
3.0,9.0,0.003907927236828402
4.0,8.0,0.04320404992650645
5.0,8.0,0.054840211784370534
5.0,9.0,0.008062363553040769
4.0,8.0,0.04320404992650645
5.0,9.0,0.008062363553040769
4.0,9.0,0.003886441681919429
5.0,8.0,0.054840211784370534
6.0,8.0,0.06696897474049857
5.0,9.0,0.008062363553040769
6.0,8.0,0.06696897474049857
6.0,9.0,0.015586306274647419
5.0,9.0,0.008062363553040769
6.0,8.0,0.06696897474049857
7.0,8.0,0.0861863376983089
7.0,9.0,0.02382690002841395
6.0,8.0,0.06696897474049857
7.0,9.0,0.02382690002841395
6.0,9.0,0.015586306274647419
7.0,8.0,0.0861863376983089
8.0,8.0,0.10610895712861106
7.0,9.0,0.02382690002841395
8.0,8.0,0.10610895712861106
8.0,9.0,0.03915508758899261
7.0,9.0,0.02382690002841395
8.0,8.0,0.10610895712861106
9.0,8.0,0.1332888406965601
9.0,9.0,0.058890699725595116
8.0,8.0,0.10610895712861106
9.0,9.0,0.058890699725595116
8.0,9.0,0.03915508758899261
9.0,8.0,0.1332888406965601
10.0,8.0,0.16486767061017216
9.0,9.0,0.058890699725595116
10.0,8.0,0.16486767061017216
10.0,9.0,0.08625029952956564
9.0,9.0,0.058890699725595116
10.0,8.0,0.16486767061017216
11.0,8.0,0.20389572004495307
11.0,9.0,0.11771940385254571
10.0,8.0,0.16486767061017216
11.0,9.0,0.11771940385254571
10.0,9.0,0.08625029952956564
11.0,8.0,0.20389572004495307
12.0,8.0,0.24329840917557927
11.0,9.0,0.11771940385254571
12.0,8.0,0.24329840917557927
12.0,9.0,0.15683821241561846
11.0,9.0,0.11771940385254571
12.0,8.0,0.24329840917557927
13.0,8.0,0.2901706112651236
13.0,9.0,0.20007009681932142
12.0,8.0,0.24329840917557927
13.0,9.0,0.20007009681932142
12.0,9.0,0.15683821241561846
13.0,8.0,0.2901706112651236
14.0,8.0,0.3372509324028387
13.0,9.0,0.20007009681932142
14.0,8.0,0.3372509324028387
14.0,9.0,0.24704075625352964
13.0,9.0,0.20007009681932142
14.0,8.0,0.3372509324028387
15.0,8.0,0.38824885573730983
15.0,9.0,0.3018752819504695
14.0,8.0,0.3372509324028387
15.0,9.0,0.3018752819504695
14.0,9.0,0.24704075625352964
15.0,8.0,0.38824885573730983
16.0,8.0,0.4429829335392888
15.0,9.0,0.3018752819504695
16.0,8.0,0.4429829335392888
16.0,9.0,0.35690919637617735
15.0,9.0,0.3018752819504695
16.0,8.0,0.4429829335392888
17.0,8.0,0.4941699794860848
17.0,9.0,0.4153649026112683
16.0,8.0,0.4429829335392888
17.0,9.0,0.4153649026112683
16.0,9.0,0.35690919637617735
17.0,8.0,0.4941699794860848
18.0,8.0,0.5488646731651317
17.0,9.0,0.4153649026112683
18.0,8.0,0.5488646731651317
18.0,9.0,0.4706409281287703
17.0,9.0,0.4153649026112683
18.0,8.0,0.5488646731651317
19.0,8.0,0.6000127434458931
19.0,9.0,0.5292520385110763
18.0,8.0,0.5488646731651317
19.0,9.0,0.5292520385110763
18.0,9.0,0.4706409281287703
19.0,8.0,0.6000127434458931
20.0,8.0,0.6509768560232151
19.0,9.0,0.5292520385110763
20.0,8.0,0.6509768560232151
20.0,9.0,0.5843340570054226
19.0,9.0,0.5292520385110763
20.0,8.0,0.6509768560232151
21.0,8.0,0.6980322017353326
21.0,9.0,0.6391412072220193
20.0,8.0,0.6509768560232151
21.0,9.0,0.6391412072220193
20.0,9.0,0.5843340570054226
21.0,8.0,0.6980322017353326
22.0,8.0,0.7411777980260094
21.0,9.0,0.6391412072220193
22.0,8.0,0.7411777980260094
22.0,9.0,0.6902341789661905
21.0,9.0,0.6391412072220193
22.0,8.0,0.7411777980260094
23.0,8.0,0.7804178601506553
23.0,9.0,0.7371064574347097
22.0,8.0,0.7411777980260094
23.0,9.0,0.7371064574347097
22.0,9.0,0.6902341789661905
23.0,8.0,0.7804178601506553
24.0,8.0,0.8194533715205395
23.0,9.0,0.7371064574347097
24.0,8.0,0.8194533715205395
24.0,9.0,0.7804426428865434
23.0,9.0,0.7371064574347097
24.0,8.0,0.8194533715205395
25.0,8.0,0.8510059093870832
25.0,9.0,0.8194533715205397
24.0,8.0,0.8194533715205395
25.0,9.0,0.8194533715205397
24.0,9.0,0.7804426428865434
25.0,8.0,0.8510059093870832
26.0,8.0,0.8823543094118621
25.0,9.0,0.8194533715205397
26.0,8.0,0.8823543094118621
26.0,9.0,0.8548944030734015
25.0,9.0,0.8194533715205397
26.0,8.0,0.8823543094118621
27.0,8.0,0.9097892308635231
27.0,9.0,0.8826035878386453
26.0,8.0,0.8823543094118621
27.0,9.0,0.8826035878386453
26.0,9.0,0.8548944030734015
27.0,8.0,0.9097892308635231
28.0,8.0,0.9294961443158399
27.0,9.0,0.8826035878386453
28.0,8.0,0.9294961443158399
28.0,9.0,0.909797205795976
27.0,9.0,0.8826035878386453
28.0,8.0,0.9294961443158399
29.0,8.0,0.949025472819361
29.0,9.0,0.9332490766706714
28.0,8.0,0.9294961443158399
29.0,9.0,0.9332490766706714
28.0,9.0,0.909797205795976
29.0,8.0,0.949025472819361
30.0,8.0,0.9647090743370774
29.0,9.0,0.9332490766706714
30.0,8.0,0.9647090743370774
30.0,9.0,0.9529160930192093
29.0,9.0,0.9332490766706714
30.0,8.0,0.9647090743370774
31.0,8.0,0.9764506152318424
31.0,9.0,0.9649338359004371
30.0,8.0,0.9647090743370774
31.0,9.0,0.9649338359004371
30.0,9.0,0.9529160930192093
31.0,8.0,0.9764506152318424
32.0,8.0,0.9844741078414441
31.0,9.0,0.9649338359004371
32.0,8.0,0.9844741078414441
32.0,9.0,0.9763945052098426
31.0,9.0,0.9649338359004371
1.0,9.0,0.0040707823890131205
2.0,9.0,0.003890894947029598
2.0,10.0,0.02753211553104041
1.0,9.0,0.0040707823890131205
2.0,10.0,0.02753211553104041
1.0,10.0,0.03135960282863175
2.0,9.0,0.003890894947029598
3.0,9.0,0.003907927236828402
2.0,10.0,0.02753211553104041
3.0,9.0,0.003907927236828402
3.0,10.0,0.02350427348920839
2.0,10.0,0.02753211553104041
3.0,9.0,0.003907927236828402
4.0,9.0,0.003886441681919429
4.0,10.0,0.015835417924120656
3.0,9.0,0.003907927236828402
4.0,10.0,0.015835417924120656
3.0,10.0,0.02350427348920839
4.0,9.0,0.003886441681919429
5.0,9.0,0.008062363553040769
4.0,10.0,0.015835417924120656
5.0,9.0,0.008062363553040769
5.0,10.0,0.011683629149935485
4.0,10.0,0.015835417924120656
5.0,9.0,0.008062363553040769
6.0,9.0,0.015586306274647419
6.0,10.0,0.004302164813650326
5.0,9.0,0.008062363553040769
6.0,10.0,0.004302164813650326
5.0,10.0,0.011683629149935485
6.0,9.0,0.015586306274647419
7.0,9.0,0.02382690002841395
6.0,10.0,0.004302164813650326
7.0,9.0,0.02382690002841395
7.0,10.0,0.0038282966709463156
6.0,10.0,0.004302164813650326
7.0,9.0,0.02382690002841395
8.0,9.0,0.03915508758899261
8.0,10.0,0.004057490088684216
7.0,9.0,0.02382690002841395
8.0,10.0,0.004057490088684216
7.0,10.0,0.0038282966709463156
8.0,9.0,0.03915508758899261
9.0,9.0,0.058890699725595116
8.0,10.0,0.004057490088684216
9.0,9.0,0.058890699725595116
9.0,10.0,0.01172917066270153
8.0,10.0,0.004057490088684216
9.0,9.0,0.058890699725595116
10.0,9.0,0.08625029952956564
10.0,10.0,0.027440200084350615
9.0,9.0,0.058890699725595116
10.0,10.0,0.027440200084350615
9.0,10.0,0.01172917066270153
10.0,9.0,0.08625029952956564
11.0,9.0,0.11771940385254571
10.0,10.0,0.027440200084350615
11.0,9.0,0.11771940385254571
11.0,10.0,0.04705496039588484
10.0,10.0,0.027440200084350615
11.0,9.0,0.11771940385254571
12.0,9.0,0.15683821241561846
12.0,10.0,0.07842216861611254
11.0,9.0,0.11771940385254571
12.0,10.0,0.07842216861611254
11.0,10.0,0.04705496039588484
12.0,9.0,0.15683821241561846
13.0,9.0,0.20007009681932142
12.0,10.0,0.07842216861611254
13.0,9.0,0.20007009681932142
13.0,10.0,0.11760942340285986
12.0,10.0,0.07842216861611254
13.0,9.0,0.20007009681932142
14.0,9.0,0.24704075625352964
14.0,10.0,0.16102049613795663
13.0,9.0,0.20007009681932142
14.0,10.0,0.16102049613795663
13.0,10.0,0.11760942340285986
14.0,9.0,0.24704075625352964
15.0,9.0,0.3018752819504695
14.0,10.0,0.16102049613795663
15.0,9.0,0.3018752819504695
15.0,10.0,0.21565392951364662
14.0,10.0,0.16102049613795663
15.0,9.0,0.3018752819504695
16.0,9.0,0.35690919637617735
16.0,10.0,0.2705920155809264
15.0,9.0,0.3018752819504695
16.0,10.0,0.2705920155809264
15.0,10.0,0.21565392951364662
16.0,9.0,0.35690919637617735
17.0,9.0,0.4153649026112683
16.0,10.0,0.2705920155809264
17.0,9.0,0.4153649026112683
17.0,10.0,0.3294318334741291
16.0,10.0,0.2705920155809264
17.0,9.0,0.4153649026112683
18.0,9.0,0.4706409281287703
18.0,10.0,0.3921605815006135
17.0,9.0,0.4153649026112683
18.0,10.0,0.3921605815006135
17.0,10.0,0.3294318334741291
18.0,9.0,0.4706409281287703
19.0,9.0,0.5292520385110763
18.0,10.0,0.3921605815006135
19.0,9.0,0.5292520385110763
19.0,10.0,0.4548890418943478
18.0,10.0,0.3921605815006135
19.0,9.0,0.5292520385110763
20.0,9.0,0.5843340570054226
20.0,10.0,0.5176408220217571
19.0,9.0,0.5292520385110763
20.0,10.0,0.5176408220217571
19.0,10.0,0.4548890418943478
20.0,9.0,0.5843340570054226
21.0,9.0,0.6391412072220193
20.0,10.0,0.5176408220217571
21.0,9.0,0.6391412072220193
21.0,10.0,0.5764899388569169
20.0,10.0,0.5176408220217571
21.0,9.0,0.6391412072220193
22.0,9.0,0.6902341789661905
22.0,10.0,0.6350585073700358
21.0,9.0,0.6391412072220193
22.0,10.0,0.6350585073700358
21.0,10.0,0.5764899388569169
22.0,9.0,0.6902341789661905
23.0,9.0,0.7371064574347097
22.0,10.0,0.6350585073700358
23.0,9.0,0.7371064574347097
23.0,10.0,0.6863385189377714
22.0,10.0,0.6350585073700358
23.0,9.0,0.7371064574347097
24.0,9.0,0.7804426428865434
24.0,10.0,0.7371064574347094
23.0,9.0,0.7371064574347097
24.0,10.0,0.7371064574347094
23.0,10.0,0.6863385189377714
24.0,9.0,0.7804426428865434
25.0,9.0,0.8194533715205397
24.0,10.0,0.7371064574347094
25.0,9.0,0.8194533715205397
25.0,10.0,0.7804178601506553
24.0,10.0,0.7371064574347094
25.0,9.0,0.8194533715205397
26.0,9.0,0.8548944030734015
26.0,10.0,0.8235225610148006
25.0,9.0,0.8194533715205397
26.0,10.0,0.8235225610148006
25.0,10.0,0.7804178601506553
26.0,9.0,0.8548944030734015
27.0,9.0,0.8826035878386453
26.0,10.0,0.8235225610148006
27.0,9.0,0.8826035878386453
27.0,10.0,0.8588106098916136
26.0,10.0,0.8235225610148006
27.0,9.0,0.8826035878386453
28.0,9.0,0.909797205795976
28.0,10.0,0.8900258980937156
27.0,9.0,0.8826035878386453
28.0,10.0,0.8900258980937156
27.0,10.0,0.8588106098916136
28.0,9.0,0.909797205795976
29.0,9.0,0.9332490766706714
28.0,10.0,0.8900258980937156
29.0,9.0,0.9332490766706714
29.0,10.0,0.9137412962300326
28.0,10.0,0.8900258980937156
29.0,9.0,0.9332490766706714
30.0,9.0,0.9529160930192093
30.0,10.0,0.9374090145083628
29.0,9.0,0.9332490766706714
30.0,10.0,0.9374090145083628
29.0,10.0,0.9137412962300326
30.0,9.0,0.9529160930192093
31.0,9.0,0.9649338359004371
30.0,10.0,0.9374090145083628
31.0,9.0,0.9649338359004371
31.0,10.0,0.9567809586374549
30.0,10.0,0.9374090145083628
31.0,9.0,0.9649338359004371
32.0,9.0,0.9763945052098426
32.0,10.0,0.9689241578395709
31.0,9.0,0.9649338359004371
32.0,10.0,0.9689241578395709
31.0,10.0,0.9567809586374549
1.0,10.0,0.03135960282863175
2.0,10.0,0.02753211553104041
1.0,11.0,0.1292556349582662
2.0,10.0,0.02753211553104041
2.0,11.0,0.1215864618116799
1.0,11.0,0.1292556349582662
2.0,10.0,0.02753211553104041
3.0,10.0,0.02350427348920839
3.0,11.0,0.10988894371201965
2.0,10.0,0.02753211553104041
3.0,11.0,0.10988894371201965
2.0,11.0,0.1215864618116799
3.0,10.0,0.02350427348920839
4.0,10.0,0.015835417924120656
3.0,11.0,0.10988894371201965
4.0,10.0,0.015835417924120656
4.0,11.0,0.09408655375485617
3.0,11.0,0.10988894371201965
4.0,10.0,0.015835417924120656
5.0,10.0,0.011683629149935485
5.0,11.0,0.07473375881192328
4.0,10.0,0.015835417924120656
5.0,11.0,0.07473375881192328
4.0,11.0,0.09408655375485617
5.0,10.0,0.011683629149935485
6.0,10.0,0.004302164813650326
5.0,11.0,0.07473375881192328
6.0,10.0,0.004302164813650326
6.0,11.0,0.05479996378911865
5.0,11.0,0.07473375881192328
6.0,10.0,0.004302164813650326
7.0,10.0,0.0038282966709463156
7.0,11.0,0.03167780658652317
6.0,10.0,0.004302164813650326
7.0,11.0,0.03167780658652317
6.0,11.0,0.05479996378911865
7.0,10.0,0.0038282966709463156
8.0,10.0,0.004057490088684216
7.0,11.0,0.03167780658652317
8.0,10.0,0.004057490088684216
8.0,11.0,0.015631106616317215
7.0,11.0,0.03167780658652317
8.0,10.0,0.004057490088684216
9.0,10.0,0.01172917066270153
9.0,11.0,0.00415567979601061
8.0,10.0,0.004057490088684216
9.0,11.0,0.00415567979601061
8.0,11.0,0.015631106616317215
9.0,10.0,0.01172917066270153
10.0,10.0,0.027440200084350615
9.0,11.0,0.00415567979601061
10.0,10.0,0.027440200084350615
10.0,11.0,0.003876281316908159
9.0,11.0,0.00415567979601061
10.0,10.0,0.027440200084350615
11.0,10.0,0.04705496039588484
11.0,11.0,0.007837134068922202
10.0,10.0,0.027440200084350615
11.0,11.0,0.007837134068922202
10.0,11.0,0.003876281316908159
11.0,10.0,0.04705496039588484
12.0,10.0,0.07842216861611254
11.0,11.0,0.007837134068922202
12.0,10.0,0.07842216861611254
12.0,11.0,0.023525348979580172
11.0,11.0,0.007837134068922202
12.0,10.0,0.07842216861611254
13.0,10.0,0.11760942340285986
13.0,11.0,0.051134941906017244
12.0,10.0,0.07842216861611254
13.0,11.0,0.051134941906017244
12.0,11.0,0.023525348979580172
13.0,10.0,0.11760942340285986
14.0,10.0,0.16102049613795663
13.0,11.0,0.051134941906017244
14.0,10.0,0.16102049613795663
14.0,11.0,0.09012527734297801
13.0,11.0,0.051134941906017244
14.0,10.0,0.16102049613795663
15.0,10.0,0.21565392951364662
15.0,11.0,0.13356701295120196
14.0,10.0,0.16102049613795663
15.0,11.0,0.13356701295120196
14.0,11.0,0.09012527734297801
15.0,10.0,0.21565392951364662
16.0,10.0,0.2705920155809264
15.0,11.0,0.13356701295120196
16.0,10.0,0.2705920155809264
16.0,11.0,0.18821053919068612
15.0,11.0,0.13356701295120196
16.0,10.0,0.2705920155809264
17.0,10.0,0.3294318334741291
17.0,11.0,0.24713187116666455
16.0,10.0,0.2705920155809264
17.0,11.0,0.24713187116666455
16.0,11.0,0.18821053919068612
17.0,10.0,0.3294318334741291
18.0,10.0,0.3921605815006135
17.0,11.0,0.24713187116666455
18.0,10.0,0.3921605815006135
18.0,11.0,0.31366717688620477
17.0,11.0,0.24713187116666455
18.0,10.0,0.3921605815006135
19.0,10.0,0.4548890418943478
19.0,11.0,0.3767878591559479
18.0,10.0,0.3921605815006135
19.0,11.0,0.3767878591559479
18.0,11.0,0.31366717688620477
19.0,10.0,0.4548890418943478
20.0,10.0,0.5176408220217571
19.0,11.0,0.3767878591559479
20.0,10.0,0.5176408220217571
20.0,11.0,0.4470145591798937
19.0,11.0,0.3767878591559479
20.0,10.0,0.5176408220217571
21.0,10.0,0.5764899388569169
21.0,11.0,0.5098880402404372
20.0,10.0,0.5176408220217571
21.0,11.0,0.5098880402404372
20.0,11.0,0.4470145591798937
21.0,10.0,0.5764899388569169
22.0,10.0,0.6350585073700358
21.0,11.0,0.5098880402404372
22.0,10.0,0.6350585073700358
22.0,11.0,0.5725742682087118
21.0,11.0,0.5098880402404372
22.0,10.0,0.6350585073700358
23.0,10.0,0.6863385189377714
23.0,11.0,0.6350585073700359
22.0,10.0,0.6350585073700358
23.0,11.0,0.6350585073700359
22.0,11.0,0.5725742682087118
23.0,10.0,0.6863385189377714
24.0,10.0,0.7371064574347094
23.0,11.0,0.6350585073700359
24.0,10.0,0.7371064574347094
24.0,11.0,0.6902341789661907
23.0,11.0,0.6350585073700359
24.0,10.0,0.7371064574347094
25.0,10.0,0.7804178601506553
25.0,11.0,0.7411777980260092
24.0,10.0,0.7371064574347094
25.0,11.0,0.7411777980260092
24.0,11.0,0.6902341789661907
25.0,10.0,0.7804178601506553
26.0,10.0,0.8235225610148006
25.0,11.0,0.7411777980260092
26.0,10.0,0.8235225610148006
26.0,11.0,0.788215564908086
25.0,11.0,0.7411777980260092
26.0,10.0,0.8235225610148006
27.0,10.0,0.8588106098916136
27.0,11.0,0.827532399059355
26.0,10.0,0.8235225610148006
27.0,11.0,0.827532399059355
26.0,11.0,0.788215564908086
27.0,10.0,0.8588106098916136
28.0,10.0,0.8900258980937156
27.0,11.0,0.827532399059355
28.0,10.0,0.8900258980937156
28.0,11.0,0.8627532260623834
27.0,11.0,0.827532399059355
28.0,10.0,0.8900258980937156
29.0,10.0,0.9137412962300326
29.0,11.0,0.894028299104111
28.0,10.0,0.8900258980937156
29.0,11.0,0.894028299104111
28.0,11.0,0.8627532260623834
29.0,10.0,0.9137412962300326
30.0,10.0,0.9374090145083628
29.0,11.0,0.894028299104111
30.0,10.0,0.9374090145083628
30.0,11.0,0.9215255453116793
29.0,11.0,0.894028299104111
30.0,10.0,0.9374090145083628
31.0,10.0,0.9567809586374549
31.0,11.0,0.9414791351609947
30.0,10.0,0.9374090145083628
31.0,11.0,0.9414791351609947
30.0,11.0,0.9215255453116793
31.0,10.0,0.9567809586374549
32.0,10.0,0.9689241578395709
31.0,11.0,0.9414791351609947
32.0,10.0,0.9689241578395709
32.0,11.0,0.960684906066213
31.0,11.0,0.9414791351609947
1.0,11.0,0.1292556349582662
2.0,11.0,0.1215864618116799
2.0,12.0,0.29389360719577007
1.0,11.0,0.1292556349582662
2.0,12.0,0.29389360719577007
1.0,12.0,0.3020494165469799
2.0,11.0,0.1215864618116799
3.0,11.0,0.10988894371201965
2.0,12.0,0.29389360719577007
3.0,11.0,0.10988894371201965
3.0,12.0,0.27454721612295346
2.0,12.0,0.29389360719577007
3.0,11.0,0.10988894371201965
4.0,11.0,0.09408655375485617
4.0,12.0,0.24697382272895682
3.0,11.0,0.10988894371201965
4.0,12.0,0.24697382272895682
3.0,12.0,0.27454721612295346
4.0,11.0,0.09408655375485617
5.0,11.0,0.07473375881192328
4.0,12.0,0.24697382272895682
5.0,11.0,0.07473375881192328
5.0,12.0,0.21172741438766435
4.0,12.0,0.24697382272895682
5.0,11.0,0.07473375881192328
6.0,11.0,0.05479996378911865
6.0,12.0,0.16894160627926383
5.0,11.0,0.07473375881192328
6.0,12.0,0.16894160627926383
5.0,12.0,0.21172741438766435
6.0,11.0,0.05479996378911865
7.0,11.0,0.03167780658652317
6.0,12.0,0.16894160627926383
7.0,11.0,0.03167780658652317
7.0,12.0,0.12936175972856512
6.0,12.0,0.16894160627926383
7.0,11.0,0.03167780658652317
8.0,11.0,0.015631106616317215
8.0,12.0,0.09018280295650484
7.0,11.0,0.03167780658652317
8.0,12.0,0.09018280295650484
7.0,12.0,0.12936175972856512
8.0,11.0,0.015631106616317215
9.0,11.0,0.00415567979601061
8.0,12.0,0.09018280295650484
9.0,11.0,0.00415567979601061
9.0,12.0,0.054863650373440494
8.0,12.0,0.09018280295650484
9.0,11.0,0.00415567979601061
10.0,11.0,0.003876281316908159
10.0,12.0,0.0238555318164461
9.0,11.0,0.00415567979601061
10.0,12.0,0.0238555318164461
9.0,12.0,0.054863650373440494
10.0,11.0,0.003876281316908159
11.0,11.0,0.007837134068922202
10.0,12.0,0.0238555318164461
11.0,11.0,0.007837134068922202
11.0,12.0,0.007824880345343533
10.0,12.0,0.0238555318164461
11.0,11.0,0.007837134068922202
12.0,11.0,0.023525348979580172
12.0,12.0,0.00383097941869193
11.0,11.0,0.007837134068922202
12.0,12.0,0.00383097941869193
11.0,12.0,0.007824880345343533
12.0,11.0,0.023525348979580172
13.0,11.0,0.051134941906017244
12.0,12.0,0.00383097941869193
13.0,11.0,0.051134941906017244
13.0,12.0,0.011727989272240369
12.0,12.0,0.00383097941869193
13.0,11.0,0.051134941906017244
14.0,11.0,0.09012527734297801
14.0,12.0,0.03159775030085269
13.0,11.0,0.051134941906017244
14.0,12.0,0.03159775030085269
13.0,12.0,0.011727989272240369
14.0,11.0,0.09012527734297801
15.0,11.0,0.13356701295120196
14.0,12.0,0.03159775030085269
15.0,11.0,0.13356701295120196
15.0,12.0,0.06661689422838706
14.0,12.0,0.03159775030085269
15.0,11.0,0.13356701295120196
16.0,11.0,0.18821053919068612
16.0,12.0,0.11371204177768054
15.0,11.0,0.13356701295120196
16.0,12.0,0.11371204177768054
15.0,12.0,0.06661689422838706
16.0,11.0,0.18821053919068612
17.0,11.0,0.24713187116666455
16.0,12.0,0.11371204177768054
17.0,11.0,0.24713187116666455
17.0,12.0,0.16859831843965126
16.0,12.0,0.11371204177768054
17.0,11.0,0.24713187116666455
18.0,11.0,0.31366717688620477
18.0,12.0,0.23167827142466918
17.0,11.0,0.24713187116666455
18.0,12.0,0.23167827142466918
17.0,12.0,0.16859831843965126
18.0,11.0,0.31366717688620477
19.0,11.0,0.3767878591559479
18.0,12.0,0.23167827142466918
19.0,11.0,0.3767878591559479
19.0,12.0,0.3018656922599595
18.0,12.0,0.23167827142466918
19.0,11.0,0.3767878591559479
20.0,11.0,0.4470145591798937
20.0,12.0,0.37268503901136796
19.0,11.0,0.3767878591559479
20.0,12.0,0.37268503901136796
19.0,12.0,0.3018656922599595
20.0,11.0,0.4470145591798937
21.0,11.0,0.5098880402404372
20.0,12.0,0.37268503901136796
21.0,11.0,0.5098880402404372
21.0,12.0,0.44310056522273833
20.0,12.0,0.37268503901136796
21.0,11.0,0.5098880402404372
22.0,11.0,0.5725742682087118
22.0,12.0,0.5098880402404372
21.0,11.0,0.5098880402404372
22.0,12.0,0.5098880402404372
21.0,12.0,0.44310056522273833
22.0,11.0,0.5725742682087118
23.0,11.0,0.6350585073700359
22.0,12.0,0.5098880402404372
23.0,11.0,0.6350585073700359
23.0,12.0,0.5764899388569172
22.0,12.0,0.5098880402404372
23.0,11.0,0.6350585073700359
24.0,11.0,0.6902341789661907
24.0,12.0,0.6391412072220191
23.0,11.0,0.6350585073700359
24.0,12.0,0.6391412072220191
23.0,12.0,0.5764899388569172
24.0,11.0,0.6902341789661907
25.0,11.0,0.7411777980260092
24.0,12.0,0.6391412072220191
25.0,11.0,0.7411777980260092
25.0,12.0,0.6980322017353326
24.0,12.0,0.6391412072220191
25.0,11.0,0.7411777980260092
26.0,11.0,0.788215564908086
26.0,12.0,0.7491804630028039
25.0,11.0,0.7411777980260092
26.0,12.0,0.7491804630028039
25.0,12.0,0.6980322017353326
26.0,11.0,0.788215564908086
27.0,11.0,0.827532399059355
26.0,12.0,0.7491804630028039
27.0,11.0,0.827532399059355
27.0,12.0,0.796045290960786
26.0,12.0,0.7491804630028039
27.0,11.0,0.827532399059355
28.0,11.0,0.8627532260623834
28.0,12.0,0.8353746909942158
27.0,11.0,0.827532399059355
28.0,12.0,0.8353746909942158
27.0,12.0,0.796045290960786
28.0,11.0,0.8627532260623834
29.0,11.0,0.894028299104111
28.0,12.0,0.8353746909942158
29.0,11.0,0.894028299104111
29.0,12.0,0.8705768879125931
28.0,12.0,0.8353746909942158
29.0,11.0,0.894028299104111
30.0,11.0,0.9215255453116793
30.0,12.0,0.9021103408197114
29.0,11.0,0.894028299104111
30.0,12.0,0.9021103408197114
29.0,12.0,0.8705768879125931
30.0,11.0,0.9215255453116793
31.0,11.0,0.9414791351609947
30.0,12.0,0.9021103408197114
31.0,11.0,0.9414791351609947
31.0,12.0,0.9293239966543521
30.0,12.0,0.9021103408197114
31.0,11.0,0.9414791351609947
32.0,11.0,0.960684906066213
32.0,12.0,0.9493104637497669
31.0,11.0,0.9414791351609947
32.0,12.0,0.9493104637497669
31.0,12.0,0.9293239966543521
1.0,12.0,0.3020494165469799
2.0,12.0,0.29389360719577007
1.0,13.0,0.5407170932629046
2.0,12.0,0.29389360719577007
2.0,13.0,0.5255963338812545
1.0,13.0,0.5407170932629046
2.0,12.0,0.29389360719577007
3.0,12.0,0.27454721612295346
3.0,13.0,0.5017358564172251
2.0,12.0,0.29389360719577007
3.0,13.0,0.5017358564172251
2.0,13.0,0.5255963338812545
3.0,12.0,0.27454721612295346
4.0,12.0,0.24697382272895682
3.0,13.0,0.5017358564172251
4.0,12.0,0.24697382272895682
4.0,13.0,0.46277686784894495
3.0,13.0,0.5017358564172251
4.0,12.0,0.24697382272895682
5.0,12.0,0.21172741438766435
5.0,13.0,0.4156806630572958
4.0,12.0,0.24697382272895682
5.0,13.0,0.4156806630572958
4.0,13.0,0.46277686784894495
5.0,12.0,0.21172741438766435
6.0,12.0,0.16894160627926383
5.0,13.0,0.4156806630572958
6.0,12.0,0.16894160627926383
6.0,13.0,0.35683792530557235
5.0,13.0,0.4156806630572958
6.0,12.0,0.16894160627926383
7.0,12.0,0.12936175972856512
7.0,13.0,0.2941115693957111
6.0,12.0,0.16894160627926383
7.0,13.0,0.2941115693957111
6.0,13.0,0.35683792530557235
7.0,12.0,0.12936175972856512
8.0,12.0,0.09018280295650484
7.0,13.0,0.2941115693957111
8.0,12.0,0.09018280295650484
8.0,13.0,0.22746701481324805
7.0,13.0,0.2941115693957111
8.0,12.0,0.09018280295650484
9.0,12.0,0.054863650373440494
9.0,13.0,0.16461865153798766
8.0,12.0,0.09018280295650484
9.0,13.0,0.16461865153798766
8.0,13.0,0.22746701481324805
9.0,12.0,0.054863650373440494
10.0,12.0,0.0238555318164461
9.0,13.0,0.16461865153798766
10.0,12.0,0.0238555318164461
10.0,13.0,0.1058700311599612
9.0,13.0,0.16461865153798766
10.0,12.0,0.0238555318164461
11.0,12.0,0.007824880345343533
11.0,13.0,0.05881308466946446
10.0,12.0,0.0238555318164461
11.0,13.0,0.05881308466946446
10.0,13.0,0.1058700311599612
11.0,12.0,0.007824880345343533
12.0,12.0,0.00383097941869193
11.0,13.0,0.05881308466946446
12.0,12.0,0.00383097941869193
12.0,13.0,0.023512265445409134
11.0,13.0,0.05881308466946446
12.0,12.0,0.00383097941869193
13.0,12.0,0.011727989272240369
13.0,13.0,0.004073006127161636
12.0,12.0,0.00383097941869193
13.0,13.0,0.004073006127161636
12.0,13.0,0.023512265445409134
13.0,12.0,0.011727989272240369
14.0,12.0,0.03159775030085269
13.0,13.0,0.004073006127161636
14.0,12.0,0.03159775030085269
14.0,13.0,0.0038648773101632133
13.0,13.0,0.004073006127161636
14.0,12.0,0.03159775030085269
15.0,12.0,0.06661689422838706
15.0,13.0,0.019759679915895046
14.0,12.0,0.03159775030085269
15.0,13.0,0.019759679915895046
14.0,13.0,0.0038648773101632133
15.0,12.0,0.06661689422838706
16.0,12.0,0.11371204177768054
15.0,13.0,0.019759679915895046
16.0,12.0,0.11371204177768054
16.0,13.0,0.05488554983310546
15.0,13.0,0.019759679915895046
16.0,12.0,0.11371204177768054
17.0,12.0,0.16859831843965126
17.0,13.0,0.10194505317870109
16.0,12.0,0.11371204177768054
17.0,13.0,0.10194505317870109
16.0,13.0,0.05488554983310546
17.0,12.0,0.16859831843965126
18.0,12.0,0.23167827142466918
17.0,13.0,0.10194505317870109
18.0,12.0,0.23167827142466918
18.0,13.0,0.160715971824465
17.0,13.0,0.10194505317870109
18.0,12.0,0.23167827142466918
19.0,12.0,0.3018656922599595
19.0,13.0,0.2239115036806582
18.0,12.0,0.23167827142466918
19.0,13.0,0.2239115036806582
18.0,13.0,0.160715971824465
19.0,12.0,0.3018656922599595
20.0,12.0,0.37268503901136796
19.0,13.0,0.2239115036806582
20.0,12.0,0.37268503901136796
20.0,13.0,0.29795286379969504
19.0,13.0,0.2239115036806582
20.0,12.0,0.37268503901136796
21.0,12.0,0.44310056522273833
21.0,13.0,0.37268503901136796
20.0,12.0,0.37268503901136796
21.0,13.0,0.37268503901136796
20.0,13.0,0.29795286379969504
21.0,12.0,0.44310056522273833
22.0,12.0,0.5098880402404372
21.0,13.0,0.37268503901136796
22.0,12.0,0.5098880402404372
22.0,13.0,0.4470145591798937
21.0,13.0,0.37268503901136796
22.0,12.0,0.5098880402404372
23.0,12.0,0.5764899388569172
23.0,13.0,0.5176408220217573
22.0,12.0,0.5098880402404372
23.0,13.0,0.5176408220217573
22.0,13.0,0.4470145591798937
23.0,12.0,0.5764899388569172
24.0,12.0,0.6391412072220191
23.0,13.0,0.5176408220217573
24.0,12.0,0.6391412072220191
24.0,13.0,0.5843340570054226
23.0,13.0,0.5176408220217573
24.0,12.0,0.6391412072220191
25.0,12.0,0.6980322017353326
25.0,13.0,0.6509768560232149
24.0,12.0,0.6391412072220191
25.0,13.0,0.6509768560232149
24.0,13.0,0.5843340570054226
25.0,12.0,0.6980322017353326
26.0,12.0,0.7491804630028039
25.0,13.0,0.6509768560232149
26.0,12.0,0.7491804630028039
26.0,13.0,0.7097708021978865
25.0,13.0,0.6509768560232149
26.0,12.0,0.7491804630028039
27.0,12.0,0.796045290960786
27.0,13.0,0.7608591514926227
26.0,12.0,0.7491804630028039
27.0,13.0,0.7608591514926227
26.0,13.0,0.7097708021978865
27.0,12.0,0.796045290960786
28.0,12.0,0.8353746909942158
27.0,13.0,0.7608591514926227
28.0,12.0,0.8353746909942158
28.0,13.0,0.8078442258474877
27.0,13.0,0.7608591514926227
28.0,12.0,0.8353746909942158
29.0,12.0,0.8705768879125931
29.0,13.0,0.8470542102092734
28.0,12.0,0.8353746909942158
29.0,13.0,0.8470542102092734
28.0,13.0,0.8078442258474877
29.0,12.0,0.8705768879125931
30.0,12.0,0.9021103408197114
29.0,13.0,0.8470542102092734
30.0,12.0,0.9021103408197114
30.0,13.0,0.8823085083017023
29.0,13.0,0.8470542102092734
30.0,12.0,0.9021103408197114
31.0,12.0,0.9293239966543521
31.0,13.0,0.9101140612016201
30.0,12.0,0.9021103408197114
31.0,13.0,0.9101140612016201
30.0,13.0,0.8823085083017023
31.0,12.0,0.9293239966543521
32.0,12.0,0.9493104637497669
31.0,13.0,0.9101140612016201
32.0,12.0,0.9493104637497669
32.0,13.0,0.9371668328074181
31.0,13.0,0.9101140612016201
1.0,13.0,0.5407170932629046
2.0,13.0,0.5255963338812545
2.0,14.0,0.7761052796863015
1.0,13.0,0.5407170932629046
2.0,14.0,0.7761052796863015
1.0,14.0,0.7883734330284214
2.0,13.0,0.5255963338812545
3.0,13.0,0.5017358564172251
2.0,14.0,0.7761052796863015
3.0,13.0,0.5017358564172251
3.0,14.0,0.7491002513838164
2.0,14.0,0.7761052796863015
3.0,13.0,0.5017358564172251
4.0,13.0,0.46277686784894495
4.0,14.0,0.7097382240013425
3.0,13.0,0.5017358564172251
4.0,14.0,0.7097382240013425
3.0,14.0,0.7491002513838164
4.0,13.0,0.46277686784894495
5.0,13.0,0.4156806630572958
4.0,14.0,0.7097382240013425
5.0,13.0,0.4156806630572958
5.0,14.0,0.6588297174919003
4.0,14.0,0.7097382240013425
5.0,13.0,0.4156806630572958
6.0,13.0,0.35683792530557235
6.0,14.0,0.5921522340714496
5.0,13.0,0.4156806630572958
6.0,14.0,0.5921522340714496
5.0,14.0,0.6588297174919003
6.0,13.0,0.35683792530557235
7.0,13.0,0.2941115693957111
6.0,14.0,0.5921522340714496
7.0,13.0,0.2941115693957111
7.0,14.0,0.5137197224092742
6.0,14.0,0.5921522340714496
7.0,13.0,0.2941115693957111
8.0,13.0,0.22746701481324805
8.0,14.0,0.4273651512919963
7.0,13.0,0.2941115693957111
8.0,14.0,0.4273651512919963
7.0,14.0,0.5137197224092742
8.0,13.0,0.22746701481324805
9.0,13.0,0.16461865153798766
8.0,14.0,0.4273651512919963
9.0,13.0,0.16461865153798766
9.0,14.0,0.3333542539926785
8.0,14.0,0.4273651512919963
9.0,13.0,0.16461865153798766
10.0,13.0,0.1058700311599612
10.0,14.0,0.24697824040950858
9.0,13.0,0.16461865153798766
10.0,14.0,0.24697824040950858
9.0,14.0,0.3333542539926785
10.0,13.0,0.1058700311599612
11.0,13.0,0.05881308466946446
10.0,14.0,0.24697824040950858
11.0,13.0,0.05881308466946446
11.0,14.0,0.16469398117222955
10.0,14.0,0.24697824040950858
11.0,13.0,0.05881308466946446
12.0,13.0,0.023512265445409134
12.0,14.0,0.09427299934173314
11.0,13.0,0.05881308466946446
12.0,14.0,0.09427299934173314
11.0,14.0,0.16469398117222955
12.0,13.0,0.023512265445409134
13.0,13.0,0.004073006127161636
12.0,14.0,0.09427299934173314
13.0,13.0,0.004073006127161636
13.0,14.0,0.043093093179800035
12.0,14.0,0.09427299934173314
13.0,13.0,0.004073006127161636
14.0,13.0,0.0038648773101632133
14.0,14.0,0.011916526130210506
13.0,13.0,0.004073006127161636
14.0,14.0,0.011916526130210506
13.0,14.0,0.043093093179800035
14.0,13.0,0.0038648773101632133
15.0,13.0,0.019759679915895046
14.0,14.0,0.011916526130210506
15.0,13.0,0.019759679915895046
15.0,14.0,0.00388408197432783
14.0,14.0,0.011916526130210506
15.0,13.0,0.019759679915895046
16.0,13.0,0.05488554983310546
16.0,14.0,0.015760548699085438
15.0,13.0,0.019759679915895046
16.0,14.0,0.015760548699085438
15.0,14.0,0.00388408197432783
16.0,13.0,0.05488554983310546
17.0,13.0,0.10194505317870109
16.0,14.0,0.015760548699085438
17.0,13.0,0.10194505317870109
17.0,14.0,0.04703568836071318
16.0,14.0,0.015760548699085438
17.0,13.0,0.10194505317870109
18.0,13.0,0.160715971824465
18.0,14.0,0.09426566668513676
17.0,13.0,0.10194505317870109
18.0,14.0,0.09426566668513676
17.0,14.0,0.04703568836071318
18.0,13.0,0.160715971824465
19.0,13.0,0.2239115036806582
18.0,14.0,0.09426566668513676
19.0,13.0,0.2239115036806582
19.0,14.0,0.1567743931743283
18.0,14.0,0.09426566668513676
19.0,13.0,0.2239115036806582
20.0,13.0,0.29795286379969504
20.0,14.0,0.22391150368065832
19.0,13.0,0.2239115036806582
20.0,14.0,0.22391150368065832
19.0,14.0,0.1567743931743283
20.0,13.0,0.29795286379969504
21.0,13.0,0.37268503901136796
20.0,14.0,0.22391150368065832
21.0,13.0,0.37268503901136796
21.0,14.0,0.3018656922599594
20.0,14.0,0.22391150368065832
21.0,13.0,0.37268503901136796
22.0,13.0,0.4470145591798937
22.0,14.0,0.37678785915594815
21.0,13.0,0.37268503901136796
22.0,14.0,0.37678785915594815
21.0,14.0,0.3018656922599594
22.0,13.0,0.4470145591798937
23.0,13.0,0.5176408220217573
22.0,14.0,0.37678785915594815
23.0,13.0,0.5176408220217573
23.0,14.0,0.45488904189434765
22.0,14.0,0.37678785915594815
23.0,13.0,0.5176408220217573
24.0,13.0,0.5843340570054226
24.0,14.0,0.5292520385110763
23.0,13.0,0.5176408220217573
24.0,14.0,0.5292520385110763
23.0,14.0,0.45488904189434765
24.0,13.0,0.5843340570054226
25.0,13.0,0.6509768560232149
24.0,14.0,0.5292520385110763
25.0,13.0,0.6509768560232149
25.0,14.0,0.6000127434458928
24.0,14.0,0.5292520385110763
25.0,13.0,0.6509768560232149
26.0,13.0,0.7097708021978865
26.0,14.0,0.6629103736949596
25.0,13.0,0.6509768560232149
26.0,14.0,0.6629103736949596
25.0,14.0,0.6000127434458928
26.0,13.0,0.7097708021978865
27.0,13.0,0.7608591514926227
26.0,14.0,0.6629103736949596
27.0,13.0,0.7608591514926227
27.0,14.0,0.7215556332860462
26.0,14.0,0.6629103736949596
27.0,13.0,0.7608591514926227
28.0,13.0,0.8078442258474877
28.0,14.0,0.776306727330118
27.0,13.0,0.7608591514926227
28.0,14.0,0.776306727330118
27.0,14.0,0.7215556332860462
28.0,13.0,0.8078442258474877
29.0,13.0,0.8470542102092734
28.0,14.0,0.776306727330118
29.0,13.0,0.8470542102092734
29.0,14.0,0.8196288738579287
28.0,14.0,0.776306727330118
29.0,13.0,0.8470542102092734
30.0,13.0,0.8823085083017023
30.0,14.0,0.8589016410901404
29.0,13.0,0.8470542102092734
30.0,14.0,0.8589016410901404
29.0,14.0,0.8196288738579287
30.0,13.0,0.8823085083017023
31.0,13.0,0.9101140612016201
30.0,14.0,0.8589016410901404
31.0,13.0,0.9101140612016201
31.0,14.0,0.8940734844427861
30.0,14.0,0.8589016410901404
31.0,13.0,0.9101140612016201
32.0,13.0,0.9371668328074181
32.0,14.0,0.921714322118762
31.0,13.0,0.9101140612016201
32.0,14.0,0.921714322118762
31.0,14.0,0.8940734844427861
1.0,14.0,0.7883734330284214
2.0,14.0,0.7761052796863015
1.0,15.0,0.9642382098469623
2.0,14.0,0.7761052796863015
2.0,15.0,0.9569650746541286
1.0,15.0,0.9642382098469623
2.0,14.0,0.7761052796863015
3.0,14.0,0.7491002513838164
3.0,15.0,0.9447862507403171
2.0,14.0,0.7761052796863015
3.0,15.0,0.9447862507403171
2.0,15.0,0.9569650746541286
3.0,14.0,0.7491002513838164
4.0,14.0,0.7097382240013425
3.0,15.0,0.9447862507403171
4.0,14.0,0.7097382240013425
4.0,15.0,0.9176850617866653
3.0,15.0,0.9447862507403171
4.0,14.0,0.7097382240013425
5.0,14.0,0.6588297174919003
5.0,15.0,0.8784330532808317
4.0,14.0,0.7097382240013425
5.0,15.0,0.8784330532808317
4.0,15.0,0.9176850617866653
5.0,14.0,0.6588297174919003
6.0,14.0,0.5921522340714496
5.0,15.0,0.8784330532808317
6.0,14.0,0.5921522340714496
6.0,15.0,0.8235091589366389
5.0,15.0,0.8784330532808317
6.0,14.0,0.5921522340714496
7.0,14.0,0.5137197224092742
7.0,15.0,0.7491853567217096
6.0,14.0,0.5921522340714496
7.0,15.0,0.7491853567217096
6.0,15.0,0.8235091589366389
7.0,14.0,0.5137197224092742
8.0,14.0,0.4273651512919963
7.0,15.0,0.7491853567217096
8.0,14.0,0.4273651512919963
8.0,15.0,0.6588164206848819
7.0,15.0,0.7491853567217096
8.0,14.0,0.4273651512919963
9.0,14.0,0.3333542539926785
9.0,15.0,0.5529437715934646
8.0,14.0,0.4273651512919963
9.0,15.0,0.5529437715934646
8.0,15.0,0.6588164206848819
9.0,14.0,0.3333542539926785
10.0,14.0,0.24697824040950858
9.0,15.0,0.5529437715934646
10.0,14.0,0.24697824040950858
10.0,15.0,0.4392087898275859
9.0,15.0,0.5529437715934646
10.0,14.0,0.24697824040950858
11.0,14.0,0.16469398117222955
11.0,15.0,0.32556868582626486
10.0,14.0,0.24697824040950858
11.0,15.0,0.32556868582626486
10.0,15.0,0.4392087898275859
11.0,14.0,0.16469398117222955
12.0,14.0,0.09427299934173314
11.0,15.0,0.32556868582626486
12.0,14.0,0.09427299934173314
12.0,15.0,0.21958335305634893
11.0,15.0,0.32556868582626486
12.0,14.0,0.09427299934173314
13.0,14.0,0.043093093179800035
13.0,15.0,0.1294830953413336
12.0,14.0,0.09427299934173314
13.0,15.0,0.1294830953413336
12.0,15.0,0.21958335305634893
13.0,14.0,0.043093093179800035
14.0,14.0,0.011916526130210506
13.0,15.0,0.1294830953413336
14.0,14.0,0.011916526130210506
14.0,15.0,0.062714806875156
13.0,15.0,0.1294830953413336
14.0,14.0,0.011916526130210506
15.0,14.0,0.00388408197432783
15.0,15.0,0.019679751758953503
14.0,14.0,0.011916526130210506
15.0,15.0,0.019679751758953503
14.0,15.0,0.062714806875156
15.0,14.0,0.00388408197432783
16.0,14.0,0.015760548699085438
15.0,15.0,0.019679751758953503
16.0,14.0,0.015760548699085438
16.0,15.0,0.003897731562322412
15.0,15.0,0.019679751758953503
16.0,14.0,0.015760548699085438
17.0,14.0,0.04703568836071318
17.0,15.0,0.011835765226165851
16.0,14.0,0.015760548699085438
17.0,15.0,0.011835765226165851
16.0,15.0,0.003897731562322412
17.0,14.0,0.04703568836071318
18.0,14.0,0.09426566668513676
17.0,15.0,0.011835765226165851
18.0,14.0,0.09426566668513676
18.0,15.0,0.043100741740273105
17.0,15.0,0.011835765226165851
18.0,14.0,0.09426566668513676
19.0,14.0,0.1567743931743283
19.0,15.0,0.09426566668513678
18.0,14.0,0.09426566668513676
19.0,15.0,0.09426566668513678
18.0,15.0,0.043100741740273105
19.0,14.0,0.1567743931743283
20.0,14.0,0.22391150368065832
19.0,15.0,0.09426566668513678
20.0,14.0,0.22391150368065832
20.0,15.0,0.160715971824465
19.0,15.0,0.09426566668513678
20.0,14.0,0.22391150368065832
21.0,14.0,0.3018656922599594
21.0,15.0,0.23167827142466924
20.0,14.0,0.22391150368065832
21.0,15.0,0.23167827142466924
20.0,15.0,0.160715971824465
21.0,14.0,0.3018656922599594
22.0,14.0,0.37678785915594815
21.0,15.0,0.23167827142466924
22.0,14.0,0.37678785915594815
22.0,15.0,0.3136671768862048
21.0,15.0,0.23167827142466924
22.0,14.0,0.37678785915594815
23.0,14.0,0.45488904189434765
23.0,15.0,0.39216058150061345
22.0,14.0,0.37678785915594815
23.0,15.0,0.39216058150061345
22.0,15.0,0.3136671768862048
23.0,14.0,0.45488904189434765
24.0,14.0,0.5292520385110763
23.0,15.0,0.39216058150061345
24.0,14.0,0.5292520385110763
24.0,15.0,0.4706409281287702
23.0,15.0,0.39216058150061345
24.0,14.0,0.5292520385110763
25.0,14.0,0.6000127434458928
25.0,15.0,0.5488646731651321
24.0,14.0,0.5292520385110763
25.0,15.0,0.5488646731651321
24.0,15.0,0.4706409281287702
25.0,14.0,0.6000127434458928
26.0,14.0,0.6629103736949596
25.0,15.0,0.5488646731651321
26.0,14.0,0.6629103736949596
26.0,15.0,0.6196001216996443
25.0,15.0,0.5488646731651321
26.0,14.0,0.6629103736949596
27.0,14.0,0.7215556332860462
27.0,15.0,0.6824326186379838
26.0,14.0,0.6629103736949596
27.0,15.0,0.6824326186379838
26.0,15.0,0.6196001216996443
27.0,14.0,0.7215556332860462
28.0,14.0,0.776306727330118
27.0,15.0,0.6824326186379838
28.0,14.0,0.776306727330118
28.0,15.0,0.741190542729317
27.0,15.0,0.6824326186379838
28.0,14.0,0.776306727330118
29.0,14.0,0.8196288738579287
29.0,15.0,0.7919948566439524
28.0,14.0,0.776306727330118
29.0,15.0,0.7919948566439524
28.0,15.0,0.741190542729317
29.0,14.0,0.8196288738579287
30.0,14.0,0.8589016410901404
29.0,15.0,0.7919948566439524
30.0,14.0,0.8589016410901404
30.0,15.0,0.8353082608248877
29.0,15.0,0.7919948566439524
30.0,14.0,0.8589016410901404
31.0,14.0,0.8940734844427861
31.0,15.0,0.8745058093348657
30.0,14.0,0.8589016410901404
31.0,15.0,0.8745058093348657
30.0,15.0,0.8353082608248877
31.0,14.0,0.8940734844427861
32.0,14.0,0.921714322118762
31.0,15.0,0.8745058093348657
32.0,14.0,0.921714322118762
32.0,15.0,0.9058713538347222
31.0,15.0,0.8745058093348657
1.0,15.0,0.9642382098469623
2.0,15.0,0.9569650746541286
2.0,16.0,0.9685442658376638
1.0,15.0,0.9642382098469623
2.0,16.0,0.9685442658376638
1.0,16.0,0.9607979373471279
2.0,15.0,0.9569650746541286
3.0,15.0,0.9447862507403171
2.0,16.0,0.9685442658376638
3.0,15.0,0.9447862507403171
3.0,16.0,0.9804053884625898
2.0,16.0,0.9685442658376638
3.0,15.0,0.9447862507403171
4.0,15.0,0.9176850617866653
4.0,16.0,0.988155063870859
3.0,15.0,0.9447862507403171
4.0,16.0,0.988155063870859
3.0,16.0,0.9804053884625898
4.0,15.0,0.9176850617866653
5.0,15.0,0.8784330532808317
4.0,16.0,0.988155063870859
5.0,15.0,0.8784330532808317
5.0,16.0,0.9882413418266038
4.0,16.0,0.988155063870859
5.0,15.0,0.8784330532808317
6.0,15.0,0.8235091589366389
6.0,16.0,0.972629252607907
5.0,15.0,0.8784330532808317
6.0,16.0,0.972629252607907
5.0,16.0,0.9882413418266038
6.0,15.0,0.8235091589366389
7.0,15.0,0.7491853567217096
6.0,16.0,0.972629252607907
7.0,15.0,0.7491853567217096
7.0,16.0,0.9372390617966733
6.0,16.0,0.972629252607907
7.0,15.0,0.7491853567217096
8.0,15.0,0.6588164206848819
8.0,16.0,0.8705910251154255
7.0,15.0,0.7491853567217096
8.0,16.0,0.8705910251154255
7.0,16.0,0.9372390617966733
8.0,15.0,0.6588164206848819
9.0,15.0,0.5529437715934646
8.0,16.0,0.8705910251154255
9.0,15.0,0.5529437715934646
9.0,16.0,0.7764827565871921
8.0,16.0,0.8705910251154255
9.0,15.0,0.5529437715934646
10.0,15.0,0.4392087898275859
10.0,16.0,0.6589057850240468
9.0,15.0,0.5529437715934646
10.0,16.0,0.6589057850240468
9.0,16.0,0.7764827565871921
10.0,15.0,0.4392087898275859
11.0,15.0,0.32556868582626486
10.0,16.0,0.6589057850240468
11.0,15.0,0.32556868582626486
11.0,16.0,0.5254647810727302
10.0,16.0,0.6589057850240468
11.0,15.0,0.32556868582626486
12.0,15.0,0.21958335305634893
12.0,16.0,0.392145571049776
11.0,15.0,0.32556868582626486
12.0,16.0,0.392145571049776
11.0,16.0,0.5254647810727302
12.0,15.0,0.21958335305634893
13.0,15.0,0.1294830953413336
12.0,16.0,0.392145571049776
13.0,15.0,0.1294830953413336
13.0,16.0,0.2627285747700812
12.0,16.0,0.392145571049776
13.0,15.0,0.1294830953413336
14.0,15.0,0.062714806875156
14.0,16.0,0.156931179561748
13.0,15.0,0.1294830953413336
14.0,16.0,0.156931179561748
13.0,16.0,0.2627285747700812
14.0,15.0,0.062714806875156
15.0,15.0,0.019679751758953503
14.0,16.0,0.156931179561748
15.0,15.0,0.019679751758953503
15.0,16.0,0.07447306466924118
14.0,16.0,0.156931179561748
15.0,15.0,0.019679751758953503
16.0,15.0,0.003897731562322412
16.0,16.0,0.023598214391455676
15.0,15.0,0.019679751758953503
16.0,16.0,0.023598214391455676
15.0,16.0,0.07447306466924118
16.0,15.0,0.003897731562322412
17.0,15.0,0.011835765226165851
16.0,16.0,0.023598214391455676
17.0,15.0,0.011835765226165851
17.0,16.0,0.003898258299023863
16.0,16.0,0.023598214391455676
17.0,15.0,0.011835765226165851
18.0,15.0,0.043100741740273105
18.0,16.0,0.011835765226165845
17.0,15.0,0.011835765226165851
18.0,16.0,0.011835765226165845
17.0,16.0,0.003898258299023863
18.0,15.0,0.043100741740273105
19.0,15.0,0.09426566668513678
18.0,16.0,0.011835765226165845
19.0,15.0,0.09426566668513678
19.0,16.0,0.04703568836071317
18.0,16.0,0.011835765226165845
19.0,15.0,0.09426566668513678
20.0,15.0,0.160715971824465
20.0,16.0,0.1019450531787011
19.0,15.0,0.09426566668513678
20.0,16.0,0.1019450531787011
19.0,16.0,0.04703568836071317
20.0,15.0,0.160715971824465
21.0,15.0,0.23167827142466924
20.0,16.0,0.1019450531787011
21.0,15.0,0.23167827142466924
21.0,16.0,0.16859831843965123
20.0,16.0,0.1019450531787011
21.0,15.0,0.23167827142466924
22.0,15.0,0.3136671768862048
22.0,16.0,0.24713187116666455
21.0,15.0,0.23167827142466924
22.0,16.0,0.24713187116666455
21.0,16.0,0.16859831843965123
22.0,15.0,0.3136671768862048
23.0,15.0,0.39216058150061345
22.0,16.0,0.24713187116666455
23.0,15.0,0.39216058150061345
23.0,16.0,0.3294318334741291
22.0,16.0,0.24713187116666455
23.0,15.0,0.39216058150061345
24.0,15.0,0.4706409281287702
24.0,16.0,0.4153649026112686
23.0,15.0,0.39216058150061345
24.0,16.0,0.4153649026112686
23.0,16.0,0.3294318334741291
24.0,15.0,0.4706409281287702
25.0,15.0,0.5488646731651321
24.0,16.0,0.4153649026112686
25.0,15.0,0.5488646731651321
25.0,16.0,0.49416997948608493
24.0,16.0,0.4153649026112686
25.0,15.0,0.5488646731651321
26.0,15.0,0.6196001216996443
26.0,16.0,0.5725516584199211
25.0,15.0,0.5488646731651321
26.0,16.0,0.5725516584199211
25.0,16.0,0.49416997948608493
26.0,15.0,0.6196001216996443
27.0,15.0,0.6824326186379838
26.0,16.0,0.5725516584199211
27.0,15.0,0.6824326186379838
27.0,16.0,0.6431110461863564
26.0,16.0,0.5725516584199211
27.0,15.0,0.6824326186379838
28.0,15.0,0.741190542729317
28.0,16.0,0.705959676793009
27.0,15.0,0.6824326186379838
28.0,16.0,0.705959676793009
27.0,16.0,0.6431110461863564
28.0,15.0,0.741190542729317
29.0,15.0,0.7919948566439524
28.0,16.0,0.705959676793009
29.0,15.0,0.7919948566439524
29.0,16.0,0.7607918999853812
28.0,16.0,0.705959676793009
29.0,15.0,0.7919948566439524
30.0,15.0,0.8353082608248877
30.0,16.0,0.8116828767578792
29.0,15.0,0.7919948566439524
30.0,16.0,0.8116828767578792
29.0,16.0,0.7607918999853812
30.0,15.0,0.8353082608248877
31.0,15.0,0.8745058093348657
30.0,16.0,0.8116828767578792
31.0,15.0,0.8745058093348657
31.0,16.0,0.8549025884050878
30.0,16.0,0.8116828767578792
31.0,15.0,0.8745058093348657
32.0,15.0,0.9058713538347222
32.0,16.0,0.8901903622144474
31.0,15.0,0.8745058093348657
32.0,16.0,0.8901903622144474
31.0,16.0,0.8549025884050878
1.0,16.0,0.9607979373471279
2.0,16.0,0.9685442658376638
1.0,17.0,0.7181176181553109
2.0,16.0,0.9685442658376638
2.0,17.0,0.7410754219052336
1.0,17.0,0.7181176181553109
2.0,16.0,0.9685442658376638
3.0,16.0,0.9804053884625898
3.0,17.0,0.7807085815294919
2.0,16.0,0.9685442658376638
3.0,17.0,0.7807085815294919
2.0,17.0,0.7410754219052336
3.0,16.0,0.9804053884625898
4.0,16.0,0.988155063870859
3.0,17.0,0.7807085815294919
4.0,16.0,0.988155063870859
4.0,17.0,0.8391910846811496
3.0,17.0,0.7807085815294919
4.0,16.0,0.988155063870859
5.0,16.0,0.9882413418266038
5.0,17.0,0.8979649596937086
4.0,16.0,0.988155063870859
5.0,17.0,0.8979649596937086
4.0,17.0,0.8391910846811496
5.0,16.0,0.9882413418266038
6.0,16.0,0.972629252607907
5.0,17.0,0.8979649596937086
6.0,16.0,0.972629252607907
6.0,17.0,0.952971930178796
5.0,17.0,0.8979649596937086
6.0,16.0,0.972629252607907
7.0,16.0,0.9372390617966733
7.0,17.0,0.9842550357595843
6.0,16.0,0.972629252607907
7.0,17.0,0.9842550357595843
6.0,17.0,0.952971930178796
7.0,16.0,0.9372390617966733
8.0,16.0,0.8705910251154255
7.0,17.0,0.9842550357595843
8.0,16.0,0.8705910251154255
8.0,17.0,0.9843815568263006
7.0,17.0,0.9842550357595843
8.0,16.0,0.8705910251154255
9.0,16.0,0.7764827565871921
9.0,17.0,0.9448643784364417
8.0,16.0,0.8705910251154255
9.0,17.0,0.9448643784364417
8.0,17.0,0.9843815568263006
9.0,16.0,0.7764827565871921
10.0,16.0,0.6589057850240468
9.0,17.0,0.9448643784364417
10.0,16.0,0.6589057850240468
10.0,17.0,0.858827371636352
9.0,17.0,0.9448643784364417
10.0,16.0,0.6589057850240468
11.0,16.0,0.5254647810727302
11.0,17.0,0.7374104283644073
10.0,16.0,0.6589057850240468
11.0,17.0,0.7374104283644073
10.0,17.0,0.858827371636352
11.0,16.0,0.5254647810727302
12.0,16.0,0.392145571049776
11.0,17.0,0.7374104283644073
12.0,16.0,0.392145571049776
12.0,17.0,0.5921191391758811
11.0,17.0,0.7374104283644073
12.0,16.0,0.392145571049776
13.0,16.0,0.2627285747700812
13.0,17.0,0.4392854921002866
12.0,16.0,0.392145571049776
13.0,17.0,0.4392854921002866
12.0,17.0,0.5921191391758811
13.0,16.0,0.2627285747700812
14.0,16.0,0.156931179561748
13.0,17.0,0.4392854921002866
14.0,16.0,0.156931179561748
14.0,17.0,0.2940747875303606
13.0,17.0,0.4392854921002866
14.0,16.0,0.156931179561748
15.0,16.0,0.07447306466924118
15.0,17.0,0.16885917629616454
14.0,16.0,0.156931179561748
15.0,17.0,0.16885917629616454
14.0,17.0,0.2940747875303606
15.0,16.0,0.07447306466924118
16.0,16.0,0.023598214391455676
15.0,17.0,0.16885917629616454
16.0,16.0,0.023598214391455676
16.0,17.0,0.07838128455859926
15.0,17.0,0.16885917629616454
16.0,16.0,0.023598214391455676
17.0,16.0,0.003898258299023863
17.0,17.0,0.02359821439145568
16.0,16.0,0.023598214391455676
17.0,17.0,0.02359821439145568
16.0,17.0,0.07838128455859926
17.0,16.0,0.003898258299023863
18.0,16.0,0.011835765226165845
17.0,17.0,0.02359821439145568
18.0,16.0,0.011835765226165845
18.0,17.0,0.0038977315623224154
17.0,17.0,0.02359821439145568
18.0,16.0,0.011835765226165845
19.0,16.0,0.04703568836071317
19.0,17.0,0.015760548699085435
18.0,16.0,0.011835765226165845
19.0,17.0,0.015760548699085435
18.0,17.0,0.0038977315623224154
19.0,16.0,0.04703568836071317
20.0,16.0,0.1019450531787011
19.0,17.0,0.015760548699085435
20.0,16.0,0.1019450531787011
20.0,17.0,0.05488554983310547
19.0,17.0,0.015760548699085435
20.0,16.0,0.1019450531787011
21.0,16.0,0.16859831843965123
21.0,17.0,0.11371204177768057
20.0,16.0,0.1019450531787011
21.0,17.0,0.11371204177768057
20.0,17.0,0.05488554983310547
21.0,16.0,0.16859831843965123
22.0,16.0,0.24713187116666455
21.0,17.0,0.11371204177768057
22.0,16.0,0.24713187116666455
22.0,17.0,0.1882105391906861
21.0,17.0,0.11371204177768057
22.0,16.0,0.24713187116666455
23.0,16.0,0.3294318334741291
23.0,17.0,0.27059201558092605
22.0,16.0,0.24713187116666455
23.0,17.0,0.27059201558092605
22.0,17.0,0.1882105391906861
23.0,16.0,0.3294318334741291
24.0,16.0,0.4153649026112686
23.0,17.0,0.27059201558092605
24.0,16.0,0.4153649026112686
24.0,17.0,0.35690919637617713
23.0,17.0,0.27059201558092605
24.0,16.0,0.4153649026112686
25.0,16.0,0.49416997948608493
25.0,17.0,0.44298293353928897
24.0,16.0,0.4153649026112686
25.0,17.0,0.44298293353928897
24.0,17.0,0.35690919637617713
25.0,16.0,0.49416997948608493
26.0,16.0,0.5725516584199211
25.0,17.0,0.44298293353928897
26.0,16.0,0.5725516584199211
26.0,17.0,0.5254831764318344
25.0,17.0,0.44298293353928897
26.0,16.0,0.5725516584199211
27.0,16.0,0.6431110461863564
27.0,17.0,0.6001548644618359
26.0,16.0,0.5725516584199211
27.0,17.0,0.6001548644618359
26.0,17.0,0.5254831764318344
27.0,16.0,0.6431110461863564
28.0,16.0,0.705959676793009
27.0,17.0,0.6001548644618359
28.0,16.0,0.705959676793009
28.0,17.0,0.6705497854011923
27.0,17.0,0.6001548644618359
28.0,16.0,0.705959676793009
29.0,16.0,0.7607918999853812
29.0,17.0,0.7294872409609784
28.0,16.0,0.705959676793009
29.0,17.0,0.7294872409609784
28.0,17.0,0.6705497854011923
29.0,16.0,0.7607918999853812
30.0,16.0,0.8116828767578792
29.0,17.0,0.7294872409609784
30.0,16.0,0.8116828767578792
30.0,17.0,0.7843009990592825
29.0,17.0,0.7294872409609784
30.0,16.0,0.8116828767578792
31.0,16.0,0.8549025884050878
31.0,17.0,0.8314565574984194
30.0,16.0,0.8116828767578792
31.0,17.0,0.8314565574984194
30.0,17.0,0.7843009990592825
31.0,16.0,0.8549025884050878
32.0,16.0,0.8901903622144474
31.0,17.0,0.8314565574984194
32.0,16.0,0.8901903622144474
32.0,17.0,0.8705751405810118
31.0,17.0,0.8314565574984194
1.0,17.0,0.7181176181553109
2.0,17.0,0.7410754219052336
2.0,18.0,0.3416852559284582
1.0,17.0,0.7181176181553109
2.0,18.0,0.3416852559284582
1.0,18.0,0.31353404546505614
2.0,17.0,0.7410754219052336
3.0,17.0,0.7807085815294919
2.0,18.0,0.3416852559284582
3.0,17.0,0.7807085815294919
3.0,18.0,0.39988271328585034
2.0,18.0,0.3416852559284582
3.0,17.0,0.7807085815294919
4.0,17.0,0.8391910846811496
4.0,18.0,0.48640779049685295
3.0,17.0,0.7807085815294919
4.0,18.0,0.48640779049685295
3.0,18.0,0.39988271328585034
4.0,17.0,0.8391910846811496
5.0,17.0,0.8979649596937086
4.0,18.0,0.48640779049685295
5.0,17.0,0.8979649596937086
5.0,18.0,0.5960706393857622
4.0,18.0,0.48640779049685295
5.0,17.0,0.8979649596937086
6.0,17.0,0.952971930178796
6.0,18.0,0.7173307270481494
5.0,17.0,0.8979649596937086
6.0,18.0,0.7173307270481494
5.0,18.0,0.5960706393857622
6.0,17.0,0.952971930178796
7.0,17.0,0.9842550357595843
6.0,18.0,0.7173307270481494
7.0,17.0,0.9842550357595843
7.0,18.0,0.8393384349139726
6.0,18.0,0.7173307270481494
7.0,17.0,0.9842550357595843
8.0,17.0,0.9843815568263006
8.0,18.0,0.9328089179886276
7.0,17.0,0.9842550357595843
8.0,18.0,0.9328089179886276
7.0,18.0,0.8393384349139726
8.0,17.0,0.9843815568263006
9.0,17.0,0.9448643784364417
8.0,18.0,0.9328089179886276
9.0,17.0,0.9448643784364417
9.0,18.0,0.9844449871811181
8.0,18.0,0.9328089179886276
9.0,17.0,0.9448643784364417
10.0,17.0,0.858827371636352
10.0,18.0,0.9764203603035829
9.0,17.0,0.9448643784364417
10.0,18.0,0.9764203603035829
9.0,18.0,0.9844449871811181
10.0,17.0,0.858827371636352
11.0,17.0,0.7374104283644073
10.0,18.0,0.9764203603035829
11.0,17.0,0.7374104283644073
11.0,18.0,0.9097927745776804
10.0,18.0,0.9764203603035829
11.0,17.0,0.7374104283644073
12.0,17.0,0.5921191391758811
12.0,18.0,0.7884739364141732
11.0,17.0,0.7374104283644073
12.0,18.0,0.7884739364141732
11.0,18.0,0.9097927745776804
12.0,17.0,0.5921191391758811
13.0,17.0,0.4392854921002866
12.0,18.0,0.7884739364141732
13.0,17.0,0.4392854921002866
13.0,18.0,0.6313149660802951
12.0,18.0,0.7884739364141732
13.0,17.0,0.4392854921002866
14.0,17.0,0.2940747875303606
14.0,18.0,0.4628894467755136
13.0,17.0,0.4392854921002866
14.0,18.0,0.4628894467755136
13.0,18.0,0.6313149660802951
14.0,17.0,0.2940747875303606
15.0,17.0,0.16885917629616454
14.0,18.0,0.4628894467755136
15.0,17.0,0.16885917629616454
15.0,18.0,0.301898105305047
14.0,18.0,0.4628894467755136
15.0,17.0,0.16885917629616454
16.0,17.0,0.07838128455859926
16.0,18.0,0.16885917629616454
15.0,17.0,0.16885917629616454
16.0,18.0,0.16885917629616454
15.0,18.0,0.301898105305047
16.0,17.0,0.07838128455859926
17.0,17.0,0.02359821439145568
16.0,18.0,0.16885917629616454
17.0,17.0,0.02359821439145568
17.0,18.0,0.07447306466924117
16.0,18.0,0.16885917629616454
17.0,17.0,0.02359821439145568
18.0,17.0,0.0038977315623224154
18.0,18.0,0.019679751758953517
17.0,17.0,0.02359821439145568
18.0,18.0,0.019679751758953517
17.0,18.0,0.07447306466924117
18.0,17.0,0.0038977315623224154
19.0,17.0,0.015760548699085435
18.0,18.0,0.019679751758953517
19.0,17.0,0.015760548699085435
19.0,18.0,0.003884081974327827
18.0,18.0,0.019679751758953517
19.0,17.0,0.015760548699085435
20.0,17.0,0.05488554983310547
20.0,18.0,0.01975967991589506
19.0,17.0,0.015760548699085435
20.0,18.0,0.01975967991589506
19.0,18.0,0.003884081974327827
20.0,17.0,0.05488554983310547
21.0,17.0,0.11371204177768057
20.0,18.0,0.01975967991589506
21.0,17.0,0.11371204177768057
21.0,18.0,0.06661689422838704
20.0,18.0,0.01975967991589506
21.0,17.0,0.11371204177768057
22.0,17.0,0.1882105391906861
22.0,18.0,0.13356701295120196
21.0,17.0,0.11371204177768057
22.0,18.0,0.13356701295120196
21.0,18.0,0.06661689422838704
22.0,17.0,0.1882105391906861
23.0,17.0,0.27059201558092605
22.0,18.0,0.13356701295120196
23.0,17.0,0.27059201558092605
23.0,18.0,0.21565392951364662
22.0,18.0,0.13356701295120196
23.0,17.0,0.27059201558092605
24.0,17.0,0.35690919637617713
24.0,18.0,0.30187528195046953
23.0,17.0,0.27059201558092605
24.0,18.0,0.30187528195046953
23.0,18.0,0.21565392951364662
24.0,17.0,0.35690919637617713
25.0,17.0,0.44298293353928897
24.0,18.0,0.30187528195046953
25.0,17.0,0.44298293353928897
25.0,18.0,0.3882488557373098
24.0,18.0,0.30187528195046953
25.0,17.0,0.44298293353928897
26.0,17.0,0.5254831764318344
26.0,18.0,0.4745908577694899
25.0,17.0,0.44298293353928897
26.0,18.0,0.4745908577694899
25.0,18.0,0.3882488557373098
26.0,17.0,0.5254831764318344
27.0,17.0,0.6001548644618359
26.0,18.0,0.4745908577694899
27.0,17.0,0.6001548644618359
27.0,18.0,0.5568244942383803
26.0,18.0,0.4745908577694899
27.0,17.0,0.6001548644618359
28.0,17.0,0.6705497854011923
28.0,18.0,0.6315262831659519
27.0,17.0,0.6001548644618359
28.0,18.0,0.6315262831659519
27.0,18.0,0.5568244942383803
28.0,17.0,0.6705497854011923
29.0,17.0,0.7294872409609784
28.0,18.0,0.6315262831659519
29.0,17.0,0.7294872409609784
29.0,18.0,0.6980078695064034
28.0,18.0,0.6315262831659519
29.0,17.0,0.7294872409609784
30.0,17.0,0.7843009990592825
30.0,18.0,0.75693780665957
29.0,17.0,0.7294872409609784
30.0,18.0,0.75693780665957
29.0,18.0,0.6980078695064034
30.0,17.0,0.7843009990592825
31.0,17.0,0.8314565574984194
30.0,18.0,0.75693780665957
31.0,17.0,0.8314565574984194
31.0,18.0,0.8117521281911323
30.0,18.0,0.75693780665957
31.0,17.0,0.8314565574984194
32.0,17.0,0.8705751405810118
32.0,18.0,0.8548967966008876
31.0,17.0,0.8314565574984194
32.0,18.0,0.8548967966008876
31.0,18.0,0.8117521281911323
1.0,18.0,0.31353404546505614
2.0,18.0,0.3416852559284582
1.0,19.0,0.032181755779648054
2.0,18.0,0.3416852559284582
2.0,19.0,0.039094967804951156
1.0,19.0,0.032181755779648054
2.0,18.0,0.3416852559284582
3.0,18.0,0.39988271328585034
3.0,19.0,0.06711561653656203
2.0,18.0,0.3416852559284582
3.0,19.0,0.06711561653656203
2.0,19.0,0.039094967804951156
3.0,18.0,0.39988271328585034
4.0,18.0,0.48640779049685295
3.0,19.0,0.06711561653656203
4.0,18.0,0.48640779049685295
4.0,19.0,0.11747764165437904
3.0,19.0,0.06711561653656203
4.0,18.0,0.48640779049685295
5.0,18.0,0.5960706393857622
5.0,19.0,0.2081939481713605
4.0,18.0,0.48640779049685295
5.0,19.0,0.2081939481713605
4.0,19.0,0.11747764165437904
5.0,18.0,0.5960706393857622
6.0,18.0,0.7173307270481494
5.0,19.0,0.2081939481713605
6.0,18.0,0.7173307270481494
6.0,19.0,0.34113526721114706
5.0,19.0,0.2081939481713605
6.0,18.0,0.7173307270481494
7.0,18.0,0.8393384349139726
7.0,19.0,0.5131519433732245
6.0,18.0,0.7173307270481494
7.0,19.0,0.5131519433732245
6.0,19.0,0.34113526721114706
7.0,18.0,0.8393384349139726
8.0,18.0,0.9328089179886276
7.0,19.0,0.5131519433732245
8.0,18.0,0.9328089179886276
8.0,19.0,0.6942890170373032
7.0,19.0,0.5131519433732245
8.0,18.0,0.9328089179886276
9.0,18.0,0.9844449871811181
9.0,19.0,0.8541351245489115
8.0,18.0,0.9328089179886276
9.0,19.0,0.8541351245489115
8.0,19.0,0.6942890170373032
9.0,18.0,0.9844449871811181
10.0,18.0,0.9764203603035829
9.0,19.0,0.8541351245489115
10.0,18.0,0.9764203603035829
10.0,19.0,0.9609601903363586
9.0,19.0,0.8541351245489115
10.0,18.0,0.9764203603035829
11.0,18.0,0.9097927745776804
11.0,19.0,0.9880251172405756
10.0,18.0,0.9764203603035829
11.0,19.0,0.9880251172405756
10.0,19.0,0.9609601903363586
11.0,18.0,0.9097927745776804
12.0,18.0,0.7884739364141732
11.0,19.0,0.9880251172405756
12.0,18.0,0.7884739364141732
12.0,19.0,0.9372629395193204
11.0,19.0,0.9880251172405756
12.0,18.0,0.7884739364141732
13.0,18.0,0.6313149660802951
13.0,19.0,0.8120029042955031
12.0,18.0,0.7884739364141732
13.0,19.0,0.8120029042955031
12.0,19.0,0.9372629395193204
13.0,18.0,0.6313149660802951
14.0,18.0,0.4628894467755136
13.0,19.0,0.8120029042955031
14.0,18.0,0.4628894467755136
14.0,19.0,0.6430734970437197
13.0,19.0,0.8120029042955031
14.0,18.0,0.4628894467755136
15.0,18.0,0.301898105305047
15.0,19.0,0.46288944677551375
14.0,18.0,0.4628894467755136
15.0,19.0,0.46288944677551375
14.0,19.0,0.6430734970437197
15.0,18.0,0.301898105305047
16.0,18.0,0.16885917629616454
15.0,19.0,0.46288944677551375
16.0,18.0,0.16885917629616454
16.0,19.0,0.2940747875303606
15.0,19.0,0.46288944677551375
16.0,18.0,0.16885917629616454
17.0,18.0,0.07447306466924117
17.0,19.0,0.156931179561748
16.0,18.0,0.16885917629616454
17.0,19.0,0.156931179561748
16.0,19.0,0.2940747875303606
17.0,18.0,0.07447306466924117
18.0,18.0,0.019679751758953517
17.0,19.0,0.156931179561748
18.0,18.0,0.019679751758953517
18.0,19.0,0.06271480687515599
17.0,19.0,0.156931179561748
18.0,18.0,0.019679751758953517
19.0,18.0,0.003884081974327827
19.0,19.0,0.011916526130210516
18.0,18.0,0.019679751758953517
19.0,19.0,0.011916526130210516
18.0,19.0,0.06271480687515599
19.0,18.0,0.003884081974327827
20.0,18.0,0.01975967991589506
19.0,19.0,0.011916526130210516
20.0,18.0,0.01975967991589506
20.0,19.0,0.0038648773101632116
19.0,19.0,0.011916526130210516
20.0,18.0,0.01975967991589506
21.0,18.0,0.06661689422838704
21.0,19.0,0.031597750300852684
20.0,18.0,0.01975967991589506
21.0,19.0,0.031597750300852684
20.0,19.0,0.0038648773101632116
21.0,18.0,0.06661689422838704
22.0,18.0,0.13356701295120196
21.0,19.0,0.031597750300852684
22.0,18.0,0.13356701295120196
22.0,19.0,0.09012527734297802
21.0,19.0,0.031597750300852684
22.0,18.0,0.13356701295120196
23.0,18.0,0.21565392951364662
23.0,19.0,0.16102049613795652
22.0,18.0,0.13356701295120196
23.0,19.0,0.16102049613795652
22.0,19.0,0.09012527734297802
23.0,18.0,0.21565392951364662
24.0,18.0,0.30187528195046953
23.0,19.0,0.16102049613795652
24.0,18.0,0.30187528195046953
24.0,19.0,0.24704075625352964
23.0,19.0,0.16102049613795652
24.0,18.0,0.30187528195046953
25.0,18.0,0.3882488557373098
25.0,19.0,0.3372509324028387
24.0,18.0,0.30187528195046953
25.0,19.0,0.3372509324028387
24.0,19.0,0.24704075625352964
25.0,18.0,0.3882488557373098
26.0,18.0,0.4745908577694899
25.0,19.0,0.3372509324028387
26.0,18.0,0.4745908577694899
26.0,19.0,0.4274322498413421
25.0,19.0,0.3372509324028387
26.0,18.0,0.4745908577694899
27.0,18.0,0.5568244942383803
27.0,19.0,0.5137948480558853
26.0,18.0,0.4745908577694899
27.0,19.0,0.5137948480558853
26.0,19.0,0.4274322498413421
27.0,18.0,0.5568244942383803
28.0,18.0,0.6315262831659519
27.0,19.0,0.5137948480558853
28.0,18.0,0.6315262831659519
28.0,19.0,0.596046846647974
27.0,19.0,0.5137948480558853
28.0,18.0,0.6315262831659519
29.0,18.0,0.6980078695064034
29.0,19.0,0.6667385488621511
28.0,18.0,0.6315262831659519
29.0,19.0,0.6667385488621511
28.0,19.0,0.596046846647974
29.0,18.0,0.6980078695064034
30.0,18.0,0.75693780665957
29.0,19.0,0.6667385488621511
30.0,18.0,0.75693780665957
30.0,19.0,0.7293993284777431
29.0,19.0,0.6667385488621511
30.0,18.0,0.75693780665957
31.0,18.0,0.8117521281911323
31.0,19.0,0.7882323205553814
30.0,18.0,0.75693780665957
31.0,19.0,0.7882323205553814
30.0,19.0,0.7293993284777431
31.0,18.0,0.8117521281911323
32.0,18.0,0.8548967966008876
31.0,19.0,0.7882323205553814
32.0,18.0,0.8548967966008876
32.0,19.0,0.8352942383117403
31.0,19.0,0.7882323205553814
1.0,19.0,0.032181755779648054
2.0,19.0,0.039094967804951156
2.0,20.0,0.16438756201748633
1.0,19.0,0.032181755779648054
2.0,20.0,0.16438756201748633
1.0,20.0,0.19631726392944243
2.0,19.0,0.039094967804951156
3.0,19.0,0.06711561653656203
2.0,20.0,0.16438756201748633
3.0,19.0,0.06711561653656203
3.0,20.0,0.10977754267813085
2.0,20.0,0.16438756201748633
3.0,19.0,0.06711561653656203
4.0,19.0,0.11747764165437904
4.0,20.0,0.05208035670738199
3.0,19.0,0.06711561653656203
4.0,20.0,0.05208035670738199
3.0,20.0,0.10977754267813085
4.0,19.0,0.11747764165437904
5.0,19.0,0.2081939481713605
4.0,20.0,0.05208035670738199
5.0,19.0,0.2081939481713605
5.0,20.0,0.02318186219644873
4.0,20.0,0.05208035670738199
5.0,19.0,0.2081939481713605
6.0,19.0,0.34113526721114706
6.0,20.0,0.05201390036369693
5.0,19.0,0.2081939481713605
6.0,20.0,0.05201390036369693
5.0,20.0,0.02318186219644873
6.0,19.0,0.34113526721114706
7.0,19.0,0.5131519433732245
6.0,20.0,0.05201390036369693
7.0,19.0,0.5131519433732245
7.0,20.0,0.1605699122890941
6.0,20.0,0.05201390036369693
7.0,19.0,0.5131519433732245
8.0,19.0,0.6942890170373032
8.0,20.0,0.34098482924944373
7.0,19.0,0.5131519433732245
8.0,20.0,0.34098482924944373
7.0,20.0,0.1605699122890941
8.0,19.0,0.6942890170373032
9.0,19.0,0.8541351245489115
8.0,20.0,0.34098482924944373
9.0,19.0,0.8541351245489115
9.0,20.0,0.5687947321139591
8.0,20.0,0.34098482924944373
9.0,19.0,0.8541351245489115
10.0,19.0,0.9609601903363586
10.0,20.0,0.7832304472039595
9.0,19.0,0.8541351245489115
10.0,20.0,0.7832304472039595
9.0,20.0,0.5687947321139591
10.0,19.0,0.9609601903363586
11.0,19.0,0.9880251172405756
10.0,20.0,0.7832304472039595
11.0,19.0,0.9880251172405756
11.0,20.0,0.9335804367198683
10.0,20.0,0.7832304472039595
11.0,19.0,0.9880251172405756
12.0,19.0,0.9372629395193204
12.0,20.0,0.9917937482100626
11.0,19.0,0.9880251172405756
12.0,20.0,0.9917937482100626
11.0,20.0,0.9335804367198683
12.0,19.0,0.9372629395193204
13.0,19.0,0.8120029042955031
12.0,20.0,0.9917937482100626
13.0,19.0,0.8120029042955031
13.0,20.0,0.945118858569334
12.0,20.0,0.9917937482100626
13.0,19.0,0.8120029042955031
14.0,19.0,0.6430734970437197
14.0,20.0,0.8120029042955025
13.0,19.0,0.8120029042955031
14.0,20.0,0.8120029042955025
13.0,20.0,0.945118858569334
14.0,19.0,0.6430734970437197
15.0,19.0,0.46288944677551375
14.0,20.0,0.8120029042955025
15.0,19.0,0.46288944677551375
15.0,20.0,0.6313149660802954
14.0,20.0,0.8120029042955025
15.0,19.0,0.46288944677551375
16.0,19.0,0.2940747875303606
16.0,20.0,0.43928549210028645
15.0,19.0,0.46288944677551375
16.0,20.0,0.43928549210028645
15.0,20.0,0.6313149660802954
16.0,19.0,0.2940747875303606
17.0,19.0,0.156931179561748
16.0,20.0,0.43928549210028645
17.0,19.0,0.156931179561748
17.0,20.0,0.2627285747700813
16.0,20.0,0.43928549210028645
17.0,19.0,0.156931179561748
18.0,19.0,0.06271480687515599
18.0,20.0,0.12948309534133365
17.0,19.0,0.156931179561748
18.0,20.0,0.12948309534133365
17.0,20.0,0.2627285747700813
18.0,19.0,0.06271480687515599
19.0,19.0,0.011916526130210516
18.0,20.0,0.12948309534133365
19.0,19.0,0.011916526130210516
19.0,20.0,0.043093093179800035
18.0,20.0,0.12948309534133365
19.0,19.0,0.011916526130210516
20.0,19.0,0.0038648773101632116
20.0,20.0,0.004073006127161641
19.0,19.0,0.011916526130210516
20.0,20.0,0.004073006127161641
19.0,20.0,0.043093093179800035
20.0,19.0,0.0038648773101632116
21.0,19.0,0.031597750300852684
20.0,20.0,0.004073006127161641
21.0,19.0,0.031597750300852684
21.0,20.0,0.011727989272240365
20.0,20.0,0.004073006127161641
21.0,19.0,0.031597750300852684
22.0,19.0,0.09012527734297802
22.0,20.0,0.05113494190601725
21.0,19.0,0.031597750300852684
22.0,20.0,0.05113494190601725
21.0,20.0,0.011727989272240365
22.0,19.0,0.09012527734297802
23.0,19.0,0.16102049613795652
22.0,20.0,0.05113494190601725
23.0,19.0,0.16102049613795652
23.0,20.0,0.11760942340285986
22.0,20.0,0.05113494190601725
23.0,19.0,0.16102049613795652
24.0,19.0,0.24704075625352964
24.0,20.0,0.2000700968193214
23.0,19.0,0.16102049613795652
24.0,20.0,0.2000700968193214
23.0,20.0,0.11760942340285986
24.0,19.0,0.24704075625352964
25.0,19.0,0.3372509324028387
24.0,20.0,0.2000700968193214
25.0,19.0,0.3372509324028387
25.0,20.0,0.29017061126512356
24.0,20.0,0.2000700968193214
25.0,19.0,0.3372509324028387
26.0,19.0,0.4274322498413421
26.0,20.0,0.38047048132273914
25.0,19.0,0.3372509324028387
26.0,20.0,0.38047048132273914
25.0,20.0,0.29017061126512356
26.0,19.0,0.4274322498413421
27.0,19.0,0.5137948480558853
26.0,20.0,0.38047048132273914
27.0,19.0,0.5137948480558853
27.0,20.0,0.4705758421600108
26.0,20.0,0.38047048132273914
27.0,19.0,0.5137948480558853
28.0,19.0,0.596046846647974
28.0,20.0,0.5569467875913048
27.0,19.0,0.5137948480558853
28.0,20.0,0.5569467875913048
27.0,20.0,0.4705758421600108
28.0,19.0,0.596046846647974
29.0,19.0,0.6667385488621511
28.0,20.0,0.5569467875913048
29.0,19.0,0.6667385488621511
29.0,20.0,0.6352869936576739
28.0,20.0,0.5569467875913048
29.0,19.0,0.6667385488621511
30.0,19.0,0.7293993284777431
30.0,20.0,0.7019660488566475
29.0,19.0,0.6667385488621511
30.0,20.0,0.7019660488566475
29.0,20.0,0.6352869936576739
30.0,19.0,0.7293993284777431
31.0,19.0,0.7882323205553814
30.0,20.0,0.7019660488566475
31.0,19.0,0.7882323205553814
31.0,20.0,0.7647173158491651
30.0,20.0,0.7019660488566475
31.0,19.0,0.7882323205553814
32.0,19.0,0.8352942383117403
32.0,20.0,0.8156959378415882
31.0,19.0,0.7882323205553814
32.0,20.0,0.8156959378415882
31.0,20.0,0.7647173158491651
1.0,20.0,0.19631726392944243
2.0,20.0,0.16438756201748633
1.0,21.0,0.726373207934031
2.0,20.0,0.16438756201748633
2.0,21.0,0.6827914200028379
1.0,21.0,0.726373207934031
2.0,20.0,0.16438756201748633
3.0,20.0,0.10977754267813085
3.0,21.0,0.5873212467186464
2.0,20.0,0.16438756201748633
3.0,21.0,0.5873212467186464
2.0,21.0,0.6827914200028379
3.0,20.0,0.10977754267813085
4.0,20.0,0.05208035670738199
3.0,21.0,0.5873212467186464
4.0,20.0,0.05208035670738199
4.0,21.0,0.44316040717693184
3.0,21.0,0.5873212467186464
4.0,20.0,0.05208035670738199
5.0,20.0,0.02318186219644873
5.0,21.0,0.2683529778119407
4.0,20.0,0.05208035670738199
5.0,21.0,0.2683529778119407
4.0,21.0,0.44316040717693184
5.0,20.0,0.02318186219644873
6.0,20.0,0.05201390036369693
5.0,21.0,0.2683529778119407
6.0,20.0,0.05201390036369693
6.0,21.0,0.1092857869480609
5.0,21.0,0.2683529778119407
6.0,20.0,0.05201390036369693
7.0,20.0,0.1605699122890941
7.0,21.0,0.025833908956271016
6.0,20.0,0.05201390036369693
7.0,21.0,0.025833908956271016
6.0,21.0,0.1092857869480609
7.0,20.0,0.1605699122890941
8.0,20.0,0.34098482924944373
7.0,21.0,0.025833908956271016
8.0,20.0,0.34098482924944373
8.0,21.0,0.0662217441036236
7.0,21.0,0.025833908956271016
8.0,20.0,0.34098482924944373
9.0,20.0,0.5687947321139591
9.0,21.0,0.2314069312772352
8.0,20.0,0.34098482924944373
9.0,21.0,0.2314069312772352
8.0,21.0,0.0662217441036236
9.0,20.0,0.5687947321139591
10.0,20.0,0.7832304472039595
9.0,21.0,0.2314069312772352
10.0,20.0,0.7832304472039595
10.0,21.0,0.4864832489453847
9.0,21.0,0.2314069312772352
10.0,20.0,0.7832304472039595
11.0,20.0,0.9335804367198683
11.0,21.0,0.7398677996481604
10.0,20.0,0.7832304472039595
11.0,21.0,0.7398677996481604
10.0,21.0,0.4864832489453847
11.0,20.0,0.9335804367198683
12.0,20.0,0.9917937482100626
11.0,21.0,0.7398677996481604
12.0,20.0,0.9917937482100626
12.0,21.0,0.9257688269909499
11.0,21.0,0.7398677996481604
12.0,20.0,0.9917937482100626
13.0,20.0,0.945118858569334
13.0,21.0,0.9917937482100638
12.0,20.0,0.9917937482100626
13.0,21.0,0.9917937482100638
12.0,21.0,0.9257688269909499
13.0,20.0,0.945118858569334
14.0,20.0,0.8120029042955025
13.0,21.0,0.9917937482100638
14.0,20.0,0.8120029042955025
14.0,21.0,0.9372629395193204
13.0,21.0,0.9917937482100638
14.0,20.0,0.8120029042955025
15.0,20.0,0.6313149660802954
15.0,21.0,0.7884739364141737
14.0,20.0,0.8120029042955025
15.0,21.0,0.7884739364141737
14.0,21.0,0.9372629395193204
15.0,20.0,0.6313149660802954
16.0,20.0,0.43928549210028645
15.0,21.0,0.7884739364141737
16.0,20.0,0.43928549210028645
16.0,21.0,0.5921191391758811
15.0,21.0,0.7884739364141737
16.0,20.0,0.43928549210028645
17.0,20.0,0.2627285747700813
17.0,21.0,0.3921455710497759
16.0,20.0,0.43928549210028645
17.0,21.0,0.3921455710497759
16.0,21.0,0.5921191391758811
17.0,20.0,0.2627285747700813
18.0,20.0,0.12948309534133365
17.0,21.0,0.3921455710497759
18.0,20.0,0.12948309534133365
18.0,21.0,0.21958335305634905
17.0,21.0,0.3921455710497759
18.0,20.0,0.12948309534133365
19.0,20.0,0.043093093179800035
19.0,21.0,0.0942729993417331
18.0,20.0,0.12948309534133365
19.0,21.0,0.0942729993417331
18.0,21.0,0.21958335305634905
19.0,20.0,0.043093093179800035
20.0,20.0,0.004073006127161641
19.0,21.0,0.0942729993417331
20.0,20.0,0.004073006127161641
20.0,21.0,0.02351226544540914
19.0,21.0,0.0942729993417331
20.0,20.0,0.004073006127161641
21.0,20.0,0.011727989272240365
21.0,21.0,0.0038309794186919335
20.0,20.0,0.004073006127161641
21.0,21.0,0.0038309794186919335
20.0,21.0,0.02351226544540914
21.0,20.0,0.011727989272240365
22.0,20.0,0.05113494190601725
21.0,21.0,0.0038309794186919335
22.0,20.0,0.05113494190601725
22.0,21.0,0.023525348979580172
21.0,21.0,0.0038309794186919335
22.0,20.0,0.05113494190601725
23.0,20.0,0.11760942340285986
23.0,21.0,0.07842216861611251
22.0,20.0,0.05113494190601725
23.0,21.0,0.07842216861611251
22.0,21.0,0.023525348979580172
23.0,20.0,0.11760942340285986
24.0,20.0,0.2000700968193214
23.0,21.0,0.07842216861611251
24.0,20.0,0.2000700968193214
24.0,21.0,0.15683821241561843
23.0,21.0,0.07842216861611251
24.0,20.0,0.2000700968193214
25.0,20.0,0.29017061126512356
25.0,21.0,0.24329840917557896
24.0,20.0,0.2000700968193214
25.0,21.0,0.24329840917557896
24.0,21.0,0.15683821241561843
25.0,20.0,0.29017061126512356
26.0,20.0,0.38047048132273914
25.0,21.0,0.24329840917557896
26.0,20.0,0.38047048132273914
26.0,21.0,0.33724895471412303
25.0,21.0,0.24329840917557896
26.0,20.0,0.38047048132273914
27.0,20.0,0.4705758421600108
27.0,21.0,0.431289541815823
26.0,20.0,0.38047048132273914
27.0,21.0,0.431289541815823
26.0,21.0,0.33724895471412303
27.0,20.0,0.4705758421600108
28.0,20.0,0.5569467875913048
27.0,21.0,0.431289541815823
28.0,20.0,0.5569467875913048
28.0,21.0,0.5215809622819517
27.0,21.0,0.431289541815823
28.0,20.0,0.5569467875913048
29.0,20.0,0.6352869936576739
29.0,21.0,0.6038458672684007
28.0,20.0,0.5569467875913048
29.0,21.0,0.6038458672684007
28.0,21.0,0.5215809622819517
29.0,20.0,0.6352869936576739
30.0,20.0,0.7019660488566475
29.0,21.0,0.6038458672684007
30.0,20.0,0.7019660488566475
30.0,21.0,0.6745475306056974
29.0,21.0,0.6038458672684007
30.0,20.0,0.7019660488566475
31.0,20.0,0.7647173158491651
31.0,21.0,0.7410273143211079
30.0,20.0,0.7019660488566475
31.0,21.0,0.7410273143211079
30.0,21.0,0.6745475306056974
31.0,20.0,0.7647173158491651
32.0,20.0,0.8156959378415882
31.0,21.0,0.7410273143211079
32.0,20.0,0.8156959378415882
32.0,21.0,0.7961277834113699
31.0,21.0,0.7410273143211079
1.0,21.0,0.726373207934031
2.0,21.0,0.6827914200028379
2.0,22.0,0.9519503550604892
1.0,21.0,0.726373207934031
2.0,22.0,0.9519503550604892
1.0,22.0,0.9410945224725733
2.0,21.0,0.6827914200028379
3.0,21.0,0.5873212467186464
2.0,22.0,0.9519503550604892
3.0,21.0,0.5873212467186464
3.0,22.0,0.9571944514899852
2.0,22.0,0.9519503550604892
3.0,21.0,0.5873212467186464
4.0,21.0,0.44316040717693184
4.0,22.0,0.9076538659721831
3.0,21.0,0.5873212467186464
4.0,22.0,0.9076538659721831
3.0,22.0,0.9571944514899852
4.0,21.0,0.44316040717693184
5.0,21.0,0.2683529778119407
4.0,22.0,0.9076538659721831
5.0,21.0,0.2683529778119407
5.0,22.0,0.7729198385593147
4.0,22.0,0.9076538659721831
5.0,21.0,0.2683529778119407
6.0,21.0,0.1092857869480609
6.0,22.0,0.5384482008639093
5.0,21.0,0.2683529778119407
6.0,22.0,0.5384482008639093
5.0,22.0,0.7729198385593147
6.0,21.0,0.1092857869480609
7.0,21.0,0.025833908956271016
6.0,22.0,0.5384482008639093
7.0,21.0,0.025833908956271016
7.0,22.0,0.26613272368358953
6.0,22.0,0.5384482008639093
7.0,21.0,0.025833908956271016
8.0,21.0,0.0662217441036236
8.0,22.0,0.06985849931278272
7.0,21.0,0.025833908956271016
8.0,22.0,0.06985849931278272
7.0,22.0,0.26613272368358953
8.0,21.0,0.0662217441036236
9.0,21.0,0.2314069312772352
8.0,22.0,0.06985849931278272
9.0,21.0,0.2314069312772352
9.0,22.0,0.030807451146072935
8.0,22.0,0.06985849931278272
9.0,21.0,0.2314069312772352
10.0,21.0,0.4864832489453847
10.0,22.0,0.18416642276132417
9.0,21.0,0.2314069312772352
10.0,22.0,0.18416642276132417
9.0,22.0,0.030807451146072935
10.0,21.0,0.4864832489453847
11.0,21.0,0.7398677996481604
10.0,22.0,0.18416642276132417
11.0,21.0,0.7398677996481604
11.0,22.0,0.45514462306247155
10.0,22.0,0.18416642276132417
11.0,21.0,0.7398677996481604
12.0,21.0,0.9257688269909499
12.0,22.0,0.7398677996481606
11.0,21.0,0.7398677996481604
12.0,22.0,0.7398677996481606
11.0,22.0,0.45514462306247155
12.0,21.0,0.9257688269909499
13.0,21.0,0.9917937482100638
12.0,22.0,0.7398677996481606
13.0,21.0,0.9917937482100638
13.0,22.0,0.9335804367198681
12.0,22.0,0.7398677996481606
13.0,21.0,0.9917937482100638
14.0,21.0,0.9372629395193204
14.0,22.0,0.988025117240575
13.0,21.0,0.9917937482100638
14.0,22.0,0.988025117240575
13.0,22.0,0.9335804367198681
14.0,21.0,0.9372629395193204
15.0,21.0,0.7884739364141737
14.0,22.0,0.988025117240575
15.0,21.0,0.7884739364141737
15.0,22.0,0.9097927745776803
14.0,22.0,0.988025117240575
15.0,21.0,0.7884739364141737
16.0,21.0,0.5921191391758811
16.0,22.0,0.7374104283644074
15.0,21.0,0.7884739364141737
16.0,22.0,0.7374104283644074
15.0,22.0,0.9097927745776803
16.0,21.0,0.5921191391758811
17.0,21.0,0.3921455710497759
16.0,22.0,0.7374104283644074
17.0,21.0,0.3921455710497759
17.0,22.0,0.5254647810727302
16.0,22.0,0.7374104283644074
17.0,21.0,0.3921455710497759
18.0,21.0,0.21958335305634905
18.0,22.0,0.3255686858262647
17.0,21.0,0.3921455710497759
18.0,22.0,0.3255686858262647
17.0,22.0,0.5254647810727302
18.0,21.0,0.21958335305634905
19.0,21.0,0.0942729993417331
18.0,22.0,0.3255686858262647
19.0,21.0,0.0942729993417331
19.0,22.0,0.1646939811722296
18.0,22.0,0.3255686858262647
19.0,21.0,0.0942729993417331
20.0,21.0,0.02351226544540914
20.0,22.0,0.05881308466946445
19.0,21.0,0.0942729993417331
20.0,22.0,0.05881308466946445
19.0,22.0,0.1646939811722296
20.0,21.0,0.02351226544540914
21.0,21.0,0.0038309794186919335
20.0,22.0,0.05881308466946445
21.0,21.0,0.0038309794186919335
21.0,22.0,0.007824880345343533
20.0,22.0,0.05881308466946445
21.0,21.0,0.0038309794186919335
22.0,21.0,0.023525348979580172
22.0,22.0,0.007837134068922212
21.0,21.0,0.0038309794186919335
22.0,22.0,0.007837134068922212
21.0,22.0,0.007824880345343533
22.0,21.0,0.023525348979580172
23.0,21.0,0.07842216861611251
22.0,22.0,0.007837134068922212
23.0,21.0,0.07842216861611251
23.0,22.0,0.04705496039588484
22.0,22.0,0.007837134068922212
23.0,21.0,0.07842216861611251
24.0,21.0,0.15683821241561843
24.0,22.0,0.11771940385254577
23.0,21.0,0.07842216861611251
24.0,22.0,0.11771940385254577
23.0,22.0,0.04705496039588484
24.0,21.0,0.15683821241561843
25.0,21.0,0.24329840917557896
24.0,22.0,0.11771940385254577
25.0,21.0,0.24329840917557896
25.0,22.0,0.20389572004495304
24.0,22.0,0.11771940385254577
25.0,21.0,0.24329840917557896
26.0,21.0,0.33724895471412303
26.0,22.0,0.2979541111163844
25.0,21.0,0.24329840917557896
26.0,22.0,0.2979541111163844
25.0,22.0,0.20389572004495304
26.0,21.0,0.33724895471412303
27.0,21.0,0.431289541815823
26.0,22.0,0.2979541111163844
27.0,21.0,0.431289541815823
27.0,22.0,0.39219034639071876
26.0,22.0,0.2979541111163844
27.0,21.0,0.431289541815823
28.0,21.0,0.5215809622819517
28.0,22.0,0.4862011579018355
27.0,21.0,0.431289541815823
28.0,22.0,0.4862011579018355
27.0,22.0,0.39219034639071876
28.0,21.0,0.5215809622819517
29.0,21.0,0.6038458672684007
28.0,22.0,0.4862011579018355
29.0,21.0,0.6038458672684007
29.0,22.0,0.5725793023777987
28.0,22.0,0.4862011579018355
29.0,21.0,0.6038458672684007
30.0,21.0,0.6745475306056974
30.0,22.0,0.6507472650305784
29.0,21.0,0.6038458672684007
30.0,22.0,0.6507472650305784
29.0,22.0,0.5725793023777987
30.0,21.0,0.6745475306056974
31.0,21.0,0.7410273143211079
30.0,22.0,0.6507472650305784
31.0,21.0,0.7410273143211079
31.0,22.0,0.7177285029029151
30.0,22.0,0.6507472650305784
31.0,21.0,0.7410273143211079
32.0,21.0,0.7961277834113699
32.0,22.0,0.7800885815993666
31.0,21.0,0.7410273143211079
32.0,22.0,0.7800885815993666
31.0,22.0,0.7177285029029151
1.0,22.0,0.9410945224725733
2.0,22.0,0.9519503550604892
1.0,23.0,0.409925145607444
2.0,22.0,0.9519503550604892
2.0,23.0,0.4739072326989553
1.0,23.0,0.409925145607444
2.0,22.0,0.9519503550604892
3.0,22.0,0.9571944514899852
3.0,23.0,0.6196822908394496
2.0,22.0,0.9519503550604892
3.0,23.0,0.6196822908394496
2.0,23.0,0.4739072326989553
3.0,22.0,0.9571944514899852
4.0,22.0,0.9076538659721831
3.0,23.0,0.6196822908394496
4.0,22.0,0.9076538659721831
4.0,23.0,0.8003063663330964
3.0,23.0,0.6196822908394496
4.0,22.0,0.9076538659721831
5.0,22.0,0.7729198385593147
5.0,23.0,0.9359970887186225
4.0,22.0,0.9076538659721831
5.0,23.0,0.9359970887186225
4.0,23.0,0.8003063663330964
5.0,22.0,0.7729198385593147
6.0,22.0,0.5384482008639093
5.0,23.0,0.9359970887186225
6.0,22.0,0.5384482008639093
6.0,23.0,0.9342972851793093
5.0,23.0,0.9359970887186225
6.0,22.0,0.5384482008639093
7.0,22.0,0.26613272368358953
7.0,23.0,0.7291294517620038
6.0,22.0,0.5384482008639093
7.0,23.0,0.7291294517620038
6.0,23.0,0.9342972851793093
7.0,22.0,0.26613272368358953
8.0,22.0,0.06985849931278272
7.0,23.0,0.7291294517620038
8.0,22.0,0.06985849931278272
8.0,23.0,0.3956517393353018
7.0,23.0,0.7291294517620038
8.0,22.0,0.06985849931278272
9.0,22.0,0.030807451146072935
9.0,23.0,0.11350618387617492
8.0,22.0,0.06985849931278272
9.0,23.0,0.11350618387617492
8.0,23.0,0.3956517393353018
9.0,22.0,0.030807451146072935
10.0,22.0,0.18416642276132417
9.0,23.0,0.11350618387617492
10.0,22.0,0.18416642276132417
10.0,23.0,0.026858487129044296
9.0,23.0,0.11350618387617492
10.0,22.0,0.18416642276132417
11.0,22.0,0.45514462306247155
11.0,23.0,0.18416642276132408
10.0,22.0,0.18416642276132417
11.0,23.0,0.18416642276132408
10.0,23.0,0.026858487129044296
11.0,22.0,0.45514462306247155
12.0,22.0,0.7398677996481606
11.0,23.0,0.18416642276132408
12.0,22.0,0.7398677996481606
12.0,23.0,0.48648324894538464
11.0,23.0,0.18416642276132408
12.0,22.0,0.7398677996481606
13.0,22.0,0.9335804367198681
13.0,23.0,0.7832304472039596
12.0,22.0,0.7398677996481606
13.0,23.0,0.7832304472039596
12.0,23.0,0.48648324894538464
13.0,22.0,0.9335804367198681
14.0,22.0,0.988025117240575
13.0,23.0,0.7832304472039596
14.0,22.0,0.988025117240575
14.0,23.0,0.9609601903363585
13.0,23.0,0.7832304472039596
14.0,22.0,0.988025117240575
15.0,22.0,0.9097927745776803
15.0,23.0,0.9764203603035834
14.0,22.0,0.988025117240575
15.0,23.0,0.9764203603035834
14.0,23.0,0.9609601903363585
15.0,22.0,0.9097927745776803
16.0,22.0,0.7374104283644074
15.0,23.0,0.9764203603035834
16.0,22.0,0.7374104283644074
16.0,23.0,0.8588273716363519
15.0,23.0,0.9764203603035834
16.0,22.0,0.7374104283644074
17.0,22.0,0.5254647810727302
17.0,23.0,0.6589057850240471
16.0,22.0,0.7374104283644074
17.0,23.0,0.6589057850240471
16.0,23.0,0.8588273716363519
17.0,22.0,0.5254647810727302
18.0,22.0,0.3255686858262647
17.0,23.0,0.6589057850240471
18.0,22.0,0.3255686858262647
18.0,23.0,0.4392087898275859
17.0,23.0,0.6589057850240471
18.0,22.0,0.3255686858262647
19.0,22.0,0.1646939811722296
19.0,23.0,0.24697824040950853
18.0,22.0,0.3255686858262647
19.0,23.0,0.24697824040950853
18.0,23.0,0.4392087898275859
19.0,22.0,0.1646939811722296
20.0,22.0,0.05881308466946445
19.0,23.0,0.24697824040950853
20.0,22.0,0.05881308466946445
20.0,23.0,0.10587003115996123
19.0,23.0,0.24697824040950853
20.0,22.0,0.05881308466946445
21.0,22.0,0.007824880345343533
21.0,23.0,0.023855531816446097
20.0,22.0,0.05881308466946445
21.0,23.0,0.023855531816446097
20.0,23.0,0.10587003115996123
21.0,22.0,0.007824880345343533
22.0,22.0,0.007837134068922212
21.0,23.0,0.023855531816446097
22.0,22.0,0.007837134068922212
22.0,23.0,0.0038762813169081595
21.0,23.0,0.023855531816446097
22.0,22.0,0.007837134068922212
23.0,22.0,0.04705496039588484
23.0,23.0,0.02744020008435062
22.0,22.0,0.007837134068922212
23.0,23.0,0.02744020008435062
22.0,23.0,0.0038762813169081595
23.0,22.0,0.04705496039588484
24.0,22.0,0.11771940385254577
23.0,23.0,0.02744020008435062
24.0,22.0,0.11771940385254577
24.0,23.0,0.08625029952956563
23.0,23.0,0.02744020008435062
24.0,22.0,0.11771940385254577
25.0,22.0,0.20389572004495304
25.0,23.0,0.16486767061017202
24.0,22.0,0.11771940385254577
25.0,23.0,0.16486767061017202
24.0,23.0,0.08625029952956563
25.0,22.0,0.20389572004495304
26.0,22.0,0.2979541111163844
25.0,23.0,0.16486767061017202
26.0,22.0,0.2979541111163844
26.0,23.0,0.25882397170356164
25.0,23.0,0.16486767061017202
26.0,22.0,0.2979541111163844
27.0,22.0,0.39219034639071876
27.0,23.0,0.3567024050263523
26.0,22.0,0.2979541111163844
27.0,23.0,0.3567024050263523
26.0,23.0,0.25882397170356164
27.0,22.0,0.39219034639071876
28.0,22.0,0.4862011579018355
27.0,23.0,0.3567024050263523
28.0,22.0,0.4862011579018355
28.0,23.0,0.4510042137332233
27.0,23.0,0.3567024050263523
28.0,22.0,0.4862011579018355
29.0,22.0,0.5725793023777987
29.0,23.0,0.5411952577361886
28.0,22.0,0.4862011579018355
29.0,23.0,0.5411952577361886
28.0,23.0,0.4510042137332233
29.0,22.0,0.5725793023777987
30.0,22.0,0.6507472650305784
29.0,23.0,0.5411952577361886
30.0,22.0,0.6507472650305784
30.0,23.0,0.6235901970949516
29.0,23.0,0.5411952577361886
30.0,22.0,0.6507472650305784
31.0,22.0,0.7177285029029151
31.0,23.0,0.6977477453904385
30.0,22.0,0.6507472650305784
31.0,23.0,0.6977477453904385
30.0,23.0,0.6235901970949516
31.0,22.0,0.7177285029029151
32.0,22.0,0.7800885815993666
31.0,23.0,0.6977477453904385
32.0,22.0,0.7800885815993666
32.0,23.0,0.7608959957200078
31.0,23.0,0.6977477453904385
1.0,23.0,0.409925145607444
2.0,23.0,0.4739072326989553
2.0,24.0,0.060967180811038045
1.0,23.0,0.409925145607444
2.0,24.0,0.060967180811038045
1.0,24.0,0.07450342619996232
2.0,23.0,0.4739072326989553
3.0,23.0,0.6196822908394496
2.0,24.0,0.060967180811038045
3.0,23.0,0.6196822908394496
3.0,24.0,0.07402775803447409
2.0,24.0,0.060967180811038045
3.0,23.0,0.6196822908394496
4.0,23.0,0.8003063663330964
4.0,24.0,0.20750016239415836
3.0,23.0,0.6196822908394496
4.0,24.0,0.20750016239415836
3.0,24.0,0.07402775803447409
4.0,23.0,0.8003063663330964
5.0,23.0,0.9359970887186225
4.0,24.0,0.20750016239415836
5.0,23.0,0.9359970887186225
5.0,24.0,0.4744000404375219
4.0,24.0,0.20750016239415836
5.0,23.0,0.9359970887186225
6.0,23.0,0.9342972851793093
6.0,24.0,0.7927009737586527
5.0,23.0,0.9359970887186225
6.0,24.0,0.7927009737586527
5.0,24.0,0.4744000404375219
6.0,23.0,0.9342972851793093
7.0,23.0,0.7291294517620038
6.0,24.0,0.7927009737586527
7.0,23.0,0.7291294517620038
7.0,24.0,0.962157958239217
6.0,24.0,0.7927009737586527
7.0,23.0,0.7291294517620038
8.0,23.0,0.3956517393353018
8.0,24.0,0.810273228319535
7.0,23.0,0.7291294517620038
8.0,24.0,0.810273228319535
7.0,24.0,0.962157958239217
8.0,23.0,0.3956517393353018
9.0,23.0,0.11350618387617492
8.0,24.0,0.810273228319535
9.0,23.0,0.11350618387617492
9.0,24.0,0.4427687907778392
8.0,24.0,0.810273228319535
9.0,23.0,0.11350618387617492
10.0,23.0,0.026858487129044296
10.0,24.0,0.11350618387617491
9.0,23.0,0.11350618387617492
10.0,24.0,0.11350618387617491
9.0,24.0,0.4427687907778392
10.0,23.0,0.026858487129044296
11.0,23.0,0.18416642276132408
10.0,24.0,0.11350618387617491
11.0,23.0,0.18416642276132408
11.0,24.0,0.03080745114607294
10.0,24.0,0.11350618387617491
11.0,23.0,0.18416642276132408
12.0,23.0,0.48648324894538464
12.0,24.0,0.23140693127723524
11.0,23.0,0.18416642276132408
12.0,24.0,0.23140693127723524
11.0,24.0,0.03080745114607294
12.0,23.0,0.48648324894538464
13.0,23.0,0.7832304472039596
12.0,24.0,0.23140693127723524
13.0,23.0,0.7832304472039596
13.0,24.0,0.5687947321139591
12.0,24.0,0.23140693127723524
13.0,23.0,0.7832304472039596
14.0,23.0,0.9609601903363585
14.0,24.0,0.8541351245489117
13.0,23.0,0.7832304472039596
14.0,24.0,0.8541351245489117
13.0,24.0,0.5687947321139591
14.0,23.0,0.9609601903363585
15.0,23.0,0.9764203603035834
14.0,24.0,0.8541351245489117
15.0,23.0,0.9764203603035834
15.0,24.0,0.9844449871811177
14.0,24.0,0.8541351245489117
15.0,23.0,0.9764203603035834
16.0,23.0,0.8588273716363519
16.0,24.0,0.9448643784364417
15.0,23.0,0.9764203603035834
16.0,24.0,0.9448643784364417
15.0,24.0,0.9844449871811177
16.0,23.0,0.8588273716363519
17.0,23.0,0.6589057850240471
16.0,24.0,0.9448643784364417
17.0,23.0,0.6589057850240471
17.0,24.0,0.7764827565871921
16.0,24.0,0.9448643784364417
17.0,23.0,0.6589057850240471
18.0,23.0,0.4392087898275859
18.0,24.0,0.5529437715934651
17.0,23.0,0.6589057850240471
18.0,24.0,0.5529437715934651
17.0,24.0,0.7764827565871921
18.0,23.0,0.4392087898275859
19.0,23.0,0.24697824040950853
18.0,24.0,0.5529437715934651
19.0,23.0,0.24697824040950853
19.0,24.0,0.3333542539926785
18.0,24.0,0.5529437715934651
19.0,23.0,0.24697824040950853
20.0,23.0,0.10587003115996123
20.0,24.0,0.16461865153798771
19.0,23.0,0.24697824040950853
20.0,24.0,0.16461865153798771
19.0,24.0,0.3333542539926785
20.0,23.0,0.10587003115996123
21.0,23.0,0.023855531816446097
20.0,24.0,0.16461865153798771
21.0,23.0,0.023855531816446097
21.0,24.0,0.054863650373440494
20.0,24.0,0.16461865153798771
21.0,23.0,0.023855531816446097
22.0,23.0,0.0038762813169081595
22.0,24.0,0.004155679796010615
21.0,23.0,0.023855531816446097
22.0,24.0,0.004155679796010615
21.0,24.0,0.054863650373440494
22.0,23.0,0.0038762813169081595
23.0,23.0,0.02744020008435062
22.0,24.0,0.004155679796010615
23.0,23.0,0.02744020008435062
23.0,24.0,0.011729170662701521
22.0,24.0,0.004155679796010615
23.0,23.0,0.02744020008435062
24.0,23.0,0.08625029952956563
24.0,24.0,0.05889069972559515
23.0,23.0,0.02744020008435062
24.0,24.0,0.05889069972559515
23.0,24.0,0.011729170662701521
24.0,23.0,0.08625029952956563
25.0,23.0,0.16486767061017202
24.0,24.0,0.05889069972559515
25.0,23.0,0.16486767061017202
25.0,24.0,0.13328884069656002
24.0,24.0,0.05889069972559515
25.0,23.0,0.16486767061017202
26.0,23.0,0.25882397170356164
26.0,24.0,0.22360776064748944
25.0,23.0,0.16486767061017202
26.0,24.0,0.22360776064748944
25.0,24.0,0.13328884069656002
26.0,23.0,0.25882397170356164
27.0,23.0,0.3567024050263523
26.0,24.0,0.22360776064748944
27.0,23.0,0.3567024050263523
27.0,24.0,0.3215885347099295
26.0,24.0,0.22360776064748944
27.0,23.0,0.3567024050263523
28.0,23.0,0.4510042137332233
28.0,24.0,0.419536889046749
27.0,23.0,0.3567024050263523
28.0,24.0,0.419536889046749
27.0,24.0,0.3215885347099295
28.0,23.0,0.4510042137332233
29.0,23.0,0.5411952577361886
28.0,24.0,0.419536889046749
29.0,23.0,0.5411952577361886
29.0,24.0,0.5137607557762887
28.0,24.0,0.419536889046749
29.0,23.0,0.5411952577361886
30.0,23.0,0.6235901970949516
30.0,24.0,0.5997763863112213
29.0,23.0,0.5411952577361886
30.0,24.0,0.5997763863112213
29.0,24.0,0.5137607557762887
30.0,23.0,0.6235901970949516
31.0,23.0,0.6977477453904385
30.0,24.0,0.5997763863112213
31.0,23.0,0.6977477453904385
31.0,24.0,0.674622026520185
30.0,24.0,0.5997763863112213
31.0,23.0,0.6977477453904385
32.0,23.0,0.7608959957200078
32.0,24.0,0.7446443711365293
31.0,23.0,0.6977477453904385
32.0,24.0,0.7446443711365293
31.0,24.0,0.674622026520185
1.0,24.0,0.07450342619996232
2.0,24.0,0.060967180811038045
1.0,25.0,0.6878248685670107
2.0,24.0,0.060967180811038045
2.0,25.0,0.6047722180657337
1.0,25.0,0.6878248685670107
2.0,24.0,0.060967180811038045
3.0,24.0,0.07402775803447409
3.0,25.0,0.40390942640441
2.0,24.0,0.060967180811038045
3.0,25.0,0.40390942640441
2.0,25.0,0.6047722180657337
3.0,24.0,0.07402775803447409
4.0,24.0,0.20750016239415836
3.0,25.0,0.40390942640441
4.0,24.0,0.20750016239415836
4.0,25.0,0.16027968503157666
3.0,25.0,0.40390942640441
4.0,24.0,0.20750016239415836
5.0,24.0,0.4744000404375219
5.0,25.0,0.06904050556458056
4.0,24.0,0.20750016239415836
5.0,25.0,0.06904050556458056
4.0,25.0,0.16027968503157666
5.0,24.0,0.4744000404375219
6.0,24.0,0.7927009737586527
5.0,25.0,0.06904050556458056
6.0,24.0,0.7927009737586527
6.0,25.0,0.2618789427979493
5.0,25.0,0.06904050556458056
6.0,24.0,0.7927009737586527
7.0,24.0,0.962157958239217
7.0,25.0,0.6788635923872406
6.0,24.0,0.7927009737586527
7.0,25.0,0.6788635923872406
6.0,25.0,0.2618789427979493
7.0,24.0,0.962157958239217
8.0,24.0,0.810273228319535
7.0,25.0,0.6788635923872406
8.0,24.0,0.810273228319535
8.0,25.0,0.9544249089671712
7.0,25.0,0.6788635923872406
8.0,24.0,0.810273228319535
9.0,24.0,0.4427687907778392
9.0,25.0,0.8102732283195353
8.0,24.0,0.810273228319535
9.0,25.0,0.8102732283195353
8.0,25.0,0.9544249089671712
9.0,24.0,0.4427687907778392
10.0,24.0,0.11350618387617491
9.0,25.0,0.8102732283195353
10.0,24.0,0.11350618387617491
10.0,25.0,0.3956517393353017
9.0,25.0,0.8102732283195353
10.0,24.0,0.11350618387617491
11.0,24.0,0.03080745114607294
11.0,25.0,0.06985849931278275
10.0,24.0,0.11350618387617491
11.0,25.0,0.06985849931278275
10.0,25.0,0.3956517393353017
11.0,24.0,0.03080745114607294
12.0,24.0,0.23140693127723524
11.0,25.0,0.06985849931278275
12.0,24.0,0.23140693127723524
12.0,25.0,0.06622174410362361
11.0,25.0,0.06985849931278275
12.0,24.0,0.23140693127723524
13.0,24.0,0.5687947321139591
13.0,25.0,0.3409848292494437
12.0,24.0,0.23140693127723524
13.0,25.0,0.3409848292494437
12.0,25.0,0.06622174410362361
13.0,24.0,0.5687947321139591
14.0,24.0,0.8541351245489117
13.0,25.0,0.3409848292494437
14.0,24.0,0.8541351245489117
14.0,25.0,0.6942890170373031
13.0,25.0,0.3409848292494437
14.0,24.0,0.8541351245489117
15.0,24.0,0.9844449871811177
15.0,25.0,0.9328089179886281
14.0,24.0,0.8541351245489117
15.0,25.0,0.9328089179886281
14.0,25.0,0.6942890170373031
15.0,24.0,0.9844449871811177
16.0,24.0,0.9448643784364417
15.0,25.0,0.9328089179886281
16.0,24.0,0.9448643784364417
16.0,25.0,0.9843815568263005
15.0,25.0,0.9328089179886281
16.0,24.0,0.9448643784364417
17.0,24.0,0.7764827565871921
17.0,25.0,0.8705910251154254
16.0,24.0,0.9448643784364417
17.0,25.0,0.8705910251154254
16.0,25.0,0.9843815568263005
17.0,24.0,0.7764827565871921
18.0,24.0,0.5529437715934651
17.0,25.0,0.8705910251154254
18.0,24.0,0.5529437715934651
18.0,25.0,0.6588164206848817
17.0,25.0,0.8705910251154254
18.0,24.0,0.5529437715934651
19.0,24.0,0.3333542539926785
19.0,25.0,0.4273651512919958
18.0,24.0,0.5529437715934651
19.0,25.0,0.4273651512919958
18.0,25.0,0.6588164206848817
19.0,24.0,0.3333542539926785
20.0,24.0,0.16461865153798771
19.0,25.0,0.4273651512919958
20.0,24.0,0.16461865153798771
20.0,25.0,0.22746701481324808
19.0,25.0,0.4273651512919958
20.0,24.0,0.16461865153798771
21.0,24.0,0.054863650373440494
21.0,25.0,0.09018280295650488
20.0,24.0,0.16461865153798771
21.0,25.0,0.09018280295650488
20.0,25.0,0.22746701481324808
21.0,24.0,0.054863650373440494
22.0,24.0,0.004155679796010615
21.0,25.0,0.09018280295650488
22.0,24.0,0.004155679796010615
22.0,25.0,0.015631106616317215
21.0,25.0,0.09018280295650488
22.0,24.0,0.004155679796010615
23.0,24.0,0.011729170662701521
23.0,25.0,0.004057490088684207
22.0,24.0,0.004155679796010615
23.0,25.0,0.004057490088684207
22.0,25.0,0.015631106616317215
23.0,24.0,0.011729170662701521
24.0,24.0,0.05889069972559515
23.0,25.0,0.004057490088684207
24.0,24.0,0.05889069972559515
24.0,25.0,0.039155087588992596
23.0,25.0,0.004057490088684207
24.0,24.0,0.05889069972559515
25.0,24.0,0.13328884069656002
25.0,25.0,0.10610895712861111
24.0,24.0,0.05889069972559515
25.0,25.0,0.10610895712861111
24.0,25.0,0.039155087588992596
25.0,24.0,0.13328884069656002
26.0,24.0,0.22360776064748944
25.0,25.0,0.10610895712861111
26.0,24.0,0.22360776064748944
26.0,25.0,0.19604087504049758
25.0,25.0,0.10610895712861111
26.0,24.0,0.22360776064748944
27.0,24.0,0.3215885347099295
27.0,25.0,0.29403170523084476
26.0,24.0,0.22360776064748944
27.0,25.0,0.29403170523084476
26.0,25.0,0.19604087504049758
27.0,24.0,0.3215885347099295
28.0,24.0,0.419536889046749
27.0,25.0,0.29403170523084476
28.0,24.0,0.419536889046749
28.0,25.0,0.3921948832708974
27.0,25.0,0.29403170523084476
28.0,24.0,0.419536889046749
29.0,24.0,0.5137607557762887
29.0,25.0,0.4900486721001809
28.0,24.0,0.419536889046749
29.0,25.0,0.4900486721001809
28.0,25.0,0.3921948832708974
29.0,24.0,0.5137607557762887
30.0,24.0,0.5997763863112213
29.0,25.0,0.4900486721001809
30.0,24.0,0.5997763863112213
30.0,25.0,0.5765446989144234
29.0,25.0,0.4900486721001809
30.0,24.0,0.5997763863112213
31.0,24.0,0.674622026520185
31.0,25.0,0.6584456102921445
30.0,24.0,0.5997763863112213
31.0,25.0,0.6584456102921445
30.0,25.0,0.5765446989144234
31.0,24.0,0.674622026520185
32.0,24.0,0.7446443711365293
31.0,25.0,0.6584456102921445
32.0,24.0,0.7446443711365293
32.0,25.0,0.7256161757350188
31.0,25.0,0.6584456102921445
1.0,25.0,0.6878248685670107
2.0,25.0,0.6047722180657337
2.0,26.0,0.87630641723266
1.0,25.0,0.6878248685670107
2.0,26.0,0.87630641723266
1.0,26.0,0.8081178998944831
2.0,25.0,0.6047722180657337
3.0,25.0,0.40390942640441
2.0,26.0,0.87630641723266
3.0,25.0,0.40390942640441
3.0,26.0,0.9300482280940343
2.0,26.0,0.87630641723266
3.0,25.0,0.40390942640441
4.0,25.0,0.16027968503157666
4.0,26.0,0.7805074107481281
3.0,25.0,0.40390942640441
4.0,26.0,0.7805074107481281
3.0,26.0,0.9300482280940343
4.0,25.0,0.16027968503157666
5.0,25.0,0.06904050556458056
4.0,26.0,0.7805074107481281
5.0,25.0,0.06904050556458056
5.0,26.0,0.39989342872480854
4.0,26.0,0.7805074107481281
5.0,25.0,0.06904050556458056
6.0,25.0,0.2618789427979493
6.0,26.0,0.08939663432197759
5.0,25.0,0.06904050556458056
6.0,26.0,0.08939663432197759
5.0,26.0,0.39989342872480854
6.0,25.0,0.2618789427979493
7.0,25.0,0.6788635923872406
6.0,26.0,0.08939663432197759
7.0,25.0,0.6788635923872406
7.0,26.0,0.20267558313016298
6.0,26.0,0.08939663432197759
7.0,25.0,0.6788635923872406
8.0,25.0,0.9544249089671712
8.0,26.0,0.6788635923872409
7.0,25.0,0.6788635923872406
8.0,26.0,0.6788635923872409
7.0,26.0,0.20267558313016298
8.0,25.0,0.9544249089671712
9.0,25.0,0.8102732283195353
8.0,26.0,0.6788635923872409
9.0,25.0,0.8102732283195353
9.0,26.0,0.962157958239217
8.0,26.0,0.6788635923872409
9.0,25.0,0.8102732283195353
10.0,25.0,0.3956517393353017
10.0,26.0,0.7291294517620038
9.0,25.0,0.8102732283195353
10.0,26.0,0.7291294517620038
9.0,26.0,0.962157958239217
10.0,25.0,0.3956517393353017
11.0,25.0,0.06985849931278275
10.0,26.0,0.7291294517620038
11.0,25.0,0.06985849931278275
11.0,26.0,0.2661327236835894
10.0,26.0,0.7291294517620038
11.0,25.0,0.06985849931278275
12.0,25.0,0.06622174410362361
12.0,26.0,0.025833908956271023
11.0,25.0,0.06985849931278275
12.0,26.0,0.025833908956271023
11.0,26.0,0.2661327236835894
12.0,25.0,0.06622174410362361
13.0,25.0,0.3409848292494437
12.0,26.0,0.025833908956271023
13.0,25.0,0.3409848292494437
13.0,26.0,0.16056991228909406
12.0,26.0,0.025833908956271023
13.0,25.0,0.3409848292494437
14.0,25.0,0.6942890170373031
14.0,26.0,0.5131519433732243
13.0,25.0,0.3409848292494437
14.0,26.0,0.5131519433732243
13.0,26.0,0.16056991228909406
14.0,25.0,0.6942890170373031
15.0,25.0,0.9328089179886281
14.0,26.0,0.5131519433732243
15.0,25.0,0.9328089179886281
15.0,26.0,0.8393384349139724
14.0,26.0,0.5131519433732243
15.0,25.0,0.9328089179886281
16.0,25.0,0.9843815568263005
16.0,26.0,0.9842550357595838
15.0,25.0,0.9328089179886281
16.0,26.0,0.9842550357595838
15.0,26.0,0.8393384349139724
16.0,25.0,0.9843815568263005
17.0,25.0,0.8705910251154254
16.0,26.0,0.9842550357595838
17.0,25.0,0.8705910251154254
17.0,26.0,0.9372390617966734
16.0,26.0,0.9842550357595838
17.0,25.0,0.8705910251154254
18.0,25.0,0.6588164206848817
18.0,26.0,0.7491853567217099
17.0,25.0,0.8705910251154254
18.0,26.0,0.7491853567217099
17.0,26.0,0.9372390617966734
18.0,25.0,0.6588164206848817
19.0,25.0,0.4273651512919958
18.0,26.0,0.7491853567217099
19.0,25.0,0.4273651512919958
19.0,26.0,0.5137197224092743
18.0,26.0,0.7491853567217099
19.0,25.0,0.4273651512919958
20.0,25.0,0.22746701481324808
20.0,26.0,0.29411156939571115
19.0,25.0,0.4273651512919958
20.0,26.0,0.29411156939571115
19.0,26.0,0.5137197224092743
20.0,25.0,0.22746701481324808
21.0,25.0,0.09018280295650488
20.0,26.0,0.29411156939571115
21.0,25.0,0.09018280295650488
21.0,26.0,0.1293617597285652
20.0,26.0,0.29411156939571115
21.0,25.0,0.09018280295650488
22.0,25.0,0.015631106616317215
22.0,26.0,0.0316778065865232
21.0,25.0,0.09018280295650488
22.0,26.0,0.0316778065865232
21.0,26.0,0.1293617597285652
22.0,25.0,0.015631106616317215
23.0,25.0,0.004057490088684207
22.0,26.0,0.0316778065865232
23.0,25.0,0.004057490088684207
23.0,26.0,0.003828296670946314
22.0,26.0,0.0316778065865232
23.0,25.0,0.004057490088684207
24.0,25.0,0.039155087588992596
24.0,26.0,0.02382690002841396
23.0,25.0,0.004057490088684207
24.0,26.0,0.02382690002841396
23.0,26.0,0.003828296670946314
24.0,25.0,0.039155087588992596
25.0,25.0,0.10610895712861111
24.0,26.0,0.02382690002841396
25.0,25.0,0.10610895712861111
25.0,26.0,0.0861863376983089
24.0,26.0,0.02382690002841396
25.0,25.0,0.10610895712861111
26.0,25.0,0.19604087504049758
26.0,26.0,0.16885911572276993
25.0,25.0,0.10610895712861111
26.0,26.0,0.16885911572276993
25.0,26.0,0.0861863376983089
26.0,25.0,0.19604087504049758
27.0,25.0,0.29403170523084476
26.0,26.0,0.16885911572276993
27.0,25.0,0.29403170523084476
27.0,26.0,0.26666099929699866
26.0,26.0,0.16885911572276993
27.0,25.0,0.29403170523084476
28.0,25.0,0.3921948832708974
28.0,26.0,0.36847550692047487
27.0,25.0,0.29403170523084476
28.0,26.0,0.36847550692047487
27.0,26.0,0.26666099929699866
28.0,25.0,0.3921948832708974
29.0,25.0,0.4900486721001809
28.0,26.0,0.36847550692047487
29.0,25.0,0.4900486721001809
29.0,26.0,0.4667223540518392
28.0,26.0,0.36847550692047487
29.0,25.0,0.4900486721001809
30.0,25.0,0.5765446989144234
30.0,26.0,0.5567223560880794
29.0,25.0,0.4900486721001809
30.0,26.0,0.5567223560880794
29.0,26.0,0.4667223540518392
30.0,25.0,0.5765446989144234
31.0,25.0,0.6584456102921445
30.0,26.0,0.5567223560880794
31.0,25.0,0.6584456102921445
31.0,26.0,0.6392894309809797
30.0,26.0,0.5567223560880794
31.0,25.0,0.6584456102921445
32.0,25.0,0.7256161757350188
32.0,26.0,0.7134232406354274
31.0,25.0,0.6584456102921445
32.0,26.0,0.7134232406354274
31.0,26.0,0.6392894309809797
1.0,26.0,0.8081178998944831
2.0,26.0,0.87630641723266
1.0,27.0,0.1288141649005375
2.0,26.0,0.87630641723266
2.0,27.0,0.20293176023884865
1.0,27.0,0.1288141649005375
2.0,26.0,0.87630641723266
3.0,26.0,0.9300482280940343
3.0,27.0,0.45320781240795927
2.0,26.0,0.87630641723266
3.0,27.0,0.45320781240795927
2.0,27.0,0.20293176023884865
3.0,26.0,0.9300482280940343
4.0,26.0,0.7805074107481281
3.0,27.0,0.45320781240795927
4.0,26.0,0.7805074107481281
4.0,27.0,0.8087165942871879
3.0,27.0,0.45320781240795927
4.0,26.0,0.7805074107481281
5.0,26.0,0.39989342872480854
5.0,27.0,0.8897852850597685
4.0,26.0,0.7805074107481281
5.0,27.0,0.8897852850597685
4.0,27.0,0.8087165942871879
5.0,26.0,0.39989342872480854
6.0,26.0,0.08939663432197759
5.0,27.0,0.8897852850597685
6.0,26.0,0.08939663432197759
6.0,27.0,0.5021624905605587
5.0,27.0,0.8897852850597685
6.0,26.0,0.08939663432197759
7.0,26.0,0.20267558313016298
7.0,27.0,0.08939663432197763
6.0,26.0,0.08939663432197759
7.0,27.0,0.08939663432197763
6.0,27.0,0.5021624905605587
7.0,26.0,0.20267558313016298
8.0,26.0,0.6788635923872409
7.0,27.0,0.08939663432197763
8.0,26.0,0.6788635923872409
8.0,27.0,0.2618789427979494
7.0,27.0,0.08939663432197763
8.0,26.0,0.6788635923872409
9.0,26.0,0.962157958239217
9.0,27.0,0.7927009737586526
8.0,26.0,0.6788635923872409
9.0,27.0,0.7927009737586526
8.0,27.0,0.2618789427979494
9.0,26.0,0.962157958239217
10.0,26.0,0.7291294517620038
9.0,27.0,0.7927009737586526
10.0,26.0,0.7291294517620038
10.0,27.0,0.9342972851793094
9.0,27.0,0.7927009737586526
10.0,26.0,0.7291294517620038
11.0,26.0,0.2661327236835894
11.0,27.0,0.5384482008639091
10.0,26.0,0.7291294517620038
11.0,27.0,0.5384482008639091
10.0,27.0,0.9342972851793094
11.0,26.0,0.2661327236835894
12.0,26.0,0.025833908956271023
11.0,27.0,0.5384482008639091
12.0,26.0,0.025833908956271023
12.0,27.0,0.10928578694806089
11.0,27.0,0.5384482008639091
12.0,26.0,0.025833908956271023
13.0,26.0,0.16056991228909406
13.0,27.0,0.05201390036369693
12.0,26.0,0.025833908956271023
13.0,27.0,0.05201390036369693
12.0,27.0,0.10928578694806089
13.0,26.0,0.16056991228909406
14.0,26.0,0.5131519433732243
13.0,27.0,0.05201390036369693
14.0,26.0,0.5131519433732243
14.0,27.0,0.34113526721114706
13.0,27.0,0.05201390036369693
14.0,26.0,0.5131519433732243
15.0,26.0,0.8393384349139724
15.0,27.0,0.7173307270481495
14.0,26.0,0.5131519433732243
15.0,27.0,0.7173307270481495
14.0,27.0,0.34113526721114706
15.0,26.0,0.8393384349139724
16.0,26.0,0.9842550357595838
15.0,27.0,0.7173307270481495
16.0,26.0,0.9842550357595838
16.0,27.0,0.9529719301787963
15.0,27.0,0.7173307270481495
16.0,26.0,0.9842550357595838
17.0,26.0,0.9372390617966734
17.0,27.0,0.9726292526079069
16.0,26.0,0.9842550357595838
17.0,27.0,0.9726292526079069
16.0,27.0,0.9529719301787963
17.0,26.0,0.9372390617966734
18.0,26.0,0.7491853567217099
17.0,27.0,0.9726292526079069
18.0,26.0,0.7491853567217099
18.0,27.0,0.8235091589366389
17.0,27.0,0.9726292526079069
18.0,26.0,0.7491853567217099
19.0,26.0,0.5137197224092743
19.0,27.0,0.5921522340714495
18.0,26.0,0.7491853567217099
19.0,27.0,0.5921522340714495
18.0,27.0,0.8235091589366389
19.0,26.0,0.5137197224092743
20.0,26.0,0.29411156939571115
19.0,27.0,0.5921522340714495
20.0,26.0,0.29411156939571115
20.0,27.0,0.3568379253055724
19.0,27.0,0.5921522340714495
20.0,26.0,0.29411156939571115
21.0,26.0,0.1293617597285652
21.0,27.0,0.1689416062792638
20.0,26.0,0.29411156939571115
21.0,27.0,0.1689416062792638
20.0,27.0,0.3568379253055724
21.0,26.0,0.1293617597285652
22.0,26.0,0.0316778065865232
21.0,27.0,0.1689416062792638
22.0,26.0,0.0316778065865232
22.0,27.0,0.05479996378911864
21.0,27.0,0.1689416062792638
22.0,26.0,0.0316778065865232
23.0,26.0,0.003828296670946314
23.0,27.0,0.004302164813650325
22.0,26.0,0.0316778065865232
23.0,27.0,0.004302164813650325
22.0,27.0,0.05479996378911864
23.0,26.0,0.003828296670946314
24.0,26.0,0.02382690002841396
23.0,27.0,0.004302164813650325
24.0,26.0,0.02382690002841396
24.0,27.0,0.015586306274647419
23.0,27.0,0.004302164813650325
24.0,26.0,0.02382690002841396
25.0,26.0,0.0861863376983089
25.0,27.0,0.06696897474049857
24.0,26.0,0.02382690002841396
25.0,27.0,0.06696897474049857
24.0,27.0,0.015586306274647419
25.0,26.0,0.0861863376983089
26.0,26.0,0.16885911572276993
25.0,27.0,0.06696897474049857
26.0,26.0,0.16885911572276993
26.0,27.0,0.1489562027597585
25.0,27.0,0.06696897474049857
26.0,26.0,0.16885911572276993
27.0,26.0,0.26666099929699866
27.0,27.0,0.24321148448349433
26.0,26.0,0.16885911572276993
27.0,27.0,0.24321148448349433
26.0,27.0,0.1489562027597585
27.0,26.0,0.26666099929699866
28.0,26.0,0.36847550692047487
27.0,27.0,0.24321148448349433
28.0,26.0,0.36847550692047487
28.0,27.0,0.345122715283582
27.0,27.0,0.24321148448349433
28.0,26.0,0.36847550692047487
29.0,26.0,0.4667223540518392
29.0,27.0,0.44683031430841036
28.0,26.0,0.36847550692047487
29.0,27.0,0.44683031430841036
28.0,27.0,0.345122715283582
29.0,26.0,0.4667223540518392
30.0,26.0,0.5567223560880794
29.0,27.0,0.44683031430841036
30.0,26.0,0.5567223560880794
30.0,27.0,0.5373173402608121
29.0,27.0,0.44683031430841036
30.0,26.0,0.5567223560880794
31.0,26.0,0.6392894309809797
31.0,27.0,0.6234650329773009
30.0,26.0,0.5567223560880794
31.0,27.0,0.6234650329773009
30.0,27.0,0.5373173402608121
31.0,26.0,0.6392894309809797
32.0,26.0,0.7134232406354274
31.0,27.0,0.6234650329773009
32.0,26.0,0.7134232406354274
32.0,27.0,0.6980611946315303
31.0,27.0,0.6234650329773009
1.0,27.0,0.1288141649005375
2.0,27.0,0.20293176023884865
2.0,28.0,0.27119636494560057
1.0,27.0,0.1288141649005375
2.0,28.0,0.27119636494560057
1.0,28.0,0.4308456066780061
2.0,27.0,0.20293176023884865
3.0,27.0,0.45320781240795927
2.0,28.0,0.27119636494560057
3.0,27.0,0.45320781240795927
3.0,28.0,0.08532693495207698
2.0,28.0,0.27119636494560057
3.0,27.0,0.45320781240795927
4.0,27.0,0.8087165942871879
4.0,28.0,0.21503761523984924
3.0,27.0,0.45320781240795927
4.0,28.0,0.21503761523984924
3.0,28.0,0.08532693495207698
4.0,27.0,0.8087165942871879
5.0,27.0,0.8897852850597685
4.0,28.0,0.21503761523984924
5.0,27.0,0.8897852850597685
5.0,28.0,0.7067125231526781
4.0,28.0,0.21503761523984924
5.0,27.0,0.8897852850597685
6.0,27.0,0.5021624905605587
6.0,28.0,0.8897852850597688
5.0,27.0,0.8897852850597685
6.0,28.0,0.8897852850597688
5.0,28.0,0.7067125231526781
6.0,27.0,0.5021624905605587
7.0,27.0,0.08939663432197763
6.0,28.0,0.8897852850597688
7.0,27.0,0.08939663432197763
7.0,28.0,0.39989342872480854
6.0,28.0,0.8897852850597688
7.0,27.0,0.08939663432197763
8.0,27.0,0.2618789427979494
8.0,28.0,0.06904050556458054
7.0,27.0,0.08939663432197763
8.0,28.0,0.06904050556458054
7.0,28.0,0.39989342872480854
8.0,27.0,0.2618789427979494
9.0,27.0,0.7927009737586526
8.0,28.0,0.06904050556458054
9.0,27.0,0.7927009737586526
9.0,28.0,0.4744000404375219
8.0,28.0,0.06904050556458054
9.0,27.0,0.7927009737586526
10.0,27.0,0.9342972851793094
10.0,28.0,0.935997088718623
9.0,27.0,0.7927009737586526
10.0,28.0,0.935997088718623
9.0,28.0,0.4744000404375219
10.0,27.0,0.9342972851793094
11.0,27.0,0.5384482008639091
10.0,28.0,0.935997088718623
11.0,27.0,0.5384482008639091
11.0,28.0,0.7729198385593147
10.0,28.0,0.935997088718623
11.0,27.0,0.5384482008639091
12.0,27.0,0.10928578694806089
12.0,28.0,0.268352977811941
11.0,27.0,0.5384482008639091
12.0,28.0,0.268352977811941
11.0,28.0,0.7729198385593147
12.0,27.0,0.10928578694806089
13.0,27.0,0.05201390036369693
12.0,28.0,0.268352977811941
13.0,27.0,0.05201390036369693
13.0,28.0,0.023181862196448716
12.0,28.0,0.268352977811941
13.0,27.0,0.05201390036369693
14.0,27.0,0.34113526721114706
14.0,28.0,0.20819394817136044
13.0,27.0,0.05201390036369693
14.0,28.0,0.20819394817136044
13.0,28.0,0.023181862196448716
14.0,27.0,0.34113526721114706
15.0,27.0,0.7173307270481495
14.0,28.0,0.20819394817136044
15.0,27.0,0.7173307270481495
15.0,28.0,0.5960706393857621
14.0,28.0,0.20819394817136044
15.0,27.0,0.7173307270481495
16.0,27.0,0.9529719301787963
16.0,28.0,0.8979649596937084
15.0,27.0,0.7173307270481495
16.0,28.0,0.8979649596937084
15.0,28.0,0.5960706393857621
16.0,27.0,0.9529719301787963
17.0,27.0,0.9726292526079069
16.0,28.0,0.8979649596937084
17.0,27.0,0.9726292526079069
17.0,28.0,0.9882413418266038
16.0,28.0,0.8979649596937084
17.0,27.0,0.9726292526079069
18.0,27.0,0.8235091589366389
18.0,28.0,0.8784330532808317
17.0,27.0,0.9726292526079069
18.0,28.0,0.8784330532808317
17.0,28.0,0.9882413418266038
18.0,27.0,0.8235091589366389
19.0,27.0,0.5921522340714495
18.0,28.0,0.8784330532808317
19.0,27.0,0.5921522340714495
19.0,28.0,0.6588297174919006
18.0,28.0,0.8784330532808317
19.0,27.0,0.5921522340714495
20.0,27.0,0.3568379253055724
20.0,28.0,0.4156806630572958
19.0,27.0,0.5921522340714495
20.0,28.0,0.4156806630572958
19.0,28.0,0.6588297174919006
20.0,27.0,0.3568379253055724
21.0,27.0,0.1689416062792638
20.0,28.0,0.4156806630572958
21.0,27.0,0.1689416062792638
21.0,28.0,0.21172741438766438
20.0,28.0,0.4156806630572958
21.0,27.0,0.1689416062792638
22.0,27.0,0.05479996378911864
22.0,28.0,0.07473375881192332
21.0,27.0,0.1689416062792638
22.0,28.0,0.07473375881192332
21.0,28.0,0.21172741438766438
22.0,27.0,0.05479996378911864
23.0,27.0,0.004302164813650325
22.0,28.0,0.07473375881192332
23.0,27.0,0.004302164813650325
23.0,28.0,0.011683629149935482
22.0,28.0,0.07473375881192332
23.0,27.0,0.004302164813650325
24.0,27.0,0.015586306274647419
24.0,28.0,0.00806236355304077
23.0,27.0,0.004302164813650325
24.0,28.0,0.00806236355304077
23.0,28.0,0.011683629149935482
24.0,27.0,0.015586306274647419
25.0,27.0,0.06696897474049857
24.0,28.0,0.00806236355304077
25.0,27.0,0.06696897474049857
25.0,28.0,0.05484021178437052
24.0,28.0,0.00806236355304077
25.0,27.0,0.06696897474049857
26.0,27.0,0.1489562027597585
26.0,28.0,0.12956442330868437
25.0,27.0,0.06696897474049857
26.0,28.0,0.12956442330868437
25.0,28.0,0.05484021178437052
26.0,27.0,0.1489562027597585
27.0,27.0,0.24321148448349433
26.0,28.0,0.12956442330868437
27.0,27.0,0.24321148448349433
27.0,28.0,0.2235105923368786
26.0,28.0,0.12956442330868437
27.0,27.0,0.24321148448349433
28.0,27.0,0.345122715283582
28.0,28.0,0.3255003069630679
27.0,27.0,0.24321148448349433
28.0,28.0,0.3255003069630679
27.0,28.0,0.2235105923368786
28.0,27.0,0.345122715283582
29.0,27.0,0.44683031430841036
28.0,28.0,0.3255003069630679
29.0,27.0,0.44683031430841036
29.0,28.0,0.42750825176912344
28.0,28.0,0.3255003069630679
29.0,27.0,0.44683031430841036
30.0,27.0,0.5373173402608121
30.0,28.0,0.5251742134964625
29.0,27.0,0.44683031430841036
30.0,28.0,0.5251742134964625
29.0,28.0,0.42750825176912344
30.0,27.0,0.5373173402608121
31.0,27.0,0.6234650329773009
30.0,28.0,0.5251742134964625
31.0,27.0,0.6234650329773009
31.0,28.0,0.6117822118747765
30.0,28.0,0.5251742134964625
31.0,27.0,0.6234650329773009
32.0,27.0,0.6980611946315303
32.0,28.0,0.6864417695963156
31.0,27.0,0.6234650329773009
32.0,28.0,0.6864417695963156
31.0,28.0,0.6117822118747765
1.0,28.0,0.4308456066780061
2.0,28.0,0.27119636494560057
1.0,29.0,0.939037981934934
2.0,28.0,0.27119636494560057
2.0,29.0,0.8988017177017494
1.0,29.0,0.939037981934934
2.0,28.0,0.27119636494560057
3.0,28.0,0.08532693495207698
3.0,29.0,0.6052624389620599
2.0,28.0,0.27119636494560057
3.0,29.0,0.6052624389620599
2.0,29.0,0.8988017177017494
3.0,28.0,0.08532693495207698
4.0,28.0,0.21503761523984924
3.0,29.0,0.6052624389620599
4.0,28.0,0.21503761523984924
4.0,29.0,0.15151861841732897
3.0,29.0,0.6052624389620599
4.0,28.0,0.21503761523984924
5.0,28.0,0.7067125231526781
5.0,29.0,0.21503761523984918
4.0,28.0,0.21503761523984924
5.0,29.0,0.21503761523984918
4.0,29.0,0.15151861841732897
5.0,28.0,0.7067125231526781
6.0,28.0,0.8897852850597688
5.0,29.0,0.21503761523984918
6.0,28.0,0.8897852850597688
6.0,29.0,0.8087165942871879
5.0,29.0,0.21503761523984918
6.0,28.0,0.8897852850597688
7.0,28.0,0.39989342872480854
7.0,29.0,0.7805074107481282
6.0,28.0,0.8897852850597688
7.0,29.0,0.7805074107481282
6.0,29.0,0.8087165942871879
7.0,28.0,0.39989342872480854
8.0,28.0,0.06904050556458054
7.0,29.0,0.7805074107481282
8.0,28.0,0.06904050556458054
8.0,29.0,0.1602796850315766
7.0,29.0,0.7805074107481282
8.0,28.0,0.06904050556458054
9.0,28.0,0.4744000404375219
9.0,29.0,0.2075001623941582
8.0,28.0,0.06904050556458054
9.0,29.0,0.2075001623941582
8.0,29.0,0.1602796850315766
9.0,28.0,0.4744000404375219
10.0,28.0,0.935997088718623
9.0,29.0,0.2075001623941582
10.0,28.0,0.935997088718623
10.0,29.0,0.8003063663330962
9.0,29.0,0.2075001623941582
10.0,28.0,0.935997088718623
11.0,28.0,0.7729198385593147
11.0,29.0,0.9076538659721836
10.0,28.0,0.935997088718623
11.0,29.0,0.9076538659721836
10.0,29.0,0.8003063663330962
11.0,28.0,0.7729198385593147
12.0,28.0,0.268352977811941
11.0,29.0,0.9076538659721836
12.0,28.0,0.268352977811941
12.0,29.0,0.4431604071769318
11.0,29.0,0.9076538659721836
12.0,28.0,0.268352977811941
13.0,28.0,0.023181862196448716
13.0,29.0,0.05208035670738198
12.0,28.0,0.268352977811941
13.0,29.0,0.05208035670738198
12.0,29.0,0.4431604071769318
13.0,28.0,0.023181862196448716
14.0,28.0,0.20819394817136044
13.0,29.0,0.05208035670738198
14.0,28.0,0.20819394817136044
14.0,29.0,0.11747764165437904
13.0,29.0,0.05208035670738198
14.0,28.0,0.20819394817136044
15.0,28.0,0.5960706393857621
15.0,29.0,0.48640779049685356
14.0,28.0,0.20819394817136044
15.0,29.0,0.48640779049685356
14.0,29.0,0.11747764165437904
15.0,28.0,0.5960706393857621
16.0,28.0,0.8979649596937084
15.0,29.0,0.48640779049685356
16.0,28.0,0.8979649596937084
16.0,29.0,0.8391910846811493
15.0,29.0,0.48640779049685356
16.0,28.0,0.8979649596937084
17.0,28.0,0.9882413418266038
17.0,29.0,0.9881550638708584
16.0,28.0,0.8979649596937084
17.0,29.0,0.9881550638708584
16.0,29.0,0.8391910846811493
17.0,28.0,0.9882413418266038
18.0,28.0,0.8784330532808317
17.0,29.0,0.9881550638708584
18.0,28.0,0.8784330532808317
18.0,29.0,0.9176850617866654
17.0,29.0,0.9881550638708584
18.0,28.0,0.8784330532808317
19.0,28.0,0.6588297174919006
19.0,29.0,0.7097382240013425
18.0,28.0,0.8784330532808317
19.0,29.0,0.7097382240013425
18.0,29.0,0.9176850617866654
19.0,28.0,0.6588297174919006
20.0,28.0,0.4156806630572958
19.0,29.0,0.7097382240013425
20.0,28.0,0.4156806630572958
20.0,29.0,0.4627768678489449
19.0,29.0,0.7097382240013425
20.0,28.0,0.4156806630572958
21.0,28.0,0.21172741438766438
21.0,29.0,0.2469738227289565
20.0,28.0,0.4156806630572958
21.0,29.0,0.2469738227289565
20.0,29.0,0.4627768678489449
21.0,28.0,0.21172741438766438
22.0,28.0,0.07473375881192332
21.0,29.0,0.2469738227289565
22.0,28.0,0.07473375881192332
22.0,29.0,0.09408655375485621
21.0,29.0,0.2469738227289565
22.0,28.0,0.07473375881192332
23.0,28.0,0.011683629149935482
23.0,29.0,0.015835417924120652
22.0,28.0,0.07473375881192332
23.0,29.0,0.015835417924120652
22.0,29.0,0.09408655375485621
23.0,28.0,0.011683629149935482
24.0,28.0,0.00806236355304077
23.0,29.0,0.015835417924120652
24.0,28.0,0.00806236355304077
24.0,29.0,0.0038864416819194337
23.0,29.0,0.015835417924120652
24.0,28.0,0.00806236355304077
25.0,28.0,0.05484021178437052
25.0,29.0,0.043204049926506415
24.0,28.0,0.00806236355304077
25.0,29.0,0.043204049926506415
24.0,29.0,0.0038864416819194337
25.0,28.0,0.05484021178437052
26.0,28.0,0.12956442330868437
25.0,29.0,0.043204049926506415
26.0,28.0,0.12956442330868437
26.0,29.0,0.11761662775001336
25.0,29.0,0.043204049926506415
26.0,28.0,0.12956442330868437
27.0,28.0,0.2235105923368786
27.0,29.0,0.21175353994730875
26.0,28.0,0.12956442330868437
27.0,29.0,0.21175353994730875
26.0,29.0,0.11761662775001336
27.0,28.0,0.2235105923368786
28.0,28.0,0.3255003069630679
27.0,29.0,0.21175353994730875
28.0,28.0,0.3255003069630679
28.0,29.0,0.31373802212754304
27.0,29.0,0.21175353994730875
28.0,28.0,0.3255003069630679
29.0,28.0,0.42750825176912344
29.0,29.0,0.41553339890453816
28.0,28.0,0.3255003069630679
29.0,29.0,0.41553339890453816
28.0,29.0,0.31373802212754304
29.0,28.0,0.42750825176912344
30.0,28.0,0.5251742134964625
29.0,29.0,0.41553339890453816
30.0,28.0,0.5251742134964625
30.0,29.0,0.5098498845573374
29.0,29.0,0.41553339890453816
30.0,28.0,0.5251742134964625
31.0,28.0,0.6117822118747765
31.0,29.0,0.6000030296678988
30.0,28.0,0.5251742134964625
31.0,29.0,0.6000030296678988
30.0,29.0,0.5098498845573374
31.0,28.0,0.6117822118747765
32.0,28.0,0.6864417695963156
31.0,29.0,0.6000030296678988
32.0,28.0,0.6864417695963156
32.0,29.0,0.6784044134679267
31.0,29.0,0.6000030296678988
1.0,29.0,0.939037981934934
2.0,29.0,0.8988017177017494
2.0,30.0,0.7596669154619038
1.0,29.0,0.939037981934934
2.0,30.0,0.7596669154619038
1.0,30.0,0.5493834189003712
2.0,29.0,0.8988017177017494
3.0,29.0,0.6052624389620599
2.0,30.0,0.7596669154619038
3.0,29.0,0.6052624389620599
3.0,30.0,0.9457143886417576
2.0,30.0,0.7596669154619038
3.0,29.0,0.6052624389620599
4.0,29.0,0.15151861841732897
4.0,30.0,0.6052624389620598
3.0,29.0,0.6052624389620599
4.0,30.0,0.6052624389620598
3.0,30.0,0.9457143886417576
4.0,29.0,0.15151861841732897
5.0,29.0,0.21503761523984918
4.0,30.0,0.6052624389620598
5.0,29.0,0.21503761523984918
5.0,30.0,0.085326934952077
4.0,30.0,0.6052624389620598
5.0,29.0,0.21503761523984918
6.0,29.0,0.8087165942871879
6.0,30.0,0.4532078124079591
5.0,29.0,0.21503761523984918
6.0,30.0,0.4532078124079591
5.0,30.0,0.085326934952077
6.0,29.0,0.8087165942871879
7.0,29.0,0.7805074107481282
6.0,30.0,0.4532078124079591
7.0,29.0,0.7805074107481282
7.0,30.0,0.9300482280940343
6.0,30.0,0.4532078124079591
7.0,29.0,0.7805074107481282
8.0,29.0,0.1602796850315766
8.0,30.0,0.40390942640441
7.0,29.0,0.7805074107481282
8.0,30.0,0.40390942640441
7.0,30.0,0.9300482280940343
8.0,29.0,0.1602796850315766
9.0,29.0,0.2075001623941582
8.0,30.0,0.40390942640441
9.0,29.0,0.2075001623941582
9.0,30.0,0.07402775803447416
8.0,30.0,0.40390942640441
9.0,29.0,0.2075001623941582
10.0,29.0,0.8003063663330962
10.0,30.0,0.6196822908394496
9.0,29.0,0.2075001623941582
10.0,30.0,0.6196822908394496
9.0,30.0,0.07402775803447416
10.0,29.0,0.8003063663330962
11.0,29.0,0.9076538659721836
10.0,30.0,0.6196822908394496
11.0,29.0,0.9076538659721836
11.0,30.0,0.9571944514899847
10.0,30.0,0.6196822908394496
11.0,29.0,0.9076538659721836
12.0,29.0,0.4431604071769318
12.0,30.0,0.5873212467186465
11.0,29.0,0.9076538659721836
12.0,30.0,0.5873212467186465
11.0,30.0,0.9571944514899847
12.0,29.0,0.4431604071769318
13.0,29.0,0.05208035670738198
12.0,30.0,0.5873212467186465
13.0,29.0,0.05208035670738198
13.0,30.0,0.10977754267813085
12.0,30.0,0.5873212467186465
13.0,29.0,0.05208035670738198
14.0,29.0,0.11747764165437904
14.0,30.0,0.06711561653656199
13.0,29.0,0.05208035670738198
14.0,30.0,0.06711561653656199
13.0,30.0,0.10977754267813085
14.0,29.0,0.11747764165437904
15.0,29.0,0.48640779049685356
14.0,30.0,0.06711561653656199
15.0,29.0,0.48640779049685356
15.0,30.0,0.39988271328585034
14.0,30.0,0.06711561653656199
15.0,29.0,0.48640779049685356
16.0,29.0,0.8391910846811493
16.0,30.0,0.780708581529492
15.0,29.0,0.48640779049685356
16.0,30.0,0.780708581529492
15.0,30.0,0.39988271328585034
16.0,29.0,0.8391910846811493
17.0,29.0,0.9881550638708584
16.0,30.0,0.780708581529492
17.0,29.0,0.9881550638708584
17.0,30.0,0.9804053884625903
16.0,30.0,0.780708581529492
17.0,29.0,0.9881550638708584
18.0,29.0,0.9176850617866654
18.0,30.0,0.9447862507403172
17.0,29.0,0.9881550638708584
18.0,30.0,0.9447862507403172
17.0,30.0,0.9804053884625903
18.0,29.0,0.9176850617866654
19.0,29.0,0.7097382240013425
18.0,30.0,0.9447862507403172
19.0,29.0,0.7097382240013425
19.0,30.0,0.7491002513838162
18.0,30.0,0.9447862507403172
19.0,29.0,0.7097382240013425
20.0,29.0,0.4627768678489449
20.0,30.0,0.5017358564172251
19.0,29.0,0.7097382240013425
20.0,30.0,0.5017358564172251
19.0,30.0,0.7491002513838162
20.0,29.0,0.4627768678489449
21.0,29.0,0.2469738227289565
20.0,30.0,0.5017358564172251
21.0,29.0,0.2469738227289565
21.0,30.0,0.27454721612295346
20.0,30.0,0.5017358564172251
21.0,29.0,0.2469738227289565
22.0,29.0,0.09408655375485621
22.0,30.0,0.10988894371201954
21.0,29.0,0.2469738227289565
22.0,30.0,0.10988894371201954
21.0,30.0,0.27454721612295346
22.0,29.0,0.09408655375485621
23.0,29.0,0.015835417924120652
22.0,30.0,0.10988894371201954
23.0,29.0,0.015835417924120652
23.0,30.0,0.023504273489208402
22.0,30.0,0.10988894371201954
23.0,29.0,0.015835417924120652
24.0,29.0,0.0038864416819194337
24.0,30.0,0.003907927236828405
23.0,29.0,0.015835417924120652
24.0,30.0,0.003907927236828405
23.0,30.0,0.023504273489208402
24.0,29.0,0.0038864416819194337
25.0,29.0,0.043204049926506415
24.0,30.0,0.003907927236828405
25.0,29.0,0.043204049926506415
25.0,30.0,0.03526399969047168
24.0,30.0,0.003907927236828405
25.0,29.0,0.043204049926506415
26.0,29.0,0.11761662775001336
26.0,30.0,0.10603923813106579
25.0,29.0,0.043204049926506415
26.0,30.0,0.10603923813106579
25.0,30.0,0.03526399969047168
26.0,29.0,0.11761662775001336
27.0,29.0,0.21175353994730875
26.0,30.0,0.10603923813106579
27.0,29.0,0.21175353994730875
27.0,30.0,0.19998149885551114
26.0,30.0,0.10603923813106579
27.0,29.0,0.21175353994730875
28.0,29.0,0.31373802212754304
28.0,30.0,0.30196433179182514
27.0,29.0,0.21175353994730875
28.0,30.0,0.30196433179182514
27.0,30.0,0.19998149885551114
28.0,29.0,0.31373802212754304
29.0,29.0,0.41553339890453816
28.0,30.0,0.30196433179182514
29.0,29.0,0.41553339890453816
29.0,30.0,0.40394129979364946
28.0,30.0,0.30196433179182514
29.0,29.0,0.41553339890453816
30.0,29.0,0.5098498845573374
30.0,30.0,0.5018750569685436
29.0,29.0,0.41553339890453816
30.0,30.0,0.5018750569685436
29.0,30.0,0.40394129979364946
30.0,29.0,0.5098498845573374
31.0,29.0,0.6000030296678988
30.0,30.0,0.5018750569685436
31.0,29.0,0.6000030296678988
31.0,30.0,0.5921319011053247
30.0,30.0,0.5018750569685436
31.0,29.0,0.6000030296678988
32.0,29.0,0.6784044134679267
32.0,30.0,0.6707384251390426
31.0,29.0,0.6000030296678988
32.0,30.0,0.6707384251390426
31.0,30.0,0.5921319011053247
1.0,30.0,0.5493834189003712
2.0,30.0,0.7596669154619038
1.0,31.0,0.10588990543484461
2.0,30.0,0.7596669154619038
2.0,31.0,0.30541373246492115
1.0,31.0,0.10588990543484461
2.0,30.0,0.7596669154619038
3.0,30.0,0.9457143886417576
3.0,31.0,0.7596669154619039
2.0,30.0,0.7596669154619038
3.0,31.0,0.7596669154619039
2.0,31.0,0.30541373246492115
3.0,30.0,0.9457143886417576
4.0,30.0,0.6052624389620598
3.0,31.0,0.7596669154619039
4.0,30.0,0.6052624389620598
4.0,31.0,0.8988017177017494
3.0,31.0,0.7596669154619039
4.0,30.0,0.6052624389620598
5.0,30.0,0.085326934952077
5.0,31.0,0.27119636494560057
4.0,30.0,0.6052624389620598
5.0,31.0,0.27119636494560057
4.0,31.0,0.8988017177017494
5.0,30.0,0.085326934952077
6.0,30.0,0.4532078124079591
5.0,31.0,0.27119636494560057
6.0,30.0,0.4532078124079591
6.0,31.0,0.20293176023884865
5.0,31.0,0.27119636494560057
6.0,30.0,0.4532078124079591
7.0,30.0,0.9300482280940343
7.0,31.0,0.8763064172326603
6.0,30.0,0.4532078124079591
7.0,31.0,0.8763064172326603
6.0,31.0,0.20293176023884865
7.0,30.0,0.9300482280940343
8.0,30.0,0.40390942640441
7.0,31.0,0.8763064172326603
8.0,30.0,0.40390942640441
8.0,31.0,0.6047722180657338
7.0,31.0,0.8763064172326603
8.0,30.0,0.40390942640441
9.0,30.0,0.07402775803447416
9.0,31.0,0.06096718081103804
8.0,30.0,0.40390942640441
9.0,31.0,0.06096718081103804
8.0,31.0,0.6047722180657338
9.0,30.0,0.07402775803447416
10.0,30.0,0.6196822908394496
9.0,31.0,0.06096718081103804
10.0,30.0,0.6196822908394496
10.0,31.0,0.47390723269895507
9.0,31.0,0.06096718081103804
10.0,30.0,0.6196822908394496
11.0,30.0,0.9571944514899847
11.0,31.0,0.95195035506049
10.0,30.0,0.6196822908394496
11.0,31.0,0.95195035506049
10.0,31.0,0.47390723269895507
11.0,30.0,0.9571944514899847
12.0,30.0,0.5873212467186465
11.0,31.0,0.95195035506049
12.0,30.0,0.5873212467186465
12.0,31.0,0.682791420002838
11.0,31.0,0.95195035506049
12.0,30.0,0.5873212467186465
13.0,30.0,0.10977754267813085
13.0,31.0,0.16438756201748622
12.0,30.0,0.5873212467186465
13.0,31.0,0.16438756201748622
12.0,31.0,0.682791420002838
13.0,30.0,0.10977754267813085
14.0,30.0,0.06711561653656199
13.0,31.0,0.16438756201748622
14.0,30.0,0.06711561653656199
14.0,31.0,0.039094967804951204
13.0,31.0,0.16438756201748622
14.0,30.0,0.06711561653656199
15.0,30.0,0.39988271328585034
15.0,31.0,0.341685255928458
14.0,30.0,0.06711561653656199
15.0,31.0,0.341685255928458
14.0,31.0,0.039094967804951204
15.0,30.0,0.39988271328585034
16.0,30.0,0.780708581529492
15.0,31.0,0.341685255928458
16.0,30.0,0.780708581529492
16.0,31.0,0.7410754219052336
15.0,31.0,0.341685255928458
16.0,30.0,0.780708581529492
17.0,30.0,0.9804053884625903
17.0,31.0,0.9685442658376638
16.0,30.0,0.780708581529492
17.0,31.0,0.9685442658376638
16.0,31.0,0.7410754219052336
17.0,30.0,0.9804053884625903
18.0,30.0,0.9447862507403172
17.0,31.0,0.9685442658376638
18.0,30.0,0.9447862507403172
18.0,31.0,0.9569650746541284
17.0,31.0,0.9685442658376638
18.0,30.0,0.9447862507403172
19.0,30.0,0.7491002513838162
19.0,31.0,0.7761052796863017
18.0,30.0,0.9447862507403172
19.0,31.0,0.7761052796863017
18.0,31.0,0.9569650746541284
19.0,30.0,0.7491002513838162
20.0,30.0,0.5017358564172251
19.0,31.0,0.7761052796863017
20.0,30.0,0.5017358564172251
20.0,31.0,0.5255963338812545
19.0,31.0,0.7761052796863017
20.0,30.0,0.5017358564172251
21.0,30.0,0.27454721612295346
21.0,31.0,0.2938936071957701
20.0,30.0,0.5017358564172251
21.0,31.0,0.2938936071957701
20.0,31.0,0.5255963338812545
21.0,30.0,0.27454721612295346
22.0,30.0,0.10988894371201954
21.0,31.0,0.2938936071957701
22.0,30.0,0.10988894371201954
22.0,31.0,0.12158646181167991
21.0,31.0,0.2938936071957701
22.0,30.0,0.10988894371201954
23.0,30.0,0.023504273489208402
23.0,31.0,0.027532115531040405
22.0,30.0,0.10988894371201954
23.0,31.0,0.027532115531040405
22.0,31.0,0.12158646181167991
23.0,30.0,0.023504273489208402
24.0,30.0,0.003907927236828405
23.0,31.0,0.027532115531040405
24.0,30.0,0.003907927236828405
24.0,31.0,0.003890894947029595
23.0,31.0,0.027532115531040405
24.0,30.0,0.003907927236828405
25.0,30.0,0.03526399969047168
25.0,31.0,0.03152392567484137
24.0,30.0,0.003907927236828405
25.0,31.0,0.03152392567484137
24.0,31.0,0.003890894947029595
25.0,30.0,0.03526399969047168
26.0,30.0,0.10603923813106579
25.0,31.0,0.03152392567484137
26.0,30.0,0.10603923813106579
26.0,31.0,0.10191640581276855
25.0,31.0,0.03152392567484137
26.0,30.0,0.10603923813106579
27.0,30.0,0.19998149885551114
27.0,31.0,0.19222960974602038
26.0,30.0,0.10603923813106579
27.0,31.0,0.19222960974602038
26.0,31.0,0.10191640581276855
27.0,30.0,0.19998149885551114
28.0,30.0,0.30196433179182514
27.0,31.0,0.19222960974602038
28.0,30.0,0.30196433179182514
28.0,31.0,0.29411175869267825
27.0,31.0,0.19222960974602038
28.0,30.0,0.30196433179182514
29.0,30.0,0.40394129979364946
29.0,31.0,0.39607671285051677
28.0,30.0,0.30196433179182514
29.0,31.0,0.39607671285051677
28.0,31.0,0.29411175869267825
29.0,30.0,0.40394129979364946
30.0,30.0,0.5018750569685436
29.0,31.0,0.39607671285051677
30.0,30.0,0.5018750569685436
30.0,31.0,0.49409310346409036
29.0,31.0,0.39607671285051677
30.0,30.0,0.5018750569685436
31.0,30.0,0.5921319011053247
31.0,31.0,0.5845457729998376
30.0,30.0,0.5018750569685436
31.0,31.0,0.5845457729998376
30.0,31.0,0.49409310346409036
31.0,30.0,0.5921319011053247
32.0,30.0,0.6707384251390426
31.0,31.0,0.5845457729998376
32.0,30.0,0.6707384251390426
32.0,31.0,0.6665904070214828
31.0,31.0,0.5845457729998376
1.0,31.0,0.10588990543484461
2.0,31.0,0.30541373246492115
2.0,32.0,0.10588990543484461
1.0,31.0,0.10588990543484461
2.0,32.0,0.10588990543484461
1.0,32.0,0.002611861587077943
2.0,31.0,0.30541373246492115
3.0,31.0,0.7596669154619039
2.0,32.0,0.10588990543484461
3.0,31.0,0.7596669154619039
3.0,32.0,0.549383418900371
2.0,32.0,0.10588990543484461
3.0,31.0,0.7596669154619039
4.0,31.0,0.8988017177017494
4.0,32.0,0.9390379819349335
3.0,31.0,0.7596669154619039
4.0,32.0,0.9390379819349335
3.0,32.0,0.549383418900371
4.0,31.0,0.8988017177017494
5.0,31.0,0.27119636494560057
4.0,32.0,0.9390379819349335
5.0,31.0,0.27119636494560057
5.0,32.0,0.4308456066780061
4.0,32.0,0.9390379819349335
5.0,31.0,0.27119636494560057
6.0,31.0,0.20293176023884865
6.0,32.0,0.1288141649005375
5.0,31.0,0.27119636494560057
6.0,32.0,0.1288141649005375
5.0,32.0,0.4308456066780061
6.0,31.0,0.20293176023884865
7.0,31.0,0.8763064172326603
6.0,32.0,0.1288141649005375
7.0,31.0,0.8763064172326603
7.0,32.0,0.8081178998944831
6.0,32.0,0.1288141649005375
7.0,31.0,0.8763064172326603
8.0,31.0,0.6047722180657338
8.0,32.0,0.6878248685670107
7.0,31.0,0.8763064172326603
8.0,32.0,0.6878248685670107
7.0,32.0,0.8081178998944831
8.0,31.0,0.6047722180657338
9.0,31.0,0.06096718081103804
8.0,32.0,0.6878248685670107
9.0,31.0,0.06096718081103804
9.0,32.0,0.0745034261999623
8.0,32.0,0.6878248685670107
9.0,31.0,0.06096718081103804
10.0,31.0,0.47390723269895507
10.0,32.0,0.40992514560744403
9.0,31.0,0.06096718081103804
10.0,32.0,0.40992514560744403
9.0,32.0,0.0745034261999623
10.0,31.0,0.47390723269895507
11.0,31.0,0.95195035506049
10.0,32.0,0.40992514560744403
11.0,31.0,0.95195035506049
11.0,32.0,0.9410945224725731
10.0,32.0,0.40992514560744403
11.0,31.0,0.95195035506049
12.0,31.0,0.682791420002838
12.0,32.0,0.7263732079340314
11.0,31.0,0.95195035506049
12.0,32.0,0.7263732079340314
11.0,32.0,0.9410945224725731
12.0,31.0,0.682791420002838
13.0,31.0,0.16438756201748622
12.0,32.0,0.7263732079340314
13.0,31.0,0.16438756201748622
13.0,32.0,0.19631726392944238
12.0,32.0,0.7263732079340314
13.0,31.0,0.16438756201748622
14.0,31.0,0.039094967804951204
14.0,32.0,0.03218175577964808
13.0,31.0,0.16438756201748622
14.0,32.0,0.03218175577964808
13.0,32.0,0.19631726392944238
14.0,31.0,0.039094967804951204
15.0,31.0,0.341685255928458
14.0,32.0,0.03218175577964808
15.0,31.0,0.341685255928458
15.0,32.0,0.31353404546505614
14.0,32.0,0.03218175577964808
15.0,31.0,0.341685255928458
16.0,31.0,0.7410754219052336
16.0,32.0,0.7181176181553112
15.0,31.0,0.341685255928458
16.0,32.0,0.7181176181553112
15.0,32.0,0.31353404546505614
16.0,31.0,0.7410754219052336
17.0,31.0,0.9685442658376638
16.0,32.0,0.7181176181553112
17.0,31.0,0.9685442658376638
17.0,32.0,0.9607979373471278
16.0,32.0,0.7181176181553112
17.0,31.0,0.9685442658376638
18.0,31.0,0.9569650746541284
18.0,32.0,0.9642382098469623
17.0,31.0,0.9685442658376638
18.0,32.0,0.9642382098469623
17.0,32.0,0.9607979373471278
18.0,31.0,0.9569650746541284
19.0,31.0,0.7761052796863017
18.0,32.0,0.9642382098469623
19.0,31.0,0.7761052796863017
19.0,32.0,0.7883734330284213
18.0,32.0,0.9642382098469623
19.0,31.0,0.7761052796863017
20.0,31.0,0.5255963338812545
20.0,32.0,0.5407170932629045
19.0,31.0,0.7761052796863017
20.0,32.0,0.5407170932629045
19.0,32.0,0.7883734330284213
20.0,31.0,0.5255963338812545
21.0,31.0,0.2938936071957701
20.0,32.0,0.5407170932629045
21.0,31.0,0.2938936071957701
21.0,32.0,0.3020494165469799
20.0,32.0,0.5407170932629045
21.0,31.0,0.2938936071957701
22.0,31.0,0.12158646181167991
22.0,32.0,0.1292556349582662
21.0,31.0,0.2938936071957701
22.0,32.0,0.1292556349582662
21.0,32.0,0.3020494165469799
22.0,31.0,0.12158646181167991
23.0,31.0,0.027532115531040405
22.0,32.0,0.1292556349582662
23.0,31.0,0.027532115531040405
23.0,32.0,0.03135960282863177
22.0,32.0,0.1292556349582662
23.0,31.0,0.027532115531040405
24.0,31.0,0.003890894947029595
24.0,32.0,0.004070782389013118
23.0,31.0,0.027532115531040405
24.0,32.0,0.004070782389013118
23.0,32.0,0.03135960282863177
24.0,31.0,0.003890894947029595
25.0,31.0,0.03152392567484137
24.0,32.0,0.004070782389013118
25.0,31.0,0.03152392567484137
25.0,32.0,0.03132225733315224
24.0,32.0,0.004070782389013118
25.0,31.0,0.03152392567484137
26.0,31.0,0.10191640581276855
26.0,32.0,0.09819074885171253
25.0,31.0,0.03152392567484137
26.0,32.0,0.09819074885171253
25.0,32.0,0.03132225733315224
26.0,31.0,0.10191640581276855
27.0,31.0,0.19222960974602038
26.0,32.0,0.09819074885171253
27.0,31.0,0.19222960974602038
27.0,32.0,0.18821086815064397
26.0,32.0,0.09819074885171253
27.0,31.0,0.19222960974602038
28.0,31.0,0.29411175869267825
28.0,32.0,0.29019216286812677
27.0,31.0,0.19222960974602038
28.0,32.0,0.29019216286812677
27.0,32.0,0.18821086815064397
28.0,31.0,0.29411175869267825
29.0,31.0,0.39607671285051677
28.0,32.0,0.29019216286812677
29.0,31.0,0.39607671285051677
29.0,32.0,0.3921449820045095
28.0,32.0,0.29019216286812677
29.0,31.0,0.39607671285051677
30.0,31.0,0.49409310346409036
30.0,32.0,0.4903459999257445
29.0,31.0,0.39607671285051677
30.0,32.0,0.4903459999257445
29.0,32.0,0.3921449820045095
30.0,31.0,0.49409310346409036
31.0,31.0,0.5845457729998376
30.0,32.0,0.4903459999257445
31.0,31.0,0.5845457729998376
31.0,32.0,0.5842374882075582
30.0,32.0,0.4903459999257445
31.0,31.0,0.5845457729998376
32.0,31.0,0.6665904070214828
32.0,32.0,0.6630459289172147
31.0,31.0,0.5845457729998376
32.0,32.0,0.6630459289172147
31.0,32.0,0.5842374882075582


==> image-mesh-interpolationl2_projection.csv <==
x,y,f_xy
1.0,1.0,0.6248579463405022
2.0,1.0,0.6287895958524857
2.0,2.0,0.5437606339102474
1.0,1.0,0.6248579463405022
2.0,2.0,0.5437606339102474
1.0,2.0,0.5383349567115793
2.0,1.0,0.6287895958524857
3.0,1.0,0.6362632826679986
2.0,2.0,0.5437606339102474
3.0,1.0,0.6362632826679986
3.0,2.0,0.5512468692732609
2.0,2.0,0.5437606339102474
3.0,1.0,0.6362632826679986
4.0,1.0,0.644642157600399
4.0,2.0,0.5625289927799517
3.0,1.0,0.6362632826679986
4.0,2.0,0.5625289927799517
3.0,2.0,0.5512468692732609
4.0,1.0,0.644642157600399
5.0,1.0,0.6559140170378991
4.0,2.0,0.5625289927799517
5.0,1.0,0.6559140170378991
5.0,2.0,0.5749415030763438
4.0,2.0,0.5625289927799517
5.0,1.0,0.6559140170378991
6.0,1.0,0.6690288045842424
6.0,2.0,0.589627779380915
5.0,1.0,0.6559140170378991
6.0,2.0,0.589627779380915
5.0,2.0,0.5749415030763438
6.0,1.0,0.6690288045842424
7.0,1.0,0.6855043770324987
6.0,2.0,0.589627779380915
7.0,1.0,0.6855043770324987
7.0,2.0,0.6082534430745836
6.0,2.0,0.589627779380915
7.0,1.0,0.6855043770324987
8.0,1.0,0.7013746452997163
8.0,2.0,0.6281194301733228
7.0,1.0,0.6855043770324987
8.0,2.0,0.6281194301733228
7.0,2.0,0.6082534430745836
8.0,1.0,0.7013746452997163
9.0,1.0,0.7201923915732797
8.0,2.0,0.6281194301733228
9.0,1.0,0.7201923915732797
9.0,2.0,0.6493643347888972
8.0,2.0,0.6281194301733228
9.0,1.0,0.7201923915732797
10.0,1.0,0.739617534422505
10.0,2.0,0.6734369364933877
9.0,1.0,0.7201923915732797
10.0,2.0,0.6734369364933877
9.0,2.0,0.6493643347888972
10.0,1.0,0.739617534422505
11.0,1.0,0.7594841066836084
10.0,2.0,0.6734369364933877
11.0,1.0,0.7594841066836084
11.0,2.0,0.6963945926975968
10.0,2.0,0.6734369364933877
11.0,1.0,0.7594841066836084
12.0,1.0,0.780043305398046
12.0,2.0,0.7212346530483831
11.0,1.0,0.7594841066836084
12.0,2.0,0.7212346530483831
11.0,2.0,0.6963945926975968
12.0,1.0,0.780043305398046
13.0,1.0,0.8022328047960119
12.0,2.0,0.7212346530483831
13.0,1.0,0.8022328047960119
13.0,2.0,0.7464453638480786
12.0,2.0,0.7212346530483831
13.0,1.0,0.8022328047960119
14.0,1.0,0.8233576337672543
14.0,2.0,0.7724533069491415
13.0,1.0,0.8022328047960119
14.0,2.0,0.7724533069491415
13.0,2.0,0.7464453638480786
14.0,1.0,0.8233576337672543
15.0,1.0,0.8431572113927699
14.0,2.0,0.7724533069491415
15.0,1.0,0.8431572113927699
15.0,2.0,0.7964586830721847
14.0,2.0,0.7724533069491415
15.0,1.0,0.8431572113927699
16.0,1.0,0.8621059732814393
16.0,2.0,0.821450061897952
15.0,1.0,0.8431572113927699
16.0,2.0,0.821450061897952
15.0,2.0,0.7964586830721847
16.0,1.0,0.8621059732814393
17.0,1.0,0.8823964756301323
16.0,2.0,0.821450061897952
17.0,1.0,0.8823964756301323
17.0,2.0,0.844577518751382
16.0,2.0,0.821450061897952
17.0,1.0,0.8823964756301323
18.0,1.0,0.8995201280951022
18.0,2.0,0.8663624454145296
17.0,1.0,0.8823964756301323
18.0,2.0,0.8663624454145296
17.0,2.0,0.844577518751382
18.0,1.0,0.8995201280951022
19.0,1.0,0.9161272924780104
18.0,2.0,0.8663624454145296
19.0,1.0,0.9161272924780104
19.0,2.0,0.8865565582702232
18.0,2.0,0.8663624454145296
19.0,1.0,0.9161272924780104
20.0,1.0,0.9316609580256463
20.0,2.0,0.9065903944991395
19.0,1.0,0.9161272924780104
20.0,2.0,0.9065903944991395
19.0,2.0,0.8865565582702232
20.0,1.0,0.9316609580256463
21.0,1.0,0.9456623830002722
20.0,2.0,0.9065903944991395
21.0,1.0,0.9456623830002722
21.0,2.0,0.9238821470621875
20.0,2.0,0.9065903944991395
21.0,1.0,0.9456623830002722
22.0,1.0,0.9571427297707742
22.0,2.0,0.9399221165764158
21.0,1.0,0.9456623830002722
22.0,2.0,0.9399221165764158
21.0,2.0,0.9238821470621875
22.0,1.0,0.9571427297707742
23.0,1.0,0.9672119991466261
22.0,2.0,0.9399221165764158
23.0,1.0,0.9672119991466261
23.0,2.0,0.9533089021043785
22.0,2.0,0.9399221165764158
23.0,1.0,0.9672119991466261
24.0,1.0,0.9754525140733846
24.0,2.0,0.9652999186572209
23.0,1.0,0.9672119991466261
24.0,2.0,0.9652999186572209
23.0,2.0,0.9533089021043785
24.0,1.0,0.9754525140733846
25.0,1.0,0.9849932887759635
24.0,2.0,0.9652999186572209
25.0,1.0,0.9849932887759635
25.0,2.0,0.9747472347612224
24.0,2.0,0.9652999186572209
25.0,1.0,0.9849932887759635
26.0,1.0,0.9902173768218286
26.0,2.0,0.9826886319008256
25.0,1.0,0.9849932887759635
26.0,2.0,0.9826886319008256
25.0,2.0,0.9747472347612224
26.0,1.0,0.9902173768218286
27.0,1.0,0.9944719059525994
26.0,2.0,0.9826886319008256
27.0,1.0,0.9944719059525994
27.0,2.0,0.9894928292236417
26.0,2.0,0.9826886319008256
27.0,1.0,0.9944719059525994
28.0,1.0,0.9971957774381655
28.0,2.0,0.9945667373731721
27.0,1.0,0.9944719059525994
28.0,2.0,0.9945667373731721
27.0,2.0,0.9894928292236417
28.0,1.0,0.9971957774381655
29.0,1.0,0.9990648978862092
28.0,2.0,0.9945667373731721
29.0,1.0,0.9990648978862092
29.0,2.0,0.997117301024561
28.0,2.0,0.9945667373731721
29.0,1.0,0.9990648978862092
30.0,1.0,1.0002644909704734
30.0,2.0,0.9992384253124592
29.0,1.0,0.9990648978862092
30.0,2.0,0.9992384253124592
29.0,2.0,0.997117301024561
30.0,1.0,1.0002644909704734
31.0,1.0,0.9992843598431942
30.0,2.0,0.9992384253124592
31.0,1.0,0.9992843598431942
31.0,2.0,1.0001721723370456
30.0,2.0,0.9992384253124592
31.0,1.0,0.9992843598431942
32.0,1.0,0.9981290940174816
32.0,2.0,1.0001763701695636
31.0,1.0,0.9992843598431942
32.0,2.0,1.0001763701695636
31.0,2.0,1.0001721723370456
1.0,2.0,0.5383349567115793
2.0,2.0,0.5437606339102474
1.0,3.0,0.443287579809856
2.0,2.0,0.5437606339102474
2.0,3.0,0.449185778488651
1.0,3.0,0.443287579809856
2.0,2.0,0.5437606339102474
3.0,2.0,0.5512468692732609
3.0,3.0,0.458170933872474
2.0,2.0,0.5437606339102474
3.0,3.0,0.458170933872474
2.0,3.0,0.449185778488651
3.0,2.0,0.5512468692732609
4.0,2.0,0.5625289927799517
3.0,3.0,0.458170933872474
4.0,2.0,0.5625289927799517
4.0,3.0,0.46980796135786956
3.0,3.0,0.458170933872474
4.0,2.0,0.5625289927799517
5.0,2.0,0.5749415030763438
5.0,3.0,0.4847880366302063
4.0,2.0,0.5625289927799517
5.0,3.0,0.4847880366302063
4.0,3.0,0.46980796135786956
5.0,2.0,0.5749415030763438
6.0,2.0,0.589627779380915
5.0,3.0,0.4847880366302063
6.0,2.0,0.589627779380915
6.0,3.0,0.5022077816098949
5.0,3.0,0.4847880366302063
6.0,2.0,0.589627779380915
7.0,2.0,0.6082534430745836
7.0,3.0,0.5231972925966892
6.0,2.0,0.589627779380915
7.0,3.0,0.5231972925966892
6.0,3.0,0.5022077816098949
7.0,2.0,0.6082534430745836
8.0,2.0,0.6281194301733228
7.0,3.0,0.5231972925966892
8.0,2.0,0.6281194301733228
8.0,3.0,0.5454856142401694
7.0,3.0,0.5231972925966892
8.0,2.0,0.6281194301733228
9.0,2.0,0.6493643347888972
9.0,3.0,0.570192949783441
8.0,2.0,0.6281194301733228
9.0,3.0,0.570192949783441
8.0,3.0,0.5454856142401694
9.0,2.0,0.6493643347888972
10.0,2.0,0.6734369364933877
9.0,3.0,0.570192949783441
10.0,2.0,0.6734369364933877
10.0,3.0,0.5974721482961096
9.0,3.0,0.570192949783441
10.0,2.0,0.6734369364933877
11.0,2.0,0.6963945926975968
11.0,3.0,0.6263640933642456
10.0,2.0,0.6734369364933877
11.0,3.0,0.6263640933642456
10.0,3.0,0.5974721482961096
11.0,2.0,0.6963945926975968
12.0,2.0,0.7212346530483831
11.0,3.0,0.6263640933642456
12.0,2.0,0.7212346530483831
12.0,3.0,0.6542378184726755
11.0,3.0,0.6263640933642456
12.0,2.0,0.7212346530483831
13.0,2.0,0.7464453638480786
13.0,3.0,0.6839897709903069
12.0,2.0,0.7212346530483831
13.0,3.0,0.6839897709903069
12.0,3.0,0.6542378184726755
13.0,2.0,0.7464453638480786
14.0,2.0,0.7724533069491415
13.0,3.0,0.6839897709903069
14.0,2.0,0.7724533069491415
14.0,3.0,0.7129851189306623
13.0,3.0,0.6839897709903069
14.0,2.0,0.7724533069491415
15.0,2.0,0.7964586830721847
15.0,3.0,0.742690124854703
14.0,2.0,0.7724533069491415
15.0,3.0,0.742690124854703
14.0,3.0,0.7129851189306623
15.0,2.0,0.7964586830721847
16.0,2.0,0.821450061897952
15.0,3.0,0.742690124854703
16.0,2.0,0.821450061897952
16.0,3.0,0.7718929118963267
15.0,3.0,0.742690124854703
16.0,2.0,0.821450061897952
17.0,2.0,0.844577518751382
17.0,3.0,0.8007431449819777
16.0,2.0,0.821450061897952
17.0,3.0,0.8007431449819777
16.0,3.0,0.7718929118963267
17.0,2.0,0.844577518751382
18.0,2.0,0.8663624454145296
17.0,3.0,0.8007431449819777
18.0,2.0,0.8663624454145296
18.0,3.0,0.826707650929797
17.0,3.0,0.8007431449819777
18.0,2.0,0.8663624454145296
19.0,2.0,0.8865565582702232
19.0,3.0,0.8526333252283816
18.0,2.0,0.8663624454145296
19.0,3.0,0.8526333252283816
18.0,3.0,0.826707650929797
19.0,2.0,0.8865565582702232
20.0,2.0,0.9065903944991395
19.0,3.0,0.8526333252283816
20.0,2.0,0.9065903944991395
20.0,3.0,0.8758332326603533
19.0,3.0,0.8526333252283816
20.0,2.0,0.9065903944991395
21.0,2.0,0.9238821470621875
21.0,3.0,0.897709929413215
20.0,2.0,0.9065903944991395
21.0,3.0,0.897709929413215
20.0,3.0,0.8758332326603533
21.0,2.0,0.9238821470621875
22.0,2.0,0.9399221165764158
21.0,3.0,0.897709929413215
22.0,2.0,0.9399221165764158
22.0,3.0,0.9169351085562621
21.0,3.0,0.897709929413215
22.0,2.0,0.9399221165764158
23.0,2.0,0.9533089021043785
23.0,3.0,0.9349179638966081
22.0,2.0,0.9399221165764158
23.0,3.0,0.9349179638966081
22.0,3.0,0.9169351085562621
23.0,2.0,0.9533089021043785
24.0,2.0,0.9652999186572209
23.0,3.0,0.9349179638966081
24.0,2.0,0.9652999186572209
24.0,3.0,0.9505500784862139
23.0,3.0,0.9349179638966081
24.0,2.0,0.9652999186572209
25.0,2.0,0.9747472347612224
25.0,3.0,0.9622082062764195
24.0,2.0,0.9652999186572209
25.0,3.0,0.9622082062764195
24.0,3.0,0.9505500784862139
25.0,2.0,0.9747472347612224
26.0,2.0,0.9826886319008256
25.0,3.0,0.9622082062764195
26.0,2.0,0.9826886319008256
26.0,3.0,0.972826355733703
25.0,3.0,0.9622082062764195
26.0,2.0,0.9826886319008256
27.0,2.0,0.9894928292236417
27.0,3.0,0.9818097544818605
26.0,2.0,0.9826886319008256
27.0,3.0,0.9818097544818605
26.0,3.0,0.972826355733703
27.0,2.0,0.9894928292236417
28.0,2.0,0.9945667373731721
27.0,3.0,0.9818097544818605
28.0,2.0,0.9945667373731721
28.0,3.0,0.9883470393151613
27.0,3.0,0.9818097544818605
28.0,2.0,0.9945667373731721
29.0,2.0,0.997117301024561
29.0,3.0,0.9946635036040159
28.0,2.0,0.9945667373731721
29.0,3.0,0.9946635036040159
28.0,3.0,0.9883470393151613
29.0,2.0,0.997117301024561
30.0,2.0,0.9992384253124592
29.0,3.0,0.9946635036040159
30.0,2.0,0.9992384253124592
30.0,3.0,0.9971037411856376
29.0,3.0,0.9946635036040159
30.0,2.0,0.9992384253124592
31.0,2.0,1.0001721723370456
31.0,3.0,0.9992347766302393
30.0,2.0,0.9992384253124592
31.0,3.0,0.9992347766302393
30.0,3.0,0.9971037411856376
31.0,2.0,1.0001721723370456
32.0,2.0,1.0001763701695636
31.0,3.0,0.9992347766302393
32.0,2.0,1.0001763701695636
32.0,3.0,1.0002554042920373
31.0,3.0,0.9992347766302393
1.0,3.0,0.443287579809856
2.0,3.0,0.449185778488651
2.0,4.0,0.348865236033805
1.0,3.0,0.443287579809856
2.0,4.0,0.348865236033805
1.0,4.0,0.3430613996139219
2.0,3.0,0.449185778488651
3.0,3.0,0.458170933872474
2.0,4.0,0.348865236033805
3.0,3.0,0.458170933872474
3.0,4.0,0.3589405167546879
2.0,4.0,0.348865236033805
3.0,3.0,0.458170933872474
4.0,3.0,0.46980796135786956
4.0,4.0,0.3705419906190115
3.0,3.0,0.458170933872474
4.0,4.0,0.3705419906190115
3.0,4.0,0.3589405167546879
4.0,3.0,0.46980796135786956
5.0,3.0,0.4847880366302063
4.0,4.0,0.3705419906190115
5.0,3.0,0.4847880366302063
5.0,4.0,0.38620426664427715
4.0,4.0,0.3705419906190115
5.0,3.0,0.4847880366302063
6.0,3.0,0.5022077816098949
6.0,4.0,0.4072660610930587
5.0,3.0,0.4847880366302063
6.0,4.0,0.4072660610930587
5.0,4.0,0.38620426664427715
6.0,3.0,0.5022077816098949
7.0,3.0,0.5231972925966892
6.0,4.0,0.4072660610930587
7.0,3.0,0.5231972925966892
7.0,4.0,0.4296419115430001
6.0,4.0,0.4072660610930587
7.0,3.0,0.5231972925966892
8.0,3.0,0.5454856142401694
8.0,4.0,0.4542315840154932
7.0,3.0,0.5231972925966892
8.0,4.0,0.4542315840154932
7.0,4.0,0.4296419115430001
8.0,3.0,0.5454856142401694
9.0,3.0,0.570192949783441
8.0,4.0,0.4542315840154932
9.0,3.0,0.570192949783441
9.0,4.0,0.481428720305994
8.0,4.0,0.4542315840154932
9.0,3.0,0.570192949783441
10.0,3.0,0.5974721482961096
10.0,4.0,0.5132814172761976
9.0,3.0,0.570192949783441
10.0,4.0,0.5132814172761976
9.0,4.0,0.481428720305994
10.0,3.0,0.5974721482961096
11.0,3.0,0.6263640933642456
10.0,4.0,0.5132814172761976
11.0,3.0,0.6263640933642456
11.0,4.0,0.5465877085193868
10.0,4.0,0.5132814172761976
11.0,3.0,0.6263640933642456
12.0,3.0,0.6542378184726755
12.0,4.0,0.5803027589641728
11.0,3.0,0.6263640933642456
12.0,4.0,0.5803027589641728
11.0,4.0,0.5465877085193868
12.0,3.0,0.6542378184726755
13.0,3.0,0.6839897709903069
12.0,4.0,0.5803027589641728
13.0,3.0,0.6839897709903069
13.0,4.0,0.6142862040208366
12.0,4.0,0.5803027589641728
13.0,3.0,0.6839897709903069
14.0,3.0,0.7129851189306623
14.0,4.0,0.6489669386653528
13.0,3.0,0.6839897709903069
14.0,4.0,0.6489669386653528
13.0,4.0,0.6142862040208366
14.0,3.0,0.7129851189306623
15.0,3.0,0.742690124854703
14.0,4.0,0.6489669386653528
15.0,3.0,0.742690124854703
15.0,4.0,0.6827498251935148
14.0,4.0,0.6489669386653528
15.0,3.0,0.742690124854703
16.0,3.0,0.7718929118963267
16.0,4.0,0.7174997647251338
15.0,3.0,0.742690124854703
16.0,4.0,0.7174997647251338
15.0,4.0,0.6827498251935148
16.0,3.0,0.7718929118963267
17.0,3.0,0.8007431449819777
16.0,4.0,0.7174997647251338
17.0,3.0,0.8007431449819777
17.0,4.0,0.7503754818351543
16.0,4.0,0.7174997647251338
17.0,3.0,0.8007431449819777
18.0,3.0,0.826707650929797
18.0,4.0,0.7832986849822516
17.0,3.0,0.8007431449819777
18.0,4.0,0.7832986849822516
17.0,4.0,0.7503754818351543
18.0,3.0,0.826707650929797
19.0,3.0,0.8526333252283816
18.0,4.0,0.7832986849822516
19.0,3.0,0.8526333252283816
19.0,4.0,0.8132856296118403
18.0,4.0,0.7832986849822516
19.0,3.0,0.8526333252283816
20.0,3.0,0.8758332326603533
20.0,4.0,0.8409106961899196
19.0,3.0,0.8526333252283816
20.0,4.0,0.8409106961899196
19.0,4.0,0.8132856296118403
20.0,3.0,0.8758332326603533
21.0,3.0,0.897709929413215
20.0,4.0,0.8409106961899196
21.0,3.0,0.897709929413215
21.0,4.0,0.8658749973744473
20.0,4.0,0.8409106961899196
21.0,3.0,0.897709929413215
22.0,3.0,0.9169351085562621
22.0,4.0,0.8908953541052809
21.0,3.0,0.897709929413215
22.0,4.0,0.8908953541052809
21.0,4.0,0.8658749973744473
22.0,3.0,0.9169351085562621
23.0,3.0,0.9349179638966081
22.0,4.0,0.8908953541052809
23.0,3.0,0.9349179638966081
23.0,4.0,0.912123634346711
22.0,4.0,0.8908953541052809
23.0,3.0,0.9349179638966081
24.0,3.0,0.9505500784862139
24.0,4.0,0.9309729693351889
23.0,3.0,0.9349179638966081
24.0,4.0,0.9309729693351889
23.0,4.0,0.912123634346711
24.0,3.0,0.9505500784862139
25.0,3.0,0.9622082062764195
24.0,4.0,0.9309729693351889
25.0,3.0,0.9622082062764195
25.0,4.0,0.9462269964648882
24.0,4.0,0.9309729693351889
25.0,3.0,0.9622082062764195
26.0,3.0,0.972826355733703
26.0,4.0,0.9601614522619499
25.0,3.0,0.9622082062764195
26.0,4.0,0.9601614522619499
25.0,4.0,0.9462269964648882
26.0,3.0,0.972826355733703
27.0,3.0,0.9818097544818605
26.0,4.0,0.9601614522619499
27.0,3.0,0.9818097544818605
27.0,4.0,0.9718441766129685
26.0,4.0,0.9601614522619499
27.0,3.0,0.9818097544818605
28.0,3.0,0.9883470393151613
28.0,4.0,0.9805602386413718
27.0,3.0,0.9818097544818605
28.0,4.0,0.9805602386413718
27.0,4.0,0.9718441766129685
28.0,3.0,0.9883470393151613
29.0,3.0,0.9946635036040159
28.0,4.0,0.9805602386413718
29.0,3.0,0.9946635036040159
29.0,4.0,0.9883475598373814
28.0,4.0,0.9805602386413718
29.0,3.0,0.9946635036040159
30.0,3.0,0.9971037411856376
30.0,4.0,0.9945595766962217
29.0,3.0,0.9946635036040159
30.0,4.0,0.9945595766962217
29.0,4.0,0.9883475598373814
30.0,3.0,0.9971037411856376
31.0,3.0,0.9992347766302393
30.0,4.0,0.9945595766962217
31.0,3.0,0.9992347766302393
31.0,4.0,0.9971978967961661
30.0,4.0,0.9945595766962217
31.0,3.0,0.9992347766302393
32.0,3.0,1.0002554042920373
32.0,4.0,0.9982892250655147
31.0,3.0,0.9992347766302393
32.0,4.0,0.9982892250655147
31.0,4.0,0.9971978967961661
1.0,4.0,0.3430613996139219
2.0,4.0,0.348865236033805
1.0,5.0,0.2402843684417452
2.0,4.0,0.348865236033805
2.0,5.0,0.24661910018104385
1.0,5.0,0.2402843684417452
2.0,4.0,0.348865236033805
3.0,4.0,0.3589405167546879
3.0,5.0,0.2563121090066911
2.0,4.0,0.348865236033805
3.0,5.0,0.2563121090066911
2.0,5.0,0.24661910018104385
3.0,4.0,0.3589405167546879
4.0,4.0,0.3705419906190115
3.0,5.0,0.2563121090066911
4.0,4.0,0.3705419906190115
4.0,5.0,0.26824706150013794
3.0,5.0,0.2563121090066911
4.0,4.0,0.3705419906190115
5.0,4.0,0.38620426664427715
5.0,5.0,0.2833448687891438
4.0,4.0,0.3705419906190115
5.0,5.0,0.2833448687891438
4.0,5.0,0.26824706150013794
5.0,4.0,0.38620426664427715
6.0,4.0,0.4072660610930587
5.0,5.0,0.2833448687891438
6.0,4.0,0.4072660610930587
6.0,5.0,0.305647860017755
5.0,5.0,0.2833448687891438
6.0,4.0,0.4072660610930587
7.0,4.0,0.4296419115430001
7.0,5.0,0.33019035907287436
6.0,4.0,0.4072660610930587
7.0,5.0,0.33019035907287436
6.0,5.0,0.305647860017755
7.0,4.0,0.4296419115430001
8.0,4.0,0.4542315840154932
7.0,5.0,0.33019035907287436
8.0,4.0,0.4542315840154932
8.0,5.0,0.35668514259775524
7.0,5.0,0.33019035907287436
8.0,4.0,0.4542315840154932
9.0,4.0,0.481428720305994
9.0,5.0,0.3871101895666651
8.0,4.0,0.4542315840154932
9.0,5.0,0.3871101895666651
8.0,5.0,0.35668514259775524
9.0,4.0,0.481428720305994
10.0,4.0,0.5132814172761976
9.0,5.0,0.3871101895666651
10.0,4.0,0.5132814172761976
10.0,5.0,0.4216791826667852
9.0,5.0,0.3871101895666651
10.0,4.0,0.5132814172761976
11.0,4.0,0.5465877085193868
11.0,5.0,0.45825413012352934
10.0,4.0,0.5132814172761976
11.0,5.0,0.45825413012352934
10.0,5.0,0.4216791826667852
11.0,4.0,0.5465877085193868
12.0,4.0,0.5803027589641728
11.0,5.0,0.45825413012352934
12.0,4.0,0.5803027589641728
12.0,5.0,0.4952766036897246
11.0,5.0,0.45825413012352934
12.0,4.0,0.5803027589641728
13.0,4.0,0.6142862040208366
13.0,5.0,0.5349139262673842
12.0,4.0,0.5803027589641728
13.0,5.0,0.5349139262673842
12.0,5.0,0.4952766036897246
13.0,4.0,0.6142862040208366
14.0,4.0,0.6489669386653528
13.0,5.0,0.5349139262673842
14.0,4.0,0.6489669386653528
14.0,5.0,0.5749410754787457
13.0,5.0,0.5349139262673842
14.0,4.0,0.6489669386653528
15.0,4.0,0.6827498251935148
15.0,5.0,0.615492328256166
14.0,4.0,0.6489669386653528
15.0,5.0,0.615492328256166
14.0,5.0,0.5749410754787457
15.0,4.0,0.6827498251935148
16.0,4.0,0.7174997647251338
15.0,5.0,0.615492328256166
16.0,4.0,0.7174997647251338
16.0,5.0,0.6554425396234866
15.0,5.0,0.615492328256166
16.0,4.0,0.7174997647251338
17.0,4.0,0.7503754818351543
17.0,5.0,0.6939526232887873
16.0,4.0,0.7174997647251338
17.0,5.0,0.6939526232887873
16.0,5.0,0.6554425396234866
17.0,4.0,0.7503754818351543
18.0,4.0,0.7832986849822516
17.0,5.0,0.6939526232887873
18.0,4.0,0.7832986849822516
18.0,5.0,0.7307765153122587
17.0,5.0,0.6939526232887873
18.0,4.0,0.7832986849822516
19.0,4.0,0.8132856296118403
19.0,5.0,0.7676513068848152
18.0,4.0,0.7832986849822516
19.0,5.0,0.7676513068848152
18.0,5.0,0.7307765153122587
19.0,4.0,0.8132856296118403
20.0,4.0,0.8409106961899196
19.0,5.0,0.7676513068848152
20.0,4.0,0.8409106961899196
20.0,5.0,0.8004649361177216
19.0,5.0,0.7676513068848152
20.0,4.0,0.8409106961899196
21.0,4.0,0.8658749973744473
21.0,5.0,0.8309644439550755
20.0,4.0,0.8409106961899196
21.0,5.0,0.8309644439550755
20.0,5.0,0.8004649361177216
21.0,4.0,0.8658749973744473
22.0,4.0,0.8908953541052809
21.0,5.0,0.8309644439550755
22.0,4.0,0.8908953541052809
22.0,5.0,0.8602945391148236
21.0,5.0,0.8309644439550755
22.0,4.0,0.8908953541052809
23.0,4.0,0.912123634346711
23.0,5.0,0.8859653946200313
22.0,4.0,0.8908953541052809
23.0,5.0,0.8859653946200313
22.0,5.0,0.8602945391148236
23.0,4.0,0.912123634346711
24.0,4.0,0.9309729693351889
23.0,5.0,0.8859653946200313
24.0,4.0,0.9309729693351889
24.0,5.0,0.9080171649638713
23.0,5.0,0.8859653946200313
24.0,4.0,0.9309729693351889
25.0,4.0,0.9462269964648882
25.0,5.0,0.9291883165085699
24.0,4.0,0.9309729693351889
25.0,5.0,0.9291883165085699
24.0,5.0,0.9080171649638713
25.0,4.0,0.9462269964648882
26.0,4.0,0.9601614522619499
25.0,5.0,0.9291883165085699
26.0,4.0,0.9601614522619499
26.0,5.0,0.9453103553559815
25.0,5.0,0.9291883165085699
26.0,4.0,0.9601614522619499
27.0,4.0,0.9718441766129685
27.0,5.0,0.960436474474882
26.0,4.0,0.9601614522619499
27.0,5.0,0.960436474474882
26.0,5.0,0.9453103553559815
27.0,4.0,0.9718441766129685
28.0,4.0,0.9805602386413718
27.0,5.0,0.960436474474882
28.0,4.0,0.9805602386413718
28.0,5.0,0.9718441149964849
27.0,5.0,0.960436474474882
28.0,4.0,0.9805602386413718
29.0,4.0,0.9883475598373814
29.0,5.0,0.9818106688921681
28.0,4.0,0.9805602386413718
29.0,5.0,0.9818106688921681
28.0,5.0,0.9718441149964849
29.0,4.0,0.9883475598373814
30.0,4.0,0.9945595766962217
29.0,5.0,0.9818106688921681
30.0,4.0,0.9945595766962217
30.0,5.0,0.9894938817027971
29.0,5.0,0.9818106688921681
30.0,4.0,0.9945595766962217
31.0,4.0,0.9971978967961661
31.0,5.0,0.9944828365246204
30.0,4.0,0.9945595766962217
31.0,5.0,0.9944828365246204
30.0,5.0,0.9894938817027971
31.0,4.0,0.9971978967961661
32.0,4.0,0.9982892250655147
31.0,5.0,0.9944828365246204
32.0,4.0,0.9982892250655147
32.0,5.0,0.9962270761943387
31.0,5.0,0.9944828365246204
1.0,5.0,0.2402843684417452
2.0,5.0,0.24661910018104385
2.0,6.0,0.14805026081582157
1.0,5.0,0.2402843684417452
2.0,6.0,0.14805026081582157
1.0,6.0,0.14422103431108846
2.0,5.0,0.24661910018104385
3.0,5.0,0.2563121090066911
2.0,6.0,0.14805026081582157
3.0,5.0,0.2563121090066911
3.0,6.0,0.15797755180238737
2.0,6.0,0.14805026081582157
3.0,5.0,0.2563121090066911
4.0,5.0,0.26824706150013794
4.0,6.0,0.1688755092697735
3.0,5.0,0.2563121090066911
4.0,6.0,0.1688755092697735
3.0,6.0,0.15797755180238737
4.0,5.0,0.26824706150013794
5.0,5.0,0.2833448687891438
4.0,6.0,0.1688755092697735
5.0,5.0,0.2833448687891438
5.0,6.0,0.1854375777121316
4.0,6.0,0.1688755092697735
5.0,5.0,0.2833448687891438
6.0,5.0,0.305647860017755
6.0,6.0,0.2055420378906861
5.0,5.0,0.2833448687891438
6.0,6.0,0.2055420378906861
5.0,6.0,0.1854375777121316
6.0,5.0,0.305647860017755
7.0,5.0,0.33019035907287436
6.0,6.0,0.2055420378906861
7.0,5.0,0.33019035907287436
7.0,6.0,0.2309157269605766
6.0,6.0,0.2055420378906861
7.0,5.0,0.33019035907287436
8.0,5.0,0.35668514259775524
8.0,6.0,0.2580500777405344
7.0,5.0,0.33019035907287436
8.0,6.0,0.2580500777405344
7.0,6.0,0.2309157269605766
8.0,5.0,0.35668514259775524
9.0,5.0,0.3871101895666651
8.0,6.0,0.2580500777405344
9.0,5.0,0.3871101895666651
9.0,6.0,0.2898540782944977
8.0,6.0,0.2580500777405344
9.0,5.0,0.3871101895666651
10.0,5.0,0.4216791826667852
10.0,6.0,0.32630211024787137
9.0,5.0,0.3871101895666651
10.0,6.0,0.32630211024787137
9.0,6.0,0.2898540782944977
10.0,5.0,0.4216791826667852
11.0,5.0,0.45825413012352934
10.0,6.0,0.32630211024787137
11.0,5.0,0.45825413012352934
11.0,6.0,0.3646729200088224
10.0,6.0,0.32630211024787137
11.0,5.0,0.45825413012352934
12.0,5.0,0.4952766036897246
12.0,6.0,0.40477856781919863
11.0,5.0,0.45825413012352934
12.0,6.0,0.40477856781919863
11.0,6.0,0.3646729200088224
12.0,5.0,0.4952766036897246
13.0,5.0,0.5349139262673842
12.0,6.0,0.40477856781919863
13.0,5.0,0.5349139262673842
13.0,6.0,0.44806207281977567
12.0,6.0,0.40477856781919863
13.0,5.0,0.5349139262673842
14.0,5.0,0.5749410754787457
14.0,6.0,0.49349076381124646
13.0,5.0,0.5349139262673842
14.0,6.0,0.49349076381124646
13.0,6.0,0.44806207281977567
14.0,5.0,0.5749410754787457
15.0,5.0,0.615492328256166
14.0,6.0,0.49349076381124646
15.0,5.0,0.615492328256166
15.0,6.0,0.539505268851551
14.0,6.0,0.49349076381124646
15.0,5.0,0.615492328256166
16.0,5.0,0.6554425396234866
16.0,6.0,0.5861761807970974
15.0,5.0,0.615492328256166
16.0,6.0,0.5861761807970974
15.0,6.0,0.539505268851551
16.0,5.0,0.6554425396234866
17.0,5.0,0.6939526232887873
16.0,6.0,0.5861761807970974
17.0,5.0,0.6939526232887873
17.0,6.0,0.6299063197555099
16.0,6.0,0.5861761807970974
17.0,5.0,0.6939526232887873
18.0,5.0,0.7307765153122587
18.0,6.0,0.6720537109009657
17.0,5.0,0.6939526232887873
18.0,6.0,0.6720537109009657
17.0,6.0,0.6299063197555099
18.0,5.0,0.7307765153122587
19.0,5.0,0.7676513068848152
18.0,6.0,0.6720537109009657
19.0,5.0,0.7676513068848152
19.0,6.0,0.7140174754252683
18.0,6.0,0.6720537109009657
19.0,5.0,0.7676513068848152
20.0,5.0,0.8004649361177216
20.0,6.0,0.7548943195575326
19.0,5.0,0.7676513068848152
20.0,6.0,0.7548943195575326
19.0,6.0,0.7140174754252683
20.0,5.0,0.8004649361177216
21.0,5.0,0.8309644439550755
20.0,6.0,0.7548943195575326
21.0,5.0,0.8309644439550755
21.0,6.0,0.7905644391865151
20.0,6.0,0.7548943195575326
21.0,5.0,0.8309644439550755
22.0,5.0,0.8602945391148236
22.0,6.0,0.8255030830397674
21.0,5.0,0.8309644439550755
22.0,6.0,0.8255030830397674
21.0,6.0,0.7905644391865151
22.0,5.0,0.8602945391148236
23.0,5.0,0.8859653946200313
22.0,6.0,0.8255030830397674
23.0,5.0,0.8859653946200313
23.0,6.0,0.8552780128712916
22.0,6.0,0.8255030830397674
23.0,5.0,0.8859653946200313
24.0,5.0,0.9080171649638713
24.0,6.0,0.8831575360481811
23.0,5.0,0.8859653946200313
24.0,6.0,0.8831575360481811
23.0,6.0,0.8552780128712916
24.0,5.0,0.9080171649638713
25.0,5.0,0.9291883165085699
24.0,6.0,0.8831575360481811
25.0,5.0,0.9291883165085699
25.0,6.0,0.9073797309990903
24.0,6.0,0.8831575360481811
25.0,5.0,0.9291883165085699
26.0,5.0,0.9453103553559815
26.0,6.0,0.9280581199338017
25.0,5.0,0.9291883165085699
26.0,6.0,0.9280581199338017
25.0,6.0,0.9073797309990903
26.0,5.0,0.9453103553559815
27.0,5.0,0.960436474474882
26.0,6.0,0.9280581199338017
27.0,5.0,0.960436474474882
27.0,6.0,0.9453103677469089
26.0,6.0,0.9280581199338017
27.0,5.0,0.960436474474882
28.0,5.0,0.9718441149964849
28.0,6.0,0.9601612772494462
27.0,5.0,0.960436474474882
28.0,6.0,0.9601612772494462
27.0,6.0,0.9453103677469089
28.0,5.0,0.9718441149964849
29.0,5.0,0.9818106688921681
28.0,6.0,0.9601612772494462
29.0,5.0,0.9818106688921681
29.0,6.0,0.9728275482461249
28.0,6.0,0.9601612772494462
29.0,5.0,0.9818106688921681
30.0,5.0,0.9894938817027971
30.0,6.0,0.982671317845584
29.0,5.0,0.9818106688921681
30.0,6.0,0.982671317845584
29.0,6.0,0.9728275482461249
30.0,5.0,0.9894938817027971
31.0,5.0,0.9944828365246204
30.0,6.0,0.982671317845584
31.0,5.0,0.9944828365246204
31.0,6.0,0.9904625654768676
30.0,6.0,0.982671317845584
31.0,5.0,0.9944828365246204
32.0,5.0,0.9962270761943387
32.0,6.0,0.995275089513965
31.0,5.0,0.9944828365246204
32.0,6.0,0.995275089513965
31.0,6.0,0.9904625654768676
1.0,6.0,0.14422103431108846
2.0,6.0,0.14805026081582157
1.0,7.0,0.06237446289943238
2.0,6.0,0.14805026081582157
2.0,7.0,0.06679714391059285
1.0,7.0,0.06237446289943238
2.0,6.0,0.14805026081582157
3.0,6.0,0.15797755180238737
3.0,7.0,0.07220796986730142
2.0,6.0,0.14805026081582157
3.0,7.0,0.07220796986730142
2.0,7.0,0.06679714391059285
3.0,6.0,0.15797755180238737
4.0,6.0,0.1688755092697735
3.0,7.0,0.07220796986730142
4.0,6.0,0.1688755092697735
4.0,7.0,0.08490535989184596
3.0,7.0,0.07220796986730142
4.0,6.0,0.1688755092697735
5.0,6.0,0.1854375777121316
5.0,7.0,0.09737880836756282
4.0,6.0,0.1688755092697735
5.0,7.0,0.09737880836756282
4.0,7.0,0.08490535989184596
5.0,6.0,0.1854375777121316
6.0,6.0,0.2055420378906861
5.0,7.0,0.09737880836756282
6.0,6.0,0.2055420378906861
6.0,7.0,0.11649414675803138
5.0,7.0,0.09737880836756282
6.0,6.0,0.2055420378906861
7.0,6.0,0.2309157269605766
7.0,7.0,0.1371895860827111
6.0,6.0,0.2055420378906861
7.0,7.0,0.1371895860827111
6.0,7.0,0.11649414675803138
7.0,6.0,0.2309157269605766
8.0,6.0,0.2580500777405344
7.0,7.0,0.1371895860827111
8.0,6.0,0.2580500777405344
8.0,7.0,0.16378005501564605
7.0,7.0,0.1371895860827111
8.0,6.0,0.2580500777405344
9.0,6.0,0.2898540782944977
9.0,7.0,0.1934259378129188
8.0,6.0,0.2580500777405344
9.0,7.0,0.1934259378129188
8.0,7.0,0.16378005501564605
9.0,6.0,0.2898540782944977
10.0,6.0,0.32630211024787137
9.0,7.0,0.1934259378129188
10.0,6.0,0.32630211024787137
10.0,7.0,0.23092746975669037
9.0,7.0,0.1934259378129188
10.0,6.0,0.32630211024787137
11.0,6.0,0.3646729200088224
11.0,7.0,0.2698842693505923
10.0,6.0,0.32630211024787137
11.0,7.0,0.2698842693505923
10.0,7.0,0.23092746975669037
11.0,6.0,0.3646729200088224
12.0,6.0,0.40477856781919863
11.0,7.0,0.2698842693505923
12.0,6.0,0.40477856781919863
12.0,7.0,0.3124138759321873
11.0,7.0,0.2698842693505923
12.0,6.0,0.40477856781919863
13.0,6.0,0.44806207281977567
13.0,7.0,0.35869931924525345
12.0,6.0,0.40477856781919863
13.0,7.0,0.35869931924525345
12.0,7.0,0.3124138759321873
13.0,6.0,0.44806207281977567
14.0,6.0,0.49349076381124646
13.0,7.0,0.35869931924525345
14.0,6.0,0.49349076381124646
14.0,7.0,0.40677135316492113
13.0,7.0,0.35869931924525345
14.0,6.0,0.49349076381124646
15.0,6.0,0.539505268851551
15.0,7.0,0.45822848130903254
14.0,6.0,0.49349076381124646
15.0,7.0,0.45822848130903254
14.0,7.0,0.40677135316492113
15.0,6.0,0.539505268851551
16.0,6.0,0.5861761807970974
15.0,7.0,0.45822848130903254
16.0,6.0,0.5861761807970974
16.0,7.0,0.5091259812498574
15.0,7.0,0.45822848130903254
16.0,6.0,0.5861761807970974
17.0,6.0,0.6299063197555099
17.0,7.0,0.5595298832411494
16.0,6.0,0.5861761807970974
17.0,7.0,0.5595298832411494
16.0,7.0,0.5091259812498574
17.0,6.0,0.6299063197555099
18.0,6.0,0.6720537109009657
17.0,7.0,0.5595298832411494
18.0,6.0,0.6720537109009657
18.0,7.0,0.608274092209681
17.0,7.0,0.5595298832411494
18.0,6.0,0.6720537109009657
19.0,6.0,0.7140174754252683
19.0,7.0,0.6567988006907254
18.0,6.0,0.6720537109009657
19.0,7.0,0.6567988006907254
18.0,7.0,0.608274092209681
19.0,6.0,0.7140174754252683
20.0,6.0,0.7548943195575326
19.0,7.0,0.6567988006907254
20.0,6.0,0.7548943195575326
20.0,7.0,0.702562986326119
19.0,7.0,0.6567988006907254
20.0,6.0,0.7548943195575326
21.0,6.0,0.7905644391865151
21.0,7.0,0.7450021381114035
20.0,6.0,0.7548943195575326
21.0,7.0,0.7450021381114035
20.0,7.0,0.702562986326119
21.0,6.0,0.7905644391865151
22.0,6.0,0.8255030830397674
21.0,7.0,0.7450021381114035
22.0,6.0,0.8255030830397674
22.0,7.0,0.7837015602911
21.0,7.0,0.7450021381114035
22.0,6.0,0.8255030830397674
23.0,6.0,0.8552780128712916
23.0,7.0,0.8204692043855406
22.0,6.0,0.8255030830397674
23.0,7.0,0.8204692043855406
22.0,7.0,0.7837015602911
23.0,6.0,0.8552780128712916
24.0,6.0,0.8831575360481811
23.0,7.0,0.8204692043855406
24.0,6.0,0.8831575360481811
24.0,7.0,0.852372251053325
23.0,7.0,0.8204692043855406
24.0,6.0,0.8831575360481811
25.0,6.0,0.9073797309990903
25.0,7.0,0.8808431770889885
24.0,6.0,0.8831575360481811
25.0,7.0,0.8808431770889885
24.0,7.0,0.852372251053325
25.0,6.0,0.9073797309990903
26.0,6.0,0.9280581199338017
25.0,7.0,0.8808431770889885
26.0,6.0,0.9280581199338017
26.0,7.0,0.9073797291334225
25.0,7.0,0.8808431770889885
26.0,6.0,0.9280581199338017
27.0,6.0,0.9453103677469089
27.0,7.0,0.929188342829945
26.0,6.0,0.9280581199338017
27.0,7.0,0.929188342829945
26.0,7.0,0.9073797291334225
27.0,6.0,0.9453103677469089
28.0,6.0,0.9601612772494462
27.0,7.0,0.929188342829945
28.0,6.0,0.9601612772494462
28.0,7.0,0.9462268482380564
27.0,7.0,0.929188342829945
28.0,6.0,0.9601612772494462
29.0,6.0,0.9728275482461249
29.0,7.0,0.9622104707847948
28.0,6.0,0.9601612772494462
29.0,7.0,0.9622104707847948
28.0,7.0,0.9462268482380564
29.0,6.0,0.9728275482461249
30.0,6.0,0.982671317845584
29.0,7.0,0.9622104707847948
30.0,6.0,0.982671317845584
30.0,7.0,0.9747372924302812
29.0,7.0,0.9622104707847948
30.0,6.0,0.982671317845584
31.0,6.0,0.9904625654768676
31.0,7.0,0.9851572252953801
30.0,6.0,0.982671317845584
31.0,7.0,0.9851572252953801
30.0,7.0,0.9747372924302812
31.0,6.0,0.9904625654768676
32.0,6.0,0.995275089513965
31.0,7.0,0.9851572252953801
32.0,6.0,0.995275089513965
32.0,7.0,0.9887302267591147
31.0,7.0,0.9851572252953801
1.0,7.0,0.06237446289943238
2.0,7.0,0.06679714391059285
2.0,8.0,0.01384079517660515
1.0,7.0,0.06237446289943238
2.0,8.0,0.01384079517660515
1.0,8.0,0.015140946492574175
2.0,7.0,0.06679714391059285
3.0,7.0,0.07220796986730142
2.0,8.0,0.01384079517660515
3.0,7.0,0.07220796986730142
3.0,8.0,0.019182826171586887
2.0,8.0,0.01384079517660515
3.0,7.0,0.07220796986730142
4.0,7.0,0.08490535989184596
4.0,8.0,0.023065550655956037
3.0,7.0,0.07220796986730142
4.0,8.0,0.023065550655956037
3.0,8.0,0.019182826171586887
4.0,7.0,0.08490535989184596
5.0,7.0,0.09737880836756282
4.0,8.0,0.023065550655956037
5.0,7.0,0.09737880836756282
5.0,8.0,0.03427566926093281
4.0,8.0,0.023065550655956037
5.0,7.0,0.09737880836756282
6.0,7.0,0.11649414675803138
6.0,8.0,0.04431274773913407
5.0,7.0,0.09737880836756282
6.0,8.0,0.04431274773913407
5.0,8.0,0.03427566926093281
6.0,7.0,0.11649414675803138
7.0,7.0,0.1371895860827111
6.0,8.0,0.04431274773913407
7.0,7.0,0.1371895860827111
7.0,8.0,0.06198924687149648
6.0,8.0,0.04431274773913407
7.0,7.0,0.1371895860827111
8.0,7.0,0.16378005501564605
8.0,8.0,0.08126785582314153
7.0,7.0,0.1371895860827111
8.0,8.0,0.08126785582314153
7.0,8.0,0.06198924687149648
8.0,7.0,0.16378005501564605
9.0,7.0,0.1934259378129188
8.0,8.0,0.08126785582314153
9.0,7.0,0.1934259378129188
9.0,8.0,0.10951427069146903
8.0,8.0,0.08126785582314153
9.0,7.0,0.1934259378129188
10.0,7.0,0.23092746975669037
10.0,8.0,0.14121882982205797
9.0,7.0,0.1934259378129188
10.0,8.0,0.14121882982205797
9.0,8.0,0.10951427069146903
10.0,7.0,0.23092746975669037
11.0,7.0,0.2698842693505923
10.0,8.0,0.14121882982205797
11.0,7.0,0.2698842693505923
11.0,8.0,0.17969439038455998
10.0,8.0,0.14121882982205797
11.0,7.0,0.2698842693505923
12.0,7.0,0.3124138759321873
12.0,8.0,0.22159290102616044
11.0,7.0,0.2698842693505923
12.0,8.0,0.22159290102616044
11.0,8.0,0.17969439038455998
12.0,7.0,0.3124138759321873
13.0,7.0,0.35869931924525345
12.0,8.0,0.22159290102616044
13.0,7.0,0.35869931924525345
13.0,8.0,0.2683306254928561
12.0,8.0,0.22159290102616044
13.0,7.0,0.35869931924525345
14.0,7.0,0.40677135316492113
14.0,8.0,0.31812911922404197
13.0,7.0,0.35869931924525345
14.0,8.0,0.31812911922404197
13.0,8.0,0.2683306254928561
14.0,7.0,0.40677135316492113
15.0,7.0,0.45822848130903254
14.0,8.0,0.31812911922404197
15.0,7.0,0.45822848130903254
15.0,8.0,0.3725680233986974
14.0,8.0,0.31812911922404197
15.0,7.0,0.45822848130903254
16.0,7.0,0.5091259812498574
16.0,8.0,0.42773015024266675
15.0,7.0,0.45822848130903254
16.0,8.0,0.42773015024266675
15.0,8.0,0.3725680233986974
16.0,7.0,0.5091259812498574
17.0,7.0,0.5595298832411494
16.0,8.0,0.42773015024266675
17.0,7.0,0.5595298832411494
17.0,8.0,0.48255061350368583
16.0,8.0,0.42773015024266675
17.0,7.0,0.5595298832411494
18.0,7.0,0.608274092209681
18.0,8.0,0.5378186947294187
17.0,7.0,0.5595298832411494
18.0,8.0,0.5378186947294187
17.0,8.0,0.48255061350368583
18.0,7.0,0.608274092209681
19.0,7.0,0.6567988006907254
18.0,8.0,0.5378186947294187
19.0,7.0,0.6567988006907254
19.0,8.0,0.591521343644743
18.0,8.0,0.5378186947294187
19.0,7.0,0.6567988006907254
20.0,7.0,0.702562986326119
20.0,8.0,0.6439214547465185
19.0,7.0,0.6567988006907254
20.0,8.0,0.6439214547465185
19.0,8.0,0.591521343644743
20.0,7.0,0.702562986326119
21.0,7.0,0.7450021381114035
20.0,8.0,0.6439214547465185
21.0,7.0,0.7450021381114035
21.0,8.0,0.6926253637576844
20.0,8.0,0.6439214547465185
21.0,7.0,0.7450021381114035
22.0,7.0,0.7837015602911
22.0,8.0,0.7379401843034208
21.0,7.0,0.7450021381114035
22.0,8.0,0.7379401843034208
21.0,8.0,0.6926253637576844
22.0,7.0,0.7837015602911
23.0,7.0,0.8204692043855406
22.0,8.0,0.7379401843034208
23.0,7.0,0.8204692043855406
23.0,8.0,0.7798018286750956
22.0,8.0,0.7379401843034208
23.0,7.0,0.8204692043855406
24.0,7.0,0.852372251053325
24.0,8.0,0.8184356188569976
23.0,7.0,0.8204692043855406
24.0,8.0,0.8184356188569976
23.0,8.0,0.7798018286750956
24.0,7.0,0.852372251053325
25.0,7.0,0.8808431770889885
24.0,8.0,0.8184356188569976
25.0,7.0,0.8808431770889885
25.0,8.0,0.8523722513324695
24.0,8.0,0.8184356188569976
25.0,7.0,0.8808431770889885
26.0,7.0,0.9073797291334225
26.0,8.0,0.8831575321148198
25.0,7.0,0.8808431770889885
26.0,8.0,0.8831575321148198
25.0,8.0,0.8523722513324695
26.0,7.0,0.9073797291334225
27.0,7.0,0.929188342829945
26.0,8.0,0.8831575321148198
27.0,7.0,0.929188342829945
27.0,8.0,0.9080171869935764
26.0,8.0,0.8831575321148198
27.0,7.0,0.929188342829945
28.0,7.0,0.9462268482380564
28.0,8.0,0.9309726322399231
27.0,7.0,0.929188342829945
28.0,8.0,0.9309726322399231
27.0,8.0,0.9080171869935764
28.0,7.0,0.9462268482380564
29.0,7.0,0.9622104707847948
28.0,8.0,0.9309726322399231
29.0,7.0,0.9622104707847948
29.0,8.0,0.9505520334948316
28.0,8.0,0.9309726322399231
29.0,7.0,0.9622104707847948
30.0,7.0,0.9747372924302812
30.0,8.0,0.965270339655965
29.0,7.0,0.9622104707847948
30.0,8.0,0.965270339655965
29.0,8.0,0.9505520334948316
30.0,7.0,0.9747372924302812
31.0,7.0,0.9851572252953801
30.0,8.0,0.965270339655965
31.0,7.0,0.9851572252953801
31.0,8.0,0.9757065322471259
30.0,8.0,0.965270339655965
31.0,7.0,0.9851572252953801
32.0,7.0,0.9887302267591147
32.0,8.0,0.9814124446682492
31.0,7.0,0.9851572252953801
32.0,8.0,0.9814124446682492
31.0,8.0,0.9757065322471259
1.0,8.0,0.015140946492574175
2.0,8.0,0.01384079517660515
1.0,9.0,0.010605530012937816
2.0,8.0,0.01384079517660515
2.0,9.0,0.011800658322818723
1.0,9.0,0.010605530012937816
2.0,8.0,0.01384079517660515
3.0,8.0,0.019182826171586887
3.0,9.0,0.0057898094567811215
2.0,8.0,0.01384079517660515
3.0,9.0,0.0057898094567811215
2.0,9.0,0.011800658322818723
3.0,8.0,0.019182826171586887
4.0,8.0,0.023065550655956037
3.0,9.0,0.0057898094567811215
4.0,8.0,0.023065550655956037
4.0,9.0,0.006790694821165094
3.0,9.0,0.0057898094567811215
4.0,8.0,0.023065550655956037
5.0,8.0,0.03427566926093281
5.0,9.0,0.0043270189688984365
4.0,8.0,0.023065550655956037
5.0,9.0,0.0043270189688984365
4.0,9.0,0.006790694821165094
5.0,8.0,0.03427566926093281
6.0,8.0,0.04431274773913407
5.0,9.0,0.0043270189688984365
6.0,8.0,0.04431274773913407
6.0,9.0,0.009127788877622089
5.0,9.0,0.0043270189688984365
6.0,8.0,0.04431274773913407
7.0,8.0,0.06198924687149648
7.0,9.0,0.012966691034310623
6.0,8.0,0.04431274773913407
7.0,9.0,0.012966691034310623
6.0,9.0,0.009127788877622089
7.0,8.0,0.06198924687149648
8.0,8.0,0.08126785582314153
7.0,9.0,0.012966691034310623
8.0,8.0,0.08126785582314153
8.0,9.0,0.02627974057022865
7.0,9.0,0.012966691034310623
8.0,8.0,0.08126785582314153
9.0,8.0,0.10951427069146903
9.0,9.0,0.04246514785209625
8.0,8.0,0.08126785582314153
9.0,9.0,0.04246514785209625
8.0,9.0,0.02627974057022865
9.0,8.0,0.10951427069146903
10.0,8.0,0.14121882982205797
9.0,9.0,0.04246514785209625
10.0,8.0,0.14121882982205797
10.0,9.0,0.06798293029463463
9.0,9.0,0.04246514785209625
10.0,8.0,0.14121882982205797
11.0,8.0,0.17969439038455998
11.0,9.0,0.09724582499039137
10.0,8.0,0.14121882982205797
11.0,9.0,0.09724582499039137
10.0,9.0,0.06798293029463463
11.0,8.0,0.17969439038455998
12.0,8.0,0.22159290102616044
11.0,9.0,0.09724582499039137
12.0,8.0,0.22159290102616044
12.0,9.0,0.13742032715074548
11.0,9.0,0.09724582499039137
12.0,8.0,0.22159290102616044
13.0,8.0,0.2683306254928561
13.0,9.0,0.17965037027654676
12.0,8.0,0.22159290102616044
13.0,9.0,0.17965037027654676
12.0,9.0,0.13742032715074548
13.0,8.0,0.2683306254928561
14.0,8.0,0.31812911922404197
13.0,9.0,0.17965037027654676
14.0,8.0,0.31812911922404197
14.0,9.0,0.2308511149428588
13.0,9.0,0.17965037027654676
14.0,8.0,0.31812911922404197
15.0,8.0,0.3725680233986974
15.0,9.0,0.2858802821653805
14.0,8.0,0.31812911922404197
15.0,9.0,0.2858802821653805
14.0,9.0,0.2308511149428588
15.0,8.0,0.3725680233986974
16.0,8.0,0.42773015024266675
15.0,9.0,0.2858802821653805
16.0,8.0,0.42773015024266675
16.0,9.0,0.3430635332911413
15.0,9.0,0.2858802821653805
16.0,8.0,0.42773015024266675
17.0,8.0,0.48255061350368583
17.0,9.0,0.4019609685660642
16.0,8.0,0.42773015024266675
17.0,9.0,0.4019609685660642
16.0,9.0,0.3430635332911413
17.0,8.0,0.48255061350368583
18.0,8.0,0.5378186947294187
17.0,9.0,0.4019609685660642
18.0,8.0,0.5378186947294187
18.0,9.0,0.46184403187481204
17.0,9.0,0.4019609685660642
18.0,8.0,0.5378186947294187
19.0,8.0,0.591521343644743
19.0,9.0,0.5220284555081866
18.0,8.0,0.5378186947294187
19.0,9.0,0.5220284555081866
18.0,9.0,0.46184403187481204
19.0,8.0,0.591521343644743
20.0,8.0,0.6439214547465185
19.0,9.0,0.5220284555081866
20.0,8.0,0.6439214547465185
20.0,9.0,0.5795964932394292
19.0,9.0,0.5220284555081866
20.0,8.0,0.6439214547465185
21.0,8.0,0.6926253637576844
21.0,9.0,0.6361416616680142
20.0,8.0,0.6439214547465185
21.0,9.0,0.6361416616680142
20.0,9.0,0.5795964932394292
21.0,8.0,0.6926253637576844
22.0,8.0,0.7379401843034208
21.0,9.0,0.6361416616680142
22.0,8.0,0.7379401843034208
22.0,9.0,0.6877293989271469
21.0,9.0,0.6361416616680142
22.0,8.0,0.7379401843034208
23.0,8.0,0.7798018286750956
23.0,9.0,0.736121283647011
22.0,8.0,0.7379401843034208
23.0,9.0,0.736121283647011
22.0,9.0,0.6877293989271469
23.0,8.0,0.7798018286750956
24.0,8.0,0.8184356188569976
23.0,9.0,0.736121283647011
24.0,8.0,0.8184356188569976
24.0,9.0,0.779801828633409
23.0,9.0,0.736121283647011
24.0,8.0,0.8184356188569976
25.0,8.0,0.8523722513324695
25.0,9.0,0.8204692049691663
24.0,8.0,0.8184356188569976
25.0,9.0,0.8204692049691663
24.0,9.0,0.779801828633409
25.0,8.0,0.8523722513324695
26.0,8.0,0.8831575321148198
25.0,9.0,0.8204692049691663
26.0,8.0,0.8831575321148198
26.0,9.0,0.8552780095729808
25.0,9.0,0.8204692049691663
26.0,8.0,0.8831575321148198
27.0,8.0,0.9080171869935764
27.0,9.0,0.8859654449708214
26.0,8.0,0.8831575321148198
27.0,9.0,0.8859654449708214
26.0,9.0,0.8552780095729808
27.0,8.0,0.9080171869935764
28.0,8.0,0.9309726322399231
27.0,9.0,0.8859654449708214
28.0,8.0,0.9309726322399231
28.0,9.0,0.9121233631563194
27.0,9.0,0.8859654449708214
28.0,8.0,0.9309726322399231
29.0,8.0,0.9505520334948316
29.0,9.0,0.9349221553813382
28.0,8.0,0.9309726322399231
29.0,9.0,0.9349221553813382
28.0,9.0,0.9121233631563194
29.0,8.0,0.9505520334948316
30.0,8.0,0.965270339655965
29.0,9.0,0.9349221553813382
30.0,8.0,0.965270339655965
30.0,9.0,0.9532896332474029
29.0,9.0,0.9349221553813382
30.0,8.0,0.965270339655965
31.0,8.0,0.9757065322471259
31.0,9.0,0.9675247406697972
30.0,8.0,0.965270339655965
31.0,9.0,0.9675247406697972
30.0,9.0,0.9532896332474029
31.0,8.0,0.9757065322471259
32.0,8.0,0.9814124446682492
31.0,9.0,0.9675247406697972
32.0,8.0,0.9814124446682492
32.0,9.0,0.9731431243861353
31.0,9.0,0.9675247406697972
1.0,9.0,0.010605530012937816
2.0,9.0,0.011800658322818723
2.0,10.0,0.06345008312691003
1.0,9.0,0.010605530012937816
2.0,10.0,0.06345008312691003
1.0,10.0,0.07371188739523074
2.0,9.0,0.011800658322818723
3.0,9.0,0.0057898094567811215
2.0,10.0,0.06345008312691003
3.0,9.0,0.0057898094567811215
3.0,10.0,0.057192524835082734
2.0,10.0,0.06345008312691003
3.0,9.0,0.0057898094567811215
4.0,9.0,0.006790694821165094
4.0,10.0,0.0421920281624225
3.0,9.0,0.0057898094567811215
4.0,10.0,0.0421920281624225
3.0,10.0,0.057192524835082734
4.0,9.0,0.006790694821165094
5.0,9.0,0.0043270189688984365
4.0,10.0,0.0421920281624225
5.0,9.0,0.0043270189688984365
5.0,10.0,0.03301718558144454
4.0,10.0,0.0421920281624225
5.0,9.0,0.0043270189688984365
6.0,9.0,0.009127788877622089
6.0,10.0,0.01709536984383889
5.0,9.0,0.0043270189688984365
6.0,10.0,0.01709536984383889
5.0,10.0,0.03301718558144454
6.0,9.0,0.009127788877622089
7.0,9.0,0.012966691034310623
6.0,10.0,0.01709536984383889
7.0,9.0,0.012966691034310623
7.0,10.0,0.010587168572002963
6.0,10.0,0.01709536984383889
7.0,9.0,0.012966691034310623
8.0,9.0,0.02627974057022865
8.0,10.0,0.002845379232021643
7.0,9.0,0.012966691034310623
8.0,10.0,0.002845379232021643
7.0,10.0,0.010587168572002963
8.0,9.0,0.02627974057022865
9.0,9.0,0.04246514785209625
8.0,10.0,0.002845379232021643
9.0,9.0,0.04246514785209625
9.0,10.0,0.009236725041787217
8.0,10.0,0.002845379232021643
9.0,9.0,0.04246514785209625
10.0,9.0,0.06798293029463463
10.0,10.0,0.017000523995917498
9.0,9.0,0.04246514785209625
10.0,10.0,0.017000523995917498
9.0,10.0,0.009236725041787217
10.0,9.0,0.06798293029463463
11.0,9.0,0.09724582499039137
10.0,10.0,0.017000523995917498
11.0,9.0,0.09724582499039137
11.0,10.0,0.03695861377621973
10.0,10.0,0.017000523995917498
11.0,9.0,0.09724582499039137
12.0,9.0,0.13742032715074548
12.0,10.0,0.06423168378030955
11.0,9.0,0.09724582499039137
12.0,10.0,0.06423168378030955
11.0,10.0,0.03695861377621973
12.0,9.0,0.13742032715074548
13.0,9.0,0.17965037027654676
12.0,10.0,0.06423168378030955
13.0,9.0,0.17965037027654676
13.0,10.0,0.10366927703990556
12.0,10.0,0.06423168378030955
13.0,9.0,0.17965037027654676
14.0,9.0,0.2308511149428588
14.0,10.0,0.14808763333345082
13.0,9.0,0.17965037027654676
14.0,10.0,0.14808763333345082
13.0,10.0,0.10366927703990556
14.0,9.0,0.2308511149428588
15.0,9.0,0.2858802821653805
14.0,10.0,0.14808763333345082
15.0,9.0,0.2858802821653805
15.0,10.0,0.20136568935993449
14.0,10.0,0.14808763333345082
15.0,9.0,0.2858802821653805
16.0,9.0,0.3430635332911413
16.0,10.0,0.25786227796356714
15.0,9.0,0.2858802821653805
16.0,10.0,0.25786227796356714
15.0,10.0,0.20136568935993449
16.0,9.0,0.3430635332911413
17.0,9.0,0.4019609685660642
16.0,10.0,0.25786227796356714
17.0,9.0,0.4019609685660642
17.0,10.0,0.3205137580321378
16.0,10.0,0.25786227796356714
17.0,9.0,0.4019609685660642
18.0,9.0,0.46184403187481204
18.0,10.0,0.38429879281623375
17.0,9.0,0.4019609685660642
18.0,10.0,0.38429879281623375
17.0,10.0,0.3205137580321378
18.0,9.0,0.46184403187481204
19.0,9.0,0.5220284555081866
18.0,10.0,0.38429879281623375
19.0,9.0,0.5220284555081866
19.0,10.0,0.4491735906854909
18.0,10.0,0.38429879281623375
19.0,9.0,0.5220284555081866
20.0,9.0,0.5795964932394292
20.0,10.0,0.5133387444982467
19.0,9.0,0.5220284555081866
20.0,10.0,0.5133387444982467
19.0,10.0,0.4491735906854909
20.0,9.0,0.5795964932394292
21.0,9.0,0.6361416616680142
20.0,10.0,0.5133387444982467
21.0,9.0,0.6361416616680142
21.0,10.0,0.5737377305727561
20.0,10.0,0.5133387444982467
21.0,9.0,0.6361416616680142
22.0,9.0,0.6877293989271469
22.0,10.0,0.6331225146283418
21.0,9.0,0.6361416616680142
22.0,10.0,0.6331225146283418
21.0,10.0,0.5737377305727561
22.0,9.0,0.6877293989271469
23.0,9.0,0.736121283647011
22.0,10.0,0.6331225146283418
23.0,9.0,0.736121283647011
23.0,10.0,0.6877293989331631
22.0,10.0,0.6331225146283418
23.0,9.0,0.736121283647011
24.0,9.0,0.779801828633409
24.0,10.0,0.737940184220035
23.0,9.0,0.736121283647011
24.0,10.0,0.737940184220035
23.0,10.0,0.6877293989331631
24.0,9.0,0.779801828633409
25.0,9.0,0.8204692049691663
24.0,10.0,0.737940184220035
25.0,9.0,0.8204692049691663
25.0,10.0,0.7837015607830042
24.0,10.0,0.737940184220035
25.0,9.0,0.8204692049691663
26.0,9.0,0.8552780095729808
26.0,10.0,0.8255030756184388
25.0,9.0,0.8204692049691663
26.0,10.0,0.8255030756184388
25.0,10.0,0.7837015607830042
26.0,9.0,0.8552780095729808
27.0,9.0,0.8859654449708214
26.0,10.0,0.8255030756184388
27.0,9.0,0.8859654449708214
27.0,10.0,0.8602945820603725
26.0,10.0,0.8255030756184388
27.0,9.0,0.8859654449708214
28.0,9.0,0.9121233631563194
28.0,10.0,0.8908947036497253
27.0,9.0,0.8859654449708214
28.0,10.0,0.8908947036497253
27.0,10.0,0.8602945820603725
28.0,9.0,0.9121233631563194
29.0,9.0,0.9349221553813382
28.0,10.0,0.8908947036497253
29.0,9.0,0.9349221553813382
29.0,10.0,0.9169387922365145
28.0,10.0,0.8908947036497253
29.0,9.0,0.9349221553813382
30.0,9.0,0.9532896332474029
30.0,10.0,0.9398659888534785
29.0,9.0,0.9349221553813382
30.0,10.0,0.9398659888534785
29.0,10.0,0.9169387922365145
30.0,9.0,0.9532896332474029
31.0,9.0,0.9675247406697972
30.0,10.0,0.9398659888534785
31.0,9.0,0.9675247406697972
31.0,10.0,0.9574465991158133
30.0,10.0,0.9398659888534785
31.0,9.0,0.9675247406697972
32.0,9.0,0.9731431243861353
32.0,10.0,0.9666048950840258
31.0,9.0,0.9675247406697972
32.0,10.0,0.9666048950840258
31.0,10.0,0.9574465991158133
1.0,10.0,0.07371188739523074
2.0,10.0,0.06345008312691003
1.0,11.0,0.20540263538263012
2.0,10.0,0.06345008312691003
2.0,11.0,0.1967116881197052
1.0,11.0,0.20540263538263012
2.0,10.0,0.06345008312691003
3.0,10.0,0.057192524835082734
3.0,11.0,0.17480680084073683
2.0,10.0,0.06345008312691003
3.0,11.0,0.17480680084073683
2.0,11.0,0.1967116881197052
3.0,10.0,0.057192524835082734
4.0,10.0,0.0421920281624225
3.0,11.0,0.17480680084073683
4.0,10.0,0.0421920281624225
4.0,11.0,0.15352322766789261
3.0,11.0,0.17480680084073683
4.0,10.0,0.0421920281624225
5.0,10.0,0.03301718558144454
5.0,11.0,0.12057151291025092
4.0,10.0,0.0421920281624225
5.0,11.0,0.12057151291025092
4.0,11.0,0.15352322766789261
5.0,10.0,0.03301718558144454
6.0,10.0,0.01709536984383889
5.0,11.0,0.12057151291025092
6.0,10.0,0.01709536984383889
6.0,11.0,0.09240055411087686
5.0,11.0,0.12057151291025092
6.0,10.0,0.01709536984383889
7.0,10.0,0.010587168572002963
7.0,11.0,0.059654380163048214
6.0,10.0,0.01709536984383889
7.0,11.0,0.059654380163048214
6.0,11.0,0.09240055411087686
7.0,10.0,0.010587168572002963
8.0,10.0,0.002845379232021643
7.0,11.0,0.059654380163048214
8.0,10.0,0.002845379232021643
8.0,11.0,0.03779044383831209
7.0,11.0,0.059654380163048214
8.0,10.0,0.002845379232021643
9.0,10.0,0.009236725041787217
9.0,11.0,0.01508354253616507
8.0,10.0,0.002845379232021643
9.0,11.0,0.01508354253616507
8.0,11.0,0.03779044383831209
9.0,10.0,0.009236725041787217
10.0,10.0,0.017000523995917498
9.0,11.0,0.01508354253616507
10.0,10.0,0.017000523995917498
10.0,11.0,0.00774113572715645
9.0,11.0,0.01508354253616507
10.0,10.0,0.017000523995917498
11.0,10.0,0.03695861377621973
11.0,11.0,0.00546958231090173
10.0,10.0,0.017000523995917498
11.0,11.0,0.00546958231090173
10.0,11.0,0.00774113572715645
11.0,10.0,0.03695861377621973
12.0,10.0,0.06423168378030955
11.0,11.0,0.00546958231090173
12.0,10.0,0.06423168378030955
12.0,11.0,0.020301115400956245
11.0,11.0,0.00546958231090173
12.0,10.0,0.06423168378030955
13.0,10.0,0.10366927703990556
13.0,11.0,0.042430360679846145
12.0,10.0,0.06423168378030955
13.0,11.0,0.042430360679846145
12.0,11.0,0.020301115400956245
13.0,10.0,0.10366927703990556
14.0,10.0,0.14808763333345082
13.0,11.0,0.042430360679846145
14.0,10.0,0.14808763333345082
14.0,11.0,0.07889562229471114
13.0,11.0,0.042430360679846145
14.0,10.0,0.14808763333345082
15.0,10.0,0.20136568935993449
15.0,11.0,0.1231540832379961
14.0,10.0,0.14808763333345082
15.0,11.0,0.1231540832379961
14.0,11.0,0.07889562229471114
15.0,10.0,0.20136568935993449
16.0,10.0,0.25786227796356714
15.0,11.0,0.1231540832379961
16.0,10.0,0.25786227796356714
16.0,11.0,0.17859532642383846
15.0,11.0,0.1231540832379961
16.0,10.0,0.25786227796356714
17.0,10.0,0.3205137580321378
17.0,11.0,0.23912462897436337
16.0,10.0,0.25786227796356714
17.0,11.0,0.23912462897436337
16.0,11.0,0.17859532642383846
17.0,10.0,0.3205137580321378
18.0,10.0,0.38429879281623375
17.0,11.0,0.23912462897436337
18.0,10.0,0.38429879281623375
18.0,11.0,0.30565811001397153
17.0,11.0,0.23912462897436337
18.0,10.0,0.38429879281623375
19.0,10.0,0.4491735906854909
19.0,11.0,0.3745646444416358
18.0,10.0,0.38429879281623375
19.0,11.0,0.3745646444416358
18.0,11.0,0.30565811001397153
19.0,10.0,0.4491735906854909
20.0,10.0,0.5133387444982467
19.0,11.0,0.3745646444416358
20.0,10.0,0.5133387444982467
20.0,11.0,0.44345579261384527
19.0,11.0,0.3745646444416358
20.0,10.0,0.5133387444982467
21.0,10.0,0.5737377305727561
21.0,11.0,0.5090149005676178
20.0,10.0,0.5133387444982467
21.0,11.0,0.5090149005676178
20.0,11.0,0.44345579261384527
21.0,10.0,0.5737377305727561
22.0,10.0,0.6331225146283418
21.0,11.0,0.5090149005676178
22.0,10.0,0.6331225146283418
22.0,11.0,0.5737377305719412
21.0,11.0,0.5090149005676178
22.0,10.0,0.6331225146283418
23.0,10.0,0.6877293989331631
23.0,11.0,0.6361416616792075
22.0,10.0,0.6331225146283418
23.0,11.0,0.6361416616792075
22.0,11.0,0.5737377305719412
23.0,10.0,0.6877293989331631
24.0,10.0,0.737940184220035
23.0,11.0,0.6361416616792075
24.0,10.0,0.737940184220035
24.0,11.0,0.6926253636896564
23.0,11.0,0.6361416616792075
24.0,10.0,0.737940184220035
25.0,10.0,0.7837015607830042
25.0,11.0,0.7450021391296426
24.0,10.0,0.737940184220035
25.0,11.0,0.7450021391296426
24.0,11.0,0.6926253636896564
25.0,10.0,0.7837015607830042
26.0,10.0,0.8255030756184388
25.0,11.0,0.7450021391296426
26.0,10.0,0.8255030756184388
26.0,11.0,0.7905644330270977
25.0,11.0,0.7450021391296426
26.0,10.0,0.8255030756184388
27.0,10.0,0.8602945820603725
27.0,11.0,0.8309645361345814
26.0,10.0,0.8255030756184388
27.0,11.0,0.8309645361345814
26.0,11.0,0.7905644330270977
27.0,10.0,0.8602945820603725
28.0,10.0,0.8908947036497253
27.0,11.0,0.8309645361345814
28.0,10.0,0.8908947036497253
28.0,11.0,0.8658744363266011
27.0,11.0,0.8309645361345814
28.0,10.0,0.8908947036497253
29.0,10.0,0.9169387922365145
29.0,11.0,0.8977183119439517
28.0,10.0,0.8908947036497253
29.0,11.0,0.8977183119439517
28.0,11.0,0.8658744363266011
29.0,10.0,0.9169387922365145
30.0,10.0,0.9398659888534785
29.0,11.0,0.8977183119439517
30.0,10.0,0.9398659888534785
30.0,11.0,0.9238288881344541
29.0,11.0,0.8977183119439517
30.0,10.0,0.9398659888534785
31.0,10.0,0.9574465991158133
31.0,11.0,0.946449107571568
30.0,10.0,0.9398659888534785
31.0,11.0,0.946449107571568
30.0,11.0,0.9238288881344541
31.0,10.0,0.9574465991158133
32.0,10.0,0.9666048950840258
31.0,11.0,0.946449107571568
32.0,10.0,0.9666048950840258
32.0,11.0,0.9560867341770117
31.0,11.0,0.946449107571568
1.0,11.0,0.20540263538263012
2.0,11.0,0.1967116881197052
2.0,12.0,0.39580022321326
1.0,11.0,0.20540263538263012
2.0,12.0,0.39580022321326
1.0,12.0,0.4141126392077778
2.0,11.0,0.1967116881197052
3.0,11.0,0.17480680084073683
2.0,12.0,0.39580022321326
3.0,11.0,0.17480680084073683
3.0,12.0,0.3697337256839901
2.0,12.0,0.39580022321326
3.0,11.0,0.17480680084073683
4.0,11.0,0.15352322766789261
4.0,12.0,0.329954847640506
3.0,11.0,0.17480680084073683
4.0,12.0,0.329954847640506
3.0,12.0,0.3697337256839901
4.0,11.0,0.15352322766789261
5.0,11.0,0.12057151291025092
4.0,12.0,0.329954847640506
5.0,11.0,0.12057151291025092
5.0,12.0,0.28540485998289045
4.0,12.0,0.329954847640506
5.0,11.0,0.12057151291025092
6.0,11.0,0.09240055411087686
6.0,12.0,0.23112698971312443
5.0,11.0,0.12057151291025092
6.0,12.0,0.23112698971312443
5.0,12.0,0.28540485998289045
6.0,11.0,0.09240055411087686
7.0,11.0,0.059654380163048214
6.0,12.0,0.23112698971312443
7.0,11.0,0.059654380163048214
7.0,12.0,0.18202740268921386
6.0,12.0,0.23112698971312443
7.0,11.0,0.059654380163048214
8.0,11.0,0.03779044383831209
8.0,12.0,0.12775490142078452
7.0,11.0,0.059654380163048214
8.0,12.0,0.12775490142078452
7.0,12.0,0.18202740268921386
8.0,11.0,0.03779044383831209
9.0,11.0,0.01508354253616507
8.0,12.0,0.12775490142078452
9.0,11.0,0.01508354253616507
9.0,12.0,0.08372020626845
8.0,12.0,0.12775490142078452
9.0,11.0,0.01508354253616507
10.0,11.0,0.00774113572715645
10.0,12.0,0.042101742038981434
9.0,11.0,0.01508354253616507
10.0,12.0,0.042101742038981434
9.0,12.0,0.08372020626845
10.0,11.0,0.00774113572715645
11.0,11.0,0.00546958231090173
10.0,12.0,0.042101742038981434
11.0,11.0,0.00546958231090173
11.0,12.0,0.02045394689154609
10.0,12.0,0.042101742038981434
11.0,11.0,0.00546958231090173
12.0,11.0,0.020301115400956245
12.0,12.0,0.005039302142957817
11.0,11.0,0.00546958231090173
12.0,12.0,0.005039302142957817
11.0,12.0,0.02045394689154609
12.0,11.0,0.020301115400956245
13.0,11.0,0.042430360679846145
12.0,12.0,0.005039302142957817
13.0,11.0,0.042430360679846145
13.0,12.0,0.01010154859687499
12.0,12.0,0.005039302142957817
13.0,11.0,0.042430360679846145
14.0,11.0,0.07889562229471114
14.0,12.0,0.02585496501609459
13.0,11.0,0.042430360679846145
14.0,12.0,0.02585496501609459
13.0,12.0,0.01010154859687499
14.0,11.0,0.07889562229471114
15.0,11.0,0.1231540832379961
14.0,12.0,0.02585496501609459
15.0,11.0,0.1231540832379961
15.0,12.0,0.06202343437417118
14.0,12.0,0.02585496501609459
15.0,11.0,0.1231540832379961
16.0,11.0,0.17859532642383846
16.0,12.0,0.10730332803213065
15.0,11.0,0.1231540832379961
16.0,12.0,0.10730332803213065
15.0,12.0,0.06202343437417118
16.0,11.0,0.17859532642383846
17.0,11.0,0.23912462897436337
16.0,12.0,0.10730332803213065
17.0,11.0,0.23912462897436337
17.0,12.0,0.16481956047838953
16.0,12.0,0.10730332803213065
17.0,11.0,0.23912462897436337
18.0,11.0,0.30565811001397153
18.0,12.0,0.22823226065893257
17.0,11.0,0.23912462897436337
18.0,12.0,0.22823226065893257
17.0,12.0,0.16481956047838953
18.0,11.0,0.30565811001397153
19.0,11.0,0.3745646444416358
18.0,12.0,0.22823226065893257
19.0,11.0,0.3745646444416358
19.0,12.0,0.2987966900464837
18.0,12.0,0.22823226065893257
19.0,11.0,0.3745646444416358
20.0,11.0,0.44345579261384527
20.0,12.0,0.3718082775577277
19.0,11.0,0.3745646444416358
20.0,12.0,0.3718082775577277
19.0,12.0,0.2987966900464837
20.0,11.0,0.44345579261384527
21.0,11.0,0.5090149005676178
20.0,12.0,0.3718082775577277
21.0,11.0,0.5090149005676178
21.0,12.0,0.4434557926139489
20.0,12.0,0.3718082775577277
21.0,11.0,0.5090149005676178
22.0,11.0,0.5737377305719412
22.0,12.0,0.5133387444968321
21.0,11.0,0.5090149005676178
22.0,12.0,0.5133387444968321
21.0,12.0,0.4434557926139489
22.0,11.0,0.5737377305719412
23.0,11.0,0.6361416616792075
22.0,12.0,0.5133387444968321
23.0,11.0,0.6361416616792075
23.0,12.0,0.5795964932481186
22.0,12.0,0.5133387444968321
23.0,11.0,0.6361416616792075
24.0,11.0,0.6926253636896564
24.0,12.0,0.6439214546168096
23.0,11.0,0.6361416616792075
24.0,12.0,0.6439214546168096
23.0,12.0,0.5795964932481186
24.0,11.0,0.6926253636896564
25.0,11.0,0.7450021391296426
24.0,12.0,0.6439214546168096
25.0,11.0,0.7450021391296426
25.0,12.0,0.7025629871217577
24.0,12.0,0.6439214546168096
25.0,11.0,0.7450021391296426
26.0,11.0,0.7905644330270977
26.0,12.0,0.7548943076941244
25.0,11.0,0.7450021391296426
26.0,12.0,0.7548943076941244
25.0,12.0,0.7025629871217577
26.0,11.0,0.7905644330270977
27.0,11.0,0.8309645361345814
26.0,12.0,0.7548943076941244
27.0,11.0,0.8309645361345814
27.0,12.0,0.800465009492129
26.0,12.0,0.7548943076941244
27.0,11.0,0.8309645361345814
28.0,11.0,0.8658744363266011
28.0,12.0,0.8409096045093876
27.0,11.0,0.8309645361345814
28.0,12.0,0.8409096045093876
27.0,12.0,0.800465009492129
28.0,11.0,0.8658744363266011
29.0,11.0,0.8977183119439517
28.0,12.0,0.8409096045093876
29.0,11.0,0.8977183119439517
29.0,12.0,0.8758399303233173
28.0,12.0,0.8409096045093876
29.0,11.0,0.8977183119439517
30.0,11.0,0.9238288881344541
30.0,12.0,0.9064905222528491
29.0,11.0,0.8977183119439517
30.0,12.0,0.9064905222528491
29.0,12.0,0.8758399303233173
30.0,11.0,0.9238288881344541
31.0,11.0,0.946449107571568
30.0,12.0,0.9064905222528491
31.0,11.0,0.946449107571568
31.0,12.0,0.932147593368971
30.0,12.0,0.9064905222528491
31.0,11.0,0.946449107571568
32.0,11.0,0.9560867341770117
32.0,12.0,0.9458874521977211
31.0,11.0,0.946449107571568
32.0,12.0,0.9458874521977211
31.0,12.0,0.932147593368971
1.0,12.0,0.4141126392077778
2.0,12.0,0.39580022321326
1.0,13.0,0.661096228089673
2.0,12.0,0.39580022321326
2.0,13.0,0.6398269172243305
1.0,13.0,0.661096228089673
2.0,12.0,0.39580022321326
3.0,12.0,0.3697337256839901
3.0,13.0,0.6077314593133037
2.0,12.0,0.39580022321326
3.0,13.0,0.6077314593133037
2.0,13.0,0.6398269172243305
3.0,12.0,0.3697337256839901
4.0,12.0,0.329954847640506
3.0,13.0,0.6077314593133037
4.0,12.0,0.329954847640506
4.0,13.0,0.5620982500912755
3.0,13.0,0.6077314593133037
4.0,12.0,0.329954847640506
5.0,12.0,0.28540485998289045
5.0,13.0,0.5052530358237867
4.0,12.0,0.329954847640506
5.0,13.0,0.5052530358237867
4.0,13.0,0.5620982500912755
5.0,12.0,0.28540485998289045
6.0,12.0,0.23112698971312443
5.0,13.0,0.5052530358237867
6.0,12.0,0.23112698971312443
6.0,13.0,0.4379565851646248
5.0,13.0,0.5052530358237867
6.0,12.0,0.23112698971312443
7.0,12.0,0.18202740268921386
7.0,13.0,0.36184077878541826
6.0,12.0,0.23112698971312443
7.0,13.0,0.36184077878541826
6.0,13.0,0.4379565851646248
7.0,12.0,0.18202740268921386
8.0,12.0,0.12775490142078452
7.0,13.0,0.36184077878541826
8.0,12.0,0.12775490142078452
8.0,13.0,0.28530905715161964
7.0,13.0,0.36184077878541826
8.0,12.0,0.12775490142078452
9.0,12.0,0.08372020626845
9.0,13.0,0.20649577015521828
8.0,12.0,0.12775490142078452
9.0,13.0,0.20649577015521828
8.0,13.0,0.28530905715161964
9.0,12.0,0.08372020626845
10.0,12.0,0.042101742038981434
9.0,13.0,0.20649577015521828
10.0,12.0,0.042101742038981434
10.0,13.0,0.1408088591114999
9.0,13.0,0.20649577015521828
10.0,12.0,0.042101742038981434
11.0,12.0,0.02045394689154609
11.0,13.0,0.07841259904390004
10.0,12.0,0.042101742038981434
11.0,13.0,0.07841259904390004
10.0,13.0,0.1408088591114999
11.0,12.0,0.02045394689154609
12.0,12.0,0.005039302142957817
11.0,13.0,0.07841259904390004
12.0,12.0,0.005039302142957817
12.0,13.0,0.03760727723462085
11.0,13.0,0.07841259904390004
12.0,12.0,0.005039302142957817
13.0,12.0,0.01010154859687499
13.0,13.0,0.009378357626052526
12.0,12.0,0.005039302142957817
13.0,13.0,0.009378357626052526
12.0,13.0,0.03760727723462085
13.0,12.0,0.01010154859687499
14.0,12.0,0.02585496501609459
13.0,13.0,0.009378357626052526
14.0,12.0,0.02585496501609459
14.0,13.0,0.007032198050940832
13.0,13.0,0.009378357626052526
14.0,12.0,0.02585496501609459
15.0,12.0,0.06202343437417118
15.0,13.0,0.019014254360979616
14.0,12.0,0.02585496501609459
15.0,13.0,0.019014254360979616
14.0,13.0,0.007032198050940832
15.0,12.0,0.06202343437417118
16.0,12.0,0.10730332803213065
15.0,13.0,0.019014254360979616
16.0,12.0,0.10730332803213065
16.0,13.0,0.053228880824442285
15.0,13.0,0.019014254360979616
16.0,12.0,0.10730332803213065
17.0,12.0,0.16481956047838953
17.0,13.0,0.09848544875076233
16.0,12.0,0.10730332803213065
17.0,13.0,0.09848544875076233
16.0,13.0,0.053228880824442285
17.0,12.0,0.16481956047838953
18.0,12.0,0.22823226065893257
17.0,13.0,0.09848544875076233
18.0,12.0,0.22823226065893257
18.0,13.0,0.15800486979414832
17.0,13.0,0.09848544875076233
18.0,12.0,0.22823226065893257
19.0,12.0,0.2987966900464837
19.0,13.0,0.22414826227409626
18.0,12.0,0.22823226065893257
19.0,13.0,0.22414826227409626
18.0,13.0,0.15800486979414832
19.0,12.0,0.2987966900464837
20.0,12.0,0.3718082775577277
19.0,13.0,0.22414826227409626
20.0,12.0,0.3718082775577277
20.0,13.0,0.2987966900464711
19.0,13.0,0.22414826227409626
20.0,12.0,0.3718082775577277
21.0,12.0,0.4434557926139489
21.0,13.0,0.3745646444418068
20.0,12.0,0.3718082775577277
21.0,13.0,0.3745646444418068
20.0,13.0,0.2987966900464711
21.0,12.0,0.4434557926139489
22.0,12.0,0.5133387444968321
21.0,13.0,0.3745646444418068
22.0,12.0,0.5133387444968321
22.0,13.0,0.4491735906844426
21.0,13.0,0.3745646444418068
22.0,12.0,0.5133387444968321
23.0,12.0,0.5795964932481186
23.0,13.0,0.5220284555238465
22.0,12.0,0.5133387444968321
23.0,13.0,0.5220284555238465
22.0,13.0,0.4491735906844426
23.0,12.0,0.5795964932481186
24.0,12.0,0.6439214546168096
23.0,13.0,0.5220284555238465
24.0,12.0,0.6439214546168096
24.0,13.0,0.5915213435491464
23.0,13.0,0.5220284555238465
24.0,12.0,0.6439214546168096
25.0,12.0,0.7025629871217577
25.0,13.0,0.6567988021179426
24.0,12.0,0.6439214546168096
25.0,13.0,0.6567988021179426
24.0,13.0,0.5915213435491464
25.0,12.0,0.7025629871217577
26.0,12.0,0.7548943076941244
25.0,13.0,0.6567988021179426
26.0,12.0,0.7548943076941244
26.0,13.0,0.7140174666399427
25.0,13.0,0.6567988021179426
26.0,12.0,0.7548943076941244
27.0,12.0,0.800465009492129
27.0,13.0,0.7676514377563578
26.0,12.0,0.7548943076941244
27.0,13.0,0.7676514377563578
26.0,13.0,0.7140174666399427
27.0,12.0,0.800465009492129
28.0,12.0,0.8409096045093876
27.0,13.0,0.7676514377563578
28.0,12.0,0.8409096045093876
28.0,13.0,0.8132848049327783
27.0,13.0,0.7676514377563578
28.0,12.0,0.8409096045093876
29.0,12.0,0.8758399303233173
29.0,13.0,0.8526455346689015
28.0,12.0,0.8409096045093876
29.0,13.0,0.8526455346689015
28.0,13.0,0.8132848049327783
29.0,12.0,0.8758399303233173
30.0,12.0,0.9064905222528491
29.0,13.0,0.8526455346689015
30.0,12.0,0.9064905222528491
30.0,13.0,0.88647081217415
29.0,13.0,0.8526455346689015
30.0,12.0,0.9064905222528491
31.0,12.0,0.932147593368971
31.0,13.0,0.9173625818639383
30.0,12.0,0.9064905222528491
31.0,13.0,0.9173625818639383
30.0,13.0,0.88647081217415
31.0,12.0,0.932147593368971
32.0,12.0,0.9458874521977211
31.0,13.0,0.9173625818639383
32.0,12.0,0.9458874521977211
32.0,13.0,0.9310880043314739
31.0,13.0,0.9173625818639383
1.0,13.0,0.661096228089673
2.0,13.0,0.6398269172243305
2.0,14.0,0.8692137885741497
1.0,13.0,0.661096228089673
2.0,14.0,0.8692137885741497
1.0,14.0,0.8785234795969834
2.0,13.0,0.6398269172243305
3.0,13.0,0.6077314593133037
2.0,14.0,0.8692137885741497
3.0,13.0,0.6077314593133037
3.0,14.0,0.8359355679261052
2.0,14.0,0.8692137885741497
3.0,13.0,0.6077314593133037
4.0,13.0,0.5620982500912755
4.0,14.0,0.8001169502447454
3.0,13.0,0.6077314593133037
4.0,14.0,0.8001169502447454
3.0,14.0,0.8359355679261052
4.0,13.0,0.5620982500912755
5.0,13.0,0.5052530358237867
4.0,14.0,0.8001169502447454
5.0,13.0,0.5052530358237867
5.0,14.0,0.7417527974152733
4.0,14.0,0.8001169502447454
5.0,13.0,0.5052530358237867
6.0,13.0,0.4379565851646248
6.0,14.0,0.6737511540943294
5.0,13.0,0.5052530358237867
6.0,14.0,0.6737511540943294
5.0,14.0,0.7417527974152733
6.0,13.0,0.4379565851646248
7.0,13.0,0.36184077878541826
6.0,14.0,0.6737511540943294
7.0,13.0,0.36184077878541826
7.0,14.0,0.5878914335284914
6.0,14.0,0.6737511540943294
7.0,13.0,0.36184077878541826
8.0,13.0,0.28530905715161964
8.0,14.0,0.4919645697014958
7.0,13.0,0.36184077878541826
8.0,14.0,0.4919645697014958
7.0,14.0,0.5878914335284914
8.0,13.0,0.28530905715161964
9.0,13.0,0.20649577015521828
8.0,14.0,0.4919645697014958
9.0,13.0,0.20649577015521828
9.0,14.0,0.3911193854717515
8.0,14.0,0.4919645697014958
9.0,13.0,0.20649577015521828
10.0,13.0,0.1408088591114999
10.0,14.0,0.2891659323650782
9.0,13.0,0.20649577015521828
10.0,14.0,0.2891659323650782
9.0,14.0,0.3911193854717515
10.0,13.0,0.1408088591114999
11.0,13.0,0.07841259904390004
10.0,14.0,0.2891659323650782
11.0,13.0,0.07841259904390004
11.0,14.0,0.19762638408419295
10.0,14.0,0.2891659323650782
11.0,13.0,0.07841259904390004
12.0,13.0,0.03760727723462085
12.0,14.0,0.11470594378340405
11.0,13.0,0.07841259904390004
12.0,14.0,0.11470594378340405
11.0,14.0,0.19762638408419295
12.0,13.0,0.03760727723462085
13.0,13.0,0.009378357626052526
12.0,14.0,0.11470594378340405
13.0,13.0,0.009378357626052526
13.0,14.0,0.05831017497994895
12.0,14.0,0.11470594378340405
13.0,13.0,0.009378357626052526
14.0,13.0,0.007032198050940832
14.0,14.0,0.0182287914836225
13.0,13.0,0.009378357626052526
14.0,14.0,0.0182287914836225
13.0,14.0,0.05831017497994895
14.0,13.0,0.007032198050940832
15.0,13.0,0.019014254360979616
14.0,14.0,0.0182287914836225
15.0,13.0,0.019014254360979616
15.0,14.0,0.008045702513835396
14.0,14.0,0.0182287914836225
15.0,13.0,0.019014254360979616
16.0,13.0,0.053228880824442285
16.0,14.0,0.014881771511839828
15.0,13.0,0.019014254360979616
16.0,14.0,0.014881771511839828
15.0,14.0,0.008045702513835396
16.0,13.0,0.053228880824442285
17.0,13.0,0.09848544875076233
16.0,14.0,0.014881771511839828
17.0,13.0,0.09848544875076233
17.0,14.0,0.04699904632676215
16.0,14.0,0.014881771511839828
17.0,13.0,0.09848544875076233
18.0,13.0,0.15800486979414832
18.0,14.0,0.09425206137466441
17.0,13.0,0.09848544875076233
18.0,14.0,0.09425206137466441
17.0,14.0,0.04699904632676215
18.0,13.0,0.15800486979414832
19.0,13.0,0.22414826227409626
18.0,14.0,0.09425206137466441
19.0,13.0,0.22414826227409626
19.0,14.0,0.1580048697941498
18.0,14.0,0.09425206137466441
19.0,13.0,0.22414826227409626
20.0,13.0,0.2987966900464711
20.0,14.0,0.22823226065891253
19.0,13.0,0.22414826227409626
20.0,14.0,0.22823226065891253
19.0,14.0,0.1580048697941498
20.0,13.0,0.2987966900464711
21.0,13.0,0.3745646444418068
20.0,14.0,0.22823226065891253
21.0,13.0,0.3745646444418068
21.0,14.0,0.3056581100140942
20.0,14.0,0.22823226065891253
21.0,13.0,0.3745646444418068
22.0,13.0,0.4491735906844426
22.0,14.0,0.3842987928143975
21.0,13.0,0.3745646444418068
22.0,14.0,0.3842987928143975
21.0,14.0,0.3056581100140942
22.0,13.0,0.4491735906844426
23.0,13.0,0.5220284555238465
22.0,14.0,0.3842987928143975
23.0,13.0,0.5220284555238465
23.0,14.0,0.46184403188589945
22.0,14.0,0.3842987928143975
23.0,13.0,0.5220284555238465
24.0,13.0,0.5915213435491464
24.0,14.0,0.5378186945634094
23.0,13.0,0.5220284555238465
24.0,14.0,0.5378186945634094
23.0,14.0,0.46184403188589945
24.0,13.0,0.5915213435491464
25.0,13.0,0.6567988021179426
24.0,14.0,0.5378186945634094
25.0,13.0,0.6567988021179426
25.0,14.0,0.6082740932123188
24.0,14.0,0.5378186945634094
25.0,13.0,0.6567988021179426
26.0,13.0,0.7140174666399427
26.0,14.0,0.6720536958895194
25.0,13.0,0.6567988021179426
26.0,14.0,0.6720536958895194
25.0,14.0,0.6082740932123188
26.0,13.0,0.7140174666399427
27.0,13.0,0.7676514377563578
26.0,14.0,0.6720536958895194
27.0,13.0,0.7676514377563578
27.0,14.0,0.7307766055233959
26.0,14.0,0.6720536958895194
27.0,13.0,0.7676514377563578
28.0,13.0,0.8132848049327783
28.0,14.0,0.7832973324994655
27.0,13.0,0.7676514377563578
28.0,14.0,0.7832973324994655
27.0,14.0,0.7307766055233959
28.0,13.0,0.8132848049327783
29.0,13.0,0.8526455346689015
28.0,14.0,0.7832973324994655
29.0,13.0,0.8526455346689015
29.0,14.0,0.826715487306372
28.0,14.0,0.7832973324994655
29.0,13.0,0.8526455346689015
30.0,13.0,0.88647081217415
30.0,14.0,0.8662437719872511
29.0,13.0,0.8526455346689015
30.0,14.0,0.8662437719872511
29.0,14.0,0.826715487306372
30.0,13.0,0.88647081217415
31.0,13.0,0.9173625818639383
30.0,14.0,0.8662437719872511
31.0,13.0,0.9173625818639383
31.0,14.0,0.9000110958759618
30.0,14.0,0.8662437719872511
31.0,13.0,0.9173625818639383
32.0,13.0,0.9310880043314739
32.0,14.0,0.9169195673908365
31.0,13.0,0.9173625818639383
32.0,14.0,0.9169195673908365
31.0,14.0,0.9000110958759618
1.0,14.0,0.8785234795969834
2.0,14.0,0.8692137885741497
1.0,15.0,0.9836846356766576
2.0,14.0,0.8692137885741497
2.0,15.0,0.9736931329721533
1.0,15.0,0.9836846356766576
2.0,14.0,0.8692137885741497
3.0,14.0,0.8359355679261052
3.0,15.0,0.9779854965584585
2.0,14.0,0.8692137885741497
3.0,15.0,0.9779854965584585
2.0,15.0,0.9736931329721533
3.0,14.0,0.8359355679261052
4.0,14.0,0.8001169502447454
3.0,15.0,0.9779854965584585
4.0,14.0,0.8001169502447454
4.0,15.0,0.9524736490852189
3.0,15.0,0.9779854965584585
4.0,14.0,0.8001169502447454
5.0,14.0,0.7417527974152733
5.0,15.0,0.9316099967362139
4.0,14.0,0.8001169502447454
5.0,15.0,0.9316099967362139
4.0,15.0,0.9524736490852189
5.0,14.0,0.7417527974152733
6.0,14.0,0.6737511540943294
5.0,15.0,0.9316099967362139
6.0,14.0,0.6737511540943294
6.0,15.0,0.8772939282250333
5.0,15.0,0.9316099967362139
6.0,14.0,0.6737511540943294
7.0,14.0,0.5878914335284914
7.0,15.0,0.8138247264494085
6.0,14.0,0.6737511540943294
7.0,15.0,0.8138247264494085
6.0,15.0,0.8772939282250333
7.0,14.0,0.5878914335284914
8.0,14.0,0.4919645697014958
7.0,15.0,0.8138247264494085
8.0,14.0,0.4919645697014958
8.0,15.0,0.7176241519363704
7.0,15.0,0.8138247264494085
8.0,14.0,0.4919645697014958
9.0,14.0,0.3911193854717515
9.0,15.0,0.6091371805485633
8.0,14.0,0.4919645697014958
9.0,15.0,0.6091371805485633
8.0,15.0,0.7176241519363704
9.0,14.0,0.3911193854717515
10.0,14.0,0.2891659323650782
9.0,15.0,0.6091371805485633
10.0,14.0,0.2891659323650782
10.0,15.0,0.48629696039824477
9.0,15.0,0.6091371805485633
10.0,14.0,0.2891659323650782
11.0,14.0,0.19762638408419295
11.0,15.0,0.3618851903071059
10.0,14.0,0.2891659323650782
11.0,15.0,0.3618851903071059
10.0,15.0,0.48629696039824477
11.0,14.0,0.19762638408419295
12.0,14.0,0.11470594378340405
11.0,15.0,0.3618851903071059
12.0,14.0,0.11470594378340405
12.0,15.0,0.24783334288867442
11.0,15.0,0.3618851903071059
12.0,14.0,0.11470594378340405
13.0,14.0,0.05831017497994895
13.0,15.0,0.14620010146518073
12.0,14.0,0.11470594378340405
13.0,15.0,0.14620010146518073
12.0,15.0,0.24783334288867442
13.0,14.0,0.05831017497994895
14.0,14.0,0.0182287914836225
13.0,15.0,0.14620010146518073
14.0,14.0,0.0182287914836225
14.0,15.0,0.07496616880094147
13.0,15.0,0.14620010146518073
14.0,14.0,0.0182287914836225
15.0,14.0,0.008045702513835396
15.0,15.0,0.02387577208537644
14.0,14.0,0.0182287914836225
15.0,15.0,0.02387577208537644
14.0,15.0,0.07496616880094147
15.0,14.0,0.008045702513835396
16.0,14.0,0.014881771511839828
15.0,15.0,0.02387577208537644
16.0,14.0,0.014881771511839828
16.0,15.0,0.007933471314058582
15.0,15.0,0.02387577208537644
16.0,14.0,0.014881771511839828
17.0,14.0,0.04699904632676215
17.0,15.0,0.012705887931784007
16.0,14.0,0.014881771511839828
17.0,15.0,0.012705887931784007
16.0,15.0,0.007933471314058582
17.0,14.0,0.04699904632676215
18.0,14.0,0.09425206137466441
17.0,15.0,0.012705887931784007
18.0,14.0,0.09425206137466441
18.0,15.0,0.04699904632676197
17.0,15.0,0.012705887931784007
18.0,14.0,0.09425206137466441
19.0,14.0,0.1580048697941498
19.0,15.0,0.0984854487507647
18.0,14.0,0.09425206137466441
19.0,15.0,0.0984854487507647
18.0,15.0,0.04699904632676197
19.0,14.0,0.1580048697941498
20.0,14.0,0.22823226065891253
19.0,15.0,0.0984854487507647
20.0,14.0,0.22823226065891253
20.0,15.0,0.16481956047837534
19.0,15.0,0.0984854487507647
20.0,14.0,0.22823226065891253
21.0,14.0,0.3056581100140942
21.0,15.0,0.23912462897457631
20.0,14.0,0.22823226065891253
21.0,15.0,0.23912462897457631
20.0,15.0,0.16481956047837534
21.0,14.0,0.3056581100140942
22.0,14.0,0.3842987928143975
21.0,15.0,0.23912462897457631
22.0,14.0,0.3842987928143975
22.0,15.0,0.32051375803086257
21.0,15.0,0.23912462897457631
22.0,14.0,0.3842987928143975
23.0,14.0,0.46184403188589945
23.0,15.0,0.40196096858520025
22.0,14.0,0.3842987928143975
23.0,15.0,0.40196096858520025
22.0,15.0,0.32051375803086257
23.0,14.0,0.46184403188589945
24.0,14.0,0.5378186945634094
23.0,15.0,0.40196096858520025
24.0,14.0,0.5378186945634094
24.0,15.0,0.4825506133891813
23.0,15.0,0.40196096858520025
24.0,14.0,0.5378186945634094
25.0,14.0,0.6082740932123188
25.0,15.0,0.5595298849597358
24.0,14.0,0.5378186945634094
25.0,15.0,0.5595298849597358
24.0,15.0,0.4825506133891813
25.0,14.0,0.6082740932123188
26.0,14.0,0.6720536958895194
25.0,15.0,0.5595298849597358
26.0,14.0,0.6720536958895194
26.0,15.0,0.6299063094953893
25.0,15.0,0.5595298849597358
26.0,14.0,0.6720536958895194
27.0,14.0,0.7307766055233959
27.0,15.0,0.6939527773778291
26.0,14.0,0.6720536958895194
27.0,15.0,0.6939527773778291
26.0,15.0,0.6299063094953893
27.0,14.0,0.7307766055233959
28.0,14.0,0.7832973324994655
27.0,15.0,0.6939527773778291
28.0,14.0,0.7832973324994655
28.0,15.0,0.7503745651616223
27.0,15.0,0.6939527773778291
28.0,14.0,0.7832973324994655
29.0,14.0,0.826715487306372
29.0,15.0,0.8007569249326233
28.0,14.0,0.7832973324994655
29.0,15.0,0.8007569249326233
28.0,15.0,0.7503745651616223
29.0,14.0,0.826715487306372
30.0,14.0,0.8662437719872511
29.0,15.0,0.8007569249326233
30.0,14.0,0.8662437719872511
30.0,15.0,0.8444931660611246
29.0,15.0,0.8007569249326233
30.0,14.0,0.8662437719872511
31.0,14.0,0.9000110958759618
31.0,15.0,0.8836546537366234
30.0,14.0,0.8662437719872511
31.0,15.0,0.8836546537366234
30.0,15.0,0.8444931660611246
31.0,14.0,0.9000110958759618
32.0,14.0,0.9169195673908365
31.0,15.0,0.8836546537366234
32.0,14.0,0.9169195673908365
32.0,15.0,0.9000014016099098
31.0,15.0,0.8836546537366234
1.0,15.0,0.9836846356766576
2.0,15.0,0.9736931329721533
2.0,16.0,0.8887200521523438
1.0,15.0,0.9836846356766576
2.0,16.0,0.8887200521523438
1.0,16.0,0.8576344540208507
2.0,15.0,0.9736931329721533
3.0,15.0,0.9779854965584585
2.0,16.0,0.8887200521523438
3.0,15.0,0.9779854965584585
3.0,16.0,0.9083754879298046
2.0,16.0,0.8887200521523438
3.0,15.0,0.9779854965584585
4.0,15.0,0.9524736490852189
4.0,16.0,0.9507998458693306
3.0,15.0,0.9779854965584585
4.0,16.0,0.9507998458693306
3.0,16.0,0.9083754879298046
4.0,15.0,0.9524736490852189
5.0,15.0,0.9316099967362139
4.0,16.0,0.9507998458693306
5.0,15.0,0.9316099967362139
5.0,16.0,0.9644337889851247
4.0,16.0,0.9507998458693306
5.0,15.0,0.9316099967362139
6.0,15.0,0.8772939282250333
6.0,16.0,0.9826987487255296
5.0,15.0,0.9316099967362139
6.0,16.0,0.9826987487255296
5.0,16.0,0.9644337889851247
6.0,15.0,0.8772939282250333
7.0,15.0,0.8138247264494085
6.0,16.0,0.9826987487255296
7.0,15.0,0.8138247264494085
7.0,16.0,0.9535949573702299
6.0,16.0,0.9826987487255296
7.0,15.0,0.8138247264494085
8.0,15.0,0.7176241519363704
8.0,16.0,0.9088778177111477
7.0,15.0,0.8138247264494085
8.0,16.0,0.9088778177111477
7.0,16.0,0.9535949573702299
8.0,15.0,0.7176241519363704
9.0,15.0,0.6091371805485633
8.0,16.0,0.9088778177111477
9.0,15.0,0.6091371805485633
9.0,16.0,0.8149400890147844
8.0,16.0,0.9088778177111477
9.0,15.0,0.6091371805485633
10.0,15.0,0.48629696039824477
10.0,16.0,0.7003266033728662
9.0,15.0,0.6091371805485633
10.0,16.0,0.7003266033728662
9.0,16.0,0.8149400890147844
10.0,15.0,0.48629696039824477
11.0,15.0,0.3618851903071059
10.0,16.0,0.7003266033728662
11.0,15.0,0.3618851903071059
11.0,16.0,0.5618661257607026
10.0,16.0,0.7003266033728662
11.0,15.0,0.3618851903071059
12.0,15.0,0.24783334288867442
12.0,16.0,0.41889492429002
11.0,15.0,0.3618851903071059
12.0,16.0,0.41889492429002
11.0,16.0,0.5618661257607026
12.0,15.0,0.24783334288867442
13.0,15.0,0.14620010146518073
12.0,16.0,0.41889492429002
13.0,15.0,0.14620010146518073
13.0,16.0,0.2853725955290382
12.0,16.0,0.41889492429002
13.0,15.0,0.14620010146518073
14.0,15.0,0.07496616880094147
14.0,16.0,0.16700327013883626
13.0,15.0,0.14620010146518073
14.0,16.0,0.16700327013883626
13.0,16.0,0.2853725955290382
14.0,15.0,0.07496616880094147
15.0,15.0,0.02387577208537644
14.0,16.0,0.16700327013883626
15.0,15.0,0.02387577208537644
15.0,16.0,0.08258738148553453
14.0,16.0,0.16700327013883626
15.0,15.0,0.02387577208537644
16.0,15.0,0.007933471314058582
16.0,16.0,0.025883932310139874
15.0,15.0,0.02387577208537644
16.0,16.0,0.025883932310139874
15.0,16.0,0.08258738148553453
16.0,15.0,0.007933471314058582
17.0,15.0,0.012705887931784007
16.0,16.0,0.025883932310139874
17.0,15.0,0.012705887931784007
17.0,16.0,0.007933471314058605
16.0,16.0,0.025883932310139874
17.0,15.0,0.012705887931784007
18.0,15.0,0.04699904632676197
18.0,16.0,0.014881771511839555
17.0,15.0,0.012705887931784007
18.0,16.0,0.014881771511839555
17.0,16.0,0.007933471314058605
18.0,15.0,0.04699904632676197
19.0,15.0,0.0984854487507647
18.0,16.0,0.014881771511839555
19.0,15.0,0.0984854487507647
19.0,16.0,0.053228880824443936
18.0,16.0,0.014881771511839555
19.0,15.0,0.0984854487507647
20.0,15.0,0.16481956047837534
20.0,16.0,0.10730332803210593
19.0,15.0,0.0984854487507647
20.0,16.0,0.10730332803210593
19.0,16.0,0.053228880824443936
20.0,15.0,0.16481956047837534
21.0,15.0,0.23912462897457631
20.0,16.0,0.10730332803210593
21.0,15.0,0.23912462897457631
21.0,16.0,0.17859532642398548
20.0,16.0,0.10730332803210593
21.0,15.0,0.23912462897457631
22.0,15.0,0.32051375803086257
22.0,16.0,0.25786227796135697
21.0,15.0,0.23912462897457631
22.0,16.0,0.25786227796135697
21.0,16.0,0.17859532642398548
22.0,15.0,0.32051375803086257
23.0,15.0,0.40196096858520025
22.0,16.0,0.25786227796135697
23.0,15.0,0.40196096858520025
23.0,16.0,0.3430635333042904
22.0,16.0,0.25786227796135697
23.0,15.0,0.40196096858520025
24.0,15.0,0.4825506133891813
24.0,16.0,0.4277301500450082
23.0,15.0,0.40196096858520025
24.0,16.0,0.4277301500450082
23.0,16.0,0.3430635333042904
24.0,15.0,0.4825506133891813
25.0,15.0,0.5595298849597358
24.0,16.0,0.4277301500450082
25.0,15.0,0.5595298849597358
25.0,16.0,0.5091259824256272
24.0,16.0,0.4277301500450082
25.0,15.0,0.5595298849597358
26.0,15.0,0.6299063094953893
26.0,16.0,0.5861761631223614
25.0,15.0,0.5595298849597358
26.0,16.0,0.5861761631223614
25.0,16.0,0.5091259824256272
26.0,15.0,0.6299063094953893
27.0,15.0,0.6939527773778291
26.0,16.0,0.5861761631223614
27.0,15.0,0.6939527773778291
27.0,16.0,0.6554426448524651
26.0,16.0,0.5861761631223614
27.0,15.0,0.6939527773778291
28.0,15.0,0.7503745651616223
28.0,16.0,0.7174981832506165
27.0,15.0,0.6939527773778291
28.0,16.0,0.7174981832506165
27.0,16.0,0.6554426448524651
28.0,15.0,0.7503745651616223
29.0,15.0,0.8007569249326233
28.0,16.0,0.7174981832506165
29.0,15.0,0.8007569249326233
29.0,16.0,0.7719022857994006
28.0,16.0,0.7174981832506165
29.0,15.0,0.8007569249326233
30.0,15.0,0.8444931660611246
30.0,16.0,0.8213090095511811
29.0,15.0,0.8007569249326233
30.0,16.0,0.8213090095511811
29.0,16.0,0.7719022857994006
30.0,15.0,0.8444931660611246
31.0,15.0,0.8836546537366234
30.0,16.0,0.8213090095511811
31.0,15.0,0.8836546537366234
31.0,16.0,0.8628501096748374
30.0,16.0,0.8213090095511811
31.0,15.0,0.8836546537366234
32.0,15.0,0.9000014016099098
32.0,16.0,0.8843817567973924
31.0,15.0,0.8836546537366234
32.0,16.0,0.8843817567973924
31.0,16.0,0.8628501096748374
1.0,16.0,0.8576344540208507
2.0,16.0,0.8887200521523438
1.0,17.0,0.5315755372586422
2.0,16.0,0.8887200521523438
2.0,17.0,0.5675459595472991
1.0,17.0,0.5315755372586422
2.0,16.0,0.8887200521523438
3.0,16.0,0.9083754879298046
3.0,17.0,0.6349299267328015
2.0,16.0,0.8887200521523438
3.0,17.0,0.6349299267328015
2.0,17.0,0.5675459595472991
3.0,16.0,0.9083754879298046
4.0,16.0,0.9507998458693306
3.0,17.0,0.6349299267328015
4.0,16.0,0.9507998458693306
4.0,17.0,0.712054510300222
3.0,17.0,0.6349299267328015
4.0,16.0,0.9507998458693306
5.0,16.0,0.9644337889851247
5.0,17.0,0.8087447643768435
4.0,16.0,0.9507998458693306
5.0,17.0,0.8087447643768435
4.0,17.0,0.712054510300222
5.0,16.0,0.9644337889851247
6.0,16.0,0.9826987487255296
5.0,17.0,0.8087447643768435
6.0,16.0,0.9826987487255296
6.0,17.0,0.8848568850673841
5.0,17.0,0.8087447643768435
6.0,16.0,0.9826987487255296
7.0,16.0,0.9535949573702299
7.0,17.0,0.9573415716123346
6.0,16.0,0.9826987487255296
7.0,17.0,0.9573415716123346
6.0,17.0,0.8848568850673841
7.0,16.0,0.9535949573702299
8.0,16.0,0.9088778177111477
7.0,17.0,0.9573415716123346
8.0,16.0,0.9088778177111477
8.0,17.0,0.9729943285950574
7.0,17.0,0.9573415716123346
8.0,16.0,0.9088778177111477
9.0,16.0,0.8149400890147844
9.0,17.0,0.9592400752880473
8.0,16.0,0.9088778177111477
9.0,17.0,0.9592400752880473
8.0,17.0,0.9729943285950574
9.0,16.0,0.8149400890147844
10.0,16.0,0.7003266033728662
9.0,17.0,0.9592400752880473
10.0,16.0,0.7003266033728662
10.0,17.0,0.8771980856164932
9.0,17.0,0.9592400752880473
10.0,16.0,0.7003266033728662
11.0,16.0,0.5618661257607026
11.0,17.0,0.7647350670192252
10.0,16.0,0.7003266033728662
11.0,17.0,0.7647350670192252
10.0,17.0,0.8771980856164932
11.0,16.0,0.5618661257607026
12.0,16.0,0.41889492429002
11.0,17.0,0.7647350670192252
12.0,16.0,0.41889492429002
12.0,17.0,0.6136302088611021
11.0,17.0,0.7647350670192252
12.0,16.0,0.41889492429002
13.0,16.0,0.2853725955290382
13.0,17.0,0.4551952636398583
12.0,16.0,0.41889492429002
13.0,17.0,0.4551952636398583
12.0,17.0,0.6136302088611021
13.0,16.0,0.2853725955290382
14.0,16.0,0.16700327013883626
13.0,17.0,0.4551952636398583
14.0,16.0,0.16700327013883626
14.0,17.0,0.304084805630608
13.0,17.0,0.4551952636398583
14.0,16.0,0.16700327013883626
15.0,16.0,0.08258738148553453
15.0,17.0,0.17258060450197835
14.0,16.0,0.16700327013883626
15.0,17.0,0.17258060450197835
14.0,17.0,0.304084805630608
15.0,16.0,0.08258738148553453
16.0,16.0,0.025883932310139874
15.0,17.0,0.17258060450197835
16.0,16.0,0.025883932310139874
16.0,17.0,0.08258738148553452
15.0,17.0,0.17258060450197835
16.0,16.0,0.025883932310139874
17.0,16.0,0.007933471314058605
17.0,17.0,0.023875772085376456
16.0,16.0,0.025883932310139874
17.0,17.0,0.023875772085376456
16.0,17.0,0.08258738148553452
17.0,16.0,0.007933471314058605
18.0,16.0,0.014881771511839555
17.0,17.0,0.023875772085376456
18.0,16.0,0.014881771511839555
18.0,17.0,0.008045702513835207
17.0,17.0,0.023875772085376456
18.0,16.0,0.014881771511839555
19.0,16.0,0.053228880824443936
19.0,17.0,0.0190142543609825
18.0,16.0,0.014881771511839555
19.0,17.0,0.0190142543609825
18.0,17.0,0.008045702513835207
19.0,16.0,0.053228880824443936
20.0,16.0,0.10730332803210593
19.0,17.0,0.0190142543609825
20.0,16.0,0.10730332803210593
20.0,17.0,0.06202343437415408
19.0,17.0,0.0190142543609825
20.0,16.0,0.10730332803210593
21.0,16.0,0.17859532642398548
21.0,17.0,0.12315408323825326
20.0,16.0,0.10730332803210593
21.0,17.0,0.12315408323825326
20.0,17.0,0.06202343437415408
21.0,16.0,0.17859532642398548
22.0,16.0,0.25786227796135697
21.0,17.0,0.12315408323825326
22.0,16.0,0.25786227796135697
22.0,17.0,0.2013656893584096
21.0,17.0,0.12315408323825326
22.0,16.0,0.25786227796135697
23.0,16.0,0.3430635333042904
23.0,17.0,0.28588028218832356
22.0,16.0,0.25786227796135697
23.0,17.0,0.28588028218832356
22.0,17.0,0.2013656893584096
23.0,16.0,0.3430635333042904
24.0,16.0,0.4277301500450082
23.0,17.0,0.28588028218832356
24.0,16.0,0.4277301500450082
24.0,17.0,0.3725680232628581
23.0,17.0,0.28588028218832356
24.0,16.0,0.4277301500450082
25.0,16.0,0.5091259824256272
25.0,17.0,0.4582284833536025
24.0,16.0,0.4277301500450082
25.0,17.0,0.4582284833536025
24.0,17.0,0.3725680232628581
25.0,16.0,0.5091259824256272
26.0,16.0,0.5861761631223614
25.0,17.0,0.4582284833536025
26.0,16.0,0.5861761631223614
26.0,17.0,0.5395052567359246
25.0,17.0,0.4582284833536025
26.0,16.0,0.5861761631223614
27.0,16.0,0.6554426448524651
27.0,17.0,0.6154925105686357
26.0,16.0,0.5861761631223614
27.0,17.0,0.6154925105686357
26.0,17.0,0.5395052567359246
27.0,16.0,0.6554426448524651
28.0,16.0,0.7174981832506165
27.0,17.0,0.6154925105686357
28.0,16.0,0.7174981832506165
28.0,17.0,0.6827487347374894
27.0,17.0,0.6154925105686357
28.0,16.0,0.7174981832506165
29.0,16.0,0.7719022857994006
29.0,17.0,0.7427064918884578
28.0,16.0,0.7174981832506165
29.0,17.0,0.7427064918884578
28.0,17.0,0.6827487347374894
29.0,16.0,0.7719022857994006
30.0,16.0,0.8213090095511811
29.0,17.0,0.7427064918884578
30.0,16.0,0.8213090095511811
30.0,17.0,0.7963551101559483
29.0,17.0,0.7427064918884578
30.0,16.0,0.8213090095511811
31.0,16.0,0.8628501096748374
31.0,17.0,0.844688557934399
30.0,16.0,0.8213090095511811
31.0,17.0,0.844688557934399
30.0,17.0,0.7963551101559483
31.0,16.0,0.8628501096748374
32.0,16.0,0.8843817567973924
31.0,17.0,0.844688557934399
32.0,16.0,0.8843817567973924
32.0,17.0,0.8649988121687933
31.0,17.0,0.844688557934399
1.0,17.0,0.5315755372586422
2.0,17.0,0.5675459595472991
2.0,18.0,0.1852033614454889
1.0,17.0,0.5315755372586422
2.0,18.0,0.1852033614454889
1.0,18.0,0.16435900352068764
2.0,17.0,0.5675459595472991
3.0,17.0,0.6349299267328015
2.0,18.0,0.1852033614454889
3.0,17.0,0.6349299267328015
3.0,18.0,0.2567386527303082
2.0,18.0,0.1852033614454889
3.0,17.0,0.6349299267328015
4.0,17.0,0.712054510300222
4.0,18.0,0.33930271196737916
3.0,17.0,0.6349299267328015
4.0,18.0,0.33930271196737916
3.0,18.0,0.2567386527303082
4.0,17.0,0.712054510300222
5.0,17.0,0.8087447643768435
4.0,18.0,0.33930271196737916
5.0,17.0,0.8087447643768435
5.0,18.0,0.46422334015233147
4.0,18.0,0.33930271196737916
5.0,17.0,0.8087447643768435
6.0,17.0,0.8848568850673841
6.0,18.0,0.6094028827119743
5.0,17.0,0.8087447643768435
6.0,18.0,0.6094028827119743
5.0,18.0,0.46422334015233147
6.0,17.0,0.8848568850673841
7.0,17.0,0.9573415716123346
6.0,18.0,0.6094028827119743
7.0,17.0,0.9573415716123346
7.0,18.0,0.753944539463088
6.0,18.0,0.6094028827119743
7.0,17.0,0.9573415716123346
8.0,17.0,0.9729943285950574
8.0,18.0,0.8868438863654302
7.0,17.0,0.9573415716123346
8.0,18.0,0.8868438863654302
7.0,18.0,0.753944539463088
8.0,17.0,0.9729943285950574
9.0,17.0,0.9592400752880473
8.0,18.0,0.8868438863654302
9.0,17.0,0.9592400752880473
9.0,18.0,0.955971449606793
8.0,18.0,0.8868438863654302
9.0,17.0,0.9592400752880473
10.0,17.0,0.8771980856164932
10.0,18.0,0.9787329916278237
9.0,17.0,0.9592400752880473
10.0,18.0,0.9787329916278237
9.0,18.0,0.955971449606793
10.0,17.0,0.8771980856164932
11.0,17.0,0.7647350670192252
10.0,18.0,0.9787329916278237
11.0,17.0,0.7647350670192252
11.0,18.0,0.9137834878017109
10.0,18.0,0.9787329916278237
11.0,17.0,0.7647350670192252
12.0,17.0,0.6136302088611021
12.0,18.0,0.801533807345124
11.0,17.0,0.7647350670192252
12.0,18.0,0.801533807345124
11.0,18.0,0.9137834878017109
12.0,17.0,0.6136302088611021
13.0,17.0,0.4551952636398583
12.0,18.0,0.801533807345124
13.0,17.0,0.4551952636398583
13.0,18.0,0.6383947882652686
12.0,18.0,0.801533807345124
13.0,17.0,0.4551952636398583
14.0,17.0,0.304084805630608
14.0,18.0,0.46600711572065845
13.0,17.0,0.4551952636398583
14.0,18.0,0.46600711572065845
13.0,18.0,0.6383947882652686
14.0,17.0,0.304084805630608
15.0,17.0,0.17258060450197835
14.0,18.0,0.46600711572065845
15.0,17.0,0.17258060450197835
15.0,18.0,0.30408480563060797
14.0,18.0,0.46600711572065845
15.0,17.0,0.17258060450197835
16.0,17.0,0.08258738148553452
16.0,18.0,0.16700327013883642
15.0,17.0,0.17258060450197835
16.0,18.0,0.16700327013883642
15.0,18.0,0.30408480563060797
16.0,17.0,0.08258738148553452
17.0,17.0,0.023875772085376456
16.0,18.0,0.16700327013883642
17.0,17.0,0.023875772085376456
17.0,18.0,0.07496616880094151
16.0,18.0,0.16700327013883642
17.0,17.0,0.023875772085376456
18.0,17.0,0.008045702513835207
18.0,18.0,0.018228791483622147
17.0,17.0,0.023875772085376456
18.0,18.0,0.018228791483622147
17.0,18.0,0.07496616880094151
18.0,17.0,0.008045702513835207
19.0,17.0,0.0190142543609825
18.0,18.0,0.018228791483622147
19.0,17.0,0.0190142543609825
19.0,18.0,0.007032198050942822
18.0,18.0,0.018228791483622147
19.0,17.0,0.0190142543609825
20.0,17.0,0.06202343437415408
20.0,18.0,0.025854965016064442
19.0,17.0,0.0190142543609825
20.0,18.0,0.025854965016064442
19.0,18.0,0.007032198050942822
20.0,17.0,0.06202343437415408
21.0,17.0,0.12315408323825326
20.0,18.0,0.025854965016064442
21.0,17.0,0.12315408323825326
21.0,18.0,0.0788956222948901
20.0,18.0,0.025854965016064442
21.0,17.0,0.12315408323825326
22.0,17.0,0.2013656893584096
22.0,18.0,0.14808763333075883
21.0,17.0,0.12315408323825326
22.0,18.0,0.14808763333075883
21.0,18.0,0.0788956222948901
22.0,17.0,0.2013656893584096
23.0,17.0,0.28588028218832356
22.0,18.0,0.14808763333075883
23.0,17.0,0.28588028218832356
23.0,18.0,0.23085111495878652
22.0,18.0,0.14808763333075883
23.0,17.0,0.28588028218832356
24.0,17.0,0.3725680232628581
24.0,18.0,0.31812911898425894
23.0,17.0,0.28588028218832356
24.0,18.0,0.31812911898425894
23.0,18.0,0.23085111495878652
24.0,17.0,0.3725680232628581
25.0,17.0,0.4582284833536025
24.0,18.0,0.31812911898425894
25.0,17.0,0.4582284833536025
25.0,18.0,0.40677135457789876
24.0,18.0,0.31812911898425894
25.0,17.0,0.4582284833536025
26.0,17.0,0.5395052567359246
26.0,18.0,0.4934907425164592
25.0,17.0,0.4582284833536025
26.0,18.0,0.4934907425164592
25.0,18.0,0.40677135457789876
26.0,17.0,0.5395052567359246
27.0,17.0,0.6154925105686357
26.0,18.0,0.4934907425164592
27.0,17.0,0.6154925105686357
27.0,18.0,0.5749412001655904
26.0,18.0,0.4934907425164592
27.0,17.0,0.6154925105686357
28.0,17.0,0.6827487347374894
28.0,18.0,0.6489650562659515
27.0,17.0,0.6154925105686357
28.0,18.0,0.6489650562659515
27.0,18.0,0.5749412001655904
28.0,17.0,0.6827487347374894
29.0,17.0,0.7427064918884578
28.0,18.0,0.6489650562659515
29.0,17.0,0.7427064918884578
29.0,18.0,0.7129959020441842
28.0,18.0,0.6489650562659515
29.0,17.0,0.7427064918884578
30.0,17.0,0.7963551101559483
30.0,18.0,0.7722895207153662
29.0,17.0,0.7427064918884578
30.0,18.0,0.7722895207153662
29.0,18.0,0.7129959020441842
30.0,17.0,0.7963551101559483
31.0,17.0,0.844688557934399
30.0,18.0,0.7722895207153662
31.0,17.0,0.844688557934399
31.0,18.0,0.8241329484183005
30.0,18.0,0.7722895207153662
31.0,17.0,0.844688557934399
32.0,17.0,0.8649988121687933
32.0,18.0,0.8501769499357423
31.0,17.0,0.844688557934399
32.0,18.0,0.8501769499357423
31.0,18.0,0.8241329484183005
1.0,18.0,0.16435900352068764
2.0,18.0,0.1852033614454889
1.0,19.0,0.06296459956291255
2.0,18.0,0.1852033614454889
2.0,19.0,0.07142312592380426
1.0,19.0,0.06296459956291255
2.0,18.0,0.1852033614454889
3.0,18.0,0.2567386527303082
3.0,19.0,0.042053108267103394
2.0,18.0,0.1852033614454889
3.0,19.0,0.042053108267103394
2.0,19.0,0.07142312592380426
3.0,18.0,0.2567386527303082
4.0,18.0,0.33930271196737916
3.0,19.0,0.042053108267103394
4.0,18.0,0.33930271196737916
4.0,19.0,0.07788575698981394
3.0,19.0,0.042053108267103394
4.0,18.0,0.33930271196737916
5.0,18.0,0.46422334015233147
5.0,19.0,0.12284995127268973
4.0,18.0,0.33930271196737916
5.0,19.0,0.12284995127268973
4.0,19.0,0.07788575698981394
5.0,18.0,0.46422334015233147
6.0,18.0,0.6094028827119743
5.0,19.0,0.12284995127268973
6.0,18.0,0.6094028827119743
6.0,19.0,0.2558415968225843
5.0,19.0,0.12284995127268973
6.0,18.0,0.6094028827119743
7.0,18.0,0.753944539463088
7.0,19.0,0.42064581320418737
6.0,18.0,0.6094028827119743
7.0,19.0,0.42064581320418737
6.0,19.0,0.2558415968225843
7.0,18.0,0.753944539463088
8.0,18.0,0.8868438863654302
7.0,19.0,0.42064581320418737
8.0,18.0,0.8868438863654302
8.0,19.0,0.6195342784151342
7.0,19.0,0.42064581320418737
8.0,18.0,0.8868438863654302
9.0,18.0,0.955971449606793
9.0,19.0,0.8094080043783575
8.0,18.0,0.8868438863654302
9.0,19.0,0.8094080043783575
8.0,19.0,0.6195342784151342
9.0,18.0,0.955971449606793
10.0,18.0,0.9787329916278237
9.0,19.0,0.8094080043783575
10.0,18.0,0.9787329916278237
10.0,19.0,0.9287110449519602
9.0,19.0,0.8094080043783575
10.0,18.0,0.9787329916278237
11.0,18.0,0.9137834878017109
11.0,19.0,0.983713927446115
10.0,18.0,0.9787329916278237
11.0,19.0,0.983713927446115
10.0,19.0,0.9287110449519602
11.0,18.0,0.9137834878017109
12.0,18.0,0.801533807345124
11.0,19.0,0.983713927446115
12.0,18.0,0.801533807345124
12.0,19.0,0.9301507030431858
11.0,19.0,0.983713927446115
12.0,18.0,0.801533807345124
13.0,18.0,0.6383947882652686
13.0,19.0,0.8126047854836864
12.0,18.0,0.801533807345124
13.0,19.0,0.8126047854836864
12.0,19.0,0.9301507030431858
13.0,18.0,0.6383947882652686
14.0,18.0,0.46600711572065845
13.0,19.0,0.8126047854836864
14.0,18.0,0.46600711572065845
14.0,19.0,0.6383947882652686
13.0,19.0,0.8126047854836864
14.0,18.0,0.46600711572065845
15.0,18.0,0.30408480563060797
15.0,19.0,0.45519526363985857
14.0,18.0,0.46600711572065845
15.0,19.0,0.45519526363985857
14.0,19.0,0.6383947882652686
15.0,18.0,0.30408480563060797
16.0,18.0,0.16700327013883642
15.0,19.0,0.45519526363985857
16.0,18.0,0.16700327013883642
16.0,19.0,0.2853725955290381
15.0,19.0,0.45519526363985857
16.0,18.0,0.16700327013883642
17.0,18.0,0.07496616880094151
17.0,19.0,0.1462001014651808
16.0,18.0,0.16700327013883642
17.0,19.0,0.1462001014651808
16.0,19.0,0.2853725955290381
17.0,18.0,0.07496616880094151
18.0,18.0,0.018228791483622147
17.0,19.0,0.1462001014651808
18.0,18.0,0.018228791483622147
18.0,19.0,0.058310174979948816
17.0,19.0,0.1462001014651808
18.0,18.0,0.018228791483622147
19.0,18.0,0.007032198050942822
19.0,19.0,0.009378357626056252
18.0,18.0,0.018228791483622147
19.0,19.0,0.009378357626056252
18.0,19.0,0.058310174979948816
19.0,18.0,0.007032198050942822
20.0,18.0,0.025854965016064442
19.0,19.0,0.009378357626056252
20.0,18.0,0.025854965016064442
20.0,19.0,0.010101548596853995
19.0,19.0,0.009378357626056252
20.0,18.0,0.025854965016064442
21.0,18.0,0.0788956222948901
21.0,19.0,0.04243036068016362
20.0,18.0,0.025854965016064442
21.0,19.0,0.04243036068016362
20.0,19.0,0.010101548596853995
21.0,18.0,0.0788956222948901
22.0,18.0,0.14808763333075883
21.0,19.0,0.04243036068016362
22.0,18.0,0.14808763333075883
22.0,19.0,0.1036692770380159
21.0,19.0,0.04243036068016362
22.0,18.0,0.14808763333075883
23.0,18.0,0.23085111495878652
23.0,19.0,0.17965037030494596
22.0,18.0,0.14808763333075883
23.0,19.0,0.17965037030494596
22.0,19.0,0.1036692770380159
23.0,18.0,0.23085111495878652
24.0,18.0,0.31812911898425894
23.0,19.0,0.17965037030494596
24.0,18.0,0.31812911898425894
24.0,19.0,0.26833062532440255
23.0,19.0,0.17965037030494596
24.0,18.0,0.31812911898425894
25.0,18.0,0.40677135457789876
25.0,19.0,0.3586993217795216
24.0,18.0,0.31812911898425894
25.0,19.0,0.3586993217795216
24.0,19.0,0.26833062532440255
25.0,18.0,0.40677135457789876
26.0,18.0,0.4934907425164592
25.0,19.0,0.3586993217795216
26.0,18.0,0.4934907425164592
26.0,19.0,0.44806205787957604
25.0,19.0,0.3586993217795216
26.0,18.0,0.4934907425164592
27.0,18.0,0.5749412001655904
27.0,19.0,0.534914151406968
26.0,18.0,0.4934907425164592
27.0,19.0,0.534914151406968
26.0,19.0,0.44806205787957604
27.0,18.0,0.5749412001655904
28.0,18.0,0.6489650562659515
27.0,19.0,0.534914151406968
28.0,18.0,0.6489650562659515
28.0,19.0,0.6142848855391605
27.0,19.0,0.534914151406968
28.0,18.0,0.6489650562659515
29.0,18.0,0.7129959020441842
29.0,19.0,0.6840096752274679
28.0,18.0,0.6489650562659515
29.0,19.0,0.6840096752274679
28.0,19.0,0.6142848855391605
29.0,18.0,0.7129959020441842
30.0,18.0,0.7722895207153662
29.0,19.0,0.6840096752274679
30.0,18.0,0.7722895207153662
30.0,19.0,0.7463249914734452
29.0,19.0,0.6840096752274679
30.0,18.0,0.7722895207153662
31.0,18.0,0.8241329484183005
31.0,19.0,0.8040339041203753
30.0,18.0,0.7722895207153662
31.0,19.0,0.8040339041203753
30.0,19.0,0.7463249914734452
31.0,18.0,0.8241329484183005
32.0,18.0,0.8501769499357423
31.0,19.0,0.8040339041203753
32.0,18.0,0.8501769499357423
32.0,19.0,0.8281808233292008
31.0,19.0,0.8040339041203753
1.0,19.0,0.06296459956291255
2.0,19.0,0.07142312592380426
2.0,20.0,0.3742700470898247
1.0,19.0,0.06296459956291255
2.0,20.0,0.3742700470898247
1.0,20.0,0.4430896949139213
2.0,19.0,0.07142312592380426
3.0,19.0,0.042053108267103394
2.0,20.0,0.3742700470898247
3.0,19.0,0.042053108267103394
3.0,20.0,0.2855209145533295
2.0,20.0,0.3742700470898247
3.0,19.0,0.042053108267103394
4.0,19.0,0.07788575698981394
4.0,20.0,0.1611651446150607
3.0,19.0,0.042053108267103394
4.0,20.0,0.1611651446150607
3.0,20.0,0.2855209145533295
4.0,19.0,0.07788575698981394
5.0,19.0,0.12284995127268973
4.0,20.0,0.1611651446150607
5.0,19.0,0.12284995127268973
5.0,20.0,0.08834617270714544
4.0,20.0,0.1611651446150607
5.0,19.0,0.12284995127268973
6.0,19.0,0.2558415968225843
6.0,20.0,0.04366885760680501
5.0,19.0,0.12284995127268973
6.0,20.0,0.04366885760680501
5.0,20.0,0.08834617270714544
6.0,19.0,0.2558415968225843
7.0,19.0,0.42064581320418737
6.0,20.0,0.04366885760680501
7.0,19.0,0.42064581320418737
7.0,20.0,0.12971074154602316
6.0,20.0,0.04366885760680501
7.0,19.0,0.42064581320418737
8.0,19.0,0.6195342784151342
8.0,20.0,0.2839850727174732
7.0,19.0,0.42064581320418737
8.0,20.0,0.2839850727174732
7.0,20.0,0.12971074154602316
8.0,19.0,0.6195342784151342
9.0,19.0,0.8094080043783575
8.0,20.0,0.2839850727174732
9.0,19.0,0.8094080043783575
9.0,20.0,0.5191695752870832
8.0,20.0,0.2839850727174732
9.0,19.0,0.8094080043783575
10.0,19.0,0.9287110449519602
10.0,20.0,0.750279203790847
9.0,19.0,0.8094080043783575
10.0,20.0,0.750279203790847
9.0,20.0,0.5191695752870832
10.0,19.0,0.9287110449519602
11.0,19.0,0.983713927446115
10.0,20.0,0.750279203790847
11.0,19.0,0.983713927446115
11.0,20.0,0.9100805575649538
10.0,20.0,0.750279203790847
11.0,19.0,0.983713927446115
12.0,19.0,0.9301507030431858
12.0,20.0,0.9854370824225342
11.0,19.0,0.983713927446115
12.0,20.0,0.9854370824225342
11.0,20.0,0.9100805575649538
12.0,19.0,0.9301507030431858
13.0,19.0,0.8126047854836864
12.0,20.0,0.9854370824225342
13.0,19.0,0.8126047854836864
13.0,20.0,0.9301507030431837
12.0,20.0,0.9854370824225342
13.0,19.0,0.8126047854836864
14.0,19.0,0.6383947882652686
14.0,20.0,0.8015338073451228
13.0,19.0,0.8126047854836864
14.0,20.0,0.8015338073451228
13.0,20.0,0.9301507030431837
14.0,19.0,0.6383947882652686
15.0,19.0,0.45519526363985857
14.0,20.0,0.8015338073451228
15.0,19.0,0.45519526363985857
15.0,20.0,0.6136302088611022
14.0,20.0,0.8015338073451228
15.0,19.0,0.45519526363985857
16.0,19.0,0.2853725955290381
16.0,20.0,0.41889492429002007
15.0,19.0,0.45519526363985857
16.0,20.0,0.41889492429002007
15.0,20.0,0.6136302088611022
16.0,19.0,0.2853725955290381
17.0,19.0,0.1462001014651808
16.0,20.0,0.41889492429002007
17.0,19.0,0.1462001014651808
17.0,20.0,0.24783334288867448
16.0,20.0,0.41889492429002007
17.0,19.0,0.1462001014651808
18.0,19.0,0.058310174979948816
18.0,20.0,0.11470594378340233
17.0,19.0,0.1462001014651808
18.0,20.0,0.11470594378340233
17.0,20.0,0.24783334288867448
18.0,19.0,0.058310174979948816
19.0,19.0,0.009378357626056252
18.0,20.0,0.11470594378340233
19.0,19.0,0.009378357626056252
19.0,20.0,0.037607277234622025
18.0,20.0,0.11470594378340233
19.0,19.0,0.009378357626056252
20.0,19.0,0.010101548596853995
20.0,20.0,0.005039302142918741
19.0,19.0,0.009378357626056252
20.0,20.0,0.005039302142918741
19.0,20.0,0.037607277234622025
20.0,19.0,0.010101548596853995
21.0,19.0,0.04243036068016362
20.0,20.0,0.005039302142918741
21.0,19.0,0.04243036068016362
21.0,20.0,0.02030111540117854
20.0,20.0,0.005039302142918741
21.0,19.0,0.04243036068016362
22.0,19.0,0.1036692770380159
22.0,20.0,0.06423168377696054
21.0,19.0,0.04243036068016362
22.0,20.0,0.06423168377696054
21.0,20.0,0.02030111540117854
22.0,19.0,0.1036692770380159
23.0,19.0,0.17965037030494596
22.0,20.0,0.06423168377696054
23.0,19.0,0.17965037030494596
23.0,20.0,0.13742032717084768
22.0,20.0,0.06423168377696054
23.0,19.0,0.17965037030494596
24.0,19.0,0.26833062532440255
24.0,20.0,0.2215929007247173
23.0,19.0,0.17965037030494596
24.0,20.0,0.2215929007247173
23.0,20.0,0.13742032717084768
24.0,19.0,0.26833062532440255
25.0,19.0,0.3586993217795216
24.0,20.0,0.2215929007247173
25.0,19.0,0.3586993217795216
25.0,20.0,0.31241387773810725
24.0,20.0,0.2215929007247173
25.0,19.0,0.3586993217795216
26.0,19.0,0.44806205787957604
26.0,20.0,0.40477854072252994
25.0,19.0,0.3586993217795216
26.0,20.0,0.40477854072252994
25.0,20.0,0.31241387773810725
26.0,19.0,0.44806205787957604
27.0,19.0,0.534914151406968
26.0,20.0,0.40477854072252994
27.0,19.0,0.534914151406968
27.0,20.0,0.4952767650628237
26.0,20.0,0.40477854072252994
27.0,19.0,0.534914151406968
28.0,19.0,0.6142848855391605
28.0,20.0,0.5803003337669436
27.0,19.0,0.534914151406968
28.0,20.0,0.5803003337669436
27.0,20.0,0.4952767650628237
28.0,19.0,0.6142848855391605
29.0,19.0,0.6840096752274679
28.0,20.0,0.5803003337669436
29.0,19.0,0.6840096752274679
29.0,20.0,0.6542518671861479
28.0,20.0,0.5803003337669436
29.0,19.0,0.6840096752274679
30.0,19.0,0.7463249914734452
30.0,20.0,0.721021904216233
29.0,19.0,0.6840096752274679
30.0,20.0,0.721021904216233
29.0,20.0,0.6542518671861479
30.0,19.0,0.7463249914734452
31.0,19.0,0.8040339041203753
30.0,20.0,0.721021904216233
31.0,19.0,0.8040339041203753
31.0,20.0,0.7810032129143029
30.0,20.0,0.721021904216233
31.0,19.0,0.8040339041203753
32.0,19.0,0.8281808233292008
32.0,20.0,0.8114284991280021
31.0,19.0,0.8040339041203753
32.0,20.0,0.8114284991280021
31.0,20.0,0.7810032129143029
1.0,20.0,0.4430896949139213
2.0,20.0,0.3742700470898247
1.0,21.0,0.8831836731727359
2.0,20.0,0.3742700470898247
2.0,21.0,0.8251798908074414
1.0,21.0,0.8831836731727359
2.0,20.0,0.3742700470898247
3.0,20.0,0.2855209145533295
3.0,21.0,0.7648881763684505
2.0,20.0,0.3742700470898247
3.0,21.0,0.7648881763684505
2.0,21.0,0.8251798908074414
3.0,20.0,0.2855209145533295
4.0,20.0,0.1611651446150607
3.0,21.0,0.7648881763684505
4.0,20.0,0.1611651446150607
4.0,21.0,0.6089187103544268
3.0,21.0,0.7648881763684505
4.0,20.0,0.1611651446150607
5.0,20.0,0.08834617270714544
5.0,21.0,0.41608354264715036
4.0,20.0,0.1611651446150607
5.0,21.0,0.41608354264715036
4.0,21.0,0.6089187103544268
5.0,20.0,0.08834617270714544
6.0,20.0,0.04366885760680501
5.0,21.0,0.41608354264715036
6.0,20.0,0.04366885760680501
6.0,21.0,0.21545510406274096
5.0,21.0,0.41608354264715036
6.0,20.0,0.04366885760680501
7.0,20.0,0.12971074154602316
7.0,21.0,0.06379880889964883
6.0,20.0,0.04366885760680501
7.0,21.0,0.06379880889964883
6.0,21.0,0.21545510406274096
7.0,20.0,0.12971074154602316
8.0,20.0,0.2839850727174732
7.0,21.0,0.06379880889964883
8.0,20.0,0.2839850727174732
8.0,21.0,0.07619037424463068
7.0,21.0,0.06379880889964883
8.0,20.0,0.2839850727174732
9.0,20.0,0.5191695752870832
9.0,21.0,0.20864575684479658
8.0,20.0,0.2839850727174732
9.0,21.0,0.20864575684479658
8.0,21.0,0.07619037424463068
9.0,20.0,0.5191695752870832
10.0,20.0,0.750279203790847
9.0,21.0,0.20864575684479658
10.0,20.0,0.750279203790847
10.0,21.0,0.4661240097304379
9.0,21.0,0.20864575684479658
10.0,20.0,0.750279203790847
11.0,20.0,0.9100805575649538
11.0,21.0,0.7282305465414496
10.0,20.0,0.750279203790847
11.0,21.0,0.7282305465414496
10.0,21.0,0.4661240097304379
11.0,20.0,0.9100805575649538
12.0,20.0,0.9854370824225342
11.0,21.0,0.7282305465414496
12.0,20.0,0.9854370824225342
12.0,21.0,0.9100805575649787
11.0,21.0,0.7282305465414496
12.0,20.0,0.9854370824225342
13.0,20.0,0.9301507030431837
13.0,21.0,0.9837139274461423
12.0,20.0,0.9854370824225342
13.0,21.0,0.9837139274461423
12.0,21.0,0.9100805575649787
13.0,20.0,0.9301507030431837
14.0,20.0,0.8015338073451228
13.0,21.0,0.9837139274461423
14.0,20.0,0.8015338073451228
14.0,21.0,0.9137834878017197
13.0,21.0,0.9837139274461423
14.0,20.0,0.8015338073451228
15.0,20.0,0.6136302088611022
15.0,21.0,0.7647350670192246
14.0,20.0,0.8015338073451228
15.0,21.0,0.7647350670192246
14.0,21.0,0.9137834878017197
15.0,20.0,0.6136302088611022
16.0,20.0,0.41889492429002007
15.0,21.0,0.7647350670192246
16.0,20.0,0.41889492429002007
16.0,21.0,0.5618661257606968
15.0,21.0,0.7647350670192246
16.0,20.0,0.41889492429002007
17.0,20.0,0.24783334288867448
17.0,21.0,0.36188519030710853
16.0,20.0,0.41889492429002007
17.0,21.0,0.36188519030710853
16.0,21.0,0.5618661257606968
17.0,20.0,0.24783334288867448
18.0,20.0,0.11470594378340233
17.0,21.0,0.36188519030710853
18.0,20.0,0.11470594378340233
18.0,21.0,0.19762638408420194
17.0,21.0,0.36188519030710853
18.0,20.0,0.11470594378340233
19.0,20.0,0.037607277234622025
19.0,21.0,0.07841259904392332
18.0,20.0,0.11470594378340233
19.0,21.0,0.07841259904392332
18.0,21.0,0.19762638408420194
19.0,20.0,0.037607277234622025
20.0,20.0,0.005039302142918741
19.0,21.0,0.07841259904392332
20.0,20.0,0.005039302142918741
20.0,21.0,0.020453946891533813
19.0,21.0,0.07841259904392332
20.0,20.0,0.005039302142918741
21.0,20.0,0.02030111540117854
21.0,21.0,0.005469582311304854
20.0,20.0,0.005039302142918741
21.0,21.0,0.005469582311304854
20.0,21.0,0.020453946891533813
21.0,20.0,0.02030111540117854
22.0,20.0,0.06423168377696054
21.0,21.0,0.005469582311304854
22.0,20.0,0.06423168377696054
22.0,21.0,0.036958613773874986
21.0,21.0,0.005469582311304854
22.0,20.0,0.06423168377696054
23.0,20.0,0.13742032717084768
23.0,21.0,0.09724582502555744
22.0,20.0,0.06423168377696054
23.0,21.0,0.09724582502555744
22.0,21.0,0.036958613773874986
23.0,20.0,0.13742032717084768
24.0,20.0,0.2215929007247173
23.0,21.0,0.09724582502555744
24.0,20.0,0.2215929007247173
24.0,21.0,0.17969439017098407
23.0,21.0,0.09724582502555744
24.0,20.0,0.2215929007247173
25.0,20.0,0.31241387773810725
25.0,21.0,0.2698842725433966
24.0,20.0,0.2215929007247173
25.0,21.0,0.2698842725433966
24.0,21.0,0.17969439017098407
25.0,20.0,0.31241387773810725
26.0,20.0,0.40477854072252994
25.0,21.0,0.2698842725433966
26.0,20.0,0.40477854072252994
26.0,21.0,0.36467290054627494
25.0,21.0,0.2698842725433966
26.0,20.0,0.40477854072252994
27.0,20.0,0.4952767650628237
27.0,21.0,0.4582544208006568
26.0,20.0,0.40477854072252994
27.0,21.0,0.4582544208006568
26.0,21.0,0.36467290054627494
27.0,20.0,0.4952767650628237
28.0,20.0,0.5803003337669436
27.0,21.0,0.4582544208006568
28.0,20.0,0.5803003337669436
28.0,21.0,0.5465859163635637
27.0,21.0,0.4582544208006568
28.0,20.0,0.5803003337669436
29.0,20.0,0.6542518671861479
29.0,21.0,0.6263907785948035
28.0,20.0,0.5803003337669436
29.0,21.0,0.6263907785948035
28.0,21.0,0.5465859163635637
29.0,20.0,0.6542518671861479
30.0,20.0,0.721021904216233
29.0,21.0,0.6263907785948035
30.0,20.0,0.721021904216233
30.0,21.0,0.6962180258477544
29.0,21.0,0.6263907785948035
30.0,20.0,0.721021904216233
31.0,20.0,0.7810032129143029
31.0,21.0,0.7620653728578728
30.0,20.0,0.721021904216233
31.0,21.0,0.7620653728578728
30.0,21.0,0.6962180258477544
31.0,20.0,0.7810032129143029
32.0,20.0,0.8114284991280021
31.0,21.0,0.7620653728578728
32.0,20.0,0.8114284991280021
32.0,21.0,0.7915655119312922
31.0,21.0,0.7620653728578728
1.0,21.0,0.8831836731727359
2.0,21.0,0.8251798908074414
2.0,22.0,0.7970680411306731
1.0,21.0,0.8831836731727359
2.0,22.0,0.7970680411306731
1.0,22.0,0.7086426614727631
2.0,21.0,0.8251798908074414
3.0,21.0,0.7648881763684505
2.0,22.0,0.7970680411306731
3.0,21.0,0.7648881763684505
3.0,22.0,0.8554086810000162
2.0,22.0,0.7970680411306731
3.0,21.0,0.7648881763684505
4.0,21.0,0.6089187103544268
4.0,22.0,0.9194660630966073
3.0,21.0,0.7648881763684505
4.0,22.0,0.9194660630966073
3.0,22.0,0.8554086810000162
4.0,21.0,0.6089187103544268
5.0,21.0,0.41608354264715036
4.0,22.0,0.9194660630966073
5.0,21.0,0.41608354264715036
5.0,22.0,0.8271638525203303
4.0,22.0,0.9194660630966073
5.0,21.0,0.41608354264715036
6.0,21.0,0.21545510406274096
6.0,22.0,0.6400071499366418
5.0,21.0,0.41608354264715036
6.0,22.0,0.6400071499366418
5.0,22.0,0.8271638525203303
6.0,21.0,0.21545510406274096
7.0,21.0,0.06379880889964883
6.0,22.0,0.6400071499366418
7.0,21.0,0.06379880889964883
7.0,22.0,0.3544469843190507
6.0,22.0,0.6400071499366418
7.0,21.0,0.06379880889964883
8.0,21.0,0.07619037424463068
8.0,22.0,0.11359959609270916
7.0,21.0,0.06379880889964883
8.0,22.0,0.11359959609270916
7.0,22.0,0.3544469843190507
8.0,21.0,0.07619037424463068
9.0,21.0,0.20864575684479658
8.0,22.0,0.11359959609270916
9.0,21.0,0.20864575684479658
9.0,22.0,0.06379762780404195
8.0,22.0,0.11359959609270916
9.0,21.0,0.20864575684479658
10.0,21.0,0.4661240097304379
10.0,22.0,0.18602304272432257
9.0,21.0,0.20864575684479658
10.0,22.0,0.18602304272432257
9.0,22.0,0.06379762780404195
10.0,21.0,0.4661240097304379
11.0,21.0,0.7282305465414496
10.0,22.0,0.18602304272432257
11.0,21.0,0.7282305465414496
11.0,22.0,0.46612400973033863
10.0,22.0,0.18602304272432257
11.0,21.0,0.7282305465414496
12.0,21.0,0.9100805575649787
12.0,22.0,0.7502792037905222
11.0,21.0,0.7282305465414496
12.0,22.0,0.7502792037905222
11.0,22.0,0.46612400973033863
12.0,21.0,0.9100805575649787
13.0,21.0,0.9837139274461423
12.0,22.0,0.7502792037905222
13.0,21.0,0.9837139274461423
13.0,22.0,0.9287110449517246
12.0,22.0,0.7502792037905222
13.0,21.0,0.9837139274461423
14.0,21.0,0.9137834878017197
14.0,22.0,0.9787329916277012
13.0,21.0,0.9837139274461423
14.0,22.0,0.9787329916277012
13.0,22.0,0.9287110449517246
14.0,21.0,0.9137834878017197
15.0,21.0,0.7647350670192246
14.0,22.0,0.9787329916277012
15.0,21.0,0.7647350670192246
15.0,22.0,0.8771980856165584
14.0,22.0,0.9787329916277012
15.0,21.0,0.7647350670192246
16.0,21.0,0.5618661257606968
16.0,22.0,0.700326603372934
15.0,21.0,0.7647350670192246
16.0,22.0,0.700326603372934
15.0,22.0,0.8771980856165584
16.0,21.0,0.5618661257606968
17.0,21.0,0.36188519030710853
16.0,22.0,0.700326603372934
17.0,21.0,0.36188519030710853
17.0,22.0,0.48629696039824244
16.0,22.0,0.700326603372934
17.0,21.0,0.36188519030710853
18.0,21.0,0.19762638408420194
18.0,22.0,0.28916593236494675
17.0,21.0,0.36188519030710853
18.0,22.0,0.28916593236494675
17.0,22.0,0.48629696039824244
18.0,21.0,0.19762638408420194
19.0,21.0,0.07841259904392332
18.0,22.0,0.28916593236494675
19.0,21.0,0.07841259904392332
19.0,22.0,0.14080885911135493
18.0,22.0,0.28916593236494675
19.0,21.0,0.07841259904392332
20.0,21.0,0.020453946891533813
20.0,22.0,0.042101742038741514
19.0,21.0,0.07841259904392332
20.0,22.0,0.042101742038741514
19.0,22.0,0.14080885911135493
20.0,21.0,0.020453946891533813
21.0,21.0,0.005469582311304854
20.0,22.0,0.042101742038741514
21.0,21.0,0.005469582311304854
21.0,22.0,0.007741135727327406
20.0,22.0,0.042101742038741514
21.0,21.0,0.005469582311304854
22.0,21.0,0.036958613773874986
22.0,22.0,0.017000523991834247
21.0,21.0,0.005469582311304854
22.0,22.0,0.017000523991834247
21.0,22.0,0.007741135727327406
22.0,21.0,0.036958613773874986
23.0,21.0,0.09724582502555744
22.0,22.0,0.017000523991834247
23.0,21.0,0.09724582502555744
23.0,22.0,0.06798293031895988
22.0,22.0,0.017000523991834247
23.0,21.0,0.09724582502555744
24.0,21.0,0.17969439017098407
24.0,22.0,0.14121882945844236
23.0,21.0,0.09724582502555744
24.0,22.0,0.14121882945844236
23.0,22.0,0.06798293031895988
24.0,21.0,0.17969439017098407
25.0,21.0,0.2698842725433966
24.0,22.0,0.14121882945844236
25.0,21.0,0.2698842725433966
25.0,22.0,0.23092747198402036
24.0,22.0,0.14121882945844236
25.0,21.0,0.2698842725433966
26.0,21.0,0.36467290054627494
26.0,22.0,0.3263020770251765
25.0,21.0,0.2698842725433966
26.0,22.0,0.3263020770251765
25.0,22.0,0.23092747198402036
26.0,21.0,0.36467290054627494
27.0,21.0,0.4582544208006568
26.0,22.0,0.3263020770251765
27.0,21.0,0.4582544208006568
27.0,22.0,0.42167938701817387
26.0,22.0,0.3263020770251765
27.0,21.0,0.4582544208006568
28.0,21.0,0.5465859163635637
28.0,22.0,0.5132783724356145
27.0,21.0,0.4582544208006568
28.0,22.0,0.5132783724356145
27.0,22.0,0.42167938701817387
28.0,21.0,0.5465859163635637
29.0,21.0,0.6263907785948035
28.0,22.0,0.5132783724356145
29.0,21.0,0.6263907785948035
29.0,22.0,0.5974906322994389
28.0,22.0,0.5132783724356145
29.0,21.0,0.6263907785948035
30.0,21.0,0.6962180258477544
30.0,22.0,0.6731605361188253
29.0,21.0,0.6263907785948035
30.0,22.0,0.6731605361188253
29.0,22.0,0.5974906322994389
30.0,21.0,0.6962180258477544
31.0,21.0,0.7620653728578728
30.0,22.0,0.6731605361188253
31.0,21.0,0.7620653728578728
31.0,22.0,0.7409669845680109
30.0,22.0,0.6731605361188253
31.0,21.0,0.7620653728578728
32.0,21.0,0.7915655119312922
32.0,22.0,0.7774193178630989
31.0,21.0,0.7620653728578728
32.0,22.0,0.7774193178630989
31.0,22.0,0.7409669845680109
1.0,22.0,0.7086426614727631
2.0,22.0,0.7970680411306731
1.0,23.0,0.19151732650060216
2.0,22.0,0.7970680411306731
2.0,23.0,0.2741475659416816
1.0,23.0,0.19151732650060216
2.0,22.0,0.7970680411306731
3.0,22.0,0.8554086810000162
3.0,23.0,0.39877158661976114
2.0,22.0,0.7970680411306731
3.0,23.0,0.39877158661976114
2.0,23.0,0.2741475659416816
3.0,22.0,0.8554086810000162
4.0,22.0,0.9194660630966073
3.0,23.0,0.39877158661976114
4.0,22.0,0.9194660630966073
4.0,23.0,0.614083314252514
3.0,23.0,0.39877158661976114
4.0,22.0,0.9194660630966073
5.0,22.0,0.8271638525203303
5.0,23.0,0.835731916036419
4.0,22.0,0.9194660630966073
5.0,23.0,0.835731916036419
4.0,23.0,0.614083314252514
5.0,22.0,0.8271638525203303
6.0,22.0,0.6400071499366418
5.0,23.0,0.835731916036419
6.0,22.0,0.6400071499366418
6.0,23.0,0.895956775479143
5.0,23.0,0.835731916036419
6.0,22.0,0.6400071499366418
7.0,22.0,0.3544469843190507
7.0,23.0,0.7645247508894506
6.0,22.0,0.6400071499366418
7.0,23.0,0.7645247508894506
6.0,23.0,0.895956775479143
7.0,22.0,0.3544469843190507
8.0,22.0,0.11359959609270916
7.0,23.0,0.7645247508894506
8.0,22.0,0.11359959609270916
8.0,23.0,0.43565316322094555
7.0,23.0,0.7645247508894506
8.0,22.0,0.11359959609270916
9.0,22.0,0.06379762780404195
9.0,23.0,0.13792477657202146
8.0,22.0,0.11359959609270916
9.0,23.0,0.13792477657202146
8.0,23.0,0.43565316322094555
9.0,22.0,0.06379762780404195
10.0,22.0,0.18602304272432257
9.0,23.0,0.13792477657202146
10.0,22.0,0.18602304272432257
10.0,23.0,0.06379762780176232
9.0,23.0,0.13792477657202146
10.0,22.0,0.18602304272432257
11.0,22.0,0.46612400973033863
11.0,23.0,0.20864575684631273
10.0,22.0,0.18602304272432257
11.0,23.0,0.20864575684631273
10.0,23.0,0.06379762780176232
11.0,22.0,0.46612400973033863
12.0,22.0,0.7502792037905222
11.0,23.0,0.20864575684631273
12.0,22.0,0.7502792037905222
12.0,23.0,0.5191695752904005
11.0,23.0,0.20864575684631273
12.0,22.0,0.7502792037905222
13.0,22.0,0.9287110449517246
13.0,23.0,0.8094080043816089
12.0,22.0,0.7502792037905222
13.0,23.0,0.8094080043816089
12.0,23.0,0.5191695752904005
13.0,22.0,0.9287110449517246
14.0,22.0,0.9787329916277012
13.0,23.0,0.8094080043816089
14.0,22.0,0.9787329916277012
14.0,23.0,0.9559714496073352
13.0,23.0,0.8094080043816089
14.0,22.0,0.9787329916277012
15.0,22.0,0.8771980856165584
15.0,23.0,0.9592400752873206
14.0,22.0,0.9787329916277012
15.0,23.0,0.9592400752873206
14.0,23.0,0.9559714496073352
15.0,22.0,0.8771980856165584
16.0,22.0,0.700326603372934
15.0,23.0,0.9592400752873206
16.0,22.0,0.700326603372934
16.0,23.0,0.8149400890137481
15.0,23.0,0.9592400752873206
16.0,22.0,0.700326603372934
17.0,22.0,0.48629696039824244
17.0,23.0,0.609137180548651
16.0,22.0,0.700326603372934
17.0,23.0,0.609137180548651
16.0,23.0,0.8149400890137481
17.0,22.0,0.48629696039824244
18.0,22.0,0.28916593236494675
17.0,23.0,0.609137180548651
18.0,22.0,0.28916593236494675
18.0,23.0,0.3911193854728412
17.0,23.0,0.609137180548651
18.0,22.0,0.28916593236494675
19.0,22.0,0.14080885911135493
19.0,23.0,0.20649577015730564
18.0,22.0,0.28916593236494675
19.0,23.0,0.20649577015730564
18.0,23.0,0.3911193854728412
19.0,22.0,0.14080885911135493
20.0,22.0,0.042101742038741514
19.0,23.0,0.20649577015730564
20.0,22.0,0.042101742038741514
20.0,23.0,0.08372020626981161
19.0,23.0,0.20649577015730564
20.0,22.0,0.042101742038741514
21.0,22.0,0.007741135727327406
21.0,23.0,0.01508354253803368
20.0,22.0,0.042101742038741514
21.0,23.0,0.01508354253803368
20.0,23.0,0.08372020626981161
21.0,22.0,0.007741135727327406
22.0,22.0,0.017000523991834247
21.0,23.0,0.01508354253803368
22.0,22.0,0.017000523991834247
22.0,23.0,0.009236725039566074
21.0,23.0,0.01508354253803368
22.0,22.0,0.017000523991834247
23.0,22.0,0.06798293031895988
23.0,23.0,0.04246514789272599
22.0,22.0,0.017000523991834247
23.0,23.0,0.04246514789272599
22.0,23.0,0.009236725039566074
23.0,22.0,0.06798293031895988
24.0,22.0,0.14121882945844236
23.0,23.0,0.04246514789272599
24.0,22.0,0.14121882945844236
24.0,23.0,0.10951427044601839
23.0,23.0,0.04246514789272599
24.0,22.0,0.14121882945844236
25.0,22.0,0.23092747198402036
25.0,23.0,0.19342594147846556
24.0,22.0,0.14121882945844236
25.0,23.0,0.19342594147846556
24.0,23.0,0.10951427044601839
25.0,22.0,0.23092747198402036
26.0,22.0,0.3263020770251765
25.0,23.0,0.19342594147846556
26.0,22.0,0.3263020770251765
26.0,23.0,0.2898540558180414
25.0,23.0,0.19342594147846556
26.0,22.0,0.3263020770251765
27.0,22.0,0.42167938701817387
27.0,23.0,0.3871105247361528
26.0,22.0,0.3263020770251765
27.0,23.0,0.3871105247361528
26.0,23.0,0.2898540558180414
27.0,22.0,0.42167938701817387
28.0,22.0,0.5132783724356145
27.0,23.0,0.3871105247361528
28.0,22.0,0.5132783724356145
28.0,23.0,0.48142663725928614
27.0,23.0,0.3871105247361528
28.0,22.0,0.5132783724356145
29.0,22.0,0.5974906322994389
29.0,23.0,0.5702239017280774
28.0,22.0,0.5132783724356145
29.0,23.0,0.5702239017280774
28.0,23.0,0.48142663725928614
29.0,22.0,0.5974906322994389
30.0,22.0,0.6731605361188253
29.0,23.0,0.5702239017280774
30.0,22.0,0.6731605361188253
30.0,23.0,0.6491581259669855
29.0,23.0,0.5702239017280774
30.0,22.0,0.6731605361188253
31.0,22.0,0.7409669845680109
31.0,23.0,0.7232019387362286
30.0,22.0,0.6731605361188253
31.0,23.0,0.7232019387362286
30.0,23.0,0.6491581259669855
31.0,22.0,0.7409669845680109
32.0,22.0,0.7774193178630989
31.0,23.0,0.7232019387362286
32.0,22.0,0.7774193178630989
32.0,23.0,0.7567257964418763
31.0,23.0,0.7232019387362286
1.0,23.0,0.19151732650060216
2.0,23.0,0.2741475659416816
2.0,24.0,0.2326761760174126
1.0,23.0,0.19151732650060216
2.0,24.0,0.2326761760174126
1.0,24.0,0.3459814657450144
2.0,23.0,0.2741475659416816
3.0,23.0,0.39877158661976114
2.0,24.0,0.2326761760174126
3.0,23.0,0.39877158661976114
3.0,24.0,0.1654837694109462
2.0,24.0,0.2326761760174126
3.0,23.0,0.39877158661976114
4.0,23.0,0.614083314252514
4.0,24.0,0.15546203576606654
3.0,23.0,0.39877158661976114
4.0,24.0,0.15546203576606654
3.0,24.0,0.1654837694109462
4.0,23.0,0.614083314252514
5.0,23.0,0.835731916036419
4.0,24.0,0.15546203576606654
5.0,23.0,0.835731916036419
5.0,24.0,0.3800791623731361
4.0,24.0,0.15546203576606654
5.0,23.0,0.835731916036419
6.0,23.0,0.895956775479143
6.0,24.0,0.7023725244465966
5.0,23.0,0.835731916036419
6.0,24.0,0.7023725244465966
5.0,24.0,0.3800791623731361
6.0,23.0,0.895956775479143
7.0,23.0,0.7645247508894506
6.0,24.0,0.7023725244465966
7.0,23.0,0.7645247508894506
7.0,24.0,0.8944333379518575
6.0,24.0,0.7023725244465966
7.0,23.0,0.7645247508894506
8.0,23.0,0.43565316322094555
8.0,24.0,0.7992501726964335
7.0,23.0,0.7645247508894506
8.0,24.0,0.7992501726964335
7.0,24.0,0.8944333379518575
8.0,23.0,0.43565316322094555
9.0,23.0,0.13792477657202146
8.0,24.0,0.7992501726964335
9.0,23.0,0.13792477657202146
9.0,24.0,0.43565316326369974
8.0,24.0,0.7992501726964335
9.0,23.0,0.13792477657202146
10.0,23.0,0.06379762780176232
10.0,24.0,0.11359959611854883
9.0,23.0,0.13792477657202146
10.0,24.0,0.11359959611854883
9.0,24.0,0.43565316326369974
10.0,23.0,0.06379762780176232
11.0,23.0,0.20864575684631273
10.0,24.0,0.11359959611854883
11.0,23.0,0.20864575684631273
11.0,24.0,0.07619037422604052
10.0,24.0,0.11359959611854883
11.0,23.0,0.20864575684631273
12.0,23.0,0.5191695752904005
12.0,24.0,0.28398507267322187
11.0,23.0,0.20864575684631273
12.0,24.0,0.28398507267322187
11.0,24.0,0.07619037422604052
12.0,23.0,0.5191695752904005
13.0,23.0,0.8094080043816089
12.0,24.0,0.28398507267322187
13.0,23.0,0.8094080043816089
13.0,24.0,0.6195342783870844
12.0,24.0,0.28398507267322187
13.0,23.0,0.8094080043816089
14.0,23.0,0.9559714496073352
14.0,24.0,0.8868438863565226
13.0,23.0,0.8094080043816089
14.0,24.0,0.8868438863565226
13.0,24.0,0.6195342783870844
14.0,23.0,0.9559714496073352
15.0,23.0,0.9592400752873206
14.0,24.0,0.8868438863565226
15.0,23.0,0.9592400752873206
15.0,24.0,0.9729943286088759
14.0,24.0,0.8868438863565226
15.0,23.0,0.9592400752873206
16.0,23.0,0.8149400890137481
16.0,24.0,0.9088778177241541
15.0,23.0,0.9592400752873206
16.0,24.0,0.9088778177241541
15.0,24.0,0.9729943286088759
16.0,23.0,0.8149400890137481
17.0,23.0,0.609137180548651
16.0,24.0,0.9088778177241541
17.0,23.0,0.609137180548651
17.0,24.0,0.7176241519363911
16.0,24.0,0.9088778177241541
17.0,23.0,0.609137180548651
18.0,23.0,0.3911193854728412
18.0,24.0,0.491964569686375
17.0,23.0,0.609137180548651
18.0,24.0,0.491964569686375
17.0,24.0,0.7176241519363911
18.0,23.0,0.3911193854728412
19.0,23.0,0.20649577015730564
18.0,24.0,0.491964569686375
19.0,23.0,0.20649577015730564
19.0,24.0,0.2853090571347642
18.0,24.0,0.491964569686375
19.0,23.0,0.20649577015730564
20.0,23.0,0.08372020626981161
20.0,24.0,0.12775490140072937
19.0,23.0,0.20649577015730564
20.0,24.0,0.12775490140072937
19.0,24.0,0.2853090571347642
20.0,23.0,0.08372020626981161
21.0,23.0,0.01508354253803368
20.0,24.0,0.12775490140072937
21.0,23.0,0.01508354253803368
21.0,24.0,0.03779044383029338
20.0,24.0,0.12775490140072937
21.0,23.0,0.01508354253803368
22.0,23.0,0.009236725039566074
22.0,24.0,0.0028453792202602626
21.0,23.0,0.01508354253803368
22.0,24.0,0.0028453792202602626
21.0,24.0,0.03779044383029338
22.0,23.0,0.009236725039566074
23.0,23.0,0.04246514789272599
22.0,24.0,0.0028453792202602626
23.0,23.0,0.04246514789272599
23.0,24.0,0.026279740595075023
22.0,24.0,0.0028453792202602626
23.0,23.0,0.04246514789272599
24.0,23.0,0.10951427044601839
24.0,24.0,0.08126785542598841
23.0,23.0,0.04246514789272599
24.0,24.0,0.08126785542598841
23.0,24.0,0.026279740595075023
24.0,23.0,0.10951427044601839
25.0,23.0,0.19342594147846556
24.0,24.0,0.08126785542598841
25.0,23.0,0.19342594147846556
25.0,24.0,0.16378005741542953
24.0,24.0,0.08126785542598841
25.0,23.0,0.19342594147846556
26.0,23.0,0.2898540558180414
26.0,24.0,0.2580500418456694
25.0,23.0,0.19342594147846556
26.0,24.0,0.2580500418456694
25.0,24.0,0.16378005741542953
26.0,23.0,0.2898540558180414
27.0,23.0,0.3871105247361528
26.0,24.0,0.2580500418456694
27.0,23.0,0.3871105247361528
27.0,24.0,0.3566853593730151
26.0,24.0,0.2580500418456694
27.0,23.0,0.3871105247361528
28.0,23.0,0.48142663725928614
28.0,24.0,0.454228338302448
27.0,23.0,0.3871105247361528
28.0,24.0,0.454228338302448
27.0,24.0,0.3566853593730151
28.0,23.0,0.48142663725928614
29.0,23.0,0.5702239017280774
28.0,24.0,0.454228338302448
29.0,23.0,0.5702239017280774
29.0,24.0,0.5455048592324602
28.0,24.0,0.454228338302448
29.0,23.0,0.5702239017280774
30.0,23.0,0.6491581259669855
30.0,24.0,0.6278298373032436
29.0,23.0,0.5702239017280774
30.0,24.0,0.6278298373032436
29.0,24.0,0.5455048592324602
30.0,23.0,0.6491581259669855
31.0,23.0,0.7232019387362286
30.0,24.0,0.6278298373032436
31.0,23.0,0.7232019387362286
31.0,24.0,0.702817781569287
30.0,24.0,0.6278298373032436
31.0,23.0,0.7232019387362286
32.0,23.0,0.7567257964418763
32.0,24.0,0.7425260708913438
31.0,23.0,0.7232019387362286
32.0,24.0,0.7425260708913438
31.0,24.0,0.702817781569287
1.0,24.0,0.3459814657450144
2.0,24.0,0.2326761760174126
1.0,25.0,0.822725281544008
2.0,24.0,0.2326761760174126
2.0,25.0,0.7467225562527198
1.0,25.0,0.822725281544008
2.0,24.0,0.2326761760174126
3.0,24.0,0.1654837694109462
3.0,25.0,0.5998339882732487
2.0,24.0,0.2326761760174126
3.0,25.0,0.5998339882732487
2.0,25.0,0.7467225562527198
3.0,24.0,0.1654837694109462
4.0,24.0,0.15546203576606654
3.0,25.0,0.5998339882732487
4.0,24.0,0.15546203576606654
4.0,25.0,0.32944382937509264
3.0,25.0,0.5998339882732487
4.0,24.0,0.15546203576606654
5.0,24.0,0.3800791623731361
5.0,25.0,0.12979730076347937
4.0,24.0,0.15546203576606654
5.0,25.0,0.12979730076347937
4.0,25.0,0.32944382937509264
5.0,24.0,0.3800791623731361
6.0,24.0,0.7023725244465966
5.0,25.0,0.12979730076347937
6.0,24.0,0.7023725244465966
6.0,25.0,0.2732562222625817
5.0,25.0,0.12979730076347937
6.0,24.0,0.7023725244465966
7.0,24.0,0.8944333379518575
7.0,25.0,0.6477113200746436
6.0,24.0,0.7023725244465966
7.0,25.0,0.6477113200746436
6.0,25.0,0.2732562222625817
7.0,24.0,0.8944333379518575
8.0,24.0,0.7992501726964335
7.0,25.0,0.6477113200746436
8.0,24.0,0.7992501726964335
8.0,25.0,0.8944333380604539
7.0,25.0,0.6477113200746436
8.0,24.0,0.7992501726964335
9.0,24.0,0.43565316326369974
9.0,25.0,0.7645247503505609
8.0,24.0,0.7992501726964335
9.0,25.0,0.7645247503505609
8.0,25.0,0.8944333380604539
9.0,24.0,0.43565316326369974
10.0,24.0,0.11359959611854883
9.0,25.0,0.7645247503505609
10.0,24.0,0.11359959611854883
10.0,25.0,0.35444698397441127
9.0,25.0,0.7645247503505609
10.0,24.0,0.11359959611854883
11.0,24.0,0.07619037422604052
11.0,25.0,0.06379880913962664
10.0,24.0,0.11359959611854883
11.0,25.0,0.06379880913962664
10.0,25.0,0.35444698397441127
11.0,24.0,0.07619037422604052
12.0,24.0,0.28398507267322187
11.0,25.0,0.06379880913962664
12.0,24.0,0.28398507267322187
12.0,25.0,0.12971074202012653
11.0,25.0,0.06379880913962664
12.0,24.0,0.28398507267322187
13.0,24.0,0.6195342783870844
13.0,25.0,0.4206458135906915
12.0,24.0,0.28398507267322187
13.0,25.0,0.4206458135906915
12.0,25.0,0.12971074202012653
13.0,24.0,0.6195342783870844
14.0,24.0,0.8868438863565226
13.0,25.0,0.4206458135906915
14.0,24.0,0.8868438863565226
14.0,25.0,0.7539445394707299
13.0,25.0,0.4206458135906915
14.0,24.0,0.8868438863565226
15.0,24.0,0.9729943286088759
15.0,25.0,0.9573415714431396
14.0,24.0,0.8868438863565226
15.0,25.0,0.9573415714431396
14.0,25.0,0.7539445394707299
15.0,24.0,0.9729943286088759
16.0,24.0,0.9088778177241541
15.0,25.0,0.9573415714431396
16.0,24.0,0.9088778177241541
16.0,25.0,0.9535949572133289
15.0,25.0,0.9573415714431396
16.0,24.0,0.9088778177241541
17.0,24.0,0.7176241519363911
17.0,25.0,0.8138247264511879
16.0,24.0,0.9088778177241541
17.0,25.0,0.8138247264511879
16.0,25.0,0.9535949572133289
17.0,24.0,0.7176241519363911
18.0,24.0,0.491964569686375
17.0,25.0,0.8138247264511879
18.0,24.0,0.491964569686375
18.0,25.0,0.587891433667836
17.0,25.0,0.8138247264511879
18.0,24.0,0.491964569686375
19.0,24.0,0.2853090571347642
19.0,25.0,0.3618407790207728
18.0,24.0,0.491964569686375
19.0,25.0,0.3618407790207728
18.0,25.0,0.587891433667836
19.0,24.0,0.2853090571347642
20.0,24.0,0.12775490140072937
19.0,25.0,0.3618407790207728
20.0,24.0,0.12775490140072937
20.0,25.0,0.1820274028285654
19.0,25.0,0.3618407790207728
20.0,24.0,0.12775490140072937
21.0,24.0,0.03779044383029338
21.0,25.0,0.05965438028922064
20.0,24.0,0.12775490140072937
21.0,25.0,0.05965438028922064
20.0,25.0,0.1820274028285654
21.0,24.0,0.03779044383029338
22.0,24.0,0.0028453792202602626
21.0,25.0,0.05965438028922064
22.0,24.0,0.0028453792202602626
22.0,25.0,0.010587168600870596
21.0,25.0,0.05965438028922064
22.0,24.0,0.0028453792202602626
23.0,24.0,0.026279740595075023
23.0,25.0,0.012966691104438911
22.0,24.0,0.0028453792202602626
23.0,25.0,0.012966691104438911
22.0,25.0,0.010587168600870596
23.0,24.0,0.026279740595075023
24.0,24.0,0.08126785542598841
23.0,25.0,0.012966691104438911
24.0,24.0,0.08126785542598841
24.0,25.0,0.06198924661861652
23.0,25.0,0.012966691104438911
24.0,24.0,0.08126785542598841
25.0,24.0,0.16378005741542953
25.0,25.0,0.13718958991178204
24.0,24.0,0.08126785542598841
25.0,25.0,0.13718958991178204
24.0,25.0,0.06198924661861652
25.0,24.0,0.16378005741542953
26.0,24.0,0.2580500418456694
25.0,25.0,0.13718958991178204
26.0,24.0,0.2580500418456694
26.0,25.0,0.23091570393934097
25.0,25.0,0.13718958991178204
26.0,24.0,0.2580500418456694
27.0,24.0,0.3566853593730151
27.0,25.0,0.3301907042081773
26.0,24.0,0.2580500418456694
27.0,25.0,0.3301907042081773
26.0,25.0,0.23091570393934097
27.0,24.0,0.3566853593730151
28.0,24.0,0.454228338302448
27.0,25.0,0.3301907042081773
28.0,24.0,0.454228338302448
28.0,25.0,0.42963985095482227
27.0,25.0,0.3301907042081773
28.0,24.0,0.454228338302448
29.0,24.0,0.5455048592324602
29.0,25.0,0.523228239327689
28.0,24.0,0.454228338302448
29.0,25.0,0.523228239327689
28.0,25.0,0.42963985095482227
29.0,24.0,0.5455048592324602
30.0,24.0,0.6278298373032436
29.0,25.0,0.523228239327689
30.0,24.0,0.6278298373032436
30.0,25.0,0.6080653819628974
29.0,25.0,0.523228239327689
30.0,24.0,0.6278298373032436
31.0,24.0,0.702817781569287
31.0,25.0,0.6883150487475476
30.0,24.0,0.6278298373032436
31.0,25.0,0.6883150487475476
30.0,25.0,0.6080653819628974
31.0,24.0,0.702817781569287
32.0,24.0,0.7425260708913438
31.0,25.0,0.6883150487475476
32.0,24.0,0.7425260708913438
32.0,25.0,0.7233907287656335
31.0,25.0,0.6883150487475476
1.0,25.0,0.822725281544008
2.0,25.0,0.7467225562527198
2.0,26.0,0.6468389771719096
1.0,25.0,0.822725281544008
2.0,26.0,0.6468389771719096
1.0,26.0,0.49143047596176515
2.0,25.0,0.7467225562527198
3.0,25.0,0.5998339882732487
2.0,26.0,0.6468389771719096
3.0,25.0,0.5998339882732487
3.0,26.0,0.7932271951439439
2.0,26.0,0.6468389771719096
3.0,25.0,0.5998339882732487
4.0,25.0,0.32944382937509264
4.0,26.0,0.7929532717157022
3.0,25.0,0.5998339882732487
4.0,26.0,0.7929532717157022
3.0,26.0,0.7932271951439439
4.0,25.0,0.32944382937509264
5.0,25.0,0.12979730076347937
4.0,26.0,0.7929532717157022
5.0,25.0,0.12979730076347937
5.0,26.0,0.46907707758478373
4.0,26.0,0.7929532717157022
5.0,25.0,0.12979730076347937
6.0,25.0,0.2732562222625817
6.0,26.0,0.1508481091329267
5.0,25.0,0.12979730076347937
6.0,26.0,0.1508481091329267
5.0,26.0,0.46907707758478373
6.0,25.0,0.2732562222625817
7.0,25.0,0.6477113200746436
6.0,26.0,0.1508481091329267
7.0,25.0,0.6477113200746436
7.0,26.0,0.27325620762243424
6.0,26.0,0.1508481091329267
7.0,25.0,0.6477113200746436
8.0,25.0,0.8944333380604539
8.0,26.0,0.7023725236823279
7.0,25.0,0.6477113200746436
8.0,26.0,0.7023725236823279
7.0,26.0,0.27325620762243424
8.0,25.0,0.8944333380604539
9.0,25.0,0.7645247503505609
8.0,26.0,0.7023725236823279
9.0,25.0,0.7645247503505609
9.0,26.0,0.8959567849354722
8.0,26.0,0.7023725236823279
9.0,25.0,0.7645247503505609
10.0,25.0,0.35444698397441127
10.0,26.0,0.6400071543453884
9.0,25.0,0.7645247503505609
10.0,26.0,0.6400071543453884
9.0,26.0,0.8959567849354722
10.0,25.0,0.35444698397441127
11.0,25.0,0.06379880913962664
10.0,26.0,0.6400071543453884
11.0,25.0,0.06379880913962664
11.0,26.0,0.21545510007353494
10.0,26.0,0.6400071543453884
11.0,25.0,0.06379880913962664
12.0,25.0,0.12971074202012653
12.0,26.0,0.04366885133533415
11.0,25.0,0.06379880913962664
12.0,26.0,0.04366885133533415
11.0,26.0,0.21545510007353494
12.0,25.0,0.12971074202012653
13.0,25.0,0.4206458135906915
12.0,26.0,0.04366885133533415
13.0,25.0,0.4206458135906915
13.0,26.0,0.2558415937175321
12.0,26.0,0.04366885133533415
13.0,25.0,0.4206458135906915
14.0,25.0,0.7539445394707299
14.0,26.0,0.6094028824118701
13.0,25.0,0.4206458135906915
14.0,26.0,0.6094028824118701
13.0,26.0,0.2558415937175321
14.0,25.0,0.7539445394707299
15.0,25.0,0.9573415714431396
14.0,26.0,0.6094028824118701
15.0,25.0,0.9573415714431396
15.0,26.0,0.8848568875222932
14.0,26.0,0.6094028824118701
15.0,25.0,0.9573415714431396
16.0,25.0,0.9535949572133289
16.0,26.0,0.9826987507627528
15.0,25.0,0.9573415714431396
16.0,26.0,0.9826987507627528
15.0,26.0,0.8848568875222932
16.0,25.0,0.9535949572133289
17.0,25.0,0.8138247264511879
16.0,26.0,0.9826987507627528
17.0,25.0,0.8138247264511879
17.0,26.0,0.8772939280588936
16.0,26.0,0.9826987507627528
17.0,25.0,0.8138247264511879
18.0,25.0,0.587891433667836
18.0,26.0,0.6737511522001838
17.0,25.0,0.8138247264511879
18.0,26.0,0.6737511522001838
17.0,26.0,0.8772939280588936
18.0,25.0,0.587891433667836
19.0,25.0,0.3618407790207728
18.0,26.0,0.6737511522001838
19.0,25.0,0.3618407790207728
19.0,26.0,0.4379565831972865
18.0,26.0,0.6737511522001838
19.0,25.0,0.3618407790207728
20.0,25.0,0.1820274028285654
20.0,26.0,0.23112698769943368
19.0,25.0,0.3618407790207728
20.0,26.0,0.23112698769943368
19.0,26.0,0.4379565831972865
20.0,25.0,0.1820274028285654
21.0,25.0,0.05965438028922064
20.0,26.0,0.23112698769943368
21.0,25.0,0.05965438028922064
21.0,26.0,0.09240055349899544
20.0,26.0,0.23112698769943368
21.0,25.0,0.05965438028922064
22.0,25.0,0.010587168600870596
22.0,26.0,0.01709536931288797
21.0,25.0,0.05965438028922064
22.0,26.0,0.01709536931288797
21.0,26.0,0.09240055349899544
22.0,25.0,0.010587168600870596
23.0,25.0,0.012966691104438911
22.0,26.0,0.01709536931288797
23.0,25.0,0.012966691104438911
23.0,26.0,0.009127788801061364
22.0,26.0,0.01709536931288797
23.0,25.0,0.012966691104438911
24.0,25.0,0.06198924661861652
24.0,26.0,0.04431274727164717
23.0,25.0,0.012966691104438911
24.0,26.0,0.04431274727164717
23.0,26.0,0.009127788801061364
24.0,25.0,0.06198924661861652
25.0,25.0,0.13718958991178204
24.0,26.0,0.04431274727164717
25.0,25.0,0.13718958991178204
25.0,26.0,0.11649414930884586
24.0,26.0,0.04431274727164717
25.0,25.0,0.13718958991178204
26.0,25.0,0.23091570393934097
26.0,26.0,0.2055420010760056
25.0,25.0,0.13718958991178204
26.0,26.0,0.2055420010760056
25.0,26.0,0.11649414930884586
26.0,25.0,0.23091570393934097
27.0,25.0,0.3301907042081773
26.0,26.0,0.2055420010760056
27.0,25.0,0.3301907042081773
27.0,26.0,0.30564808112235475
26.0,26.0,0.2055420010760056
27.0,25.0,0.3301907042081773
28.0,25.0,0.42963985095482227
28.0,26.0,0.40726274199793505
27.0,25.0,0.3301907042081773
28.0,26.0,0.40726274199793505
27.0,26.0,0.30564808112235475
28.0,25.0,0.42963985095482227
29.0,25.0,0.523228239327689
28.0,26.0,0.40726274199793505
29.0,25.0,0.523228239327689
29.0,26.0,0.5022273866874463
28.0,26.0,0.40726274199793505
29.0,25.0,0.523228239327689
30.0,25.0,0.6080653819628974
30.0,26.0,0.5893324871451844
29.0,25.0,0.523228239327689
30.0,26.0,0.5893324871451844
29.0,26.0,0.5022273866874463
30.0,25.0,0.6080653819628974
31.0,25.0,0.6883150487475476
30.0,26.0,0.5893324871451844
31.0,25.0,0.6883150487475476
31.0,26.0,0.6706351814855075
30.0,26.0,0.5893324871451844
31.0,25.0,0.6883150487475476
32.0,25.0,0.7233907287656335
32.0,26.0,0.7138805766220389
31.0,25.0,0.6883150487475476
32.0,26.0,0.7138805766220389
31.0,26.0,0.6706351814855075
1.0,26.0,0.49143047596176515
2.0,26.0,0.6468389771719096
1.0,27.0,0.1746663466886384
2.0,26.0,0.6468389771719096
2.0,27.0,0.20168971427057925
1.0,27.0,0.1746663466886384
2.0,26.0,0.6468389771719096
3.0,26.0,0.7932271951439439
3.0,27.0,0.34752977405298946
2.0,26.0,0.6468389771719096
3.0,27.0,0.34752977405298946
2.0,27.0,0.20168971427057925
3.0,26.0,0.7932271951439439
4.0,26.0,0.7929532717157022
3.0,27.0,0.34752977405298946
4.0,26.0,0.7929532717157022
4.0,27.0,0.6890104360630399
3.0,27.0,0.34752977405298946
4.0,26.0,0.7929532717157022
5.0,26.0,0.46907707758478373
5.0,27.0,0.826888152076373
4.0,26.0,0.7929532717157022
5.0,27.0,0.826888152076373
4.0,27.0,0.6890104360630399
5.0,26.0,0.46907707758478373
6.0,26.0,0.1508481091329267
5.0,27.0,0.826888152076373
6.0,26.0,0.1508481091329267
6.0,27.0,0.469077309490456
5.0,27.0,0.826888152076373
6.0,26.0,0.1508481091329267
7.0,26.0,0.27325620762243424
7.0,27.0,0.12979747720951784
6.0,26.0,0.1508481091329267
7.0,27.0,0.12979747720951784
6.0,27.0,0.469077309490456
7.0,26.0,0.27325620762243424
8.0,26.0,0.7023725236823279
7.0,27.0,0.12979747720951784
8.0,26.0,0.7023725236823279
8.0,27.0,0.38007912646518816
7.0,27.0,0.12979747720951784
8.0,26.0,0.7023725236823279
9.0,26.0,0.8959567849354722
9.0,27.0,0.83573179945488
8.0,26.0,0.7023725236823279
9.0,27.0,0.83573179945488
8.0,27.0,0.38007912646518816
9.0,26.0,0.8959567849354722
10.0,26.0,0.6400071543453884
9.0,27.0,0.83573179945488
10.0,26.0,0.6400071543453884
10.0,27.0,0.8271638089751501
9.0,27.0,0.83573179945488
10.0,26.0,0.6400071543453884
11.0,26.0,0.21545510007353494
11.0,27.0,0.4160835921403692
10.0,26.0,0.6400071543453884
11.0,27.0,0.4160835921403692
10.0,27.0,0.8271638089751501
11.0,26.0,0.21545510007353494
12.0,26.0,0.04366885133533415
11.0,27.0,0.4160835921403692
12.0,26.0,0.04366885133533415
12.0,27.0,0.08834623627720406
11.0,27.0,0.4160835921403692
12.0,26.0,0.04366885133533415
13.0,26.0,0.2558415937175321
13.0,27.0,0.12284999471838595
12.0,26.0,0.04366885133533415
13.0,27.0,0.12284999471838595
12.0,27.0,0.08834623627720406
13.0,26.0,0.2558415937175321
14.0,26.0,0.6094028824118701
13.0,27.0,0.12284999471838595
14.0,26.0,0.6094028824118701
14.0,27.0,0.46422333536115673
13.0,27.0,0.12284999471838595
14.0,26.0,0.6094028824118701
15.0,26.0,0.8848568875222932
15.0,27.0,0.8087447333500132
14.0,26.0,0.6094028824118701
15.0,27.0,0.8087447333500132
14.0,27.0,0.46422333536115673
15.0,26.0,0.8848568875222932
16.0,26.0,0.9826987507627528
15.0,27.0,0.8087447333500132
16.0,26.0,0.9826987507627528
16.0,27.0,0.9644337673053301
15.0,27.0,0.8087447333500132
16.0,26.0,0.9826987507627528
17.0,26.0,0.8772939280588936
17.0,27.0,0.9316099985850325
16.0,26.0,0.9826987507627528
17.0,27.0,0.9316099985850325
16.0,27.0,0.9644337673053301
17.0,26.0,0.8772939280588936
18.0,26.0,0.6737511522001838
17.0,27.0,0.9316099985850325
18.0,26.0,0.6737511522001838
18.0,27.0,0.7417528155024077
17.0,27.0,0.9316099985850325
18.0,26.0,0.6737511522001838
19.0,26.0,0.4379565831972865
19.0,27.0,0.5052530631043297
18.0,26.0,0.6737511522001838
19.0,27.0,0.5052530631043297
18.0,27.0,0.7417528155024077
19.0,26.0,0.4379565831972865
20.0,26.0,0.23112698769943368
19.0,27.0,0.5052530631043297
20.0,26.0,0.23112698769943368
20.0,27.0,0.2854048733482197
19.0,27.0,0.5052530631043297
20.0,26.0,0.23112698769943368
21.0,26.0,0.09240055349899544
21.0,27.0,0.12057152267129664
20.0,26.0,0.23112698769943368
21.0,27.0,0.12057152267129664
20.0,27.0,0.2854048733482197
21.0,26.0,0.09240055349899544
22.0,26.0,0.01709536931288797
21.0,27.0,0.12057152267129664
22.0,26.0,0.01709536931288797
22.0,27.0,0.03301718717945657
21.0,27.0,0.12057152267129664
22.0,26.0,0.01709536931288797
23.0,26.0,0.009127788801061364
23.0,27.0,0.004327020815936674
22.0,26.0,0.01709536931288797
23.0,27.0,0.004327020815936674
22.0,27.0,0.03301718717945657
23.0,26.0,0.009127788801061364
24.0,26.0,0.04431274727164717
23.0,27.0,0.004327020815936674
24.0,26.0,0.04431274727164717
24.0,27.0,0.03427566966968461
23.0,27.0,0.004327020815936674
24.0,26.0,0.04431274727164717
25.0,26.0,0.11649414930884586
25.0,27.0,0.09737881121088571
24.0,26.0,0.04431274727164717
25.0,27.0,0.09737881121088571
24.0,27.0,0.03427566966968461
25.0,26.0,0.11649414930884586
26.0,26.0,0.2055420010760056
25.0,27.0,0.09737881121088571
26.0,26.0,0.2055420010760056
26.0,27.0,0.18543755130328382
25.0,27.0,0.09737881121088571
26.0,26.0,0.2055420010760056
27.0,26.0,0.30564808112235475
27.0,27.0,0.28334522630844994
26.0,26.0,0.2055420010760056
27.0,27.0,0.28334522630844994
26.0,27.0,0.18543755130328382
27.0,26.0,0.30564808112235475
28.0,26.0,0.40726274199793505
27.0,27.0,0.28334522630844994
28.0,26.0,0.40726274199793505
28.0,27.0,0.38620210627842977
27.0,27.0,0.28334522630844994
28.0,26.0,0.40726274199793505
29.0,26.0,0.5022273866874463
29.0,27.0,0.48482044029944527
28.0,26.0,0.40726274199793505
29.0,27.0,0.48482044029944527
28.0,27.0,0.38620210627842977
29.0,26.0,0.5022273866874463
30.0,26.0,0.5893324871451844
29.0,27.0,0.48482044029944527
30.0,26.0,0.5893324871451844
30.0,27.0,0.5747416654439322
29.0,27.0,0.48482044029944527
30.0,26.0,0.5893324871451844
31.0,26.0,0.6706351814855075
31.0,27.0,0.6588889253454183
30.0,26.0,0.5893324871451844
31.0,27.0,0.6588889253454183
30.0,27.0,0.5747416654439322
31.0,26.0,0.6706351814855075
32.0,26.0,0.7138805766220389
31.0,27.0,0.6588889253454183
32.0,26.0,0.7138805766220389
32.0,27.0,0.696032415266136
31.0,27.0,0.6588889253454183
1.0,27.0,0.1746663466886384
2.0,27.0,0.20168971427057925
2.0,28.0,0.457747154368924
1.0,27.0,0.1746663466886384
2.0,28.0,0.457747154368924
1.0,28.0,0.668731394241027
2.0,27.0,0.20168971427057925
3.0,27.0,0.34752977405298946
2.0,28.0,0.457747154368924
3.0,27.0,0.34752977405298946
3.0,28.0,0.21135432028196888
2.0,28.0,0.457747154368924
3.0,27.0,0.34752977405298946
4.0,27.0,0.6890104360630399
4.0,28.0,0.2586212164572828
3.0,27.0,0.34752977405298946
4.0,28.0,0.2586212164572828
3.0,28.0,0.21135432028196888
4.0,27.0,0.6890104360630399
5.0,27.0,0.826888152076373
4.0,28.0,0.2586212164572828
5.0,27.0,0.826888152076373
5.0,28.0,0.6890093624192914
4.0,28.0,0.2586212164572828
5.0,27.0,0.826888152076373
6.0,27.0,0.469077309490456
6.0,28.0,0.7929503124015936
5.0,27.0,0.826888152076373
6.0,28.0,0.7929503124015936
5.0,28.0,0.6890093624192914
6.0,27.0,0.469077309490456
7.0,27.0,0.12979747720951784
6.0,28.0,0.7929503124015936
7.0,27.0,0.12979747720951784
7.0,28.0,0.3294420015958247
6.0,28.0,0.7929503124015936
7.0,27.0,0.12979747720951784
8.0,27.0,0.38007912646518816
8.0,28.0,0.1554624075612134
7.0,27.0,0.12979747720951784
8.0,28.0,0.1554624075612134
7.0,28.0,0.3294420015958247
8.0,27.0,0.38007912646518816
9.0,27.0,0.83573179945488
8.0,28.0,0.1554624075612134
9.0,27.0,0.83573179945488
9.0,28.0,0.6140852215448802
8.0,28.0,0.1554624075612134
9.0,27.0,0.83573179945488
10.0,27.0,0.8271638089751501
10.0,28.0,0.9194666483183446
9.0,27.0,0.83573179945488
10.0,28.0,0.9194666483183446
9.0,28.0,0.6140852215448802
10.0,27.0,0.8271638089751501
11.0,27.0,0.4160835921403692
10.0,28.0,0.9194666483183446
11.0,27.0,0.4160835921403692
11.0,28.0,0.608917772630647
10.0,28.0,0.9194666483183446
11.0,27.0,0.4160835921403692
12.0,27.0,0.08834623627720406
12.0,28.0,0.16116429510691285
11.0,27.0,0.4160835921403692
12.0,28.0,0.16116429510691285
11.0,28.0,0.608917772630647
12.0,27.0,0.08834623627720406
13.0,27.0,0.12284999471838595
12.0,28.0,0.16116429510691285
13.0,27.0,0.12284999471838595
13.0,28.0,0.07788546932365961
12.0,28.0,0.16116429510691285
13.0,27.0,0.12284999471838595
14.0,27.0,0.46422333536115673
14.0,28.0,0.33930275734271403
13.0,27.0,0.12284999471838595
14.0,28.0,0.33930275734271403
13.0,28.0,0.07788546932365961
14.0,27.0,0.46422333536115673
15.0,27.0,0.8087447333500132
14.0,28.0,0.33930275734271403
15.0,27.0,0.8087447333500132
15.0,28.0,0.7120549445494367
14.0,28.0,0.33930275734271403
15.0,27.0,0.8087447333500132
16.0,27.0,0.9644337673053301
16.0,28.0,0.9508001331676535
15.0,27.0,0.8087447333500132
16.0,28.0,0.9508001331676535
15.0,28.0,0.7120549445494367
16.0,27.0,0.9644337673053301
17.0,27.0,0.9316099985850325
16.0,28.0,0.9508001331676535
17.0,27.0,0.9316099985850325
17.0,28.0,0.9524735653118016
16.0,28.0,0.9508001331676535
17.0,27.0,0.9316099985850325
18.0,27.0,0.7417528155024077
18.0,28.0,0.8001167059639166
17.0,27.0,0.9316099985850325
18.0,28.0,0.8001167059639166
17.0,28.0,0.9524735653118016
18.0,27.0,0.7417528155024077
19.0,27.0,0.5052530631043297
18.0,28.0,0.8001167059639166
19.0,27.0,0.5052530631043297
19.0,28.0,0.5620980094736189
18.0,28.0,0.8001167059639166
19.0,27.0,0.5052530631043297
20.0,27.0,0.2854048733482197
20.0,28.0,0.3299546522286592
19.0,27.0,0.5052530631043297
20.0,28.0,0.3299546522286592
19.0,28.0,0.5620980094736189
20.0,27.0,0.2854048733482197
21.0,27.0,0.12057152267129664
20.0,28.0,0.3299546522286592
21.0,27.0,0.12057152267129664
21.0,28.0,0.15352320726110116
20.0,28.0,0.3299546522286592
21.0,27.0,0.12057152267129664
22.0,27.0,0.03301718717945657
22.0,28.0,0.04219199790914505
21.0,27.0,0.12057152267129664
22.0,28.0,0.04219199790914505
21.0,28.0,0.15352320726110116
22.0,27.0,0.03301718717945657
23.0,27.0,0.004327020815936674
22.0,28.0,0.04219199790914505
23.0,27.0,0.004327020815936674
23.0,28.0,0.006790688941655363
22.0,28.0,0.04219199790914505
23.0,27.0,0.004327020815936674
24.0,27.0,0.03427566966968461
24.0,28.0,0.02306554152806023
23.0,27.0,0.004327020815936674
24.0,28.0,0.02306554152806023
23.0,28.0,0.006790688941655363
24.0,27.0,0.03427566966968461
25.0,27.0,0.09737881121088571
24.0,28.0,0.02306554152806023
25.0,27.0,0.09737881121088571
25.0,28.0,0.08490536815321623
24.0,28.0,0.02306554152806023
25.0,27.0,0.09737881121088571
26.0,27.0,0.18543755130328382
26.0,28.0,0.16887550262799797
25.0,27.0,0.09737881121088571
26.0,28.0,0.16887550262799797
25.0,28.0,0.08490536815321623
26.0,27.0,0.18543755130328382
27.0,27.0,0.28334522630844994
26.0,28.0,0.16887550262799797
27.0,27.0,0.28334522630844994
27.0,28.0,0.26824732696171555
26.0,28.0,0.16887550262799797
27.0,27.0,0.28334522630844994
28.0,27.0,0.38620210627842977
28.0,28.0,0.37053847291575864
27.0,27.0,0.28334522630844994
28.0,28.0,0.37053847291575864
27.0,28.0,0.26824732696171555
28.0,27.0,0.38620210627842977
29.0,27.0,0.48482044029944527
28.0,28.0,0.37053847291575864
29.0,27.0,0.48482044029944527
29.0,28.0,0.46982876340303553
28.0,28.0,0.37053847291575864
29.0,27.0,0.48482044029944527
30.0,27.0,0.5747416654439322
30.0,28.0,0.5622150246278645
29.0,27.0,0.48482044029944527
30.0,28.0,0.5622150246278645
29.0,28.0,0.46982876340303553
30.0,27.0,0.5747416654439322
31.0,27.0,0.6588889253454183
30.0,28.0,0.5622150246278645
31.0,27.0,0.6588889253454183
31.0,28.0,0.646228792802278
30.0,28.0,0.5622150246278645
31.0,27.0,0.6588889253454183
32.0,27.0,0.696032415266136
32.0,28.0,0.6904623934150627
31.0,27.0,0.6588889253454183
32.0,28.0,0.6904623934150627
31.0,28.0,0.646228792802278
1.0,28.0,0.668731394241027
2.0,28.0,0.457747154368924
1.0,29.0,0.8576116332890323
2.0,28.0,0.457747154368924
2.0,29.0,0.8506743162706828
1.0,29.0,0.8576116332890323
2.0,28.0,0.457747154368924
3.0,28.0,0.21135432028196888
3.0,29.0,0.6037715803646295
2.0,28.0,0.457747154368924
3.0,29.0,0.6037715803646295
2.0,29.0,0.8506743162706828
3.0,28.0,0.21135432028196888
4.0,28.0,0.2586212164572828
3.0,29.0,0.6037715803646295
4.0,28.0,0.2586212164572828
4.0,29.0,0.21131489600817555
3.0,29.0,0.6037715803646295
4.0,28.0,0.2586212164572828
5.0,28.0,0.6890093624192914
5.0,29.0,0.34754561709207815
4.0,28.0,0.2586212164572828
5.0,29.0,0.34754561709207815
4.0,29.0,0.21131489600817555
5.0,28.0,0.6890093624192914
6.0,28.0,0.7929503124015936
5.0,29.0,0.34754561709207815
6.0,28.0,0.7929503124015936
6.0,29.0,0.79326052429063
5.0,29.0,0.34754561709207815
6.0,28.0,0.7929503124015936
7.0,28.0,0.3294420015958247
7.0,29.0,0.5998583326973876
6.0,28.0,0.7929503124015936
7.0,29.0,0.5998583326973876
6.0,29.0,0.79326052429063
7.0,28.0,0.3294420015958247
8.0,28.0,0.1554624075612134
7.0,29.0,0.5998583326973876
8.0,28.0,0.1554624075612134
8.0,29.0,0.16547412637737907
7.0,29.0,0.5998583326973876
8.0,28.0,0.1554624075612134
9.0,28.0,0.6140852215448802
9.0,29.0,0.3987478586760179
8.0,28.0,0.1554624075612134
9.0,29.0,0.3987478586760179
8.0,29.0,0.16547412637737907
9.0,28.0,0.6140852215448802
10.0,28.0,0.9194666483183446
9.0,29.0,0.3987478586760179
10.0,28.0,0.9194666483183446
10.0,29.0,0.8554060372084217
9.0,29.0,0.3987478586760179
10.0,28.0,0.9194666483183446
11.0,28.0,0.608917772630647
11.0,29.0,0.7648996438470032
10.0,28.0,0.9194666483183446
11.0,29.0,0.7648996438470032
10.0,29.0,0.8554060372084217
11.0,28.0,0.608917772630647
12.0,28.0,0.16116429510691285
11.0,29.0,0.7648996438470032
12.0,28.0,0.16116429510691285
12.0,29.0,0.28552669147031673
11.0,29.0,0.7648996438470032
12.0,28.0,0.16116429510691285
13.0,28.0,0.07788546932365961
13.0,29.0,0.04205732094807203
12.0,28.0,0.16116429510691285
13.0,29.0,0.04205732094807203
12.0,29.0,0.28552669147031673
13.0,28.0,0.07788546932365961
14.0,28.0,0.33930275734271403
13.0,29.0,0.04205732094807203
14.0,28.0,0.33930275734271403
14.0,29.0,0.2567387094679521
13.0,29.0,0.04205732094807203
14.0,28.0,0.33930275734271403
15.0,28.0,0.7120549445494367
15.0,29.0,0.6349244140953988
14.0,28.0,0.33930275734271403
15.0,29.0,0.6349244140953988
14.0,29.0,0.2567387094679521
15.0,28.0,0.7120549445494367
16.0,28.0,0.9508001331676535
15.0,29.0,0.6349244140953988
16.0,28.0,0.9508001331676535
16.0,29.0,0.9083728453747703
15.0,29.0,0.6349244140953988
16.0,28.0,0.9508001331676535
17.0,28.0,0.9524735653118016
17.0,29.0,0.977986456973153
16.0,28.0,0.9508001331676535
17.0,29.0,0.977986456973153
16.0,29.0,0.9083728453747703
17.0,28.0,0.9524735653118016
18.0,28.0,0.8001167059639166
17.0,29.0,0.977986456973153
18.0,28.0,0.8001167059639166
18.0,29.0,0.8359374476018607
17.0,29.0,0.977986456973153
18.0,28.0,0.8001167059639166
19.0,28.0,0.5620980094736189
19.0,29.0,0.6077347591373169
18.0,28.0,0.8001167059639166
19.0,29.0,0.6077347591373169
18.0,29.0,0.8359374476018607
19.0,28.0,0.5620980094736189
20.0,28.0,0.3299546522286592
19.0,29.0,0.6077347591373169
20.0,28.0,0.3299546522286592
20.0,29.0,0.3697348655762595
19.0,29.0,0.6077347591373169
20.0,28.0,0.3299546522286592
21.0,28.0,0.15352320726110116
21.0,29.0,0.17480726162631366
20.0,28.0,0.3299546522286592
21.0,29.0,0.17480726162631366
20.0,29.0,0.3697348655762595
21.0,28.0,0.15352320726110116
22.0,28.0,0.04219199790914505
21.0,29.0,0.17480726162631366
22.0,28.0,0.04219199790914505
22.0,29.0,0.057192695120117584
21.0,29.0,0.17480726162631366
22.0,28.0,0.04219199790914505
23.0,28.0,0.006790688941655363
23.0,29.0,0.005789917545032922
22.0,28.0,0.04219199790914505
23.0,29.0,0.005789917545032922
22.0,29.0,0.057192695120117584
23.0,28.0,0.006790688941655363
24.0,28.0,0.02306554152806023
23.0,29.0,0.005789917545032922
24.0,28.0,0.02306554152806023
24.0,29.0,0.019183015881955087
23.0,29.0,0.005789917545032922
24.0,28.0,0.02306554152806023
25.0,28.0,0.08490536815321623
25.0,29.0,0.07220788365720703
24.0,28.0,0.02306554152806023
25.0,29.0,0.07220788365720703
24.0,29.0,0.019183015881955087
25.0,28.0,0.08490536815321623
26.0,28.0,0.16887550262799797
25.0,29.0,0.07220788365720703
26.0,28.0,0.16887550262799797
26.0,29.0,0.15797720845157634
25.0,29.0,0.07220788365720703
26.0,28.0,0.16887550262799797
27.0,28.0,0.26824732696171555
27.0,29.0,0.25631209029348045
26.0,28.0,0.16887550262799797
27.0,29.0,0.25631209029348045
26.0,29.0,0.15797720845157634
27.0,28.0,0.26824732696171555
28.0,28.0,0.37053847291575864
27.0,29.0,0.25631209029348045
28.0,28.0,0.37053847291575864
28.0,29.0,0.3589378343724137
27.0,29.0,0.25631209029348045
28.0,28.0,0.37053847291575864
29.0,28.0,0.46982876340303553
29.0,29.0,0.4582063915165855
28.0,28.0,0.37053847291575864
29.0,29.0,0.4582063915165855
28.0,29.0,0.3589378343724137
29.0,28.0,0.46982876340303553
30.0,28.0,0.5622150246278645
29.0,29.0,0.4582063915165855
30.0,28.0,0.5622150246278645
30.0,29.0,0.5510245224303572
29.0,29.0,0.4582063915165855
30.0,28.0,0.5622150246278645
31.0,28.0,0.646228792802278
31.0,29.0,0.6395704959255
30.0,28.0,0.5622150246278645
31.0,29.0,0.6395704959255
30.0,29.0,0.5510245224303572
31.0,28.0,0.646228792802278
32.0,28.0,0.6904623934150627
31.0,29.0,0.6395704959255
32.0,28.0,0.6904623934150627
32.0,29.0,0.6787878322730267
31.0,29.0,0.6395704959255
1.0,29.0,0.8576116332890323
2.0,29.0,0.8506743162706828
2.0,30.0,0.7198366602586294
1.0,29.0,0.8576116332890323
2.0,30.0,0.7198366602586294
1.0,30.0,0.4097202038492461
2.0,29.0,0.8506743162706828
3.0,29.0,0.6037715803646295
2.0,30.0,0.7198366602586294
3.0,29.0,0.6037715803646295
3.0,30.0,0.8515330265564943
2.0,30.0,0.7198366602586294
3.0,29.0,0.6037715803646295
4.0,29.0,0.21131489600817555
4.0,30.0,0.45820440261535494
3.0,29.0,0.6037715803646295
4.0,30.0,0.45820440261535494
3.0,30.0,0.8515330265564943
4.0,29.0,0.21131489600817555
5.0,29.0,0.34754561709207815
4.0,30.0,0.45820440261535494
5.0,29.0,0.34754561709207815
5.0,30.0,0.2012995390803332
4.0,30.0,0.45820440261535494
5.0,29.0,0.34754561709207815
6.0,29.0,0.79326052429063
6.0,30.0,0.6464017992625601
5.0,29.0,0.34754561709207815
6.0,30.0,0.6464017992625601
5.0,30.0,0.2012995390803332
6.0,29.0,0.79326052429063
7.0,29.0,0.5998583326973876
6.0,30.0,0.6464017992625601
7.0,29.0,0.5998583326973876
7.0,30.0,0.7464414690405763
6.0,30.0,0.6464017992625601
7.0,29.0,0.5998583326973876
8.0,29.0,0.16547412637737907
8.0,30.0,0.23279090414467524
7.0,29.0,0.5998583326973876
8.0,30.0,0.23279090414467524
7.0,30.0,0.7464414690405763
8.0,29.0,0.16547412637737907
9.0,29.0,0.3987478586760179
8.0,30.0,0.23279090414467524
9.0,29.0,0.3987478586760179
9.0,30.0,0.2745683302375885
8.0,30.0,0.23279090414467524
9.0,29.0,0.3987478586760179
10.0,29.0,0.8554060372084217
10.0,30.0,0.797111441873261
9.0,29.0,0.3987478586760179
10.0,30.0,0.797111441873261
9.0,30.0,0.2745683302375885
10.0,29.0,0.8554060372084217
11.0,29.0,0.7648996438470032
10.0,30.0,0.797111441873261
11.0,29.0,0.7648996438470032
11.0,30.0,0.8249434931196137
10.0,30.0,0.797111441873261
11.0,29.0,0.7648996438470032
12.0,29.0,0.28552669147031673
12.0,30.0,0.3741858934346024
11.0,29.0,0.7648996438470032
12.0,30.0,0.3741858934346024
11.0,30.0,0.8249434931196137
12.0,29.0,0.28552669147031673
13.0,29.0,0.04205732094807203
12.0,30.0,0.3741858934346024
13.0,29.0,0.04205732094807203
13.0,30.0,0.07140085965074494
12.0,30.0,0.3741858934346024
13.0,29.0,0.04205732094807203
14.0,29.0,0.2567387094679521
14.0,30.0,0.18520393517485959
13.0,29.0,0.04205732094807203
14.0,30.0,0.18520393517485959
13.0,30.0,0.07140085965074494
14.0,29.0,0.2567387094679521
15.0,29.0,0.6349244140953988
14.0,30.0,0.18520393517485959
15.0,29.0,0.6349244140953988
15.0,30.0,0.5676435324253211
14.0,30.0,0.18520393517485959
15.0,29.0,0.6349244140953988
16.0,29.0,0.9083728453747703
16.0,30.0,0.8887560277371392
15.0,29.0,0.6349244140953988
16.0,30.0,0.8887560277371392
15.0,30.0,0.5676435324253211
16.0,29.0,0.9083728453747703
17.0,29.0,0.977986456973153
16.0,30.0,0.8887560277371392
17.0,29.0,0.977986456973153
17.0,30.0,0.973661483136841
16.0,30.0,0.8887560277371392
17.0,29.0,0.977986456973153
18.0,29.0,0.8359374476018607
18.0,30.0,0.8691872165072064
17.0,29.0,0.977986456973153
18.0,30.0,0.8691872165072064
17.0,30.0,0.973661483136841
18.0,29.0,0.8359374476018607
19.0,29.0,0.6077347591373169
18.0,30.0,0.8691872165072064
19.0,29.0,0.6077347591373169
19.0,30.0,0.6397891981622477
18.0,30.0,0.8691872165072064
19.0,29.0,0.6077347591373169
20.0,29.0,0.3697348655762595
20.0,30.0,0.39578297930828327
19.0,29.0,0.6077347591373169
20.0,30.0,0.39578297930828327
19.0,30.0,0.6397891981622477
20.0,29.0,0.3697348655762595
21.0,29.0,0.17480726162631366
20.0,30.0,0.39578297930828327
21.0,29.0,0.17480726162631366
21.0,30.0,0.19671939110641573
20.0,30.0,0.39578297930828327
21.0,29.0,0.17480726162631366
22.0,29.0,0.057192695120117584
22.0,30.0,0.06344750108594029
21.0,29.0,0.17480726162631366
22.0,30.0,0.06344750108594029
21.0,30.0,0.19671939110641573
22.0,29.0,0.057192695120117584
23.0,29.0,0.005789917545032922
22.0,30.0,0.06344750108594029
23.0,29.0,0.005789917545032922
23.0,30.0,0.011802620785705303
22.0,30.0,0.06344750108594029
23.0,29.0,0.005789917545032922
24.0,29.0,0.019183015881955087
24.0,30.0,0.013838505901925077
23.0,29.0,0.005789917545032922
24.0,30.0,0.013838505901925077
23.0,30.0,0.011802620785705303
24.0,29.0,0.019183015881955087
25.0,29.0,0.07220788365720703
24.0,30.0,0.013838505901925077
25.0,29.0,0.07220788365720703
25.0,30.0,0.06679743160147043
24.0,30.0,0.013838505901925077
25.0,29.0,0.07220788365720703
26.0,29.0,0.15797720845157634
26.0,30.0,0.1480544925906336
25.0,29.0,0.07220788365720703
26.0,30.0,0.1480544925906336
25.0,30.0,0.06679743160147043
26.0,29.0,0.15797720845157634
27.0,29.0,0.25631209029348045
26.0,30.0,0.1480544925906336
27.0,29.0,0.25631209029348045
27.0,30.0,0.2466213347801838
26.0,30.0,0.1480544925906336
27.0,29.0,0.25631209029348045
28.0,29.0,0.3589378343724137
28.0,30.0,0.34886550339344763
27.0,29.0,0.25631209029348045
28.0,30.0,0.34886550339344763
27.0,30.0,0.2466213347801838
28.0,29.0,0.3589378343724137
29.0,29.0,0.4582063915165855
28.0,30.0,0.34886550339344763
29.0,29.0,0.4582063915165855
29.0,30.0,0.4492167813403617
28.0,30.0,0.34886550339344763
29.0,29.0,0.4582063915165855
30.0,29.0,0.5510245224303572
30.0,30.0,0.5434000932755709
29.0,29.0,0.4582063915165855
30.0,30.0,0.5434000932755709
29.0,30.0,0.4492167813403617
30.0,29.0,0.5510245224303572
31.0,29.0,0.6395704959255
30.0,30.0,0.5434000932755709
31.0,29.0,0.6395704959255
31.0,30.0,0.6305017134670071
30.0,30.0,0.5434000932755709
31.0,29.0,0.6395704959255
32.0,29.0,0.6787878322730267
32.0,30.0,0.6770994902027164
31.0,29.0,0.6395704959255
32.0,30.0,0.6770994902027164
31.0,30.0,0.6305017134670071
1.0,30.0,0.4097202038492461
2.0,30.0,0.7198366602586294
1.0,31.0,0.07234710980667633
2.0,30.0,0.7198366602586294
2.0,31.0,0.4118045789060109
1.0,31.0,0.07234710980667633
2.0,30.0,0.7198366602586294
3.0,30.0,0.8515330265564943
3.0,31.0,0.846849861612867
2.0,30.0,0.7198366602586294
3.0,31.0,0.846849861612867
2.0,31.0,0.4118045789060109
3.0,30.0,0.8515330265564943
4.0,30.0,0.45820440261535494
3.0,31.0,0.846849861612867
4.0,30.0,0.45820440261535494
4.0,31.0,0.6634280652352014
3.0,31.0,0.846849861612867
4.0,30.0,0.45820440261535494
5.0,30.0,0.2012995390803332
5.0,31.0,0.17931253559542
4.0,30.0,0.45820440261535494
5.0,31.0,0.17931253559542
4.0,31.0,0.6634280652352014
5.0,30.0,0.2012995390803332
6.0,30.0,0.6464017992625601
5.0,31.0,0.17931253559542
6.0,30.0,0.6464017992625601
6.0,31.0,0.49420315076818233
5.0,31.0,0.17931253559542
6.0,30.0,0.6464017992625601
7.0,30.0,0.7464414690405763
7.0,31.0,0.8263964334476799
6.0,30.0,0.6464017992625601
7.0,31.0,0.8263964334476799
6.0,31.0,0.49420315076818233
7.0,30.0,0.7464414690405763
8.0,30.0,0.23279090414467524
7.0,31.0,0.8263964334476799
8.0,30.0,0.23279090414467524
8.0,31.0,0.34460976073343424
7.0,31.0,0.8263964334476799
8.0,30.0,0.23279090414467524
9.0,30.0,0.2745683302375885
9.0,31.0,0.18633375402361144
8.0,30.0,0.23279090414467524
9.0,31.0,0.18633375402361144
8.0,31.0,0.34460976073343424
9.0,30.0,0.2745683302375885
10.0,30.0,0.797111441873261
9.0,31.0,0.18633375402361144
10.0,30.0,0.797111441873261
10.0,31.0,0.7097490960883298
9.0,31.0,0.18633375402361144
10.0,30.0,0.797111441873261
11.0,30.0,0.8249434931196137
11.0,31.0,0.8860497308607503
10.0,30.0,0.797111441873261
11.0,31.0,0.8860497308607503
10.0,31.0,0.7097490960883298
11.0,30.0,0.8249434931196137
12.0,30.0,0.3741858934346024
11.0,31.0,0.8860497308607503
12.0,30.0,0.3741858934346024
12.0,31.0,0.44213396931402266
11.0,31.0,0.8860497308607503
12.0,30.0,0.3741858934346024
13.0,30.0,0.07140085965074494
13.0,31.0,0.06331116208450727
12.0,30.0,0.3741858934346024
13.0,31.0,0.06331116208450727
12.0,31.0,0.44213396931402266
13.0,30.0,0.07140085965074494
14.0,30.0,0.18520393517485959
13.0,31.0,0.06331116208450727
14.0,30.0,0.18520393517485959
14.0,31.0,0.16512651932105474
13.0,31.0,0.06331116208450727
14.0,30.0,0.18520393517485959
15.0,30.0,0.5676435324253211
15.0,31.0,0.5303736260456138
14.0,30.0,0.18520393517485959
15.0,31.0,0.5303736260456138
14.0,31.0,0.16512651932105474
15.0,30.0,0.5676435324253211
16.0,30.0,0.8887560277371392
15.0,31.0,0.5303736260456138
16.0,30.0,0.8887560277371392
16.0,31.0,0.8575447888426342
15.0,31.0,0.5303736260456138
16.0,30.0,0.8887560277371392
17.0,30.0,0.973661483136841
17.0,31.0,0.9840540697678597
16.0,30.0,0.8887560277371392
17.0,31.0,0.9840540697678597
16.0,31.0,0.8575447888426342
17.0,30.0,0.973661483136841
18.0,30.0,0.8691872165072064
17.0,31.0,0.9840540697678597
18.0,30.0,0.8691872165072064
18.0,31.0,0.87836185920244
17.0,31.0,0.9840540697678597
18.0,30.0,0.8691872165072064
19.0,30.0,0.6397891981622477
19.0,31.0,0.6615893729825759
18.0,30.0,0.8691872165072064
19.0,31.0,0.6615893729825759
18.0,31.0,0.87836185920244
19.0,30.0,0.6397891981622477
20.0,30.0,0.39578297930828327
19.0,31.0,0.6615893729825759
20.0,30.0,0.39578297930828327
20.0,31.0,0.41413153428798954
19.0,31.0,0.6615893729825759
20.0,30.0,0.39578297930828327
21.0,30.0,0.19671939110641573
21.0,31.0,0.20532956470247365
20.0,30.0,0.39578297930828327
21.0,31.0,0.20532956470247365
20.0,31.0,0.41413153428798954
21.0,30.0,0.19671939110641573
22.0,30.0,0.06344750108594029
21.0,31.0,0.20532956470247365
22.0,30.0,0.06344750108594029
22.0,31.0,0.07385530877744147
21.0,31.0,0.20532956470247365
22.0,30.0,0.06344750108594029
23.0,30.0,0.011802620785705303
23.0,31.0,0.010586743685696905
22.0,30.0,0.06344750108594029
23.0,31.0,0.010586743685696905
22.0,31.0,0.07385530877744147
23.0,30.0,0.011802620785705303
24.0,30.0,0.013838505901925077
23.0,31.0,0.010586743685696905
24.0,30.0,0.013838505901925077
24.0,31.0,0.01521752225041573
23.0,31.0,0.010586743685696905
24.0,30.0,0.013838505901925077
25.0,30.0,0.06679743160147043
25.0,31.0,0.06236915431886366
24.0,30.0,0.013838505901925077
25.0,31.0,0.06236915431886366
24.0,31.0,0.01521752225041573
25.0,30.0,0.06679743160147043
26.0,30.0,0.1480544925906336
25.0,31.0,0.06236915431886366
26.0,30.0,0.1480544925906336
26.0,31.0,0.14415400189119112
25.0,31.0,0.06236915431886366
26.0,30.0,0.1480544925906336
27.0,30.0,0.2466213347801838
27.0,31.0,0.24025307283082153
26.0,30.0,0.1480544925906336
27.0,31.0,0.24025307283082153
26.0,31.0,0.14415400189119112
27.0,30.0,0.2466213347801838
28.0,30.0,0.34886550339344763
27.0,31.0,0.24025307283082153
28.0,30.0,0.34886550339344763
28.0,31.0,0.34306750318354734
27.0,31.0,0.24025307283082153
28.0,30.0,0.34886550339344763
29.0,30.0,0.4492167813403617
29.0,31.0,0.4432403612202523
28.0,30.0,0.34886550339344763
29.0,31.0,0.4432403612202523
28.0,31.0,0.34306750318354734
29.0,30.0,0.4492167813403617
30.0,30.0,0.5434000932755709
29.0,31.0,0.4432403612202523
30.0,30.0,0.5434000932755709
30.0,31.0,0.5382183325725353
29.0,31.0,0.4432403612202523
30.0,30.0,0.5434000932755709
31.0,30.0,0.6305017134670071
31.0,31.0,0.6288113197764441
30.0,30.0,0.5434000932755709
31.0,31.0,0.6288113197764441
30.0,31.0,0.5382183325725353
31.0,30.0,0.6305017134670071
32.0,30.0,0.6770994902027164
31.0,31.0,0.6288113197764441
32.0,30.0,0.6770994902027164
32.0,31.0,0.6691357758964355
31.0,31.0,0.6288113197764441
1.0,31.0,0.07234710980667633
2.0,31.0,0.4118045789060109
2.0,32.0,0.28989965674381607
1.0,31.0,0.07234710980667633
2.0,32.0,0.28989965674381607
1.0,32.0,0.026553643483414664
2.0,31.0,0.4118045789060109
3.0,31.0,0.846849861612867
2.0,32.0,0.28989965674381607
3.0,31.0,0.846849861612867
3.0,32.0,0.7695377685236958
2.0,32.0,0.28989965674381607
3.0,31.0,0.846849861612867
4.0,31.0,0.6634280652352014
4.0,32.0,0.7348885742166897
3.0,31.0,0.846849861612867
4.0,32.0,0.7348885742166897
3.0,32.0,0.7695377685236958
4.0,31.0,0.6634280652352014
5.0,31.0,0.17931253559542
4.0,32.0,0.7348885742166897
5.0,31.0,0.17931253559542
5.0,32.0,0.23748493715348395
4.0,32.0,0.7348885742166897
5.0,31.0,0.17931253559542
6.0,31.0,0.49420315076818233
6.0,32.0,0.44882397149576075
5.0,31.0,0.17931253559542
6.0,32.0,0.44882397149576075
5.0,32.0,0.23748493715348395
6.0,31.0,0.49420315076818233
7.0,31.0,0.8263964334476799
6.0,32.0,0.44882397149576075
7.0,31.0,0.8263964334476799
7.0,32.0,0.7987586445806028
6.0,32.0,0.44882397149576075
7.0,31.0,0.8263964334476799
8.0,31.0,0.34460976073343424
8.0,32.0,0.36033825017105947
7.0,31.0,0.8263964334476799
8.0,32.0,0.36033825017105947
7.0,32.0,0.7987586445806028
8.0,31.0,0.34460976073343424
9.0,31.0,0.18633375402361144
8.0,32.0,0.36033825017105947
9.0,31.0,0.18633375402361144
9.0,32.0,0.19922776863000666
8.0,32.0,0.36033825017105947
9.0,31.0,0.18633375402361144
10.0,31.0,0.7097490960883298
10.0,32.0,0.7037119986137943
9.0,31.0,0.18633375402361144
10.0,32.0,0.7037119986137943
9.0,32.0,0.19922776863000666
10.0,31.0,0.7097490960883298
11.0,31.0,0.8860497308607503
10.0,32.0,0.7037119986137943
11.0,31.0,0.8860497308607503
11.0,32.0,0.868987730144534
10.0,32.0,0.7037119986137943
11.0,31.0,0.8860497308607503
12.0,31.0,0.44213396931402266
12.0,32.0,0.4610416602832386
11.0,31.0,0.8860497308607503
12.0,32.0,0.4610416602832386
11.0,32.0,0.868987730144534
12.0,31.0,0.44213396931402266
13.0,31.0,0.06331116208450727
12.0,32.0,0.4610416602832386
13.0,31.0,0.06331116208450727
13.0,32.0,0.09086583579407612
12.0,32.0,0.4610416602832386
13.0,31.0,0.06331116208450727
14.0,31.0,0.16512651932105474
14.0,32.0,0.1415538291560884
13.0,31.0,0.06331116208450727
14.0,32.0,0.1415538291560884
13.0,32.0,0.09086583579407612
14.0,31.0,0.16512651932105474
15.0,31.0,0.5303736260456138
14.0,32.0,0.1415538291560884
15.0,31.0,0.5303736260456138
15.0,32.0,0.5157882770084318
14.0,32.0,0.1415538291560884
15.0,31.0,0.5303736260456138
16.0,31.0,0.8575447888426342
16.0,32.0,0.8592199868083656
15.0,31.0,0.5303736260456138
16.0,32.0,0.8592199868083656
15.0,32.0,0.5157882770084318
16.0,31.0,0.8575447888426342
17.0,31.0,0.9840540697678597
16.0,32.0,0.8592199868083656
17.0,31.0,0.9840540697678597
17.0,32.0,0.9738890310628834
16.0,32.0,0.8592199868083656
17.0,31.0,0.9840540697678597
18.0,31.0,0.87836185920244
18.0,32.0,0.8899250695287629
17.0,31.0,0.9840540697678597
18.0,32.0,0.8899250695287629
17.0,32.0,0.9738890310628834
18.0,31.0,0.87836185920244
19.0,31.0,0.6615893729825759
18.0,32.0,0.8899250695287629
19.0,31.0,0.6615893729825759
19.0,32.0,0.6669575198704574
18.0,32.0,0.8899250695287629
19.0,31.0,0.6615893729825759
20.0,31.0,0.41413153428798954
20.0,32.0,0.4187000637076557
19.0,31.0,0.6615893729825759
20.0,32.0,0.4187000637076557
19.0,32.0,0.6669575198704574
20.0,31.0,0.41413153428798954
21.0,31.0,0.20532956470247365
20.0,32.0,0.4187000637076557
21.0,31.0,0.20532956470247365
21.0,32.0,0.21233608563109652
20.0,32.0,0.4187000637076557
21.0,31.0,0.20532956470247365
22.0,31.0,0.07385530877744147
22.0,32.0,0.07358817147110176
21.0,31.0,0.20532956470247365
22.0,32.0,0.07358817147110176
21.0,32.0,0.21233608563109652
22.0,31.0,0.07385530877744147
23.0,31.0,0.010586743685696905
22.0,32.0,0.07358817147110176
23.0,31.0,0.010586743685696905
23.0,32.0,0.014553584339081565
22.0,32.0,0.07358817147110176
23.0,31.0,0.010586743685696905
24.0,31.0,0.01521752225041573
24.0,32.0,0.012948270264996242
23.0,31.0,0.010586743685696905
24.0,32.0,0.012948270264996242
23.0,32.0,0.014553584339081565
24.0,31.0,0.01521752225041573
25.0,31.0,0.06236915431886366
24.0,32.0,0.012948270264996242
25.0,31.0,0.06236915431886366
25.0,32.0,0.06304697114399724
24.0,32.0,0.012948270264996242
25.0,31.0,0.06236915431886366
26.0,31.0,0.14415400189119112
26.0,32.0,0.1410438850163684
25.0,31.0,0.06236915431886366
26.0,32.0,0.1410438850163684
25.0,32.0,0.06304697114399724
26.0,31.0,0.14415400189119112
27.0,31.0,0.24025307283082153
26.0,32.0,0.1410438850163684
27.0,31.0,0.24025307283082153
27.0,32.0,0.23873948724415495
26.0,32.0,0.1410438850163684
27.0,31.0,0.24025307283082153
28.0,31.0,0.34306750318354734
28.0,32.0,0.3410271027842858
27.0,31.0,0.24025307283082153
28.0,32.0,0.3410271027842858
27.0,32.0,0.23873948724415495
28.0,31.0,0.34306750318354734
29.0,31.0,0.4432403612202523
28.0,32.0,0.3410271027842858
29.0,31.0,0.4432403612202523
29.0,32.0,0.4411352302872755
28.0,32.0,0.3410271027842858
29.0,31.0,0.4432403612202523
30.0,31.0,0.5382183325725353
30.0,32.0,0.5376929407396662
29.0,31.0,0.4432403612202523
30.0,32.0,0.5376929407396662
29.0,32.0,0.4411352302872755
30.0,31.0,0.5382183325725353
31.0,31.0,0.6288113197764441
30.0,32.0,0.5376929407396662
31.0,31.0,0.6288113197764441
31.0,32.0,0.6258510275673758
30.0,32.0,0.5376929407396662
31.0,31.0,0.6288113197764441
32.0,31.0,0.6691357758964355
32.0,32.0,0.6709426771342292
31.0,31.0,0.6288113197764441
32.0,32.0,0.6709426771342292
31.0,32.0,0.6258510275673758


==> image-mesh-interpolationnodal.csv <==
x,y,f_xy
1.0,1.0,0.6627450980392157
2.0,1.0,0.6666666666666666
2.0,2.0,0.5843137254901961
1.0,1.0,0.6627450980392157
2.0,2.0,0.5843137254901961
1.0,2.0,0.5843137254901961
2.0,1.0,0.6666666666666666
3.0,1.0,0.6705882352941176
2.0,2.0,0.5843137254901961
3.0,1.0,0.6705882352941176
3.0,2.0,0.592156862745098
2.0,2.0,0.5843137254901961
3.0,1.0,0.6705882352941176
4.0,1.0,0.6784313725490196
4.0,2.0,0.6
3.0,1.0,0.6705882352941176
4.0,2.0,0.6
3.0,2.0,0.592156862745098
4.0,1.0,0.6784313725490196
5.0,1.0,0.6862745098039216
4.0,2.0,0.6
5.0,1.0,0.6862745098039216
5.0,2.0,0.611764705882353
4.0,2.0,0.6
5.0,1.0,0.6862745098039216
6.0,1.0,0.6980392156862745
6.0,2.0,0.6235294117647059
5.0,1.0,0.6862745098039216
6.0,2.0,0.6235294117647059
5.0,2.0,0.611764705882353
6.0,1.0,0.6980392156862745
7.0,1.0,0.7137254901960784
6.0,2.0,0.6235294117647059
7.0,1.0,0.7137254901960784
7.0,2.0,0.6392156862745098
6.0,2.0,0.6235294117647059
7.0,1.0,0.7137254901960784
8.0,1.0,0.7254901960784313
8.0,2.0,0.6588235294117647
7.0,1.0,0.7137254901960784
8.0,2.0,0.6588235294117647
7.0,2.0,0.6392156862745098
8.0,1.0,0.7254901960784313
9.0,1.0,0.7450980392156863
8.0,2.0,0.6588235294117647
9.0,1.0,0.7450980392156863
9.0,2.0,0.6745098039215687
8.0,2.0,0.6588235294117647
9.0,1.0,0.7450980392156863
10.0,1.0,0.7607843137254902
10.0,2.0,0.6980392156862745
9.0,1.0,0.7450980392156863
10.0,2.0,0.6980392156862745
9.0,2.0,0.6745098039215687
10.0,1.0,0.7607843137254902
11.0,1.0,0.7803921568627451
10.0,2.0,0.6980392156862745
11.0,1.0,0.7803921568627451
11.0,2.0,0.7176470588235294
10.0,2.0,0.6980392156862745
11.0,1.0,0.7803921568627451
12.0,1.0,0.796078431372549
12.0,2.0,0.7411764705882353
11.0,1.0,0.7803921568627451
12.0,2.0,0.7411764705882353
11.0,2.0,0.7176470588235294
12.0,1.0,0.796078431372549
13.0,1.0,0.8156862745098039
12.0,2.0,0.7411764705882353
13.0,1.0,0.8156862745098039
13.0,2.0,0.7647058823529411
12.0,2.0,0.7411764705882353
13.0,1.0,0.8156862745098039
14.0,1.0,0.8352941176470589
14.0,2.0,0.788235294117647
13.0,1.0,0.8156862745098039
14.0,2.0,0.788235294117647
13.0,2.0,0.7647058823529411
14.0,1.0,0.8352941176470589
15.0,1.0,0.8549019607843137
14.0,2.0,0.788235294117647
15.0,1.0,0.8549019607843137
15.0,2.0,0.8117647058823529
14.0,2.0,0.788235294117647
15.0,1.0,0.8549019607843137
16.0,1.0,0.8705882352941177
16.0,2.0,0.8313725490196079
15.0,1.0,0.8549019607843137
16.0,2.0,0.8313725490196079
15.0,2.0,0.8117647058823529
16.0,1.0,0.8705882352941177
17.0,1.0,0.8901960784313725
16.0,2.0,0.8313725490196079
17.0,1.0,0.8901960784313725
17.0,2.0,0.8549019607843137
16.0,2.0,0.8313725490196079
17.0,1.0,0.8901960784313725
18.0,1.0,0.9058823529411765
18.0,2.0,0.8745098039215686
17.0,1.0,0.8901960784313725
18.0,2.0,0.8745098039215686
17.0,2.0,0.8549019607843137
18.0,1.0,0.9058823529411765
19.0,1.0,0.9215686274509803
18.0,2.0,0.8745098039215686
19.0,1.0,0.9215686274509803
19.0,2.0,0.8941176470588236
18.0,2.0,0.8745098039215686
19.0,1.0,0.9215686274509803
20.0,1.0,0.9372549019607843
20.0,2.0,0.9098039215686274
19.0,1.0,0.9215686274509803
20.0,2.0,0.9098039215686274
19.0,2.0,0.8941176470588236
20.0,1.0,0.9372549019607843
21.0,1.0,0.9490196078431372
20.0,2.0,0.9098039215686274
21.0,1.0,0.9490196078431372
21.0,2.0,0.9294117647058824
20.0,2.0,0.9098039215686274
21.0,1.0,0.9490196078431372
22.0,1.0,0.9607843137254902
22.0,2.0,0.9411764705882353
21.0,1.0,0.9490196078431372
22.0,2.0,0.9411764705882353
21.0,2.0,0.9294117647058824
22.0,1.0,0.9607843137254902
23.0,1.0,0.9686274509803922
22.0,2.0,0.9411764705882353
23.0,1.0,0.9686274509803922
23.0,2.0,0.9568627450980393
22.0,2.0,0.9411764705882353
23.0,1.0,0.9686274509803922
24.0,1.0,0.9764705882352941
24.0,2.0,0.9647058823529412
23.0,1.0,0.9686274509803922
24.0,2.0,0.9647058823529412
23.0,2.0,0.9568627450980393
24.0,1.0,0.9764705882352941
25.0,1.0,0.984313725490196
24.0,2.0,0.9647058823529412
25.0,1.0,0.984313725490196
25.0,2.0,0.9764705882352941
24.0,2.0,0.9647058823529412
25.0,1.0,0.984313725490196
26.0,1.0,0.9921568627450981
26.0,2.0,0.984313725490196
25.0,1.0,0.984313725490196
26.0,2.0,0.984313725490196
25.0,2.0,0.9764705882352941
26.0,1.0,0.9921568627450981
27.0,1.0,0.996078431372549
26.0,2.0,0.984313725490196
27.0,1.0,0.996078431372549
27.0,2.0,0.9882352941176471
26.0,2.0,0.984313725490196
27.0,1.0,0.996078431372549
28.0,1.0,0.996078431372549
28.0,2.0,0.996078431372549
27.0,1.0,0.996078431372549
28.0,2.0,0.996078431372549
27.0,2.0,0.9882352941176471
28.0,1.0,0.996078431372549
29.0,1.0,1.0
28.0,2.0,0.996078431372549
29.0,1.0,1.0
29.0,2.0,0.996078431372549
28.0,2.0,0.996078431372549
29.0,1.0,1.0
30.0,1.0,1.0
30.0,2.0,1.0
29.0,1.0,1.0
30.0,2.0,1.0
29.0,2.0,0.996078431372549
30.0,1.0,1.0
31.0,1.0,1.0
30.0,2.0,1.0
31.0,1.0,1.0
31.0,2.0,1.0
30.0,2.0,1.0
31.0,1.0,1.0
32.0,1.0,0.996078431372549
32.0,2.0,1.0
31.0,1.0,1.0
32.0,2.0,1.0
31.0,2.0,1.0
1.0,2.0,0.5843137254901961
2.0,2.0,0.5843137254901961
1.0,3.0,0.49019607843137253
2.0,2.0,0.5843137254901961
2.0,3.0,0.49411764705882355
1.0,3.0,0.49019607843137253
2.0,2.0,0.5843137254901961
3.0,2.0,0.592156862745098
3.0,3.0,0.5019607843137255
2.0,2.0,0.5843137254901961
3.0,3.0,0.5019607843137255
2.0,3.0,0.49411764705882355
3.0,2.0,0.592156862745098
4.0,2.0,0.6
3.0,3.0,0.5019607843137255
4.0,2.0,0.6
4.0,3.0,0.5098039215686274
3.0,3.0,0.5019607843137255
4.0,2.0,0.6
5.0,2.0,0.611764705882353
5.0,3.0,0.5254901960784314
4.0,2.0,0.6
5.0,3.0,0.5254901960784314
4.0,3.0,0.5098039215686274
5.0,2.0,0.611764705882353
6.0,2.0,0.6235294117647059
5.0,3.0,0.5254901960784314
6.0,2.0,0.6235294117647059
6.0,3.0,0.5372549019607843
5.0,3.0,0.5254901960784314
6.0,2.0,0.6235294117647059
7.0,2.0,0.6392156862745098
7.0,3.0,0.5568627450980392
6.0,2.0,0.6235294117647059
7.0,3.0,0.5568627450980392
6.0,3.0,0.5372549019607843
7.0,2.0,0.6392156862745098
8.0,2.0,0.6588235294117647
7.0,3.0,0.5568627450980392
8.0,2.0,0.6588235294117647
8.0,3.0,0.5764705882352941
7.0,3.0,0.5568627450980392
8.0,2.0,0.6588235294117647
9.0,2.0,0.6745098039215687
9.0,3.0,0.6
8.0,2.0,0.6588235294117647
9.0,3.0,0.6
8.0,3.0,0.5764705882352941
9.0,2.0,0.6745098039215687
10.0,2.0,0.6980392156862745
9.0,3.0,0.6
10.0,2.0,0.6980392156862745
10.0,3.0,0.6235294117647059
9.0,3.0,0.6
10.0,2.0,0.6980392156862745
11.0,2.0,0.7176470588235294
11.0,3.0,0.6509803921568628
10.0,2.0,0.6980392156862745
11.0,3.0,0.6509803921568628
10.0,3.0,0.6235294117647059
11.0,2.0,0.7176470588235294
12.0,2.0,0.7411764705882353
11.0,3.0,0.6509803921568628
12.0,2.0,0.7411764705882353
12.0,3.0,0.6745098039215687
11.0,3.0,0.6509803921568628
12.0,2.0,0.7411764705882353
13.0,2.0,0.7647058823529411
13.0,3.0,0.7019607843137254
12.0,2.0,0.7411764705882353
13.0,3.0,0.7019607843137254
12.0,3.0,0.6745098039215687
13.0,2.0,0.7647058823529411
14.0,2.0,0.788235294117647
13.0,3.0,0.7019607843137254
14.0,2.0,0.788235294117647
14.0,3.0,0.7294117647058823
13.0,3.0,0.7019607843137254
14.0,2.0,0.788235294117647
15.0,2.0,0.8117647058823529
15.0,3.0,0.7568627450980392
14.0,2.0,0.788235294117647
15.0,3.0,0.7568627450980392
14.0,3.0,0.7294117647058823
15.0,2.0,0.8117647058823529
16.0,2.0,0.8313725490196079
15.0,3.0,0.7568627450980392
16.0,2.0,0.8313725490196079
16.0,3.0,0.7843137254901961
15.0,3.0,0.7568627450980392
16.0,2.0,0.8313725490196079
17.0,2.0,0.8549019607843137
17.0,3.0,0.8117647058823529
16.0,2.0,0.8313725490196079
17.0,3.0,0.8117647058823529
16.0,3.0,0.7843137254901961
17.0,2.0,0.8549019607843137
18.0,2.0,0.8745098039215686
17.0,3.0,0.8117647058823529
18.0,2.0,0.8745098039215686
18.0,3.0,0.8352941176470589
17.0,3.0,0.8117647058823529
18.0,2.0,0.8745098039215686
19.0,2.0,0.8941176470588236
19.0,3.0,0.8588235294117647
18.0,2.0,0.8745098039215686
19.0,3.0,0.8588235294117647
18.0,3.0,0.8352941176470589
19.0,2.0,0.8941176470588236
20.0,2.0,0.9098039215686274
19.0,3.0,0.8588235294117647
20.0,2.0,0.9098039215686274
20.0,3.0,0.8823529411764706
19.0,3.0,0.8588235294117647
20.0,2.0,0.9098039215686274
21.0,2.0,0.9294117647058824
21.0,3.0,0.9019607843137255
20.0,2.0,0.9098039215686274
21.0,3.0,0.9019607843137255
20.0,3.0,0.8823529411764706
21.0,2.0,0.9294117647058824
22.0,2.0,0.9411764705882353
21.0,3.0,0.9019607843137255
22.0,2.0,0.9411764705882353
22.0,3.0,0.9215686274509803
21.0,3.0,0.9019607843137255
22.0,2.0,0.9411764705882353
23.0,2.0,0.9568627450980393
23.0,3.0,0.9372549019607843
22.0,2.0,0.9411764705882353
23.0,3.0,0.9372549019607843
22.0,3.0,0.9215686274509803
23.0,2.0,0.9568627450980393
24.0,2.0,0.9647058823529412
23.0,3.0,0.9372549019607843
24.0,2.0,0.9647058823529412
24.0,3.0,0.9529411764705882
23.0,3.0,0.9372549019607843
24.0,2.0,0.9647058823529412
25.0,2.0,0.9764705882352941
25.0,3.0,0.9647058823529412
24.0,2.0,0.9647058823529412
25.0,3.0,0.9647058823529412
24.0,3.0,0.9529411764705882
25.0,2.0,0.9764705882352941
26.0,2.0,0.984313725490196
25.0,3.0,0.9647058823529412
26.0,2.0,0.984313725490196
26.0,3.0,0.9725490196078431
25.0,3.0,0.9647058823529412
26.0,2.0,0.984313725490196
27.0,2.0,0.9882352941176471
27.0,3.0,0.984313725490196
26.0,2.0,0.984313725490196
27.0,3.0,0.984313725490196
26.0,3.0,0.9725490196078431
27.0,2.0,0.9882352941176471
28.0,2.0,0.996078431372549
27.0,3.0,0.984313725490196
28.0,2.0,0.996078431372549
28.0,3.0,0.9882352941176471
27.0,3.0,0.984313725490196
28.0,2.0,0.996078431372549
29.0,2.0,0.996078431372549
29.0,3.0,0.996078431372549
28.0,2.0,0.996078431372549
29.0,3.0,0.996078431372549
28.0,3.0,0.9882352941176471
29.0,2.0,0.996078431372549
30.0,2.0,1.0
29.0,3.0,0.996078431372549
30.0,2.0,1.0
30.0,3.0,0.996078431372549
29.0,3.0,0.996078431372549
30.0,2.0,1.0
31.0,2.0,1.0
31.0,3.0,1.0
30.0,2.0,1.0
31.0,3.0,1.0
30.0,3.0,0.996078431372549
31.0,2.0,1.0
32.0,2.0,1.0
31.0,3.0,1.0
32.0,2.0,1.0
32.0,3.0,1.0
31.0,3.0,1.0
1.0,3.0,0.49019607843137253
2.0,3.0,0.49411764705882355
2.0,4.0,0.396078431372549
1.0,3.0,0.49019607843137253
2.0,4.0,0.396078431372549
1.0,4.0,0.39215686274509803
2.0,3.0,0.49411764705882355
3.0,3.0,0.5019607843137255
2.0,4.0,0.396078431372549
3.0,3.0,0.5019607843137255
3.0,4.0,0.403921568627451
2.0,4.0,0.396078431372549
3.0,3.0,0.5019607843137255
4.0,3.0,0.5098039215686274
4.0,4.0,0.41568627450980394
3.0,3.0,0.5019607843137255
4.0,4.0,0.41568627450980394
3.0,4.0,0.403921568627451
4.0,3.0,0.5098039215686274
5.0,3.0,0.5254901960784314
4.0,4.0,0.41568627450980394
5.0,3.0,0.5254901960784314
5.0,4.0,0.42745098039215684
4.0,4.0,0.41568627450980394
5.0,3.0,0.5254901960784314
6.0,3.0,0.5372549019607843
6.0,4.0,0.4470588235294118
5.0,3.0,0.5254901960784314
6.0,4.0,0.4470588235294118
5.0,4.0,0.42745098039215684
6.0,3.0,0.5372549019607843
7.0,3.0,0.5568627450980392
6.0,4.0,0.4470588235294118
7.0,3.0,0.5568627450980392
7.0,4.0,0.4666666666666667
6.0,4.0,0.4470588235294118
7.0,3.0,0.5568627450980392
8.0,3.0,0.5764705882352941
8.0,4.0,0.49019607843137253
7.0,3.0,0.5568627450980392
8.0,4.0,0.49019607843137253
7.0,4.0,0.4666666666666667
8.0,3.0,0.5764705882352941
9.0,3.0,0.6
8.0,4.0,0.49019607843137253
9.0,3.0,0.6
9.0,4.0,0.5137254901960784
8.0,4.0,0.49019607843137253
9.0,3.0,0.6
10.0,3.0,0.6235294117647059
10.0,4.0,0.5411764705882353
9.0,3.0,0.6
10.0,4.0,0.5411764705882353
9.0,4.0,0.5137254901960784
10.0,3.0,0.6235294117647059
11.0,3.0,0.6509803921568628
10.0,4.0,0.5411764705882353
11.0,3.0,0.6509803921568628
11.0,4.0,0.5725490196078431
10.0,4.0,0.5411764705882353
11.0,3.0,0.6509803921568628
12.0,3.0,0.6745098039215687
12.0,4.0,0.6039215686274509
11.0,3.0,0.6509803921568628
12.0,4.0,0.6039215686274509
11.0,4.0,0.5725490196078431
12.0,3.0,0.6745098039215687
13.0,3.0,0.7019607843137254
12.0,4.0,0.6039215686274509
13.0,3.0,0.7019607843137254
13.0,4.0,0.6352941176470588
12.0,4.0,0.6039215686274509
13.0,3.0,0.7019607843137254
14.0,3.0,0.7294117647058823
14.0,4.0,0.6666666666666666
13.0,3.0,0.7019607843137254
14.0,4.0,0.6666666666666666
13.0,4.0,0.6352941176470588
14.0,3.0,0.7294117647058823
15.0,3.0,0.7568627450980392
14.0,4.0,0.6666666666666666
15.0,3.0,0.7568627450980392
15.0,4.0,0.6980392156862745
14.0,4.0,0.6666666666666666
15.0,3.0,0.7568627450980392
16.0,3.0,0.7843137254901961
16.0,4.0,0.7294117647058823
15.0,3.0,0.7568627450980392
16.0,4.0,0.7294117647058823
15.0,4.0,0.6980392156862745
16.0,3.0,0.7843137254901961
17.0,3.0,0.8117647058823529
16.0,4.0,0.7294117647058823
17.0,3.0,0.8117647058823529
17.0,4.0,0.7607843137254902
16.0,4.0,0.7294117647058823
17.0,3.0,0.8117647058823529
18.0,3.0,0.8352941176470589
18.0,4.0,0.792156862745098
17.0,3.0,0.8117647058823529
18.0,4.0,0.792156862745098
17.0,4.0,0.7607843137254902
18.0,3.0,0.8352941176470589
19.0,3.0,0.8588235294117647
18.0,4.0,0.792156862745098
19.0,3.0,0.8588235294117647
19.0,4.0,0.8196078431372549
18.0,4.0,0.792156862745098
19.0,3.0,0.8588235294117647
20.0,3.0,0.8823529411764706
20.0,4.0,0.8470588235294118
19.0,3.0,0.8588235294117647
20.0,4.0,0.8470588235294118
19.0,4.0,0.8196078431372549
20.0,3.0,0.8823529411764706
21.0,3.0,0.9019607843137255
20.0,4.0,0.8470588235294118
21.0,3.0,0.9019607843137255
21.0,4.0,0.8705882352941177
20.0,4.0,0.8470588235294118
21.0,3.0,0.9019607843137255
22.0,3.0,0.9215686274509803
22.0,4.0,0.8941176470588236
21.0,3.0,0.9019607843137255
22.0,4.0,0.8941176470588236
21.0,4.0,0.8705882352941177
22.0,3.0,0.9215686274509803
23.0,3.0,0.9372549019607843
22.0,4.0,0.8941176470588236
23.0,3.0,0.9372549019607843
23.0,4.0,0.9137254901960784
22.0,4.0,0.8941176470588236
23.0,3.0,0.9372549019607843
24.0,3.0,0.9529411764705882
24.0,4.0,0.9333333333333333
23.0,3.0,0.9372549019607843
24.0,4.0,0.9333333333333333
23.0,4.0,0.9137254901960784
24.0,3.0,0.9529411764705882
25.0,3.0,0.9647058823529412
24.0,4.0,0.9333333333333333
25.0,3.0,0.9647058823529412
25.0,4.0,0.9490196078431372
24.0,4.0,0.9333333333333333
25.0,3.0,0.9647058823529412
26.0,3.0,0.9725490196078431
26.0,4.0,0.9607843137254902
25.0,3.0,0.9647058823529412
26.0,4.0,0.9607843137254902
25.0,4.0,0.9490196078431372
26.0,3.0,0.9725490196078431
27.0,3.0,0.984313725490196
26.0,4.0,0.9607843137254902
27.0,3.0,0.984313725490196
27.0,4.0,0.9725490196078431
26.0,4.0,0.9607843137254902
27.0,3.0,0.984313725490196
28.0,3.0,0.9882352941176471
28.0,4.0,0.9803921568627451
27.0,3.0,0.984313725490196
28.0,4.0,0.9803921568627451
27.0,4.0,0.9725490196078431
28.0,3.0,0.9882352941176471
29.0,3.0,0.996078431372549
28.0,4.0,0.9803921568627451
29.0,3.0,0.996078431372549
29.0,4.0,0.9882352941176471
28.0,4.0,0.9803921568627451
29.0,3.0,0.996078431372549
30.0,3.0,0.996078431372549
30.0,4.0,0.996078431372549
29.0,3.0,0.996078431372549
30.0,4.0,0.996078431372549
29.0,4.0,0.9882352941176471
30.0,3.0,0.996078431372549
31.0,3.0,1.0
30.0,4.0,0.996078431372549
31.0,3.0,1.0
31.0,4.0,0.996078431372549
30.0,4.0,0.996078431372549
31.0,3.0,1.0
32.0,3.0,1.0
32.0,4.0,1.0
31.0,3.0,1.0
32.0,4.0,1.0
31.0,4.0,0.996078431372549
1.0,4.0,0.39215686274509803
2.0,4.0,0.396078431372549
1.0,5.0,0.2901960784313726
2.0,4.0,0.396078431372549
2.0,5.0,0.29411764705882354
1.0,5.0,0.2901960784313726
2.0,4.0,0.396078431372549
3.0,4.0,0.403921568627451
3.0,5.0,0.30196078431372547
2.0,4.0,0.396078431372549
3.0,5.0,0.30196078431372547
2.0,5.0,0.29411764705882354
3.0,4.0,0.403921568627451
4.0,4.0,0.41568627450980394
3.0,5.0,0.30196078431372547
4.0,4.0,0.41568627450980394
4.0,5.0,0.3137254901960784
3.0,5.0,0.30196078431372547
4.0,4.0,0.41568627450980394
5.0,4.0,0.42745098039215684
5.0,5.0,0.3254901960784314
4.0,4.0,0.41568627450980394
5.0,5.0,0.3254901960784314
4.0,5.0,0.3137254901960784
5.0,4.0,0.42745098039215684
6.0,4.0,0.4470588235294118
5.0,5.0,0.3254901960784314
6.0,4.0,0.4470588235294118
6.0,5.0,0.34509803921568627
5.0,5.0,0.3254901960784314
6.0,4.0,0.4470588235294118
7.0,4.0,0.4666666666666667
7.0,5.0,0.3686274509803922
6.0,4.0,0.4470588235294118
7.0,5.0,0.3686274509803922
6.0,5.0,0.34509803921568627
7.0,4.0,0.4666666666666667
8.0,4.0,0.49019607843137253
7.0,5.0,0.3686274509803922
8.0,4.0,0.49019607843137253
8.0,5.0,0.39215686274509803
7.0,5.0,0.3686274509803922
8.0,4.0,0.49019607843137253
9.0,4.0,0.5137254901960784
9.0,5.0,0.4196078431372549
8.0,4.0,0.49019607843137253
9.0,5.0,0.4196078431372549
8.0,5.0,0.39215686274509803
9.0,4.0,0.5137254901960784
10.0,4.0,0.5411764705882353
9.0,5.0,0.4196078431372549
10.0,4.0,0.5411764705882353
10.0,5.0,0.45098039215686275
9.0,5.0,0.4196078431372549
10.0,4.0,0.5411764705882353
11.0,4.0,0.5725490196078431
11.0,5.0,0.48627450980392156
10.0,4.0,0.5411764705882353
11.0,5.0,0.48627450980392156
10.0,5.0,0.45098039215686275
11.0,4.0,0.5725490196078431
12.0,4.0,0.6039215686274509
11.0,5.0,0.48627450980392156
12.0,4.0,0.6039215686274509
12.0,5.0,0.5215686274509804
11.0,5.0,0.48627450980392156
12.0,4.0,0.6039215686274509
13.0,4.0,0.6352941176470588
13.0,5.0,0.5568627450980392
12.0,4.0,0.6039215686274509
13.0,5.0,0.5568627450980392
12.0,5.0,0.5215686274509804
13.0,4.0,0.6352941176470588
14.0,4.0,0.6666666666666666
13.0,5.0,0.5568627450980392
14.0,4.0,0.6666666666666666
14.0,5.0,0.596078431372549
13.0,5.0,0.5568627450980392
14.0,4.0,0.6666666666666666
15.0,4.0,0.6980392156862745
15.0,5.0,0.6313725490196078
14.0,4.0,0.6666666666666666
15.0,5.0,0.6313725490196078
14.0,5.0,0.596078431372549
15.0,4.0,0.6980392156862745
16.0,4.0,0.7294117647058823
15.0,5.0,0.6313725490196078
16.0,4.0,0.7294117647058823
16.0,5.0,0.6705882352941176
15.0,5.0,0.6313725490196078
16.0,4.0,0.7294117647058823
17.0,4.0,0.7607843137254902
17.0,5.0,0.7058823529411765
16.0,4.0,0.7294117647058823
17.0,5.0,0.7058823529411765
16.0,5.0,0.6705882352941176
17.0,4.0,0.7607843137254902
18.0,4.0,0.792156862745098
17.0,5.0,0.7058823529411765
18.0,4.0,0.792156862745098
18.0,5.0,0.7411764705882353
17.0,5.0,0.7058823529411765
18.0,4.0,0.792156862745098
19.0,4.0,0.8196078431372549
19.0,5.0,0.7764705882352941
18.0,4.0,0.792156862745098
19.0,5.0,0.7764705882352941
18.0,5.0,0.7411764705882353
19.0,4.0,0.8196078431372549
20.0,4.0,0.8470588235294118
19.0,5.0,0.7764705882352941
20.0,4.0,0.8470588235294118
20.0,5.0,0.807843137254902
19.0,5.0,0.7764705882352941
20.0,4.0,0.8470588235294118
21.0,4.0,0.8705882352941177
21.0,5.0,0.8352941176470589
20.0,4.0,0.8470588235294118
21.0,5.0,0.8352941176470589
20.0,5.0,0.807843137254902
21.0,4.0,0.8705882352941177
22.0,4.0,0.8941176470588236
21.0,5.0,0.8352941176470589
22.0,4.0,0.8941176470588236
22.0,5.0,0.8627450980392157
21.0,5.0,0.8352941176470589
22.0,4.0,0.8941176470588236
23.0,4.0,0.9137254901960784
23.0,5.0,0.8901960784313725
22.0,4.0,0.8941176470588236
23.0,5.0,0.8901960784313725
22.0,5.0,0.8627450980392157
23.0,4.0,0.9137254901960784
24.0,4.0,0.9333333333333333
23.0,5.0,0.8901960784313725
24.0,4.0,0.9333333333333333
24.0,5.0,0.9098039215686274
23.0,5.0,0.8901960784313725
24.0,4.0,0.9333333333333333
25.0,4.0,0.9490196078431372
25.0,5.0,0.9294117647058824
24.0,4.0,0.9333333333333333
25.0,5.0,0.9294117647058824
24.0,5.0,0.9098039215686274
25.0,4.0,0.9490196078431372
26.0,4.0,0.9607843137254902
25.0,5.0,0.9294117647058824
26.0,4.0,0.9607843137254902
26.0,5.0,0.9450980392156862
25.0,5.0,0.9294117647058824
26.0,4.0,0.9607843137254902
27.0,4.0,0.9725490196078431
27.0,5.0,0.9607843137254902
26.0,4.0,0.9607843137254902
27.0,5.0,0.9607843137254902
26.0,5.0,0.9450980392156862
27.0,4.0,0.9725490196078431
28.0,4.0,0.9803921568627451
27.0,5.0,0.9607843137254902
28.0,4.0,0.9803921568627451
28.0,5.0,0.9725490196078431
27.0,5.0,0.9607843137254902
28.0,4.0,0.9803921568627451
29.0,4.0,0.9882352941176471
29.0,5.0,0.9803921568627451
28.0,4.0,0.9803921568627451
29.0,5.0,0.9803921568627451
28.0,5.0,0.9725490196078431
29.0,4.0,0.9882352941176471
30.0,4.0,0.996078431372549
29.0,5.0,0.9803921568627451
30.0,4.0,0.996078431372549
30.0,5.0,0.9882352941176471
29.0,5.0,0.9803921568627451
30.0,4.0,0.996078431372549
31.0,4.0,0.996078431372549
31.0,5.0,0.996078431372549
30.0,4.0,0.996078431372549
31.0,5.0,0.996078431372549
30.0,5.0,0.9882352941176471
31.0,4.0,0.996078431372549
32.0,4.0,1.0
31.0,5.0,0.996078431372549
32.0,4.0,1.0
32.0,5.0,0.996078431372549
31.0,5.0,0.996078431372549
1.0,5.0,0.2901960784313726
2.0,5.0,0.29411764705882354
2.0,6.0,0.19215686274509805
1.0,5.0,0.2901960784313726
2.0,6.0,0.19215686274509805
1.0,6.0,0.18823529411764706
2.0,5.0,0.29411764705882354
3.0,5.0,0.30196078431372547
2.0,6.0,0.19215686274509805
3.0,5.0,0.30196078431372547
3.0,6.0,0.2
2.0,6.0,0.19215686274509805
3.0,5.0,0.30196078431372547
4.0,5.0,0.3137254901960784
4.0,6.0,0.21176470588235294
3.0,5.0,0.30196078431372547
4.0,6.0,0.21176470588235294
3.0,6.0,0.2
4.0,5.0,0.3137254901960784
5.0,5.0,0.3254901960784314
4.0,6.0,0.21176470588235294
5.0,5.0,0.3254901960784314
5.0,6.0,0.2235294117647059
4.0,6.0,0.21176470588235294
5.0,5.0,0.3254901960784314
6.0,5.0,0.34509803921568627
6.0,6.0,0.24313725490196078
5.0,5.0,0.3254901960784314
6.0,6.0,0.24313725490196078
5.0,6.0,0.2235294117647059
6.0,5.0,0.34509803921568627
7.0,5.0,0.3686274509803922
6.0,6.0,0.24313725490196078
7.0,5.0,0.3686274509803922
7.0,6.0,0.26666666666666666
6.0,6.0,0.24313725490196078
7.0,5.0,0.3686274509803922
8.0,5.0,0.39215686274509803
8.0,6.0,0.29411764705882354
7.0,5.0,0.3686274509803922
8.0,6.0,0.29411764705882354
7.0,6.0,0.26666666666666666
8.0,5.0,0.39215686274509803
9.0,5.0,0.4196078431372549
8.0,6.0,0.29411764705882354
9.0,5.0,0.4196078431372549
9.0,6.0,0.3215686274509804
8.0,6.0,0.29411764705882354
9.0,5.0,0.4196078431372549
10.0,5.0,0.45098039215686275
10.0,6.0,0.3568627450980392
9.0,5.0,0.4196078431372549
10.0,6.0,0.3568627450980392
9.0,6.0,0.3215686274509804
10.0,5.0,0.45098039215686275
11.0,5.0,0.48627450980392156
10.0,6.0,0.3568627450980392
11.0,5.0,0.48627450980392156
11.0,6.0,0.39215686274509803
10.0,6.0,0.3568627450980392
11.0,5.0,0.48627450980392156
12.0,5.0,0.5215686274509804
12.0,6.0,0.43137254901960786
11.0,5.0,0.48627450980392156
12.0,6.0,0.43137254901960786
11.0,6.0,0.39215686274509803
12.0,5.0,0.5215686274509804
13.0,5.0,0.5568627450980392
12.0,6.0,0.43137254901960786
13.0,5.0,0.5568627450980392
13.0,6.0,0.47058823529411764
12.0,6.0,0.43137254901960786
13.0,5.0,0.5568627450980392
14.0,5.0,0.596078431372549
14.0,6.0,0.5137254901960784
13.0,5.0,0.5568627450980392
14.0,6.0,0.5137254901960784
13.0,6.0,0.47058823529411764
14.0,5.0,0.596078431372549
15.0,5.0,0.6313725490196078
14.0,6.0,0.5137254901960784
15.0,5.0,0.6313725490196078
15.0,6.0,0.5568627450980392
14.0,6.0,0.5137254901960784
15.0,5.0,0.6313725490196078
16.0,5.0,0.6705882352941176
16.0,6.0,0.6
15.0,5.0,0.6313725490196078
16.0,6.0,0.6
15.0,6.0,0.5568627450980392
16.0,5.0,0.6705882352941176
17.0,5.0,0.7058823529411765
16.0,6.0,0.6
17.0,5.0,0.7058823529411765
17.0,6.0,0.6431372549019608
16.0,6.0,0.6
17.0,5.0,0.7058823529411765
18.0,5.0,0.7411764705882353
18.0,6.0,0.6823529411764706
17.0,5.0,0.7058823529411765
18.0,6.0,0.6823529411764706
17.0,6.0,0.6431372549019608
18.0,5.0,0.7411764705882353
19.0,5.0,0.7764705882352941
18.0,6.0,0.6823529411764706
19.0,5.0,0.7764705882352941
19.0,6.0,0.7215686274509804
18.0,6.0,0.6823529411764706
19.0,5.0,0.7764705882352941
20.0,5.0,0.807843137254902
20.0,6.0,0.7607843137254902
19.0,5.0,0.7764705882352941
20.0,6.0,0.7607843137254902
19.0,6.0,0.7215686274509804
20.0,5.0,0.807843137254902
21.0,5.0,0.8352941176470589
20.0,6.0,0.7607843137254902
21.0,5.0,0.8352941176470589
21.0,6.0,0.796078431372549
20.0,6.0,0.7607843137254902
21.0,5.0,0.8352941176470589
22.0,5.0,0.8627450980392157
22.0,6.0,0.8274509803921568
21.0,5.0,0.8352941176470589
22.0,6.0,0.8274509803921568
21.0,6.0,0.796078431372549
22.0,5.0,0.8627450980392157
23.0,5.0,0.8901960784313725
22.0,6.0,0.8274509803921568
23.0,5.0,0.8901960784313725
23.0,6.0,0.8588235294117647
22.0,6.0,0.8274509803921568
23.0,5.0,0.8901960784313725
24.0,5.0,0.9098039215686274
24.0,6.0,0.8823529411764706
23.0,5.0,0.8901960784313725
24.0,6.0,0.8823529411764706
23.0,6.0,0.8588235294117647
24.0,5.0,0.9098039215686274
25.0,5.0,0.9294117647058824
24.0,6.0,0.8823529411764706
25.0,5.0,0.9294117647058824
25.0,6.0,0.9098039215686274
24.0,6.0,0.8823529411764706
25.0,5.0,0.9294117647058824
26.0,5.0,0.9450980392156862
26.0,6.0,0.9294117647058824
25.0,5.0,0.9294117647058824
26.0,6.0,0.9294117647058824
25.0,6.0,0.9098039215686274
26.0,5.0,0.9450980392156862
27.0,5.0,0.9607843137254902
26.0,6.0,0.9294117647058824
27.0,5.0,0.9607843137254902
27.0,6.0,0.9450980392156862
26.0,6.0,0.9294117647058824
27.0,5.0,0.9607843137254902
28.0,5.0,0.9725490196078431
28.0,6.0,0.9607843137254902
27.0,5.0,0.9607843137254902
28.0,6.0,0.9607843137254902
27.0,6.0,0.9450980392156862
28.0,5.0,0.9725490196078431
29.0,5.0,0.9803921568627451
28.0,6.0,0.9607843137254902
29.0,5.0,0.9803921568627451
29.0,6.0,0.9725490196078431
28.0,6.0,0.9607843137254902
29.0,5.0,0.9803921568627451
30.0,5.0,0.9882352941176471
30.0,6.0,0.984313725490196
29.0,5.0,0.9803921568627451
30.0,6.0,0.984313725490196
29.0,6.0,0.9725490196078431
30.0,5.0,0.9882352941176471
31.0,5.0,0.996078431372549
30.0,6.0,0.984313725490196
31.0,5.0,0.996078431372549
31.0,6.0,0.9882352941176471
30.0,6.0,0.984313725490196
31.0,5.0,0.996078431372549
32.0,5.0,0.996078431372549
32.0,6.0,0.996078431372549
31.0,5.0,0.996078431372549
32.0,6.0,0.996078431372549
31.0,6.0,0.9882352941176471
1.0,6.0,0.18823529411764706
2.0,6.0,0.19215686274509805
1.0,7.0,0.09803921568627451
2.0,6.0,0.19215686274509805
2.0,7.0,0.10196078431372549
1.0,7.0,0.09803921568627451
2.0,6.0,0.19215686274509805
3.0,6.0,0.2
3.0,7.0,0.10588235294117647
2.0,6.0,0.19215686274509805
3.0,7.0,0.10588235294117647
2.0,7.0,0.10196078431372549
3.0,6.0,0.2
4.0,6.0,0.21176470588235294
3.0,7.0,0.10588235294117647
4.0,6.0,0.21176470588235294
4.0,7.0,0.11764705882352941
3.0,7.0,0.10588235294117647
4.0,6.0,0.21176470588235294
5.0,6.0,0.2235294117647059
5.0,7.0,0.12941176470588237
4.0,6.0,0.21176470588235294
5.0,7.0,0.12941176470588237
4.0,7.0,0.11764705882352941
5.0,6.0,0.2235294117647059
6.0,6.0,0.24313725490196078
5.0,7.0,0.12941176470588237
6.0,6.0,0.24313725490196078
6.0,7.0,0.14901960784313725
5.0,7.0,0.12941176470588237
6.0,6.0,0.24313725490196078
7.0,6.0,0.26666666666666666
7.0,7.0,0.16862745098039217
6.0,6.0,0.24313725490196078
7.0,7.0,0.16862745098039217
6.0,7.0,0.14901960784313725
7.0,6.0,0.26666666666666666
8.0,6.0,0.29411764705882354
7.0,7.0,0.16862745098039217
8.0,6.0,0.29411764705882354
8.0,7.0,0.19607843137254902
7.0,7.0,0.16862745098039217
8.0,6.0,0.29411764705882354
9.0,6.0,0.3215686274509804
9.0,7.0,0.2235294117647059
8.0,6.0,0.29411764705882354
9.0,7.0,0.2235294117647059
8.0,7.0,0.19607843137254902
9.0,6.0,0.3215686274509804
10.0,6.0,0.3568627450980392
9.0,7.0,0.2235294117647059
10.0,6.0,0.3568627450980392
10.0,7.0,0.25882352941176473
9.0,7.0,0.2235294117647059
10.0,6.0,0.3568627450980392
11.0,6.0,0.39215686274509803
11.0,7.0,0.2980392156862745
10.0,6.0,0.3568627450980392
11.0,7.0,0.2980392156862745
10.0,7.0,0.25882352941176473
11.0,6.0,0.39215686274509803
12.0,6.0,0.43137254901960786
11.0,7.0,0.2980392156862745
12.0,6.0,0.43137254901960786
12.0,7.0,0.33725490196078434
11.0,7.0,0.2980392156862745
12.0,6.0,0.43137254901960786
13.0,6.0,0.47058823529411764
13.0,7.0,0.3803921568627451
12.0,6.0,0.43137254901960786
13.0,7.0,0.3803921568627451
12.0,7.0,0.33725490196078434
13.0,6.0,0.47058823529411764
14.0,6.0,0.5137254901960784
13.0,7.0,0.3803921568627451
14.0,6.0,0.5137254901960784
14.0,7.0,0.42745098039215684
13.0,7.0,0.3803921568627451
14.0,6.0,0.5137254901960784
15.0,6.0,0.5568627450980392
15.0,7.0,0.4745098039215686
14.0,6.0,0.5137254901960784
15.0,7.0,0.4745098039215686
14.0,7.0,0.42745098039215684
15.0,6.0,0.5568627450980392
16.0,6.0,0.6
15.0,7.0,0.4745098039215686
16.0,6.0,0.6
16.0,7.0,0.5254901960784314
15.0,7.0,0.4745098039215686
16.0,6.0,0.6
17.0,6.0,0.6431372549019608
17.0,7.0,0.5725490196078431
16.0,6.0,0.6
17.0,7.0,0.5725490196078431
16.0,7.0,0.5254901960784314
17.0,6.0,0.6431372549019608
18.0,6.0,0.6823529411764706
17.0,7.0,0.5725490196078431
18.0,6.0,0.6823529411764706
18.0,7.0,0.6196078431372549
17.0,7.0,0.5725490196078431
18.0,6.0,0.6823529411764706
19.0,6.0,0.7215686274509804
19.0,7.0,0.6627450980392157
18.0,6.0,0.6823529411764706
19.0,7.0,0.6627450980392157
18.0,7.0,0.6196078431372549
19.0,6.0,0.7215686274509804
20.0,6.0,0.7607843137254902
19.0,7.0,0.6627450980392157
20.0,6.0,0.7607843137254902
20.0,7.0,0.7098039215686275
19.0,7.0,0.6627450980392157
20.0,6.0,0.7607843137254902
21.0,6.0,0.796078431372549
21.0,7.0,0.7490196078431373
20.0,6.0,0.7607843137254902
21.0,7.0,0.7490196078431373
20.0,7.0,0.7098039215686275
21.0,6.0,0.796078431372549
22.0,6.0,0.8274509803921568
21.0,7.0,0.7490196078431373
22.0,6.0,0.8274509803921568
22.0,7.0,0.788235294117647
21.0,7.0,0.7490196078431373
22.0,6.0,0.8274509803921568
23.0,6.0,0.8588235294117647
23.0,7.0,0.8235294117647058
22.0,6.0,0.8274509803921568
23.0,7.0,0.8235294117647058
22.0,7.0,0.788235294117647
23.0,6.0,0.8588235294117647
24.0,6.0,0.8823529411764706
23.0,7.0,0.8235294117647058
24.0,6.0,0.8823529411764706
24.0,7.0,0.8549019607843137
23.0,7.0,0.8235294117647058
24.0,6.0,0.8823529411764706
25.0,6.0,0.9098039215686274
25.0,7.0,0.8823529411764706
24.0,6.0,0.8823529411764706
25.0,7.0,0.8823529411764706
24.0,7.0,0.8549019607843137
25.0,6.0,0.9098039215686274
26.0,6.0,0.9294117647058824
25.0,7.0,0.8823529411764706
26.0,6.0,0.9294117647058824
26.0,7.0,0.9058823529411765
25.0,7.0,0.8823529411764706
26.0,6.0,0.9294117647058824
27.0,6.0,0.9450980392156862
27.0,7.0,0.9294117647058824
26.0,6.0,0.9294117647058824
27.0,7.0,0.9294117647058824
26.0,7.0,0.9058823529411765
27.0,6.0,0.9450980392156862
28.0,6.0,0.9607843137254902
27.0,7.0,0.9294117647058824
28.0,6.0,0.9607843137254902
28.0,7.0,0.9450980392156862
27.0,7.0,0.9294117647058824
28.0,6.0,0.9607843137254902
29.0,6.0,0.9725490196078431
29.0,7.0,0.9607843137254902
28.0,6.0,0.9607843137254902
29.0,7.0,0.9607843137254902
28.0,7.0,0.9450980392156862
29.0,6.0,0.9725490196078431
30.0,6.0,0.984313725490196
29.0,7.0,0.9607843137254902
30.0,6.0,0.984313725490196
30.0,7.0,0.9725490196078431
29.0,7.0,0.9607843137254902
30.0,6.0,0.984313725490196
31.0,6.0,0.9882352941176471
31.0,7.0,0.984313725490196
30.0,6.0,0.984313725490196
31.0,7.0,0.984313725490196
30.0,7.0,0.9725490196078431
31.0,6.0,0.9882352941176471
32.0,6.0,0.996078431372549
31.0,7.0,0.984313725490196
32.0,6.0,0.996078431372549
32.0,7.0,0.9921568627450981
31.0,7.0,0.984313725490196
1.0,7.0,0.09803921568627451
2.0,7.0,0.10196078431372549
2.0,8.0,0.03137254901960784
1.0,7.0,0.09803921568627451
2.0,8.0,0.03137254901960784
1.0,8.0,0.03137254901960784
2.0,7.0,0.10196078431372549
3.0,7.0,0.10588235294117647
2.0,8.0,0.03137254901960784
3.0,7.0,0.10588235294117647
3.0,8.0,0.03529411764705882
2.0,8.0,0.03137254901960784
3.0,7.0,0.10588235294117647
4.0,7.0,0.11764705882352941
4.0,8.0,0.043137254901960784
3.0,7.0,0.10588235294117647
4.0,8.0,0.043137254901960784
3.0,8.0,0.03529411764705882
4.0,7.0,0.11764705882352941
5.0,7.0,0.12941176470588237
4.0,8.0,0.043137254901960784
5.0,7.0,0.12941176470588237
5.0,8.0,0.054901960784313725
4.0,8.0,0.043137254901960784
5.0,7.0,0.12941176470588237
6.0,7.0,0.14901960784313725
6.0,8.0,0.06666666666666667
5.0,7.0,0.12941176470588237
6.0,8.0,0.06666666666666667
5.0,8.0,0.054901960784313725
6.0,7.0,0.14901960784313725
7.0,7.0,0.16862745098039217
6.0,8.0,0.06666666666666667
7.0,7.0,0.16862745098039217
7.0,8.0,0.08627450980392157
6.0,8.0,0.06666666666666667
7.0,7.0,0.16862745098039217
8.0,7.0,0.19607843137254902
8.0,8.0,0.10588235294117647
7.0,7.0,0.16862745098039217
8.0,8.0,0.10588235294117647
7.0,8.0,0.08627450980392157
8.0,7.0,0.19607843137254902
9.0,7.0,0.2235294117647059
8.0,8.0,0.10588235294117647
9.0,7.0,0.2235294117647059
9.0,8.0,0.13333333333333333
8.0,8.0,0.10588235294117647
9.0,7.0,0.2235294117647059
10.0,7.0,0.25882352941176473
10.0,8.0,0.16470588235294117
9.0,7.0,0.2235294117647059
10.0,8.0,0.16470588235294117
9.0,8.0,0.13333333333333333
10.0,7.0,0.25882352941176473
11.0,7.0,0.2980392156862745
10.0,8.0,0.16470588235294117
11.0,7.0,0.2980392156862745
11.0,8.0,0.20392156862745098
10.0,8.0,0.16470588235294117
11.0,7.0,0.2980392156862745
12.0,7.0,0.33725490196078434
12.0,8.0,0.24313725490196078
11.0,7.0,0.2980392156862745
12.0,8.0,0.24313725490196078
11.0,8.0,0.20392156862745098
12.0,7.0,0.33725490196078434
13.0,7.0,0.3803921568627451
12.0,8.0,0.24313725490196078
13.0,7.0,0.3803921568627451
13.0,8.0,0.2901960784313726
12.0,8.0,0.24313725490196078
13.0,7.0,0.3803921568627451
14.0,7.0,0.42745098039215684
14.0,8.0,0.33725490196078434
13.0,7.0,0.3803921568627451
14.0,8.0,0.33725490196078434
13.0,8.0,0.2901960784313726
14.0,7.0,0.42745098039215684
15.0,7.0,0.4745098039215686
14.0,8.0,0.33725490196078434
15.0,7.0,0.4745098039215686
15.0,8.0,0.38823529411764707
14.0,8.0,0.33725490196078434
15.0,7.0,0.4745098039215686
16.0,7.0,0.5254901960784314
16.0,8.0,0.44313725490196076
15.0,7.0,0.4745098039215686
16.0,8.0,0.44313725490196076
15.0,8.0,0.38823529411764707
16.0,7.0,0.5254901960784314
17.0,7.0,0.5725490196078431
16.0,8.0,0.44313725490196076
17.0,7.0,0.5725490196078431
17.0,8.0,0.49411764705882355
16.0,8.0,0.44313725490196076
17.0,7.0,0.5725490196078431
18.0,7.0,0.6196078431372549
18.0,8.0,0.5490196078431373
17.0,7.0,0.5725490196078431
18.0,8.0,0.5490196078431373
17.0,8.0,0.49411764705882355
18.0,7.0,0.6196078431372549
19.0,7.0,0.6627450980392157
18.0,8.0,0.5490196078431373
19.0,7.0,0.6627450980392157
19.0,8.0,0.6
18.0,8.0,0.5490196078431373
19.0,7.0,0.6627450980392157
20.0,7.0,0.7098039215686275
20.0,8.0,0.6509803921568628
19.0,7.0,0.6627450980392157
20.0,8.0,0.6509803921568628
19.0,8.0,0.6
20.0,7.0,0.7098039215686275
21.0,7.0,0.7490196078431373
20.0,8.0,0.6509803921568628
21.0,7.0,0.7490196078431373
21.0,8.0,0.6980392156862745
20.0,8.0,0.6509803921568628
21.0,7.0,0.7490196078431373
22.0,7.0,0.788235294117647
22.0,8.0,0.7411764705882353
21.0,7.0,0.7490196078431373
22.0,8.0,0.7411764705882353
21.0,8.0,0.6980392156862745
22.0,7.0,0.788235294117647
23.0,7.0,0.8235294117647058
22.0,8.0,0.7411764705882353
23.0,7.0,0.8235294117647058
23.0,8.0,0.7803921568627451
22.0,8.0,0.7411764705882353
23.0,7.0,0.8235294117647058
24.0,7.0,0.8549019607843137
24.0,8.0,0.8196078431372549
23.0,7.0,0.8235294117647058
24.0,8.0,0.8196078431372549
23.0,8.0,0.7803921568627451
24.0,7.0,0.8549019607843137
25.0,7.0,0.8823529411764706
24.0,8.0,0.8196078431372549
25.0,7.0,0.8823529411764706
25.0,8.0,0.8509803921568627
24.0,8.0,0.8196078431372549
25.0,7.0,0.8823529411764706
26.0,7.0,0.9058823529411765
26.0,8.0,0.8823529411764706
25.0,7.0,0.8823529411764706
26.0,8.0,0.8823529411764706
25.0,8.0,0.8509803921568627
26.0,7.0,0.9058823529411765
27.0,7.0,0.9294117647058824
26.0,8.0,0.8823529411764706
27.0,7.0,0.9294117647058824
27.0,8.0,0.9098039215686274
26.0,8.0,0.8823529411764706
27.0,7.0,0.9294117647058824
28.0,7.0,0.9450980392156862
28.0,8.0,0.9294117647058824
27.0,7.0,0.9294117647058824
28.0,8.0,0.9294117647058824
27.0,8.0,0.9098039215686274
28.0,7.0,0.9450980392156862
29.0,7.0,0.9607843137254902
28.0,8.0,0.9294117647058824
29.0,7.0,0.9607843137254902
29.0,8.0,0.9490196078431372
28.0,8.0,0.9294117647058824
29.0,7.0,0.9607843137254902
30.0,7.0,0.9725490196078431
30.0,8.0,0.9647058823529412
29.0,7.0,0.9607843137254902
30.0,8.0,0.9647058823529412
29.0,8.0,0.9490196078431372
30.0,7.0,0.9725490196078431
31.0,7.0,0.984313725490196
30.0,8.0,0.9647058823529412
31.0,7.0,0.984313725490196
31.0,8.0,0.9764705882352941
30.0,8.0,0.9647058823529412
31.0,7.0,0.984313725490196
32.0,7.0,0.9921568627450981
32.0,8.0,0.984313725490196
31.0,7.0,0.984313725490196
32.0,8.0,0.984313725490196
31.0,8.0,0.9764705882352941
1.0,8.0,0.03137254901960784
2.0,8.0,0.03137254901960784
1.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
2.0,9.0,0.00392156862745098
1.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
3.0,8.0,0.03529411764705882
3.0,9.0,0.00392156862745098
2.0,8.0,0.03137254901960784
3.0,9.0,0.00392156862745098
2.0,9.0,0.00392156862745098
3.0,8.0,0.03529411764705882
4.0,8.0,0.043137254901960784
3.0,9.0,0.00392156862745098
4.0,8.0,0.043137254901960784
4.0,9.0,0.00392156862745098
3.0,9.0,0.00392156862745098
4.0,8.0,0.043137254901960784
5.0,8.0,0.054901960784313725
5.0,9.0,0.00784313725490196
4.0,8.0,0.043137254901960784
5.0,9.0,0.00784313725490196
4.0,9.0,0.00392156862745098
5.0,8.0,0.054901960784313725
6.0,8.0,0.06666666666666667
5.0,9.0,0.00784313725490196
6.0,8.0,0.06666666666666667
6.0,9.0,0.01568627450980392
5.0,9.0,0.00784313725490196
6.0,8.0,0.06666666666666667
7.0,8.0,0.08627450980392157
7.0,9.0,0.023529411764705882
6.0,8.0,0.06666666666666667
7.0,9.0,0.023529411764705882
6.0,9.0,0.01568627450980392
7.0,8.0,0.08627450980392157
8.0,8.0,0.10588235294117647
7.0,9.0,0.023529411764705882
8.0,8.0,0.10588235294117647
8.0,9.0,0.0392156862745098
7.0,9.0,0.023529411764705882
8.0,8.0,0.10588235294117647
9.0,8.0,0.13333333333333333
9.0,9.0,0.058823529411764705
8.0,8.0,0.10588235294117647
9.0,9.0,0.058823529411764705
8.0,9.0,0.0392156862745098
9.0,8.0,0.13333333333333333
10.0,8.0,0.16470588235294117
9.0,9.0,0.058823529411764705
10.0,8.0,0.16470588235294117
10.0,9.0,0.08627450980392157
9.0,9.0,0.058823529411764705
10.0,8.0,0.16470588235294117
11.0,8.0,0.20392156862745098
11.0,9.0,0.11764705882352941
10.0,8.0,0.16470588235294117
11.0,9.0,0.11764705882352941
10.0,9.0,0.08627450980392157
11.0,8.0,0.20392156862745098
12.0,8.0,0.24313725490196078
11.0,9.0,0.11764705882352941
12.0,8.0,0.24313725490196078
12.0,9.0,0.1568627450980392
11.0,9.0,0.11764705882352941
12.0,8.0,0.24313725490196078
13.0,8.0,0.2901960784313726
13.0,9.0,0.2
12.0,8.0,0.24313725490196078
13.0,9.0,0.2
12.0,9.0,0.1568627450980392
13.0,8.0,0.2901960784313726
14.0,8.0,0.33725490196078434
13.0,9.0,0.2
14.0,8.0,0.33725490196078434
14.0,9.0,0.24705882352941178
13.0,9.0,0.2
14.0,8.0,0.33725490196078434
15.0,8.0,0.38823529411764707
15.0,9.0,0.30196078431372547
14.0,8.0,0.33725490196078434
15.0,9.0,0.30196078431372547
14.0,9.0,0.24705882352941178
15.0,8.0,0.38823529411764707
16.0,8.0,0.44313725490196076
15.0,9.0,0.30196078431372547
16.0,8.0,0.44313725490196076
16.0,9.0,0.3568627450980392
15.0,9.0,0.30196078431372547
16.0,8.0,0.44313725490196076
17.0,8.0,0.49411764705882355
17.0,9.0,0.41568627450980394
16.0,8.0,0.44313725490196076
17.0,9.0,0.41568627450980394
16.0,9.0,0.3568627450980392
17.0,8.0,0.49411764705882355
18.0,8.0,0.5490196078431373
17.0,9.0,0.41568627450980394
18.0,8.0,0.5490196078431373
18.0,9.0,0.47058823529411764
17.0,9.0,0.41568627450980394
18.0,8.0,0.5490196078431373
19.0,8.0,0.6
19.0,9.0,0.5294117647058824
18.0,8.0,0.5490196078431373
19.0,9.0,0.5294117647058824
18.0,9.0,0.47058823529411764
19.0,8.0,0.6
20.0,8.0,0.6509803921568628
19.0,9.0,0.5294117647058824
20.0,8.0,0.6509803921568628
20.0,9.0,0.5843137254901961
19.0,9.0,0.5294117647058824
20.0,8.0,0.6509803921568628
21.0,8.0,0.6980392156862745
21.0,9.0,0.6392156862745098
20.0,8.0,0.6509803921568628
21.0,9.0,0.6392156862745098
20.0,9.0,0.5843137254901961
21.0,8.0,0.6980392156862745
22.0,8.0,0.7411764705882353
21.0,9.0,0.6392156862745098
22.0,8.0,0.7411764705882353
22.0,9.0,0.6901960784313725
21.0,9.0,0.6392156862745098
22.0,8.0,0.7411764705882353
23.0,8.0,0.7803921568627451
23.0,9.0,0.7372549019607844
22.0,8.0,0.7411764705882353
23.0,9.0,0.7372549019607844
22.0,9.0,0.6901960784313725
23.0,8.0,0.7803921568627451
24.0,8.0,0.8196078431372549
23.0,9.0,0.7372549019607844
24.0,8.0,0.8196078431372549
24.0,9.0,0.7803921568627451
23.0,9.0,0.7372549019607844
24.0,8.0,0.8196078431372549
25.0,8.0,0.8509803921568627
25.0,9.0,0.8196078431372549
24.0,8.0,0.8196078431372549
25.0,9.0,0.8196078431372549
24.0,9.0,0.7803921568627451
25.0,8.0,0.8509803921568627
26.0,8.0,0.8823529411764706
25.0,9.0,0.8196078431372549
26.0,8.0,0.8823529411764706
26.0,9.0,0.8549019607843137
25.0,9.0,0.8196078431372549
26.0,8.0,0.8823529411764706
27.0,8.0,0.9098039215686274
27.0,9.0,0.8823529411764706
26.0,8.0,0.8823529411764706
27.0,9.0,0.8823529411764706
26.0,9.0,0.8549019607843137
27.0,8.0,0.9098039215686274
28.0,8.0,0.9294117647058824
27.0,9.0,0.8823529411764706
28.0,8.0,0.9294117647058824
28.0,9.0,0.9098039215686274
27.0,9.0,0.8823529411764706
28.0,8.0,0.9294117647058824
29.0,8.0,0.9490196078431372
29.0,9.0,0.9333333333333333
28.0,8.0,0.9294117647058824
29.0,9.0,0.9333333333333333
28.0,9.0,0.9098039215686274
29.0,8.0,0.9490196078431372
30.0,8.0,0.9647058823529412
29.0,9.0,0.9333333333333333
30.0,8.0,0.9647058823529412
30.0,9.0,0.9529411764705882
29.0,9.0,0.9333333333333333
30.0,8.0,0.9647058823529412
31.0,8.0,0.9764705882352941
31.0,9.0,0.9647058823529412
30.0,8.0,0.9647058823529412
31.0,9.0,0.9647058823529412
30.0,9.0,0.9529411764705882
31.0,8.0,0.9764705882352941
32.0,8.0,0.984313725490196
31.0,9.0,0.9647058823529412
32.0,8.0,0.984313725490196
32.0,9.0,0.9764705882352941
31.0,9.0,0.9647058823529412
1.0,9.0,0.00392156862745098
2.0,9.0,0.00392156862745098
2.0,10.0,0.027450980392156862
1.0,9.0,0.00392156862745098
2.0,10.0,0.027450980392156862
1.0,10.0,0.03137254901960784
2.0,9.0,0.00392156862745098
3.0,9.0,0.00392156862745098
2.0,10.0,0.027450980392156862
3.0,9.0,0.00392156862745098
3.0,10.0,0.023529411764705882
2.0,10.0,0.027450980392156862
3.0,9.0,0.00392156862745098
4.0,9.0,0.00392156862745098
4.0,10.0,0.01568627450980392
3.0,9.0,0.00392156862745098
4.0,10.0,0.01568627450980392
3.0,10.0,0.023529411764705882
4.0,9.0,0.00392156862745098
5.0,9.0,0.00784313725490196
4.0,10.0,0.01568627450980392
5.0,9.0,0.00784313725490196
5.0,10.0,0.011764705882352941
4.0,10.0,0.01568627450980392
5.0,9.0,0.00784313725490196
6.0,9.0,0.01568627450980392
6.0,10.0,0.00392156862745098
5.0,9.0,0.00784313725490196
6.0,10.0,0.00392156862745098
5.0,10.0,0.011764705882352941
6.0,9.0,0.01568627450980392
7.0,9.0,0.023529411764705882
6.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
7.0,10.0,0.00392156862745098
6.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
8.0,9.0,0.0392156862745098
8.0,10.0,0.00392156862745098
7.0,9.0,0.023529411764705882
8.0,10.0,0.00392156862745098
7.0,10.0,0.00392156862745098
8.0,9.0,0.0392156862745098
9.0,9.0,0.058823529411764705
8.0,10.0,0.00392156862745098
9.0,9.0,0.058823529411764705
9.0,10.0,0.011764705882352941
8.0,10.0,0.00392156862745098
9.0,9.0,0.058823529411764705
10.0,9.0,0.08627450980392157
10.0,10.0,0.027450980392156862
9.0,9.0,0.058823529411764705
10.0,10.0,0.027450980392156862
9.0,10.0,0.011764705882352941
10.0,9.0,0.08627450980392157
11.0,9.0,0.11764705882352941
10.0,10.0,0.027450980392156862
11.0,9.0,0.11764705882352941
11.0,10.0,0.047058823529411764
10.0,10.0,0.027450980392156862
11.0,9.0,0.11764705882352941
12.0,9.0,0.1568627450980392
12.0,10.0,0.0784313725490196
11.0,9.0,0.11764705882352941
12.0,10.0,0.0784313725490196
11.0,10.0,0.047058823529411764
12.0,9.0,0.1568627450980392
13.0,9.0,0.2
12.0,10.0,0.0784313725490196
13.0,9.0,0.2
13.0,10.0,0.11764705882352941
12.0,10.0,0.0784313725490196
13.0,9.0,0.2
14.0,9.0,0.24705882352941178
14.0,10.0,0.1607843137254902
13.0,9.0,0.2
14.0,10.0,0.1607843137254902
13.0,10.0,0.11764705882352941
14.0,9.0,0.24705882352941178
15.0,9.0,0.30196078431372547
14.0,10.0,0.1607843137254902
15.0,9.0,0.30196078431372547
15.0,10.0,0.21568627450980393
14.0,10.0,0.1607843137254902
15.0,9.0,0.30196078431372547
16.0,9.0,0.3568627450980392
16.0,10.0,0.27058823529411763
15.0,9.0,0.30196078431372547
16.0,10.0,0.27058823529411763
15.0,10.0,0.21568627450980393
16.0,9.0,0.3568627450980392
17.0,9.0,0.41568627450980394
16.0,10.0,0.27058823529411763
17.0,9.0,0.41568627450980394
17.0,10.0,0.32941176470588235
16.0,10.0,0.27058823529411763
17.0,9.0,0.41568627450980394
18.0,9.0,0.47058823529411764
18.0,10.0,0.39215686274509803
17.0,9.0,0.41568627450980394
18.0,10.0,0.39215686274509803
17.0,10.0,0.32941176470588235
18.0,9.0,0.47058823529411764
19.0,9.0,0.5294117647058824
18.0,10.0,0.39215686274509803
19.0,9.0,0.5294117647058824
19.0,10.0,0.4549019607843137
18.0,10.0,0.39215686274509803
19.0,9.0,0.5294117647058824
20.0,9.0,0.5843137254901961
20.0,10.0,0.5176470588235295
19.0,9.0,0.5294117647058824
20.0,10.0,0.5176470588235295
19.0,10.0,0.4549019607843137
20.0,9.0,0.5843137254901961
21.0,9.0,0.6392156862745098
20.0,10.0,0.5176470588235295
21.0,9.0,0.6392156862745098
21.0,10.0,0.5764705882352941
20.0,10.0,0.5176470588235295
21.0,9.0,0.6392156862745098
22.0,9.0,0.6901960784313725
22.0,10.0,0.6352941176470588
21.0,9.0,0.6392156862745098
22.0,10.0,0.6352941176470588
21.0,10.0,0.5764705882352941
22.0,9.0,0.6901960784313725
23.0,9.0,0.7372549019607844
22.0,10.0,0.6352941176470588
23.0,9.0,0.7372549019607844
23.0,10.0,0.6862745098039216
22.0,10.0,0.6352941176470588
23.0,9.0,0.7372549019607844
24.0,9.0,0.7803921568627451
24.0,10.0,0.7372549019607844
23.0,9.0,0.7372549019607844
24.0,10.0,0.7372549019607844
23.0,10.0,0.6862745098039216
24.0,9.0,0.7803921568627451
25.0,9.0,0.8196078431372549
24.0,10.0,0.7372549019607844
25.0,9.0,0.8196078431372549
25.0,10.0,0.7803921568627451
24.0,10.0,0.7372549019607844
25.0,9.0,0.8196078431372549
26.0,9.0,0.8549019607843137
26.0,10.0,0.8235294117647058
25.0,9.0,0.8196078431372549
26.0,10.0,0.8235294117647058
25.0,10.0,0.7803921568627451
26.0,9.0,0.8549019607843137
27.0,9.0,0.8823529411764706
26.0,10.0,0.8235294117647058
27.0,9.0,0.8823529411764706
27.0,10.0,0.8588235294117647
26.0,10.0,0.8235294117647058
27.0,9.0,0.8823529411764706
28.0,9.0,0.9098039215686274
28.0,10.0,0.8901960784313725
27.0,9.0,0.8823529411764706
28.0,10.0,0.8901960784313725
27.0,10.0,0.8588235294117647
28.0,9.0,0.9098039215686274
29.0,9.0,0.9333333333333333
28.0,10.0,0.8901960784313725
29.0,9.0,0.9333333333333333
29.0,10.0,0.9137254901960784
28.0,10.0,0.8901960784313725
29.0,9.0,0.9333333333333333
30.0,9.0,0.9529411764705882
30.0,10.0,0.9372549019607843
29.0,9.0,0.9333333333333333
30.0,10.0,0.9372549019607843
29.0,10.0,0.9137254901960784
30.0,9.0,0.9529411764705882
31.0,9.0,0.9647058823529412
30.0,10.0,0.9372549019607843
31.0,9.0,0.9647058823529412
31.0,10.0,0.9568627450980393
30.0,10.0,0.9372549019607843
31.0,9.0,0.9647058823529412
32.0,9.0,0.9764705882352941
32.0,10.0,0.9686274509803922
31.0,9.0,0.9647058823529412
32.0,10.0,0.9686274509803922
31.0,10.0,0.9568627450980393
1.0,10.0,0.03137254901960784
2.0,10.0,0.027450980392156862
1.0,11.0,0.12941176470588237
2.0,10.0,0.027450980392156862
2.0,11.0,0.12156862745098039
1.0,11.0,0.12941176470588237
2.0,10.0,0.027450980392156862
3.0,10.0,0.023529411764705882
3.0,11.0,0.10980392156862745
2.0,10.0,0.027450980392156862
3.0,11.0,0.10980392156862745
2.0,11.0,0.12156862745098039
3.0,10.0,0.023529411764705882
4.0,10.0,0.01568627450980392
3.0,11.0,0.10980392156862745
4.0,10.0,0.01568627450980392
4.0,11.0,0.09411764705882353
3.0,11.0,0.10980392156862745
4.0,10.0,0.01568627450980392
5.0,10.0,0.011764705882352941
5.0,11.0,0.07450980392156863
4.0,10.0,0.01568627450980392
5.0,11.0,0.07450980392156863
4.0,11.0,0.09411764705882353
5.0,10.0,0.011764705882352941
6.0,10.0,0.00392156862745098
5.0,11.0,0.07450980392156863
6.0,10.0,0.00392156862745098
6.0,11.0,0.054901960784313725
5.0,11.0,0.07450980392156863
6.0,10.0,0.00392156862745098
7.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
6.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
6.0,11.0,0.054901960784313725
7.0,10.0,0.00392156862745098
8.0,10.0,0.00392156862745098
7.0,11.0,0.03137254901960784
8.0,10.0,0.00392156862745098
8.0,11.0,0.01568627450980392
7.0,11.0,0.03137254901960784
8.0,10.0,0.00392156862745098
9.0,10.0,0.011764705882352941
9.0,11.0,0.00392156862745098
8.0,10.0,0.00392156862745098
9.0,11.0,0.00392156862745098
8.0,11.0,0.01568627450980392
9.0,10.0,0.011764705882352941
10.0,10.0,0.027450980392156862
9.0,11.0,0.00392156862745098
10.0,10.0,0.027450980392156862
10.0,11.0,0.00392156862745098
9.0,11.0,0.00392156862745098
10.0,10.0,0.027450980392156862
11.0,10.0,0.047058823529411764
11.0,11.0,0.00784313725490196
10.0,10.0,0.027450980392156862
11.0,11.0,0.00784313725490196
10.0,11.0,0.00392156862745098
11.0,10.0,0.047058823529411764
12.0,10.0,0.0784313725490196
11.0,11.0,0.00784313725490196
12.0,10.0,0.0784313725490196
12.0,11.0,0.023529411764705882
11.0,11.0,0.00784313725490196
12.0,10.0,0.0784313725490196
13.0,10.0,0.11764705882352941
13.0,11.0,0.050980392156862744
12.0,10.0,0.0784313725490196
13.0,11.0,0.050980392156862744
12.0,11.0,0.023529411764705882
13.0,10.0,0.11764705882352941
14.0,10.0,0.1607843137254902
13.0,11.0,0.050980392156862744
14.0,10.0,0.1607843137254902
14.0,11.0,0.09019607843137255
13.0,11.0,0.050980392156862744
14.0,10.0,0.1607843137254902
15.0,10.0,0.21568627450980393
15.0,11.0,0.13333333333333333
14.0,10.0,0.1607843137254902
15.0,11.0,0.13333333333333333
14.0,11.0,0.09019607843137255
15.0,10.0,0.21568627450980393
16.0,10.0,0.27058823529411763
15.0,11.0,0.13333333333333333
16.0,10.0,0.27058823529411763
16.0,11.0,0.18823529411764706
15.0,11.0,0.13333333333333333
16.0,10.0,0.27058823529411763
17.0,10.0,0.32941176470588235
17.0,11.0,0.24705882352941178
16.0,10.0,0.27058823529411763
17.0,11.0,0.24705882352941178
16.0,11.0,0.18823529411764706
17.0,10.0,0.32941176470588235
18.0,10.0,0.39215686274509803
17.0,11.0,0.24705882352941178
18.0,10.0,0.39215686274509803
18.0,11.0,0.3137254901960784
17.0,11.0,0.24705882352941178
18.0,10.0,0.39215686274509803
19.0,10.0,0.4549019607843137
19.0,11.0,0.3764705882352941
18.0,10.0,0.39215686274509803
19.0,11.0,0.3764705882352941
18.0,11.0,0.3137254901960784
19.0,10.0,0.4549019607843137
20.0,10.0,0.5176470588235295
19.0,11.0,0.3764705882352941
20.0,10.0,0.5176470588235295
20.0,11.0,0.4470588235294118
19.0,11.0,0.3764705882352941
20.0,10.0,0.5176470588235295
21.0,10.0,0.5764705882352941
21.0,11.0,0.5098039215686274
20.0,10.0,0.5176470588235295
21.0,11.0,0.5098039215686274
20.0,11.0,0.4470588235294118
21.0,10.0,0.5764705882352941
22.0,10.0,0.6352941176470588
21.0,11.0,0.5098039215686274
22.0,10.0,0.6352941176470588
22.0,11.0,0.5725490196078431
21.0,11.0,0.5098039215686274
22.0,10.0,0.6352941176470588
23.0,10.0,0.6862745098039216
23.0,11.0,0.6352941176470588
22.0,10.0,0.6352941176470588
23.0,11.0,0.6352941176470588
22.0,11.0,0.5725490196078431
23.0,10.0,0.6862745098039216
24.0,10.0,0.7372549019607844
23.0,11.0,0.6352941176470588
24.0,10.0,0.7372549019607844
24.0,11.0,0.6901960784313725
23.0,11.0,0.6352941176470588
24.0,10.0,0.7372549019607844
25.0,10.0,0.7803921568627451
25.0,11.0,0.7411764705882353
24.0,10.0,0.7372549019607844
25.0,11.0,0.7411764705882353
24.0,11.0,0.6901960784313725
25.0,10.0,0.7803921568627451
26.0,10.0,0.8235294117647058
25.0,11.0,0.7411764705882353
26.0,10.0,0.8235294117647058
26.0,11.0,0.788235294117647
25.0,11.0,0.7411764705882353
26.0,10.0,0.8235294117647058
27.0,10.0,0.8588235294117647
27.0,11.0,0.8274509803921568
26.0,10.0,0.8235294117647058
27.0,11.0,0.8274509803921568
26.0,11.0,0.788235294117647
27.0,10.0,0.8588235294117647
28.0,10.0,0.8901960784313725
27.0,11.0,0.8274509803921568
28.0,10.0,0.8901960784313725
28.0,11.0,0.8627450980392157
27.0,11.0,0.8274509803921568
28.0,10.0,0.8901960784313725
29.0,10.0,0.9137254901960784
29.0,11.0,0.8941176470588236
28.0,10.0,0.8901960784313725
29.0,11.0,0.8941176470588236
28.0,11.0,0.8627450980392157
29.0,10.0,0.9137254901960784
30.0,10.0,0.9372549019607843
29.0,11.0,0.8941176470588236
30.0,10.0,0.9372549019607843
30.0,11.0,0.9215686274509803
29.0,11.0,0.8941176470588236
30.0,10.0,0.9372549019607843
31.0,10.0,0.9568627450980393
31.0,11.0,0.9411764705882353
30.0,10.0,0.9372549019607843
31.0,11.0,0.9411764705882353
30.0,11.0,0.9215686274509803
31.0,10.0,0.9568627450980393
32.0,10.0,0.9686274509803922
31.0,11.0,0.9411764705882353
32.0,10.0,0.9686274509803922
32.0,11.0,0.9607843137254902
31.0,11.0,0.9411764705882353
1.0,11.0,0.12941176470588237
2.0,11.0,0.12156862745098039
2.0,12.0,0.29411764705882354
1.0,11.0,0.12941176470588237
2.0,12.0,0.29411764705882354
1.0,12.0,0.30196078431372547
2.0,11.0,0.12156862745098039
3.0,11.0,0.10980392156862745
2.0,12.0,0.29411764705882354
3.0,11.0,0.10980392156862745
3.0,12.0,0.27450980392156865
2.0,12.0,0.29411764705882354
3.0,11.0,0.10980392156862745
4.0,11.0,0.09411764705882353
4.0,12.0,0.24705882352941178
3.0,11.0,0.10980392156862745
4.0,12.0,0.24705882352941178
3.0,12.0,0.27450980392156865
4.0,11.0,0.09411764705882353
5.0,11.0,0.07450980392156863
4.0,12.0,0.24705882352941178
5.0,11.0,0.07450980392156863
5.0,12.0,0.21176470588235294
4.0,12.0,0.24705882352941178
5.0,11.0,0.07450980392156863
6.0,11.0,0.054901960784313725
6.0,12.0,0.16862745098039217
5.0,11.0,0.07450980392156863
6.0,12.0,0.16862745098039217
5.0,12.0,0.21176470588235294
6.0,11.0,0.054901960784313725
7.0,11.0,0.03137254901960784
6.0,12.0,0.16862745098039217
7.0,11.0,0.03137254901960784
7.0,12.0,0.12941176470588237
6.0,12.0,0.16862745098039217
7.0,11.0,0.03137254901960784
8.0,11.0,0.01568627450980392
8.0,12.0,0.09019607843137255
7.0,11.0,0.03137254901960784
8.0,12.0,0.09019607843137255
7.0,12.0,0.12941176470588237
8.0,11.0,0.01568627450980392
9.0,11.0,0.00392156862745098
8.0,12.0,0.09019607843137255
9.0,11.0,0.00392156862745098
9.0,12.0,0.054901960784313725
8.0,12.0,0.09019607843137255
9.0,11.0,0.00392156862745098
10.0,11.0,0.00392156862745098
10.0,12.0,0.023529411764705882
9.0,11.0,0.00392156862745098
10.0,12.0,0.023529411764705882
9.0,12.0,0.054901960784313725
10.0,11.0,0.00392156862745098
11.0,11.0,0.00784313725490196
10.0,12.0,0.023529411764705882
11.0,11.0,0.00784313725490196
11.0,12.0,0.00784313725490196
10.0,12.0,0.023529411764705882
11.0,11.0,0.00784313725490196
12.0,11.0,0.023529411764705882
12.0,12.0,0.00392156862745098
11.0,11.0,0.00784313725490196
12.0,12.0,0.00392156862745098
11.0,12.0,0.00784313725490196
12.0,11.0,0.023529411764705882
13.0,11.0,0.050980392156862744
12.0,12.0,0.00392156862745098
13.0,11.0,0.050980392156862744
13.0,12.0,0.011764705882352941
12.0,12.0,0.00392156862745098
13.0,11.0,0.050980392156862744
14.0,11.0,0.09019607843137255
14.0,12.0,0.03137254901960784
13.0,11.0,0.050980392156862744
14.0,12.0,0.03137254901960784
13.0,12.0,0.011764705882352941
14.0,11.0,0.09019607843137255
15.0,11.0,0.13333333333333333
14.0,12.0,0.03137254901960784
15.0,11.0,0.13333333333333333
15.0,12.0,0.06666666666666667
14.0,12.0,0.03137254901960784
15.0,11.0,0.13333333333333333
16.0,11.0,0.18823529411764706
16.0,12.0,0.11372549019607843
15.0,11.0,0.13333333333333333
16.0,12.0,0.11372549019607843
15.0,12.0,0.06666666666666667
16.0,11.0,0.18823529411764706
17.0,11.0,0.24705882352941178
16.0,12.0,0.11372549019607843
17.0,11.0,0.24705882352941178
17.0,12.0,0.16862745098039217
16.0,12.0,0.11372549019607843
17.0,11.0,0.24705882352941178
18.0,11.0,0.3137254901960784
18.0,12.0,0.23137254901960785
17.0,11.0,0.24705882352941178
18.0,12.0,0.23137254901960785
17.0,12.0,0.16862745098039217
18.0,11.0,0.3137254901960784
19.0,11.0,0.3764705882352941
18.0,12.0,0.23137254901960785
19.0,11.0,0.3764705882352941
19.0,12.0,0.30196078431372547
18.0,12.0,0.23137254901960785
19.0,11.0,0.3764705882352941
20.0,11.0,0.4470588235294118
20.0,12.0,0.37254901960784315
19.0,11.0,0.3764705882352941
20.0,12.0,0.37254901960784315
19.0,12.0,0.30196078431372547
20.0,11.0,0.4470588235294118
21.0,11.0,0.5098039215686274
20.0,12.0,0.37254901960784315
21.0,11.0,0.5098039215686274
21.0,12.0,0.44313725490196076
20.0,12.0,0.37254901960784315
21.0,11.0,0.5098039215686274
22.0,11.0,0.5725490196078431
22.0,12.0,0.5098039215686274
21.0,11.0,0.5098039215686274
22.0,12.0,0.5098039215686274
21.0,12.0,0.44313725490196076
22.0,11.0,0.5725490196078431
23.0,11.0,0.6352941176470588
22.0,12.0,0.5098039215686274
23.0,11.0,0.6352941176470588
23.0,12.0,0.5764705882352941
22.0,12.0,0.5098039215686274
23.0,11.0,0.6352941176470588
24.0,11.0,0.6901960784313725
24.0,12.0,0.6392156862745098
23.0,11.0,0.6352941176470588
24.0,12.0,0.6392156862745098
23.0,12.0,0.5764705882352941
24.0,11.0,0.6901960784313725
25.0,11.0,0.7411764705882353
24.0,12.0,0.6392156862745098
25.0,11.0,0.7411764705882353
25.0,12.0,0.6980392156862745
24.0,12.0,0.6392156862745098
25.0,11.0,0.7411764705882353
26.0,11.0,0.788235294117647
26.0,12.0,0.7490196078431373
25.0,11.0,0.7411764705882353
26.0,12.0,0.7490196078431373
25.0,12.0,0.6980392156862745
26.0,11.0,0.788235294117647
27.0,11.0,0.8274509803921568
26.0,12.0,0.7490196078431373
27.0,11.0,0.8274509803921568
27.0,12.0,0.796078431372549
26.0,12.0,0.7490196078431373
27.0,11.0,0.8274509803921568
28.0,11.0,0.8627450980392157
28.0,12.0,0.8352941176470589
27.0,11.0,0.8274509803921568
28.0,12.0,0.8352941176470589
27.0,12.0,0.796078431372549
28.0,11.0,0.8627450980392157
29.0,11.0,0.8941176470588236
28.0,12.0,0.8352941176470589
29.0,11.0,0.8941176470588236
29.0,12.0,0.8705882352941177
28.0,12.0,0.8352941176470589
29.0,11.0,0.8941176470588236
30.0,11.0,0.9215686274509803
30.0,12.0,0.9019607843137255
29.0,11.0,0.8941176470588236
30.0,12.0,0.9019607843137255
29.0,12.0,0.8705882352941177
30.0,11.0,0.9215686274509803
31.0,11.0,0.9411764705882353
30.0,12.0,0.9019607843137255
31.0,11.0,0.9411764705882353
31.0,12.0,0.9294117647058824
30.0,12.0,0.9019607843137255
31.0,11.0,0.9411764705882353
32.0,11.0,0.9607843137254902
32.0,12.0,0.9490196078431372
31.0,11.0,0.9411764705882353
32.0,12.0,0.9490196078431372
31.0,12.0,0.9294117647058824
1.0,12.0,0.30196078431372547
2.0,12.0,0.29411764705882354
1.0,13.0,0.5411764705882353
2.0,12.0,0.29411764705882354
2.0,13.0,0.5254901960784314
1.0,13.0,0.5411764705882353
2.0,12.0,0.29411764705882354
3.0,12.0,0.27450980392156865
3.0,13.0,0.5019607843137255
2.0,12.0,0.29411764705882354
3.0,13.0,0.5019607843137255
2.0,13.0,0.5254901960784314
3.0,12.0,0.27450980392156865
4.0,12.0,0.24705882352941178
3.0,13.0,0.5019607843137255
4.0,12.0,0.24705882352941178
4.0,13.0,0.4627450980392157
3.0,13.0,0.5019607843137255
4.0,12.0,0.24705882352941178
5.0,12.0,0.21176470588235294
5.0,13.0,0.41568627450980394
4.0,12.0,0.24705882352941178
5.0,13.0,0.41568627450980394
4.0,13.0,0.4627450980392157
5.0,12.0,0.21176470588235294
6.0,12.0,0.16862745098039217
5.0,13.0,0.41568627450980394
6.0,12.0,0.16862745098039217
6.0,13.0,0.3568627450980392
5.0,13.0,0.41568627450980394
6.0,12.0,0.16862745098039217
7.0,12.0,0.12941176470588237
7.0,13.0,0.29411764705882354
6.0,12.0,0.16862745098039217
7.0,13.0,0.29411764705882354
6.0,13.0,0.3568627450980392
7.0,12.0,0.12941176470588237
8.0,12.0,0.09019607843137255
7.0,13.0,0.29411764705882354
8.0,12.0,0.09019607843137255
8.0,13.0,0.22745098039215686
7.0,13.0,0.29411764705882354
8.0,12.0,0.09019607843137255
9.0,12.0,0.054901960784313725
9.0,13.0,0.16470588235294117
8.0,12.0,0.09019607843137255
9.0,13.0,0.16470588235294117
8.0,13.0,0.22745098039215686
9.0,12.0,0.054901960784313725
10.0,12.0,0.023529411764705882
9.0,13.0,0.16470588235294117
10.0,12.0,0.023529411764705882
10.0,13.0,0.10588235294117647
9.0,13.0,0.16470588235294117
10.0,12.0,0.023529411764705882
11.0,12.0,0.00784313725490196
11.0,13.0,0.058823529411764705
10.0,12.0,0.023529411764705882
11.0,13.0,0.058823529411764705
10.0,13.0,0.10588235294117647
11.0,12.0,0.00784313725490196
12.0,12.0,0.00392156862745098
11.0,13.0,0.058823529411764705
12.0,12.0,0.00392156862745098
12.0,13.0,0.023529411764705882
11.0,13.0,0.058823529411764705
12.0,12.0,0.00392156862745098
13.0,12.0,0.011764705882352941
13.0,13.0,0.00392156862745098
12.0,12.0,0.00392156862745098
13.0,13.0,0.00392156862745098
12.0,13.0,0.023529411764705882
13.0,12.0,0.011764705882352941
14.0,12.0,0.03137254901960784
13.0,13.0,0.00392156862745098
14.0,12.0,0.03137254901960784
14.0,13.0,0.00392156862745098
13.0,13.0,0.00392156862745098
14.0,12.0,0.03137254901960784
15.0,12.0,0.06666666666666667
15.0,13.0,0.0196078431372549
14.0,12.0,0.03137254901960784
15.0,13.0,0.0196078431372549
14.0,13.0,0.00392156862745098
15.0,12.0,0.06666666666666667
16.0,12.0,0.11372549019607843
15.0,13.0,0.0196078431372549
16.0,12.0,0.11372549019607843
16.0,13.0,0.054901960784313725
15.0,13.0,0.0196078431372549
16.0,12.0,0.11372549019607843
17.0,12.0,0.16862745098039217
17.0,13.0,0.10196078431372549
16.0,12.0,0.11372549019607843
17.0,13.0,0.10196078431372549
16.0,13.0,0.054901960784313725
17.0,12.0,0.16862745098039217
18.0,12.0,0.23137254901960785
17.0,13.0,0.10196078431372549
18.0,12.0,0.23137254901960785
18.0,13.0,0.1607843137254902
17.0,13.0,0.10196078431372549
18.0,12.0,0.23137254901960785
19.0,12.0,0.30196078431372547
19.0,13.0,0.2235294117647059
18.0,12.0,0.23137254901960785
19.0,13.0,0.2235294117647059
18.0,13.0,0.1607843137254902
19.0,12.0,0.30196078431372547
20.0,12.0,0.37254901960784315
19.0,13.0,0.2235294117647059
20.0,12.0,0.37254901960784315
20.0,13.0,0.2980392156862745
19.0,13.0,0.2235294117647059
20.0,12.0,0.37254901960784315
21.0,12.0,0.44313725490196076
21.0,13.0,0.37254901960784315
20.0,12.0,0.37254901960784315
21.0,13.0,0.37254901960784315
20.0,13.0,0.2980392156862745
21.0,12.0,0.44313725490196076
22.0,12.0,0.5098039215686274
21.0,13.0,0.37254901960784315
22.0,12.0,0.5098039215686274
22.0,13.0,0.4470588235294118
21.0,13.0,0.37254901960784315
22.0,12.0,0.5098039215686274
23.0,12.0,0.5764705882352941
23.0,13.0,0.5176470588235295
22.0,12.0,0.5098039215686274
23.0,13.0,0.5176470588235295
22.0,13.0,0.4470588235294118
23.0,12.0,0.5764705882352941
24.0,12.0,0.6392156862745098
23.0,13.0,0.5176470588235295
24.0,12.0,0.6392156862745098
24.0,13.0,0.5843137254901961
23.0,13.0,0.5176470588235295
24.0,12.0,0.6392156862745098
25.0,12.0,0.6980392156862745
25.0,13.0,0.6509803921568628
24.0,12.0,0.6392156862745098
25.0,13.0,0.6509803921568628
24.0,13.0,0.5843137254901961
25.0,12.0,0.6980392156862745
26.0,12.0,0.7490196078431373
25.0,13.0,0.6509803921568628
26.0,12.0,0.7490196078431373
26.0,13.0,0.7098039215686275
25.0,13.0,0.6509803921568628
26.0,12.0,0.7490196078431373
27.0,12.0,0.796078431372549
27.0,13.0,0.7607843137254902
26.0,12.0,0.7490196078431373
27.0,13.0,0.7607843137254902
26.0,13.0,0.7098039215686275
27.0,12.0,0.796078431372549
28.0,12.0,0.8352941176470589
27.0,13.0,0.7607843137254902
28.0,12.0,0.8352941176470589
28.0,13.0,0.807843137254902
27.0,13.0,0.7607843137254902
28.0,12.0,0.8352941176470589
29.0,12.0,0.8705882352941177
29.0,13.0,0.8470588235294118
28.0,12.0,0.8352941176470589
29.0,13.0,0.8470588235294118
28.0,13.0,0.807843137254902
29.0,12.0,0.8705882352941177
30.0,12.0,0.9019607843137255
29.0,13.0,0.8470588235294118
30.0,12.0,0.9019607843137255
30.0,13.0,0.8823529411764706
29.0,13.0,0.8470588235294118
30.0,12.0,0.9019607843137255
31.0,12.0,0.9294117647058824
31.0,13.0,0.9098039215686274
30.0,12.0,0.9019607843137255
31.0,13.0,0.9098039215686274
30.0,13.0,0.8823529411764706
31.0,12.0,0.9294117647058824
32.0,12.0,0.9490196078431372
31.0,13.0,0.9098039215686274
32.0,12.0,0.9490196078431372
32.0,13.0,0.9372549019607843
31.0,13.0,0.9098039215686274
1.0,13.0,0.5411764705882353
2.0,13.0,0.5254901960784314
2.0,14.0,0.7764705882352941
1.0,13.0,0.5411764705882353
2.0,14.0,0.7764705882352941
1.0,14.0,0.788235294117647
2.0,13.0,0.5254901960784314
3.0,13.0,0.5019607843137255
2.0,14.0,0.7764705882352941
3.0,13.0,0.5019607843137255
3.0,14.0,0.7490196078431373
2.0,14.0,0.7764705882352941
3.0,13.0,0.5019607843137255
4.0,13.0,0.4627450980392157
4.0,14.0,0.7098039215686275
3.0,13.0,0.5019607843137255
4.0,14.0,0.7098039215686275
3.0,14.0,0.7490196078431373
4.0,13.0,0.4627450980392157
5.0,13.0,0.41568627450980394
4.0,14.0,0.7098039215686275
5.0,13.0,0.41568627450980394
5.0,14.0,0.6588235294117647
4.0,14.0,0.7098039215686275
5.0,13.0,0.41568627450980394
6.0,13.0,0.3568627450980392
6.0,14.0,0.592156862745098
5.0,13.0,0.41568627450980394
6.0,14.0,0.592156862745098
5.0,14.0,0.6588235294117647
6.0,13.0,0.3568627450980392
7.0,13.0,0.29411764705882354
6.0,14.0,0.592156862745098
7.0,13.0,0.29411764705882354
7.0,14.0,0.5137254901960784
6.0,14.0,0.592156862745098
7.0,13.0,0.29411764705882354
8.0,13.0,0.22745098039215686
8.0,14.0,0.42745098039215684
7.0,13.0,0.29411764705882354
8.0,14.0,0.42745098039215684
7.0,14.0,0.5137254901960784
8.0,13.0,0.22745098039215686
9.0,13.0,0.16470588235294117
8.0,14.0,0.42745098039215684
9.0,13.0,0.16470588235294117
9.0,14.0,0.3333333333333333
8.0,14.0,0.42745098039215684
9.0,13.0,0.16470588235294117
10.0,13.0,0.10588235294117647
10.0,14.0,0.24705882352941178
9.0,13.0,0.16470588235294117
10.0,14.0,0.24705882352941178
9.0,14.0,0.3333333333333333
10.0,13.0,0.10588235294117647
11.0,13.0,0.058823529411764705
10.0,14.0,0.24705882352941178
11.0,13.0,0.058823529411764705
11.0,14.0,0.16470588235294117
10.0,14.0,0.24705882352941178
11.0,13.0,0.058823529411764705
12.0,13.0,0.023529411764705882
12.0,14.0,0.09411764705882353
11.0,13.0,0.058823529411764705
12.0,14.0,0.09411764705882353
11.0,14.0,0.16470588235294117
12.0,13.0,0.023529411764705882
13.0,13.0,0.00392156862745098
12.0,14.0,0.09411764705882353
13.0,13.0,0.00392156862745098
13.0,14.0,0.043137254901960784
12.0,14.0,0.09411764705882353
13.0,13.0,0.00392156862745098
14.0,13.0,0.00392156862745098
14.0,14.0,0.011764705882352941
13.0,13.0,0.00392156862745098
14.0,14.0,0.011764705882352941
13.0,14.0,0.043137254901960784
14.0,13.0,0.00392156862745098
15.0,13.0,0.0196078431372549
14.0,14.0,0.011764705882352941
15.0,13.0,0.0196078431372549
15.0,14.0,0.00392156862745098
14.0,14.0,0.011764705882352941
15.0,13.0,0.0196078431372549
16.0,13.0,0.054901960784313725
16.0,14.0,0.01568627450980392
15.0,13.0,0.0196078431372549
16.0,14.0,0.01568627450980392
15.0,14.0,0.00392156862745098
16.0,13.0,0.054901960784313725
17.0,13.0,0.10196078431372549
16.0,14.0,0.01568627450980392
17.0,13.0,0.10196078431372549
17.0,14.0,0.047058823529411764
16.0,14.0,0.01568627450980392
17.0,13.0,0.10196078431372549
18.0,13.0,0.1607843137254902
18.0,14.0,0.09411764705882353
17.0,13.0,0.10196078431372549
18.0,14.0,0.09411764705882353
17.0,14.0,0.047058823529411764
18.0,13.0,0.1607843137254902
19.0,13.0,0.2235294117647059
18.0,14.0,0.09411764705882353
19.0,13.0,0.2235294117647059
19.0,14.0,0.1568627450980392
18.0,14.0,0.09411764705882353
19.0,13.0,0.2235294117647059
20.0,13.0,0.2980392156862745
20.0,14.0,0.2235294117647059
19.0,13.0,0.2235294117647059
20.0,14.0,0.2235294117647059
19.0,14.0,0.1568627450980392
20.0,13.0,0.2980392156862745
21.0,13.0,0.37254901960784315
20.0,14.0,0.2235294117647059
21.0,13.0,0.37254901960784315
21.0,14.0,0.30196078431372547
20.0,14.0,0.2235294117647059
21.0,13.0,0.37254901960784315
22.0,13.0,0.4470588235294118
22.0,14.0,0.3764705882352941
21.0,13.0,0.37254901960784315
22.0,14.0,0.3764705882352941
21.0,14.0,0.30196078431372547
22.0,13.0,0.4470588235294118
23.0,13.0,0.5176470588235295
22.0,14.0,0.3764705882352941
23.0,13.0,0.5176470588235295
23.0,14.0,0.4549019607843137
22.0,14.0,0.3764705882352941
23.0,13.0,0.5176470588235295
24.0,13.0,0.5843137254901961
24.0,14.0,0.5294117647058824
23.0,13.0,0.5176470588235295
24.0,14.0,0.5294117647058824
23.0,14.0,0.4549019607843137
24.0,13.0,0.5843137254901961
25.0,13.0,0.6509803921568628
24.0,14.0,0.5294117647058824
25.0,13.0,0.6509803921568628
25.0,14.0,0.6
24.0,14.0,0.5294117647058824
25.0,13.0,0.6509803921568628
26.0,13.0,0.7098039215686275
26.0,14.0,0.6627450980392157
25.0,13.0,0.6509803921568628
26.0,14.0,0.6627450980392157
25.0,14.0,0.6
26.0,13.0,0.7098039215686275
27.0,13.0,0.7607843137254902
26.0,14.0,0.6627450980392157
27.0,13.0,0.7607843137254902
27.0,14.0,0.7215686274509804
26.0,14.0,0.6627450980392157
27.0,13.0,0.7607843137254902
28.0,13.0,0.807843137254902
28.0,14.0,0.7764705882352941
27.0,13.0,0.7607843137254902
28.0,14.0,0.7764705882352941
27.0,14.0,0.7215686274509804
28.0,13.0,0.807843137254902
29.0,13.0,0.8470588235294118
28.0,14.0,0.7764705882352941
29.0,13.0,0.8470588235294118
29.0,14.0,0.8196078431372549
28.0,14.0,0.7764705882352941
29.0,13.0,0.8470588235294118
30.0,13.0,0.8823529411764706
30.0,14.0,0.8588235294117647
29.0,13.0,0.8470588235294118
30.0,14.0,0.8588235294117647
29.0,14.0,0.8196078431372549
30.0,13.0,0.8823529411764706
31.0,13.0,0.9098039215686274
30.0,14.0,0.8588235294117647
31.0,13.0,0.9098039215686274
31.0,14.0,0.8941176470588236
30.0,14.0,0.8588235294117647
31.0,13.0,0.9098039215686274
32.0,13.0,0.9372549019607843
32.0,14.0,0.9215686274509803
31.0,13.0,0.9098039215686274
32.0,14.0,0.9215686274509803
31.0,14.0,0.8941176470588236
1.0,14.0,0.788235294117647
2.0,14.0,0.7764705882352941
1.0,15.0,0.9647058823529412
2.0,14.0,0.7764705882352941
2.0,15.0,0.9568627450980393
1.0,15.0,0.9647058823529412
2.0,14.0,0.7764705882352941
3.0,14.0,0.7490196078431373
3.0,15.0,0.9450980392156862
2.0,14.0,0.7764705882352941
3.0,15.0,0.9450980392156862
2.0,15.0,0.9568627450980393
3.0,14.0,0.7490196078431373
4.0,14.0,0.7098039215686275
3.0,15.0,0.9450980392156862
4.0,14.0,0.7098039215686275
4.0,15.0,0.9176470588235294
3.0,15.0,0.9450980392156862
4.0,14.0,0.7098039215686275
5.0,14.0,0.6588235294117647
5.0,15.0,0.8784313725490196
4.0,14.0,0.7098039215686275
5.0,15.0,0.8784313725490196
4.0,15.0,0.9176470588235294
5.0,14.0,0.6588235294117647
6.0,14.0,0.592156862745098
5.0,15.0,0.8784313725490196
6.0,14.0,0.592156862745098
6.0,15.0,0.8235294117647058
5.0,15.0,0.8784313725490196
6.0,14.0,0.592156862745098
7.0,14.0,0.5137254901960784
7.0,15.0,0.7490196078431373
6.0,14.0,0.592156862745098
7.0,15.0,0.7490196078431373
6.0,15.0,0.8235294117647058
7.0,14.0,0.5137254901960784
8.0,14.0,0.42745098039215684
7.0,15.0,0.7490196078431373
8.0,14.0,0.42745098039215684
8.0,15.0,0.6588235294117647
7.0,15.0,0.7490196078431373
8.0,14.0,0.42745098039215684
9.0,14.0,0.3333333333333333
9.0,15.0,0.5529411764705883
8.0,14.0,0.42745098039215684
9.0,15.0,0.5529411764705883
8.0,15.0,0.6588235294117647
9.0,14.0,0.3333333333333333
10.0,14.0,0.24705882352941178
9.0,15.0,0.5529411764705883
10.0,14.0,0.24705882352941178
10.0,15.0,0.4392156862745098
9.0,15.0,0.5529411764705883
10.0,14.0,0.24705882352941178
11.0,14.0,0.16470588235294117
11.0,15.0,0.3254901960784314
10.0,14.0,0.24705882352941178
11.0,15.0,0.3254901960784314
10.0,15.0,0.4392156862745098
11.0,14.0,0.16470588235294117
12.0,14.0,0.09411764705882353
11.0,15.0,0.3254901960784314
12.0,14.0,0.09411764705882353
12.0,15.0,0.2196078431372549
11.0,15.0,0.3254901960784314
12.0,14.0,0.09411764705882353
13.0,14.0,0.043137254901960784
13.0,15.0,0.12941176470588237
12.0,14.0,0.09411764705882353
13.0,15.0,0.12941176470588237
12.0,15.0,0.2196078431372549
13.0,14.0,0.043137254901960784
14.0,14.0,0.011764705882352941
13.0,15.0,0.12941176470588237
14.0,14.0,0.011764705882352941
14.0,15.0,0.06274509803921569
13.0,15.0,0.12941176470588237
14.0,14.0,0.011764705882352941
15.0,14.0,0.00392156862745098
15.0,15.0,0.0196078431372549
14.0,14.0,0.011764705882352941
15.0,15.0,0.0196078431372549
14.0,15.0,0.06274509803921569
15.0,14.0,0.00392156862745098
16.0,14.0,0.01568627450980392
15.0,15.0,0.0196078431372549
16.0,14.0,0.01568627450980392
16.0,15.0,0.00392156862745098
15.0,15.0,0.0196078431372549
16.0,14.0,0.01568627450980392
17.0,14.0,0.047058823529411764
17.0,15.0,0.011764705882352941
16.0,14.0,0.01568627450980392
17.0,15.0,0.011764705882352941
16.0,15.0,0.00392156862745098
17.0,14.0,0.047058823529411764
18.0,14.0,0.09411764705882353
17.0,15.0,0.011764705882352941
18.0,14.0,0.09411764705882353
18.0,15.0,0.043137254901960784
17.0,15.0,0.011764705882352941
18.0,14.0,0.09411764705882353
19.0,14.0,0.1568627450980392
19.0,15.0,0.09411764705882353
18.0,14.0,0.09411764705882353
19.0,15.0,0.09411764705882353
18.0,15.0,0.043137254901960784
19.0,14.0,0.1568627450980392
20.0,14.0,0.2235294117647059
19.0,15.0,0.09411764705882353
20.0,14.0,0.2235294117647059
20.0,15.0,0.1607843137254902
19.0,15.0,0.09411764705882353
20.0,14.0,0.2235294117647059
21.0,14.0,0.30196078431372547
21.0,15.0,0.23137254901960785
20.0,14.0,0.2235294117647059
21.0,15.0,0.23137254901960785
20.0,15.0,0.1607843137254902
21.0,14.0,0.30196078431372547
22.0,14.0,0.3764705882352941
21.0,15.0,0.23137254901960785
22.0,14.0,0.3764705882352941
22.0,15.0,0.3137254901960784
21.0,15.0,0.23137254901960785
22.0,14.0,0.3764705882352941
23.0,14.0,0.4549019607843137
23.0,15.0,0.39215686274509803
22.0,14.0,0.3764705882352941
23.0,15.0,0.39215686274509803
22.0,15.0,0.3137254901960784
23.0,14.0,0.4549019607843137
24.0,14.0,0.5294117647058824
23.0,15.0,0.39215686274509803
24.0,14.0,0.5294117647058824
24.0,15.0,0.47058823529411764
23.0,15.0,0.39215686274509803
24.0,14.0,0.5294117647058824
25.0,14.0,0.6
25.0,15.0,0.5490196078431373
24.0,14.0,0.5294117647058824
25.0,15.0,0.5490196078431373
24.0,15.0,0.47058823529411764
25.0,14.0,0.6
26.0,14.0,0.6627450980392157
25.0,15.0,0.5490196078431373
26.0,14.0,0.6627450980392157
26.0,15.0,0.6196078431372549
25.0,15.0,0.5490196078431373
26.0,14.0,0.6627450980392157
27.0,14.0,0.7215686274509804
27.0,15.0,0.6823529411764706
26.0,14.0,0.6627450980392157
27.0,15.0,0.6823529411764706
26.0,15.0,0.6196078431372549
27.0,14.0,0.7215686274509804
28.0,14.0,0.7764705882352941
27.0,15.0,0.6823529411764706
28.0,14.0,0.7764705882352941
28.0,15.0,0.7411764705882353
27.0,15.0,0.6823529411764706
28.0,14.0,0.7764705882352941
29.0,14.0,0.8196078431372549
29.0,15.0,0.792156862745098
28.0,14.0,0.7764705882352941
29.0,15.0,0.792156862745098
28.0,15.0,0.7411764705882353
29.0,14.0,0.8196078431372549
30.0,14.0,0.8588235294117647
29.0,15.0,0.792156862745098
30.0,14.0,0.8588235294117647
30.0,15.0,0.8352941176470589
29.0,15.0,0.792156862745098
30.0,14.0,0.8588235294117647
31.0,14.0,0.8941176470588236
31.0,15.0,0.8745098039215686
30.0,14.0,0.8588235294117647
31.0,15.0,0.8745098039215686
30.0,15.0,0.8352941176470589
31.0,14.0,0.8941176470588236
32.0,14.0,0.9215686274509803
31.0,15.0,0.8745098039215686
32.0,14.0,0.9215686274509803
32.0,15.0,0.9058823529411765
31.0,15.0,0.8745098039215686
1.0,15.0,0.9647058823529412
2.0,15.0,0.9568627450980393
2.0,16.0,0.9686274509803922
1.0,15.0,0.9647058823529412
2.0,16.0,0.9686274509803922
1.0,16.0,0.9607843137254902
2.0,15.0,0.9568627450980393
3.0,15.0,0.9450980392156862
2.0,16.0,0.9686274509803922
3.0,15.0,0.9450980392156862
3.0,16.0,0.9803921568627451
2.0,16.0,0.9686274509803922
3.0,15.0,0.9450980392156862
4.0,15.0,0.9176470588235294
4.0,16.0,0.9882352941176471
3.0,15.0,0.9450980392156862
4.0,16.0,0.9882352941176471
3.0,16.0,0.9803921568627451
4.0,15.0,0.9176470588235294
5.0,15.0,0.8784313725490196
4.0,16.0,0.9882352941176471
5.0,15.0,0.8784313725490196
5.0,16.0,0.9882352941176471
4.0,16.0,0.9882352941176471
5.0,15.0,0.8784313725490196
6.0,15.0,0.8235294117647058
6.0,16.0,0.9725490196078431
5.0,15.0,0.8784313725490196
6.0,16.0,0.9725490196078431
5.0,16.0,0.9882352941176471
6.0,15.0,0.8235294117647058
7.0,15.0,0.7490196078431373
6.0,16.0,0.9725490196078431
7.0,15.0,0.7490196078431373
7.0,16.0,0.9372549019607843
6.0,16.0,0.9725490196078431
7.0,15.0,0.7490196078431373
8.0,15.0,0.6588235294117647
8.0,16.0,0.8705882352941177
7.0,15.0,0.7490196078431373
8.0,16.0,0.8705882352941177
7.0,16.0,0.9372549019607843
8.0,15.0,0.6588235294117647
9.0,15.0,0.5529411764705883
8.0,16.0,0.8705882352941177
9.0,15.0,0.5529411764705883
9.0,16.0,0.7764705882352941
8.0,16.0,0.8705882352941177
9.0,15.0,0.5529411764705883
10.0,15.0,0.4392156862745098
10.0,16.0,0.6588235294117647
9.0,15.0,0.5529411764705883
10.0,16.0,0.6588235294117647
9.0,16.0,0.7764705882352941
10.0,15.0,0.4392156862745098
11.0,15.0,0.3254901960784314
10.0,16.0,0.6588235294117647
11.0,15.0,0.3254901960784314
11.0,16.0,0.5254901960784314
10.0,16.0,0.6588235294117647
11.0,15.0,0.3254901960784314
12.0,15.0,0.2196078431372549
12.0,16.0,0.39215686274509803
11.0,15.0,0.3254901960784314
12.0,16.0,0.39215686274509803
11.0,16.0,0.5254901960784314
12.0,15.0,0.2196078431372549
13.0,15.0,0.12941176470588237
12.0,16.0,0.39215686274509803
13.0,15.0,0.12941176470588237
13.0,16.0,0.2627450980392157
12.0,16.0,0.39215686274509803
13.0,15.0,0.12941176470588237
14.0,15.0,0.06274509803921569
14.0,16.0,0.1568627450980392
13.0,15.0,0.12941176470588237
14.0,16.0,0.1568627450980392
13.0,16.0,0.2627450980392157
14.0,15.0,0.06274509803921569
15.0,15.0,0.0196078431372549
14.0,16.0,0.1568627450980392
15.0,15.0,0.0196078431372549
15.0,16.0,0.07450980392156863
14.0,16.0,0.1568627450980392
15.0,15.0,0.0196078431372549
16.0,15.0,0.00392156862745098
16.0,16.0,0.023529411764705882
15.0,15.0,0.0196078431372549
16.0,16.0,0.023529411764705882
15.0,16.0,0.07450980392156863
16.0,15.0,0.00392156862745098
17.0,15.0,0.011764705882352941
16.0,16.0,0.023529411764705882
17.0,15.0,0.011764705882352941
17.0,16.0,0.00392156862745098
16.0,16.0,0.023529411764705882
17.0,15.0,0.011764705882352941
18.0,15.0,0.043137254901960784
18.0,16.0,0.011764705882352941
17.0,15.0,0.011764705882352941
18.0,16.0,0.011764705882352941
17.0,16.0,0.00392156862745098
18.0,15.0,0.043137254901960784
19.0,15.0,0.09411764705882353
18.0,16.0,0.011764705882352941
19.0,15.0,0.09411764705882353
19.0,16.0,0.047058823529411764
18.0,16.0,0.011764705882352941
19.0,15.0,0.09411764705882353
20.0,15.0,0.1607843137254902
20.0,16.0,0.10196078431372549
19.0,15.0,0.09411764705882353
20.0,16.0,0.10196078431372549
19.0,16.0,0.047058823529411764
20.0,15.0,0.1607843137254902
21.0,15.0,0.23137254901960785
20.0,16.0,0.10196078431372549
21.0,15.0,0.23137254901960785
21.0,16.0,0.16862745098039217
20.0,16.0,0.10196078431372549
21.0,15.0,0.23137254901960785
22.0,15.0,0.3137254901960784
22.0,16.0,0.24705882352941178
21.0,15.0,0.23137254901960785
22.0,16.0,0.24705882352941178
21.0,16.0,0.16862745098039217
22.0,15.0,0.3137254901960784
23.0,15.0,0.39215686274509803
22.0,16.0,0.24705882352941178
23.0,15.0,0.39215686274509803
23.0,16.0,0.32941176470588235
22.0,16.0,0.24705882352941178
23.0,15.0,0.39215686274509803
24.0,15.0,0.47058823529411764
24.0,16.0,0.41568627450980394
23.0,15.0,0.39215686274509803
24.0,16.0,0.41568627450980394
23.0,16.0,0.32941176470588235
24.0,15.0,0.47058823529411764
25.0,15.0,0.5490196078431373
24.0,16.0,0.41568627450980394
25.0,15.0,0.5490196078431373
25.0,16.0,0.49411764705882355
24.0,16.0,0.41568627450980394
25.0,15.0,0.5490196078431373
26.0,15.0,0.6196078431372549
26.0,16.0,0.5725490196078431
25.0,15.0,0.5490196078431373
26.0,16.0,0.5725490196078431
25.0,16.0,0.49411764705882355
26.0,15.0,0.6196078431372549
27.0,15.0,0.6823529411764706
26.0,16.0,0.5725490196078431
27.0,15.0,0.6823529411764706
27.0,16.0,0.6431372549019608
26.0,16.0,0.5725490196078431
27.0,15.0,0.6823529411764706
28.0,15.0,0.7411764705882353
28.0,16.0,0.7058823529411765
27.0,15.0,0.6823529411764706
28.0,16.0,0.7058823529411765
27.0,16.0,0.6431372549019608
28.0,15.0,0.7411764705882353
29.0,15.0,0.792156862745098
28.0,16.0,0.7058823529411765
29.0,15.0,0.792156862745098
29.0,16.0,0.7607843137254902
28.0,16.0,0.7058823529411765
29.0,15.0,0.792156862745098
30.0,15.0,0.8352941176470589
30.0,16.0,0.8117647058823529
29.0,15.0,0.792156862745098
30.0,16.0,0.8117647058823529
29.0,16.0,0.7607843137254902
30.0,15.0,0.8352941176470589
31.0,15.0,0.8745098039215686
30.0,16.0,0.8117647058823529
31.0,15.0,0.8745098039215686
31.0,16.0,0.8549019607843137
30.0,16.0,0.8117647058823529
31.0,15.0,0.8745098039215686
32.0,15.0,0.9058823529411765
32.0,16.0,0.8901960784313725
31.0,15.0,0.8745098039215686
32.0,16.0,0.8901960784313725
31.0,16.0,0.8549019607843137
1.0,16.0,0.9607843137254902
2.0,16.0,0.9686274509803922
1.0,17.0,0.7176470588235294
2.0,16.0,0.9686274509803922
2.0,17.0,0.7411764705882353
1.0,17.0,0.7176470588235294
2.0,16.0,0.9686274509803922
3.0,16.0,0.9803921568627451
3.0,17.0,0.7803921568627451
2.0,16.0,0.9686274509803922
3.0,17.0,0.7803921568627451
2.0,17.0,0.7411764705882353
3.0,16.0,0.9803921568627451
4.0,16.0,0.9882352941176471
3.0,17.0,0.7803921568627451
4.0,16.0,0.9882352941176471
4.0,17.0,0.8392156862745098
3.0,17.0,0.7803921568627451
4.0,16.0,0.9882352941176471
5.0,16.0,0.9882352941176471
5.0,17.0,0.8980392156862745
4.0,16.0,0.9882352941176471
5.0,17.0,0.8980392156862745
4.0,17.0,0.8392156862745098
5.0,16.0,0.9882352941176471
6.0,16.0,0.9725490196078431
5.0,17.0,0.8980392156862745
6.0,16.0,0.9725490196078431
6.0,17.0,0.9529411764705882
5.0,17.0,0.8980392156862745
6.0,16.0,0.9725490196078431
7.0,16.0,0.9372549019607843
7.0,17.0,0.984313725490196
6.0,16.0,0.9725490196078431
7.0,17.0,0.984313725490196
6.0,17.0,0.9529411764705882
7.0,16.0,0.9372549019607843
8.0,16.0,0.8705882352941177
7.0,17.0,0.984313725490196
8.0,16.0,0.8705882352941177
8.0,17.0,0.984313725490196
7.0,17.0,0.984313725490196
8.0,16.0,0.8705882352941177
9.0,16.0,0.7764705882352941
9.0,17.0,0.9450980392156862
8.0,16.0,0.8705882352941177
9.0,17.0,0.9450980392156862
8.0,17.0,0.984313725490196
9.0,16.0,0.7764705882352941
10.0,16.0,0.6588235294117647
9.0,17.0,0.9450980392156862
10.0,16.0,0.6588235294117647
10.0,17.0,0.8588235294117647
9.0,17.0,0.9450980392156862
10.0,16.0,0.6588235294117647
11.0,16.0,0.5254901960784314
11.0,17.0,0.7372549019607844
10.0,16.0,0.6588235294117647
11.0,17.0,0.7372549019607844
10.0,17.0,0.8588235294117647
11.0,16.0,0.5254901960784314
12.0,16.0,0.39215686274509803
11.0,17.0,0.7372549019607844
12.0,16.0,0.39215686274509803
12.0,17.0,0.592156862745098
11.0,17.0,0.7372549019607844
12.0,16.0,0.39215686274509803
13.0,16.0,0.2627450980392157
13.0,17.0,0.4392156862745098
12.0,16.0,0.39215686274509803
13.0,17.0,0.4392156862745098
12.0,17.0,0.592156862745098
13.0,16.0,0.2627450980392157
14.0,16.0,0.1568627450980392
13.0,17.0,0.4392156862745098
14.0,16.0,0.1568627450980392
14.0,17.0,0.29411764705882354
13.0,17.0,0.4392156862745098
14.0,16.0,0.1568627450980392
15.0,16.0,0.07450980392156863
15.0,17.0,0.16862745098039217
14.0,16.0,0.1568627450980392
15.0,17.0,0.16862745098039217
14.0,17.0,0.29411764705882354
15.0,16.0,0.07450980392156863
16.0,16.0,0.023529411764705882
15.0,17.0,0.16862745098039217
16.0,16.0,0.023529411764705882
16.0,17.0,0.0784313725490196
15.0,17.0,0.16862745098039217
16.0,16.0,0.023529411764705882
17.0,16.0,0.00392156862745098
17.0,17.0,0.023529411764705882
16.0,16.0,0.023529411764705882
17.0,17.0,0.023529411764705882
16.0,17.0,0.0784313725490196
17.0,16.0,0.00392156862745098
18.0,16.0,0.011764705882352941
17.0,17.0,0.023529411764705882
18.0,16.0,0.011764705882352941
18.0,17.0,0.00392156862745098
17.0,17.0,0.023529411764705882
18.0,16.0,0.011764705882352941
19.0,16.0,0.047058823529411764
19.0,17.0,0.01568627450980392
18.0,16.0,0.011764705882352941
19.0,17.0,0.01568627450980392
18.0,17.0,0.00392156862745098
19.0,16.0,0.047058823529411764
20.0,16.0,0.10196078431372549
19.0,17.0,0.01568627450980392
20.0,16.0,0.10196078431372549
20.0,17.0,0.054901960784313725
19.0,17.0,0.01568627450980392
20.0,16.0,0.10196078431372549
21.0,16.0,0.16862745098039217
21.0,17.0,0.11372549019607843
20.0,16.0,0.10196078431372549
21.0,17.0,0.11372549019607843
20.0,17.0,0.054901960784313725
21.0,16.0,0.16862745098039217
22.0,16.0,0.24705882352941178
21.0,17.0,0.11372549019607843
22.0,16.0,0.24705882352941178
22.0,17.0,0.18823529411764706
21.0,17.0,0.11372549019607843
22.0,16.0,0.24705882352941178
23.0,16.0,0.32941176470588235
23.0,17.0,0.27058823529411763
22.0,16.0,0.24705882352941178
23.0,17.0,0.27058823529411763
22.0,17.0,0.18823529411764706
23.0,16.0,0.32941176470588235
24.0,16.0,0.41568627450980394
23.0,17.0,0.27058823529411763
24.0,16.0,0.41568627450980394
24.0,17.0,0.3568627450980392
23.0,17.0,0.27058823529411763
24.0,16.0,0.41568627450980394
25.0,16.0,0.49411764705882355
25.0,17.0,0.44313725490196076
24.0,16.0,0.41568627450980394
25.0,17.0,0.44313725490196076
24.0,17.0,0.3568627450980392
25.0,16.0,0.49411764705882355
26.0,16.0,0.5725490196078431
25.0,17.0,0.44313725490196076
26.0,16.0,0.5725490196078431
26.0,17.0,0.5254901960784314
25.0,17.0,0.44313725490196076
26.0,16.0,0.5725490196078431
27.0,16.0,0.6431372549019608
27.0,17.0,0.6
26.0,16.0,0.5725490196078431
27.0,17.0,0.6
26.0,17.0,0.5254901960784314
27.0,16.0,0.6431372549019608
28.0,16.0,0.7058823529411765
27.0,17.0,0.6
28.0,16.0,0.7058823529411765
28.0,17.0,0.6705882352941176
27.0,17.0,0.6
28.0,16.0,0.7058823529411765
29.0,16.0,0.7607843137254902
29.0,17.0,0.7294117647058823
28.0,16.0,0.7058823529411765
29.0,17.0,0.7294117647058823
28.0,17.0,0.6705882352941176
29.0,16.0,0.7607843137254902
30.0,16.0,0.8117647058823529
29.0,17.0,0.7294117647058823
30.0,16.0,0.8117647058823529
30.0,17.0,0.7843137254901961
29.0,17.0,0.7294117647058823
30.0,16.0,0.8117647058823529
31.0,16.0,0.8549019607843137
31.0,17.0,0.8313725490196079
30.0,16.0,0.8117647058823529
31.0,17.0,0.8313725490196079
30.0,17.0,0.7843137254901961
31.0,16.0,0.8549019607843137
32.0,16.0,0.8901960784313725
31.0,17.0,0.8313725490196079
32.0,16.0,0.8901960784313725
32.0,17.0,0.8705882352941177
31.0,17.0,0.8313725490196079
1.0,17.0,0.7176470588235294
2.0,17.0,0.7411764705882353
2.0,18.0,0.3411764705882353
1.0,17.0,0.7176470588235294
2.0,18.0,0.3411764705882353
1.0,18.0,0.3137254901960784
2.0,17.0,0.7411764705882353
3.0,17.0,0.7803921568627451
2.0,18.0,0.3411764705882353
3.0,17.0,0.7803921568627451
3.0,18.0,0.4
2.0,18.0,0.3411764705882353
3.0,17.0,0.7803921568627451
4.0,17.0,0.8392156862745098
4.0,18.0,0.48627450980392156
3.0,17.0,0.7803921568627451
4.0,18.0,0.48627450980392156
3.0,18.0,0.4
4.0,17.0,0.8392156862745098
5.0,17.0,0.8980392156862745
4.0,18.0,0.48627450980392156
5.0,17.0,0.8980392156862745
5.0,18.0,0.596078431372549
4.0,18.0,0.48627450980392156
5.0,17.0,0.8980392156862745
6.0,17.0,0.9529411764705882
6.0,18.0,0.7176470588235294
5.0,17.0,0.8980392156862745
6.0,18.0,0.7176470588235294
5.0,18.0,0.596078431372549
6.0,17.0,0.9529411764705882
7.0,17.0,0.984313725490196
6.0,18.0,0.7176470588235294
7.0,17.0,0.984313725490196
7.0,18.0,0.8392156862745098
6.0,18.0,0.7176470588235294
7.0,17.0,0.984313725490196
8.0,17.0,0.984313725490196
8.0,18.0,0.9333333333333333
7.0,17.0,0.984313725490196
8.0,18.0,0.9333333333333333
7.0,18.0,0.8392156862745098
8.0,17.0,0.984313725490196
9.0,17.0,0.9450980392156862
8.0,18.0,0.9333333333333333
9.0,17.0,0.9450980392156862
9.0,18.0,0.984313725490196
8.0,18.0,0.9333333333333333
9.0,17.0,0.9450980392156862
10.0,17.0,0.8588235294117647
10.0,18.0,0.9764705882352941
9.0,17.0,0.9450980392156862
10.0,18.0,0.9764705882352941
9.0,18.0,0.984313725490196
10.0,17.0,0.8588235294117647
11.0,17.0,0.7372549019607844
10.0,18.0,0.9764705882352941
11.0,17.0,0.7372549019607844
11.0,18.0,0.9098039215686274
10.0,18.0,0.9764705882352941
11.0,17.0,0.7372549019607844
12.0,17.0,0.592156862745098
12.0,18.0,0.788235294117647
11.0,17.0,0.7372549019607844
12.0,18.0,0.788235294117647
11.0,18.0,0.9098039215686274
12.0,17.0,0.592156862745098
13.0,17.0,0.4392156862745098
12.0,18.0,0.788235294117647
13.0,17.0,0.4392156862745098
13.0,18.0,0.6313725490196078
12.0,18.0,0.788235294117647
13.0,17.0,0.4392156862745098
14.0,17.0,0.29411764705882354
14.0,18.0,0.4627450980392157
13.0,17.0,0.4392156862745098
14.0,18.0,0.4627450980392157
13.0,18.0,0.6313725490196078
14.0,17.0,0.29411764705882354
15.0,17.0,0.16862745098039217
14.0,18.0,0.4627450980392157
15.0,17.0,0.16862745098039217
15.0,18.0,0.30196078431372547
14.0,18.0,0.4627450980392157
15.0,17.0,0.16862745098039217
16.0,17.0,0.0784313725490196
16.0,18.0,0.16862745098039217
15.0,17.0,0.16862745098039217
16.0,18.0,0.16862745098039217
15.0,18.0,0.30196078431372547
16.0,17.0,0.0784313725490196
17.0,17.0,0.023529411764705882
16.0,18.0,0.16862745098039217
17.0,17.0,0.023529411764705882
17.0,18.0,0.07450980392156863
16.0,18.0,0.16862745098039217
17.0,17.0,0.023529411764705882
18.0,17.0,0.00392156862745098
18.0,18.0,0.0196078431372549
17.0,17.0,0.023529411764705882
18.0,18.0,0.0196078431372549
17.0,18.0,0.07450980392156863
18.0,17.0,0.00392156862745098
19.0,17.0,0.01568627450980392
18.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
19.0,18.0,0.00392156862745098
18.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
20.0,17.0,0.054901960784313725
20.0,18.0,0.0196078431372549
19.0,17.0,0.01568627450980392
20.0,18.0,0.0196078431372549
19.0,18.0,0.00392156862745098
20.0,17.0,0.054901960784313725
21.0,17.0,0.11372549019607843
20.0,18.0,0.0196078431372549
21.0,17.0,0.11372549019607843
21.0,18.0,0.06666666666666667
20.0,18.0,0.0196078431372549
21.0,17.0,0.11372549019607843
22.0,17.0,0.18823529411764706
22.0,18.0,0.13333333333333333
21.0,17.0,0.11372549019607843
22.0,18.0,0.13333333333333333
21.0,18.0,0.06666666666666667
22.0,17.0,0.18823529411764706
23.0,17.0,0.27058823529411763
22.0,18.0,0.13333333333333333
23.0,17.0,0.27058823529411763
23.0,18.0,0.21568627450980393
22.0,18.0,0.13333333333333333
23.0,17.0,0.27058823529411763
24.0,17.0,0.3568627450980392
24.0,18.0,0.30196078431372547
23.0,17.0,0.27058823529411763
24.0,18.0,0.30196078431372547
23.0,18.0,0.21568627450980393
24.0,17.0,0.3568627450980392
25.0,17.0,0.44313725490196076
24.0,18.0,0.30196078431372547
25.0,17.0,0.44313725490196076
25.0,18.0,0.38823529411764707
24.0,18.0,0.30196078431372547
25.0,17.0,0.44313725490196076
26.0,17.0,0.5254901960784314
26.0,18.0,0.4745098039215686
25.0,17.0,0.44313725490196076
26.0,18.0,0.4745098039215686
25.0,18.0,0.38823529411764707
26.0,17.0,0.5254901960784314
27.0,17.0,0.6
26.0,18.0,0.4745098039215686
27.0,17.0,0.6
27.0,18.0,0.5568627450980392
26.0,18.0,0.4745098039215686
27.0,17.0,0.6
28.0,17.0,0.6705882352941176
28.0,18.0,0.6313725490196078
27.0,17.0,0.6
28.0,18.0,0.6313725490196078
27.0,18.0,0.5568627450980392
28.0,17.0,0.6705882352941176
29.0,17.0,0.7294117647058823
28.0,18.0,0.6313725490196078
29.0,17.0,0.7294117647058823
29.0,18.0,0.6980392156862745
28.0,18.0,0.6313725490196078
29.0,17.0,0.7294117647058823
30.0,17.0,0.7843137254901961
30.0,18.0,0.7568627450980392
29.0,17.0,0.7294117647058823
30.0,18.0,0.7568627450980392
29.0,18.0,0.6980392156862745
30.0,17.0,0.7843137254901961
31.0,17.0,0.8313725490196079
30.0,18.0,0.7568627450980392
31.0,17.0,0.8313725490196079
31.0,18.0,0.8117647058823529
30.0,18.0,0.7568627450980392
31.0,17.0,0.8313725490196079
32.0,17.0,0.8705882352941177
32.0,18.0,0.8549019607843137
31.0,17.0,0.8313725490196079
32.0,18.0,0.8549019607843137
31.0,18.0,0.8117647058823529
1.0,18.0,0.3137254901960784
2.0,18.0,0.3411764705882353
1.0,19.0,0.03137254901960784
2.0,18.0,0.3411764705882353
2.0,19.0,0.0392156862745098
1.0,19.0,0.03137254901960784
2.0,18.0,0.3411764705882353
3.0,18.0,0.4
3.0,19.0,0.06666666666666667
2.0,18.0,0.3411764705882353
3.0,19.0,0.06666666666666667
2.0,19.0,0.0392156862745098
3.0,18.0,0.4
4.0,18.0,0.48627450980392156
3.0,19.0,0.06666666666666667
4.0,18.0,0.48627450980392156
4.0,19.0,0.11764705882352941
3.0,19.0,0.06666666666666667
4.0,18.0,0.48627450980392156
5.0,18.0,0.596078431372549
5.0,19.0,0.20784313725490197
4.0,18.0,0.48627450980392156
5.0,19.0,0.20784313725490197
4.0,19.0,0.11764705882352941
5.0,18.0,0.596078431372549
6.0,18.0,0.7176470588235294
5.0,19.0,0.20784313725490197
6.0,18.0,0.7176470588235294
6.0,19.0,0.3411764705882353
5.0,19.0,0.20784313725490197
6.0,18.0,0.7176470588235294
7.0,18.0,0.8392156862745098
7.0,19.0,0.5137254901960784
6.0,18.0,0.7176470588235294
7.0,19.0,0.5137254901960784
6.0,19.0,0.3411764705882353
7.0,18.0,0.8392156862745098
8.0,18.0,0.9333333333333333
7.0,19.0,0.5137254901960784
8.0,18.0,0.9333333333333333
8.0,19.0,0.6941176470588235
7.0,19.0,0.5137254901960784
8.0,18.0,0.9333333333333333
9.0,18.0,0.984313725490196
9.0,19.0,0.8549019607843137
8.0,18.0,0.9333333333333333
9.0,19.0,0.8549019607843137
8.0,19.0,0.6941176470588235
9.0,18.0,0.984313725490196
10.0,18.0,0.9764705882352941
9.0,19.0,0.8549019607843137
10.0,18.0,0.9764705882352941
10.0,19.0,0.9607843137254902
9.0,19.0,0.8549019607843137
10.0,18.0,0.9764705882352941
11.0,18.0,0.9098039215686274
11.0,19.0,0.9882352941176471
10.0,18.0,0.9764705882352941
11.0,19.0,0.9882352941176471
10.0,19.0,0.9607843137254902
11.0,18.0,0.9098039215686274
12.0,18.0,0.788235294117647
11.0,19.0,0.9882352941176471
12.0,18.0,0.788235294117647
12.0,19.0,0.9372549019607843
11.0,19.0,0.9882352941176471
12.0,18.0,0.788235294117647
13.0,18.0,0.6313725490196078
13.0,19.0,0.8117647058823529
12.0,18.0,0.788235294117647
13.0,19.0,0.8117647058823529
12.0,19.0,0.9372549019607843
13.0,18.0,0.6313725490196078
14.0,18.0,0.4627450980392157
13.0,19.0,0.8117647058823529
14.0,18.0,0.4627450980392157
14.0,19.0,0.6431372549019608
13.0,19.0,0.8117647058823529
14.0,18.0,0.4627450980392157
15.0,18.0,0.30196078431372547
15.0,19.0,0.4627450980392157
14.0,18.0,0.4627450980392157
15.0,19.0,0.4627450980392157
14.0,19.0,0.6431372549019608
15.0,18.0,0.30196078431372547
16.0,18.0,0.16862745098039217
15.0,19.0,0.4627450980392157
16.0,18.0,0.16862745098039217
16.0,19.0,0.29411764705882354
15.0,19.0,0.4627450980392157
16.0,18.0,0.16862745098039217
17.0,18.0,0.07450980392156863
17.0,19.0,0.1568627450980392
16.0,18.0,0.16862745098039217
17.0,19.0,0.1568627450980392
16.0,19.0,0.29411764705882354
17.0,18.0,0.07450980392156863
18.0,18.0,0.0196078431372549
17.0,19.0,0.1568627450980392
18.0,18.0,0.0196078431372549
18.0,19.0,0.06274509803921569
17.0,19.0,0.1568627450980392
18.0,18.0,0.0196078431372549
19.0,18.0,0.00392156862745098
19.0,19.0,0.011764705882352941
18.0,18.0,0.0196078431372549
19.0,19.0,0.011764705882352941
18.0,19.0,0.06274509803921569
19.0,18.0,0.00392156862745098
20.0,18.0,0.0196078431372549
19.0,19.0,0.011764705882352941
20.0,18.0,0.0196078431372549
20.0,19.0,0.00392156862745098
19.0,19.0,0.011764705882352941
20.0,18.0,0.0196078431372549
21.0,18.0,0.06666666666666667
21.0,19.0,0.03137254901960784
20.0,18.0,0.0196078431372549
21.0,19.0,0.03137254901960784
20.0,19.0,0.00392156862745098
21.0,18.0,0.06666666666666667
22.0,18.0,0.13333333333333333
21.0,19.0,0.03137254901960784
22.0,18.0,0.13333333333333333
22.0,19.0,0.09019607843137255
21.0,19.0,0.03137254901960784
22.0,18.0,0.13333333333333333
23.0,18.0,0.21568627450980393
23.0,19.0,0.1607843137254902
22.0,18.0,0.13333333333333333
23.0,19.0,0.1607843137254902
22.0,19.0,0.09019607843137255
23.0,18.0,0.21568627450980393
24.0,18.0,0.30196078431372547
23.0,19.0,0.1607843137254902
24.0,18.0,0.30196078431372547
24.0,19.0,0.24705882352941178
23.0,19.0,0.1607843137254902
24.0,18.0,0.30196078431372547
25.0,18.0,0.38823529411764707
25.0,19.0,0.33725490196078434
24.0,18.0,0.30196078431372547
25.0,19.0,0.33725490196078434
24.0,19.0,0.24705882352941178
25.0,18.0,0.38823529411764707
26.0,18.0,0.4745098039215686
25.0,19.0,0.33725490196078434
26.0,18.0,0.4745098039215686
26.0,19.0,0.42745098039215684
25.0,19.0,0.33725490196078434
26.0,18.0,0.4745098039215686
27.0,18.0,0.5568627450980392
27.0,19.0,0.5137254901960784
26.0,18.0,0.4745098039215686
27.0,19.0,0.5137254901960784
26.0,19.0,0.42745098039215684
27.0,18.0,0.5568627450980392
28.0,18.0,0.6313725490196078
27.0,19.0,0.5137254901960784
28.0,18.0,0.6313725490196078
28.0,19.0,0.596078431372549
27.0,19.0,0.5137254901960784
28.0,18.0,0.6313725490196078
29.0,18.0,0.6980392156862745
29.0,19.0,0.6666666666666666
28.0,18.0,0.6313725490196078
29.0,19.0,0.6666666666666666
28.0,19.0,0.596078431372549
29.0,18.0,0.6980392156862745
30.0,18.0,0.7568627450980392
29.0,19.0,0.6666666666666666
30.0,18.0,0.7568627450980392
30.0,19.0,0.7294117647058823
29.0,19.0,0.6666666666666666
30.0,18.0,0.7568627450980392
31.0,18.0,0.8117647058823529
31.0,19.0,0.788235294117647
30.0,18.0,0.7568627450980392
31.0,19.0,0.788235294117647
30.0,19.0,0.7294117647058823
31.0,18.0,0.8117647058823529
32.0,18.0,0.8549019607843137
31.0,19.0,0.788235294117647
32.0,18.0,0.8549019607843137
32.0,19.0,0.8352941176470589
31.0,19.0,0.788235294117647
1.0,19.0,0.03137254901960784
2.0,19.0,0.0392156862745098
2.0,20.0,0.16470588235294117
1.0,19.0,0.03137254901960784
2.0,20.0,0.16470588235294117
1.0,20.0,0.19607843137254902
2.0,19.0,0.0392156862745098
3.0,19.0,0.06666666666666667
2.0,20.0,0.16470588235294117
3.0,19.0,0.06666666666666667
3.0,20.0,0.10980392156862745
2.0,20.0,0.16470588235294117
3.0,19.0,0.06666666666666667
4.0,19.0,0.11764705882352941
4.0,20.0,0.050980392156862744
3.0,19.0,0.06666666666666667
4.0,20.0,0.050980392156862744
3.0,20.0,0.10980392156862745
4.0,19.0,0.11764705882352941
5.0,19.0,0.20784313725490197
4.0,20.0,0.050980392156862744
5.0,19.0,0.20784313725490197
5.0,20.0,0.023529411764705882
4.0,20.0,0.050980392156862744
5.0,19.0,0.20784313725490197
6.0,19.0,0.3411764705882353
6.0,20.0,0.050980392156862744
5.0,19.0,0.20784313725490197
6.0,20.0,0.050980392156862744
5.0,20.0,0.023529411764705882
6.0,19.0,0.3411764705882353
7.0,19.0,0.5137254901960784
6.0,20.0,0.050980392156862744
7.0,19.0,0.5137254901960784
7.0,20.0,0.1607843137254902
6.0,20.0,0.050980392156862744
7.0,19.0,0.5137254901960784
8.0,19.0,0.6941176470588235
8.0,20.0,0.3411764705882353
7.0,19.0,0.5137254901960784
8.0,20.0,0.3411764705882353
7.0,20.0,0.1607843137254902
8.0,19.0,0.6941176470588235
9.0,19.0,0.8549019607843137
8.0,20.0,0.3411764705882353
9.0,19.0,0.8549019607843137
9.0,20.0,0.5686274509803921
8.0,20.0,0.3411764705882353
9.0,19.0,0.8549019607843137
10.0,19.0,0.9607843137254902
10.0,20.0,0.7843137254901961
9.0,19.0,0.8549019607843137
10.0,20.0,0.7843137254901961
9.0,20.0,0.5686274509803921
10.0,19.0,0.9607843137254902
11.0,19.0,0.9882352941176471
10.0,20.0,0.7843137254901961
11.0,19.0,0.9882352941176471
11.0,20.0,0.9333333333333333
10.0,20.0,0.7843137254901961
11.0,19.0,0.9882352941176471
12.0,19.0,0.9372549019607843
12.0,20.0,0.9921568627450981
11.0,19.0,0.9882352941176471
12.0,20.0,0.9921568627450981
11.0,20.0,0.9333333333333333
12.0,19.0,0.9372549019607843
13.0,19.0,0.8117647058823529
12.0,20.0,0.9921568627450981
13.0,19.0,0.8117647058823529
13.0,20.0,0.9450980392156862
12.0,20.0,0.9921568627450981
13.0,19.0,0.8117647058823529
14.0,19.0,0.6431372549019608
14.0,20.0,0.8117647058823529
13.0,19.0,0.8117647058823529
14.0,20.0,0.8117647058823529
13.0,20.0,0.9450980392156862
14.0,19.0,0.6431372549019608
15.0,19.0,0.4627450980392157
14.0,20.0,0.8117647058823529
15.0,19.0,0.4627450980392157
15.0,20.0,0.6313725490196078
14.0,20.0,0.8117647058823529
15.0,19.0,0.4627450980392157
16.0,19.0,0.29411764705882354
16.0,20.0,0.4392156862745098
15.0,19.0,0.4627450980392157
16.0,20.0,0.4392156862745098
15.0,20.0,0.6313725490196078
16.0,19.0,0.29411764705882354
17.0,19.0,0.1568627450980392
16.0,20.0,0.4392156862745098
17.0,19.0,0.1568627450980392
17.0,20.0,0.2627450980392157
16.0,20.0,0.4392156862745098
17.0,19.0,0.1568627450980392
18.0,19.0,0.06274509803921569
18.0,20.0,0.12941176470588237
17.0,19.0,0.1568627450980392
18.0,20.0,0.12941176470588237
17.0,20.0,0.2627450980392157
18.0,19.0,0.06274509803921569
19.0,19.0,0.011764705882352941
18.0,20.0,0.12941176470588237
19.0,19.0,0.011764705882352941
19.0,20.0,0.043137254901960784
18.0,20.0,0.12941176470588237
19.0,19.0,0.011764705882352941
20.0,19.0,0.00392156862745098
20.0,20.0,0.00392156862745098
19.0,19.0,0.011764705882352941
20.0,20.0,0.00392156862745098
19.0,20.0,0.043137254901960784
20.0,19.0,0.00392156862745098
21.0,19.0,0.03137254901960784
20.0,20.0,0.00392156862745098
21.0,19.0,0.03137254901960784
21.0,20.0,0.011764705882352941
20.0,20.0,0.00392156862745098
21.0,19.0,0.03137254901960784
22.0,19.0,0.09019607843137255
22.0,20.0,0.050980392156862744
21.0,19.0,0.03137254901960784
22.0,20.0,0.050980392156862744
21.0,20.0,0.011764705882352941
22.0,19.0,0.09019607843137255
23.0,19.0,0.1607843137254902
22.0,20.0,0.050980392156862744
23.0,19.0,0.1607843137254902
23.0,20.0,0.11764705882352941
22.0,20.0,0.050980392156862744
23.0,19.0,0.1607843137254902
24.0,19.0,0.24705882352941178
24.0,20.0,0.2
23.0,19.0,0.1607843137254902
24.0,20.0,0.2
23.0,20.0,0.11764705882352941
24.0,19.0,0.24705882352941178
25.0,19.0,0.33725490196078434
24.0,20.0,0.2
25.0,19.0,0.33725490196078434
25.0,20.0,0.2901960784313726
24.0,20.0,0.2
25.0,19.0,0.33725490196078434
26.0,19.0,0.42745098039215684
26.0,20.0,0.3803921568627451
25.0,19.0,0.33725490196078434
26.0,20.0,0.3803921568627451
25.0,20.0,0.2901960784313726
26.0,19.0,0.42745098039215684
27.0,19.0,0.5137254901960784
26.0,20.0,0.3803921568627451
27.0,19.0,0.5137254901960784
27.0,20.0,0.47058823529411764
26.0,20.0,0.3803921568627451
27.0,19.0,0.5137254901960784
28.0,19.0,0.596078431372549
28.0,20.0,0.5568627450980392
27.0,19.0,0.5137254901960784
28.0,20.0,0.5568627450980392
27.0,20.0,0.47058823529411764
28.0,19.0,0.596078431372549
29.0,19.0,0.6666666666666666
28.0,20.0,0.5568627450980392
29.0,19.0,0.6666666666666666
29.0,20.0,0.6352941176470588
28.0,20.0,0.5568627450980392
29.0,19.0,0.6666666666666666
30.0,19.0,0.7294117647058823
30.0,20.0,0.7019607843137254
29.0,19.0,0.6666666666666666
30.0,20.0,0.7019607843137254
29.0,20.0,0.6352941176470588
30.0,19.0,0.7294117647058823
31.0,19.0,0.788235294117647
30.0,20.0,0.7019607843137254
31.0,19.0,0.788235294117647
31.0,20.0,0.7647058823529411
30.0,20.0,0.7019607843137254
31.0,19.0,0.788235294117647
32.0,19.0,0.8352941176470589
32.0,20.0,0.8156862745098039
31.0,19.0,0.788235294117647
32.0,20.0,0.8156862745098039
31.0,20.0,0.7647058823529411
1.0,20.0,0.19607843137254902
2.0,20.0,0.16470588235294117
1.0,21.0,0.7294117647058823
2.0,20.0,0.16470588235294117
2.0,21.0,0.6823529411764706
1.0,21.0,0.7294117647058823
2.0,20.0,0.16470588235294117
3.0,20.0,0.10980392156862745
3.0,21.0,0.5882352941176471
2.0,20.0,0.16470588235294117
3.0,21.0,0.5882352941176471
2.0,21.0,0.6823529411764706
3.0,20.0,0.10980392156862745
4.0,20.0,0.050980392156862744
3.0,21.0,0.5882352941176471
4.0,20.0,0.050980392156862744
4.0,21.0,0.44313725490196076
3.0,21.0,0.5882352941176471
4.0,20.0,0.050980392156862744
5.0,20.0,0.023529411764705882
5.0,21.0,0.26666666666666666
4.0,20.0,0.050980392156862744
5.0,21.0,0.26666666666666666
4.0,21.0,0.44313725490196076
5.0,20.0,0.023529411764705882
6.0,20.0,0.050980392156862744
5.0,21.0,0.26666666666666666
6.0,20.0,0.050980392156862744
6.0,21.0,0.10980392156862745
5.0,21.0,0.26666666666666666
6.0,20.0,0.050980392156862744
7.0,20.0,0.1607843137254902
7.0,21.0,0.023529411764705882
6.0,20.0,0.050980392156862744
7.0,21.0,0.023529411764705882
6.0,21.0,0.10980392156862745
7.0,20.0,0.1607843137254902
8.0,20.0,0.3411764705882353
7.0,21.0,0.023529411764705882
8.0,20.0,0.3411764705882353
8.0,21.0,0.06666666666666667
7.0,21.0,0.023529411764705882
8.0,20.0,0.3411764705882353
9.0,20.0,0.5686274509803921
9.0,21.0,0.23137254901960785
8.0,20.0,0.3411764705882353
9.0,21.0,0.23137254901960785
8.0,21.0,0.06666666666666667
9.0,20.0,0.5686274509803921
10.0,20.0,0.7843137254901961
9.0,21.0,0.23137254901960785
10.0,20.0,0.7843137254901961
10.0,21.0,0.48627450980392156
9.0,21.0,0.23137254901960785
10.0,20.0,0.7843137254901961
11.0,20.0,0.9333333333333333
11.0,21.0,0.7411764705882353
10.0,20.0,0.7843137254901961
11.0,21.0,0.7411764705882353
10.0,21.0,0.48627450980392156
11.0,20.0,0.9333333333333333
12.0,20.0,0.9921568627450981
11.0,21.0,0.7411764705882353
12.0,20.0,0.9921568627450981
12.0,21.0,0.9254901960784314
11.0,21.0,0.7411764705882353
12.0,20.0,0.9921568627450981
13.0,20.0,0.9450980392156862
13.0,21.0,0.9921568627450981
12.0,20.0,0.9921568627450981
13.0,21.0,0.9921568627450981
12.0,21.0,0.9254901960784314
13.0,20.0,0.9450980392156862
14.0,20.0,0.8117647058823529
13.0,21.0,0.9921568627450981
14.0,20.0,0.8117647058823529
14.0,21.0,0.9372549019607843
13.0,21.0,0.9921568627450981
14.0,20.0,0.8117647058823529
15.0,20.0,0.6313725490196078
15.0,21.0,0.788235294117647
14.0,20.0,0.8117647058823529
15.0,21.0,0.788235294117647
14.0,21.0,0.9372549019607843
15.0,20.0,0.6313725490196078
16.0,20.0,0.4392156862745098
15.0,21.0,0.788235294117647
16.0,20.0,0.4392156862745098
16.0,21.0,0.592156862745098
15.0,21.0,0.788235294117647
16.0,20.0,0.4392156862745098
17.0,20.0,0.2627450980392157
17.0,21.0,0.39215686274509803
16.0,20.0,0.4392156862745098
17.0,21.0,0.39215686274509803
16.0,21.0,0.592156862745098
17.0,20.0,0.2627450980392157
18.0,20.0,0.12941176470588237
17.0,21.0,0.39215686274509803
18.0,20.0,0.12941176470588237
18.0,21.0,0.2196078431372549
17.0,21.0,0.39215686274509803
18.0,20.0,0.12941176470588237
19.0,20.0,0.043137254901960784
19.0,21.0,0.09411764705882353
18.0,20.0,0.12941176470588237
19.0,21.0,0.09411764705882353
18.0,21.0,0.2196078431372549
19.0,20.0,0.043137254901960784
20.0,20.0,0.00392156862745098
19.0,21.0,0.09411764705882353
20.0,20.0,0.00392156862745098
20.0,21.0,0.023529411764705882
19.0,21.0,0.09411764705882353
20.0,20.0,0.00392156862745098
21.0,20.0,0.011764705882352941
21.0,21.0,0.00392156862745098
20.0,20.0,0.00392156862745098
21.0,21.0,0.00392156862745098
20.0,21.0,0.023529411764705882
21.0,20.0,0.011764705882352941
22.0,20.0,0.050980392156862744
21.0,21.0,0.00392156862745098
22.0,20.0,0.050980392156862744
22.0,21.0,0.023529411764705882
21.0,21.0,0.00392156862745098
22.0,20.0,0.050980392156862744
23.0,20.0,0.11764705882352941
23.0,21.0,0.0784313725490196
22.0,20.0,0.050980392156862744
23.0,21.0,0.0784313725490196
22.0,21.0,0.023529411764705882
23.0,20.0,0.11764705882352941
24.0,20.0,0.2
23.0,21.0,0.0784313725490196
24.0,20.0,0.2
24.0,21.0,0.1568627450980392
23.0,21.0,0.0784313725490196
24.0,20.0,0.2
25.0,20.0,0.2901960784313726
25.0,21.0,0.24313725490196078
24.0,20.0,0.2
25.0,21.0,0.24313725490196078
24.0,21.0,0.1568627450980392
25.0,20.0,0.2901960784313726
26.0,20.0,0.3803921568627451
25.0,21.0,0.24313725490196078
26.0,20.0,0.3803921568627451
26.0,21.0,0.33725490196078434
25.0,21.0,0.24313725490196078
26.0,20.0,0.3803921568627451
27.0,20.0,0.47058823529411764
27.0,21.0,0.43137254901960786
26.0,20.0,0.3803921568627451
27.0,21.0,0.43137254901960786
26.0,21.0,0.33725490196078434
27.0,20.0,0.47058823529411764
28.0,20.0,0.5568627450980392
27.0,21.0,0.43137254901960786
28.0,20.0,0.5568627450980392
28.0,21.0,0.5215686274509804
27.0,21.0,0.43137254901960786
28.0,20.0,0.5568627450980392
29.0,20.0,0.6352941176470588
29.0,21.0,0.6039215686274509
28.0,20.0,0.5568627450980392
29.0,21.0,0.6039215686274509
28.0,21.0,0.5215686274509804
29.0,20.0,0.6352941176470588
30.0,20.0,0.7019607843137254
29.0,21.0,0.6039215686274509
30.0,20.0,0.7019607843137254
30.0,21.0,0.6745098039215687
29.0,21.0,0.6039215686274509
30.0,20.0,0.7019607843137254
31.0,20.0,0.7647058823529411
31.0,21.0,0.7411764705882353
30.0,20.0,0.7019607843137254
31.0,21.0,0.7411764705882353
30.0,21.0,0.6745098039215687
31.0,20.0,0.7647058823529411
32.0,20.0,0.8156862745098039
31.0,21.0,0.7411764705882353
32.0,20.0,0.8156862745098039
32.0,21.0,0.796078431372549
31.0,21.0,0.7411764705882353
1.0,21.0,0.7294117647058823
2.0,21.0,0.6823529411764706
2.0,22.0,0.9529411764705882
1.0,21.0,0.7294117647058823
2.0,22.0,0.9529411764705882
1.0,22.0,0.9411764705882353
2.0,21.0,0.6823529411764706
3.0,21.0,0.5882352941176471
2.0,22.0,0.9529411764705882
3.0,21.0,0.5882352941176471
3.0,22.0,0.9568627450980393
2.0,22.0,0.9529411764705882
3.0,21.0,0.5882352941176471
4.0,21.0,0.44313725490196076
4.0,22.0,0.9098039215686274
3.0,21.0,0.5882352941176471
4.0,22.0,0.9098039215686274
3.0,22.0,0.9568627450980393
4.0,21.0,0.44313725490196076
5.0,21.0,0.26666666666666666
4.0,22.0,0.9098039215686274
5.0,21.0,0.26666666666666666
5.0,22.0,0.7725490196078432
4.0,22.0,0.9098039215686274
5.0,21.0,0.26666666666666666
6.0,21.0,0.10980392156862745
6.0,22.0,0.5372549019607843
5.0,21.0,0.26666666666666666
6.0,22.0,0.5372549019607843
5.0,22.0,0.7725490196078432
6.0,21.0,0.10980392156862745
7.0,21.0,0.023529411764705882
6.0,22.0,0.5372549019607843
7.0,21.0,0.023529411764705882
7.0,22.0,0.26666666666666666
6.0,22.0,0.5372549019607843
7.0,21.0,0.023529411764705882
8.0,21.0,0.06666666666666667
8.0,22.0,0.06666666666666667
7.0,21.0,0.023529411764705882
8.0,22.0,0.06666666666666667
7.0,22.0,0.26666666666666666
8.0,21.0,0.06666666666666667
9.0,21.0,0.23137254901960785
8.0,22.0,0.06666666666666667
9.0,21.0,0.23137254901960785
9.0,22.0,0.03137254901960784
8.0,22.0,0.06666666666666667
9.0,21.0,0.23137254901960785
10.0,21.0,0.48627450980392156
10.0,22.0,0.1843137254901961
9.0,21.0,0.23137254901960785
10.0,22.0,0.1843137254901961
9.0,22.0,0.03137254901960784
10.0,21.0,0.48627450980392156
11.0,21.0,0.7411764705882353
10.0,22.0,0.1843137254901961
11.0,21.0,0.7411764705882353
11.0,22.0,0.4549019607843137
10.0,22.0,0.1843137254901961
11.0,21.0,0.7411764705882353
12.0,21.0,0.9254901960784314
12.0,22.0,0.7411764705882353
11.0,21.0,0.7411764705882353
12.0,22.0,0.7411764705882353
11.0,22.0,0.4549019607843137
12.0,21.0,0.9254901960784314
13.0,21.0,0.9921568627450981
12.0,22.0,0.7411764705882353
13.0,21.0,0.9921568627450981
13.0,22.0,0.9333333333333333
12.0,22.0,0.7411764705882353
13.0,21.0,0.9921568627450981
14.0,21.0,0.9372549019607843
14.0,22.0,0.9882352941176471
13.0,21.0,0.9921568627450981
14.0,22.0,0.9882352941176471
13.0,22.0,0.9333333333333333
14.0,21.0,0.9372549019607843
15.0,21.0,0.788235294117647
14.0,22.0,0.9882352941176471
15.0,21.0,0.788235294117647
15.0,22.0,0.9098039215686274
14.0,22.0,0.9882352941176471
15.0,21.0,0.788235294117647
16.0,21.0,0.592156862745098
16.0,22.0,0.7372549019607844
15.0,21.0,0.788235294117647
16.0,22.0,0.7372549019607844
15.0,22.0,0.9098039215686274
16.0,21.0,0.592156862745098
17.0,21.0,0.39215686274509803
16.0,22.0,0.7372549019607844
17.0,21.0,0.39215686274509803
17.0,22.0,0.5254901960784314
16.0,22.0,0.7372549019607844
17.0,21.0,0.39215686274509803
18.0,21.0,0.2196078431372549
18.0,22.0,0.3254901960784314
17.0,21.0,0.39215686274509803
18.0,22.0,0.3254901960784314
17.0,22.0,0.5254901960784314
18.0,21.0,0.2196078431372549
19.0,21.0,0.09411764705882353
18.0,22.0,0.3254901960784314
19.0,21.0,0.09411764705882353
19.0,22.0,0.16470588235294117
18.0,22.0,0.3254901960784314
19.0,21.0,0.09411764705882353
20.0,21.0,0.023529411764705882
20.0,22.0,0.058823529411764705
19.0,21.0,0.09411764705882353
20.0,22.0,0.058823529411764705
19.0,22.0,0.16470588235294117
20.0,21.0,0.023529411764705882
21.0,21.0,0.00392156862745098
20.0,22.0,0.058823529411764705
21.0,21.0,0.00392156862745098
21.0,22.0,0.00784313725490196
20.0,22.0,0.058823529411764705
21.0,21.0,0.00392156862745098
22.0,21.0,0.023529411764705882
22.0,22.0,0.00784313725490196
21.0,21.0,0.00392156862745098
22.0,22.0,0.00784313725490196
21.0,22.0,0.00784313725490196
22.0,21.0,0.023529411764705882
23.0,21.0,0.0784313725490196
22.0,22.0,0.00784313725490196
23.0,21.0,0.0784313725490196
23.0,22.0,0.047058823529411764
22.0,22.0,0.00784313725490196
23.0,21.0,0.0784313725490196
24.0,21.0,0.1568627450980392
24.0,22.0,0.11764705882352941
23.0,21.0,0.0784313725490196
24.0,22.0,0.11764705882352941
23.0,22.0,0.047058823529411764
24.0,21.0,0.1568627450980392
25.0,21.0,0.24313725490196078
24.0,22.0,0.11764705882352941
25.0,21.0,0.24313725490196078
25.0,22.0,0.20392156862745098
24.0,22.0,0.11764705882352941
25.0,21.0,0.24313725490196078
26.0,21.0,0.33725490196078434
26.0,22.0,0.2980392156862745
25.0,21.0,0.24313725490196078
26.0,22.0,0.2980392156862745
25.0,22.0,0.20392156862745098
26.0,21.0,0.33725490196078434
27.0,21.0,0.43137254901960786
26.0,22.0,0.2980392156862745
27.0,21.0,0.43137254901960786
27.0,22.0,0.39215686274509803
26.0,22.0,0.2980392156862745
27.0,21.0,0.43137254901960786
28.0,21.0,0.5215686274509804
28.0,22.0,0.48627450980392156
27.0,21.0,0.43137254901960786
28.0,22.0,0.48627450980392156
27.0,22.0,0.39215686274509803
28.0,21.0,0.5215686274509804
29.0,21.0,0.6039215686274509
28.0,22.0,0.48627450980392156
29.0,21.0,0.6039215686274509
29.0,22.0,0.5725490196078431
28.0,22.0,0.48627450980392156
29.0,21.0,0.6039215686274509
30.0,21.0,0.6745098039215687
30.0,22.0,0.6509803921568628
29.0,21.0,0.6039215686274509
30.0,22.0,0.6509803921568628
29.0,22.0,0.5725490196078431
30.0,21.0,0.6745098039215687
31.0,21.0,0.7411764705882353
30.0,22.0,0.6509803921568628
31.0,21.0,0.7411764705882353
31.0,22.0,0.7176470588235294
30.0,22.0,0.6509803921568628
31.0,21.0,0.7411764705882353
32.0,21.0,0.796078431372549
32.0,22.0,0.7803921568627451
31.0,21.0,0.7411764705882353
32.0,22.0,0.7803921568627451
31.0,22.0,0.7176470588235294
1.0,22.0,0.9411764705882353
2.0,22.0,0.9529411764705882
1.0,23.0,0.403921568627451
2.0,22.0,0.9529411764705882
2.0,23.0,0.4745098039215686
1.0,23.0,0.403921568627451
2.0,22.0,0.9529411764705882
3.0,22.0,0.9568627450980393
3.0,23.0,0.6196078431372549
2.0,22.0,0.9529411764705882
3.0,23.0,0.6196078431372549
2.0,23.0,0.4745098039215686
3.0,22.0,0.9568627450980393
4.0,22.0,0.9098039215686274
3.0,23.0,0.6196078431372549
4.0,22.0,0.9098039215686274
4.0,23.0,0.8
3.0,23.0,0.6196078431372549
4.0,22.0,0.9098039215686274
5.0,22.0,0.7725490196078432
5.0,23.0,0.9411764705882353
4.0,22.0,0.9098039215686274
5.0,23.0,0.9411764705882353
4.0,23.0,0.8
5.0,22.0,0.7725490196078432
6.0,22.0,0.5372549019607843
5.0,23.0,0.9411764705882353
6.0,22.0,0.5372549019607843
6.0,23.0,0.9333333333333333
5.0,23.0,0.9411764705882353
6.0,22.0,0.5372549019607843
7.0,22.0,0.26666666666666666
7.0,23.0,0.7294117647058823
6.0,22.0,0.5372549019607843
7.0,23.0,0.7294117647058823
6.0,23.0,0.9333333333333333
7.0,22.0,0.26666666666666666
8.0,22.0,0.06666666666666667
7.0,23.0,0.7294117647058823
8.0,22.0,0.06666666666666667
8.0,23.0,0.396078431372549
7.0,23.0,0.7294117647058823
8.0,22.0,0.06666666666666667
9.0,22.0,0.03137254901960784
9.0,23.0,0.10980392156862745
8.0,22.0,0.06666666666666667
9.0,23.0,0.10980392156862745
8.0,23.0,0.396078431372549
9.0,22.0,0.03137254901960784
10.0,22.0,0.1843137254901961
9.0,23.0,0.10980392156862745
10.0,22.0,0.1843137254901961
10.0,23.0,0.027450980392156862
9.0,23.0,0.10980392156862745
10.0,22.0,0.1843137254901961
11.0,22.0,0.4549019607843137
11.0,23.0,0.1843137254901961
10.0,22.0,0.1843137254901961
11.0,23.0,0.1843137254901961
10.0,23.0,0.027450980392156862
11.0,22.0,0.4549019607843137
12.0,22.0,0.7411764705882353
11.0,23.0,0.1843137254901961
12.0,22.0,0.7411764705882353
12.0,23.0,0.48627450980392156
11.0,23.0,0.1843137254901961
12.0,22.0,0.7411764705882353
13.0,22.0,0.9333333333333333
13.0,23.0,0.7843137254901961
12.0,22.0,0.7411764705882353
13.0,23.0,0.7843137254901961
12.0,23.0,0.48627450980392156
13.0,22.0,0.9333333333333333
14.0,22.0,0.9882352941176471
13.0,23.0,0.7843137254901961
14.0,22.0,0.9882352941176471
14.0,23.0,0.9607843137254902
13.0,23.0,0.7843137254901961
14.0,22.0,0.9882352941176471
15.0,22.0,0.9098039215686274
15.0,23.0,0.9764705882352941
14.0,22.0,0.9882352941176471
15.0,23.0,0.9764705882352941
14.0,23.0,0.9607843137254902
15.0,22.0,0.9098039215686274
16.0,22.0,0.7372549019607844
15.0,23.0,0.9764705882352941
16.0,22.0,0.7372549019607844
16.0,23.0,0.8588235294117647
15.0,23.0,0.9764705882352941
16.0,22.0,0.7372549019607844
17.0,22.0,0.5254901960784314
17.0,23.0,0.6588235294117647
16.0,22.0,0.7372549019607844
17.0,23.0,0.6588235294117647
16.0,23.0,0.8588235294117647
17.0,22.0,0.5254901960784314
18.0,22.0,0.3254901960784314
17.0,23.0,0.6588235294117647
18.0,22.0,0.3254901960784314
18.0,23.0,0.4392156862745098
17.0,23.0,0.6588235294117647
18.0,22.0,0.3254901960784314
19.0,22.0,0.16470588235294117
19.0,23.0,0.24705882352941178
18.0,22.0,0.3254901960784314
19.0,23.0,0.24705882352941178
18.0,23.0,0.4392156862745098
19.0,22.0,0.16470588235294117
20.0,22.0,0.058823529411764705
19.0,23.0,0.24705882352941178
20.0,22.0,0.058823529411764705
20.0,23.0,0.10588235294117647
19.0,23.0,0.24705882352941178
20.0,22.0,0.058823529411764705
21.0,22.0,0.00784313725490196
21.0,23.0,0.023529411764705882
20.0,22.0,0.058823529411764705
21.0,23.0,0.023529411764705882
20.0,23.0,0.10588235294117647
21.0,22.0,0.00784313725490196
22.0,22.0,0.00784313725490196
21.0,23.0,0.023529411764705882
22.0,22.0,0.00784313725490196
22.0,23.0,0.00392156862745098
21.0,23.0,0.023529411764705882
22.0,22.0,0.00784313725490196
23.0,22.0,0.047058823529411764
23.0,23.0,0.027450980392156862
22.0,22.0,0.00784313725490196
23.0,23.0,0.027450980392156862
22.0,23.0,0.00392156862745098
23.0,22.0,0.047058823529411764
24.0,22.0,0.11764705882352941
23.0,23.0,0.027450980392156862
24.0,22.0,0.11764705882352941
24.0,23.0,0.08627450980392157
23.0,23.0,0.027450980392156862
24.0,22.0,0.11764705882352941
25.0,22.0,0.20392156862745098
25.0,23.0,0.16470588235294117
24.0,22.0,0.11764705882352941
25.0,23.0,0.16470588235294117
24.0,23.0,0.08627450980392157
25.0,22.0,0.20392156862745098
26.0,22.0,0.2980392156862745
25.0,23.0,0.16470588235294117
26.0,22.0,0.2980392156862745
26.0,23.0,0.25882352941176473
25.0,23.0,0.16470588235294117
26.0,22.0,0.2980392156862745
27.0,22.0,0.39215686274509803
27.0,23.0,0.3568627450980392
26.0,22.0,0.2980392156862745
27.0,23.0,0.3568627450980392
26.0,23.0,0.25882352941176473
27.0,22.0,0.39215686274509803
28.0,22.0,0.48627450980392156
27.0,23.0,0.3568627450980392
28.0,22.0,0.48627450980392156
28.0,23.0,0.45098039215686275
27.0,23.0,0.3568627450980392
28.0,22.0,0.48627450980392156
29.0,22.0,0.5725490196078431
29.0,23.0,0.5411764705882353
28.0,22.0,0.48627450980392156
29.0,23.0,0.5411764705882353
28.0,23.0,0.45098039215686275
29.0,22.0,0.5725490196078431
30.0,22.0,0.6509803921568628
29.0,23.0,0.5411764705882353
30.0,22.0,0.6509803921568628
30.0,23.0,0.6235294117647059
29.0,23.0,0.5411764705882353
30.0,22.0,0.6509803921568628
31.0,22.0,0.7176470588235294
31.0,23.0,0.6980392156862745
30.0,22.0,0.6509803921568628
31.0,23.0,0.6980392156862745
30.0,23.0,0.6235294117647059
31.0,22.0,0.7176470588235294
32.0,22.0,0.7803921568627451
31.0,23.0,0.6980392156862745
32.0,22.0,0.7803921568627451
32.0,23.0,0.7607843137254902
31.0,23.0,0.6980392156862745
1.0,23.0,0.403921568627451
2.0,23.0,0.4745098039215686
2.0,24.0,0.058823529411764705
1.0,23.0,0.403921568627451
2.0,24.0,0.058823529411764705
1.0,24.0,0.07450980392156863
2.0,23.0,0.4745098039215686
3.0,23.0,0.6196078431372549
2.0,24.0,0.058823529411764705
3.0,23.0,0.6196078431372549
3.0,24.0,0.07450980392156863
2.0,24.0,0.058823529411764705
3.0,23.0,0.6196078431372549
4.0,23.0,0.8
4.0,24.0,0.20392156862745098
3.0,23.0,0.6196078431372549
4.0,24.0,0.20392156862745098
3.0,24.0,0.07450980392156863
4.0,23.0,0.8
5.0,23.0,0.9411764705882353
4.0,24.0,0.20392156862745098
5.0,23.0,0.9411764705882353
5.0,24.0,0.4745098039215686
4.0,24.0,0.20392156862745098
5.0,23.0,0.9411764705882353
6.0,23.0,0.9333333333333333
6.0,24.0,0.8
5.0,23.0,0.9411764705882353
6.0,24.0,0.8
5.0,24.0,0.4745098039215686
6.0,23.0,0.9333333333333333
7.0,23.0,0.7294117647058823
6.0,24.0,0.8
7.0,23.0,0.7294117647058823
7.0,24.0,0.9607843137254902
6.0,24.0,0.8
7.0,23.0,0.7294117647058823
8.0,23.0,0.396078431372549
8.0,24.0,0.8117647058823529
7.0,23.0,0.7294117647058823
8.0,24.0,0.8117647058823529
7.0,24.0,0.9607843137254902
8.0,23.0,0.396078431372549
9.0,23.0,0.10980392156862745
8.0,24.0,0.8117647058823529
9.0,23.0,0.10980392156862745
9.0,24.0,0.44313725490196076
8.0,24.0,0.8117647058823529
9.0,23.0,0.10980392156862745
10.0,23.0,0.027450980392156862
10.0,24.0,0.10980392156862745
9.0,23.0,0.10980392156862745
10.0,24.0,0.10980392156862745
9.0,24.0,0.44313725490196076
10.0,23.0,0.027450980392156862
11.0,23.0,0.1843137254901961
10.0,24.0,0.10980392156862745
11.0,23.0,0.1843137254901961
11.0,24.0,0.03137254901960784
10.0,24.0,0.10980392156862745
11.0,23.0,0.1843137254901961
12.0,23.0,0.48627450980392156
12.0,24.0,0.23137254901960785
11.0,23.0,0.1843137254901961
12.0,24.0,0.23137254901960785
11.0,24.0,0.03137254901960784
12.0,23.0,0.48627450980392156
13.0,23.0,0.7843137254901961
12.0,24.0,0.23137254901960785
13.0,23.0,0.7843137254901961
13.0,24.0,0.5686274509803921
12.0,24.0,0.23137254901960785
13.0,23.0,0.7843137254901961
14.0,23.0,0.9607843137254902
14.0,24.0,0.8549019607843137
13.0,23.0,0.7843137254901961
14.0,24.0,0.8549019607843137
13.0,24.0,0.5686274509803921
14.0,23.0,0.9607843137254902
15.0,23.0,0.9764705882352941
14.0,24.0,0.8549019607843137
15.0,23.0,0.9764705882352941
15.0,24.0,0.984313725490196
14.0,24.0,0.8549019607843137
15.0,23.0,0.9764705882352941
16.0,23.0,0.8588235294117647
16.0,24.0,0.9450980392156862
15.0,23.0,0.9764705882352941
16.0,24.0,0.9450980392156862
15.0,24.0,0.984313725490196
16.0,23.0,0.8588235294117647
17.0,23.0,0.6588235294117647
16.0,24.0,0.9450980392156862
17.0,23.0,0.6588235294117647
17.0,24.0,0.7764705882352941
16.0,24.0,0.9450980392156862
17.0,23.0,0.6588235294117647
18.0,23.0,0.4392156862745098
18.0,24.0,0.5529411764705883
17.0,23.0,0.6588235294117647
18.0,24.0,0.5529411764705883
17.0,24.0,0.7764705882352941
18.0,23.0,0.4392156862745098
19.0,23.0,0.24705882352941178
18.0,24.0,0.5529411764705883
19.0,23.0,0.24705882352941178
19.0,24.0,0.3333333333333333
18.0,24.0,0.5529411764705883
19.0,23.0,0.24705882352941178
20.0,23.0,0.10588235294117647
20.0,24.0,0.16470588235294117
19.0,23.0,0.24705882352941178
20.0,24.0,0.16470588235294117
19.0,24.0,0.3333333333333333
20.0,23.0,0.10588235294117647
21.0,23.0,0.023529411764705882
20.0,24.0,0.16470588235294117
21.0,23.0,0.023529411764705882
21.0,24.0,0.054901960784313725
20.0,24.0,0.16470588235294117
21.0,23.0,0.023529411764705882
22.0,23.0,0.00392156862745098
22.0,24.0,0.00392156862745098
21.0,23.0,0.023529411764705882
22.0,24.0,0.00392156862745098
21.0,24.0,0.054901960784313725
22.0,23.0,0.00392156862745098
23.0,23.0,0.027450980392156862
22.0,24.0,0.00392156862745098
23.0,23.0,0.027450980392156862
23.0,24.0,0.011764705882352941
22.0,24.0,0.00392156862745098
23.0,23.0,0.027450980392156862
24.0,23.0,0.08627450980392157
24.0,24.0,0.058823529411764705
23.0,23.0,0.027450980392156862
24.0,24.0,0.058823529411764705
23.0,24.0,0.011764705882352941
24.0,23.0,0.08627450980392157
25.0,23.0,0.16470588235294117
24.0,24.0,0.058823529411764705
25.0,23.0,0.16470588235294117
25.0,24.0,0.13333333333333333
24.0,24.0,0.058823529411764705
25.0,23.0,0.16470588235294117
26.0,23.0,0.25882352941176473
26.0,24.0,0.2235294117647059
25.0,23.0,0.16470588235294117
26.0,24.0,0.2235294117647059
25.0,24.0,0.13333333333333333
26.0,23.0,0.25882352941176473
27.0,23.0,0.3568627450980392
26.0,24.0,0.2235294117647059
27.0,23.0,0.3568627450980392
27.0,24.0,0.3215686274509804
26.0,24.0,0.2235294117647059
27.0,23.0,0.3568627450980392
28.0,23.0,0.45098039215686275
28.0,24.0,0.4196078431372549
27.0,23.0,0.3568627450980392
28.0,24.0,0.4196078431372549
27.0,24.0,0.3215686274509804
28.0,23.0,0.45098039215686275
29.0,23.0,0.5411764705882353
28.0,24.0,0.4196078431372549
29.0,23.0,0.5411764705882353
29.0,24.0,0.5137254901960784
28.0,24.0,0.4196078431372549
29.0,23.0,0.5411764705882353
30.0,23.0,0.6235294117647059
30.0,24.0,0.6
29.0,23.0,0.5411764705882353
30.0,24.0,0.6
29.0,24.0,0.5137254901960784
30.0,23.0,0.6235294117647059
31.0,23.0,0.6980392156862745
30.0,24.0,0.6
31.0,23.0,0.6980392156862745
31.0,24.0,0.6745098039215687
30.0,24.0,0.6
31.0,23.0,0.6980392156862745
32.0,23.0,0.7607843137254902
32.0,24.0,0.7450980392156863
31.0,23.0,0.6980392156862745
32.0,24.0,0.7450980392156863
31.0,24.0,0.6745098039215687
1.0,24.0,0.07450980392156863
2.0,24.0,0.058823529411764705
1.0,25.0,0.6980392156862745
2.0,24.0,0.058823529411764705
2.0,25.0,0.6039215686274509
1.0,25.0,0.6980392156862745
2.0,24.0,0.058823529411764705
3.0,24.0,0.07450980392156863
3.0,25.0,0.403921568627451
2.0,24.0,0.058823529411764705
3.0,25.0,0.403921568627451
2.0,25.0,0.6039215686274509
3.0,24.0,0.07450980392156863
4.0,24.0,0.20392156862745098
3.0,25.0,0.403921568627451
4.0,24.0,0.20392156862745098
4.0,25.0,0.1607843137254902
3.0,25.0,0.403921568627451
4.0,24.0,0.20392156862745098
5.0,24.0,0.4745098039215686
5.0,25.0,0.058823529411764705
4.0,24.0,0.20392156862745098
5.0,25.0,0.058823529411764705
4.0,25.0,0.1607843137254902
5.0,24.0,0.4745098039215686
6.0,24.0,0.8
5.0,25.0,0.058823529411764705
6.0,24.0,0.8
6.0,25.0,0.2627450980392157
5.0,25.0,0.058823529411764705
6.0,24.0,0.8
7.0,24.0,0.9607843137254902
7.0,25.0,0.6862745098039216
6.0,24.0,0.8
7.0,25.0,0.6862745098039216
6.0,25.0,0.2627450980392157
7.0,24.0,0.9607843137254902
8.0,24.0,0.8117647058823529
7.0,25.0,0.6862745098039216
8.0,24.0,0.8117647058823529
8.0,25.0,0.9529411764705882
7.0,25.0,0.6862745098039216
8.0,24.0,0.8117647058823529
9.0,24.0,0.44313725490196076
9.0,25.0,0.8117647058823529
8.0,24.0,0.8117647058823529
9.0,25.0,0.8117647058823529
8.0,25.0,0.9529411764705882
9.0,24.0,0.44313725490196076
10.0,24.0,0.10980392156862745
9.0,25.0,0.8117647058823529
10.0,24.0,0.10980392156862745
10.0,25.0,0.396078431372549
9.0,25.0,0.8117647058823529
10.0,24.0,0.10980392156862745
11.0,24.0,0.03137254901960784
11.0,25.0,0.06666666666666667
10.0,24.0,0.10980392156862745
11.0,25.0,0.06666666666666667
10.0,25.0,0.396078431372549
11.0,24.0,0.03137254901960784
12.0,24.0,0.23137254901960785
11.0,25.0,0.06666666666666667
12.0,24.0,0.23137254901960785
12.0,25.0,0.06666666666666667
11.0,25.0,0.06666666666666667
12.0,24.0,0.23137254901960785
13.0,24.0,0.5686274509803921
13.0,25.0,0.3411764705882353
12.0,24.0,0.23137254901960785
13.0,25.0,0.3411764705882353
12.0,25.0,0.06666666666666667
13.0,24.0,0.5686274509803921
14.0,24.0,0.8549019607843137
13.0,25.0,0.3411764705882353
14.0,24.0,0.8549019607843137
14.0,25.0,0.6941176470588235
13.0,25.0,0.3411764705882353
14.0,24.0,0.8549019607843137
15.0,24.0,0.984313725490196
15.0,25.0,0.9333333333333333
14.0,24.0,0.8549019607843137
15.0,25.0,0.9333333333333333
14.0,25.0,0.6941176470588235
15.0,24.0,0.984313725490196
16.0,24.0,0.9450980392156862
15.0,25.0,0.9333333333333333
16.0,24.0,0.9450980392156862
16.0,25.0,0.984313725490196
15.0,25.0,0.9333333333333333
16.0,24.0,0.9450980392156862
17.0,24.0,0.7764705882352941
17.0,25.0,0.8705882352941177
16.0,24.0,0.9450980392156862
17.0,25.0,0.8705882352941177
16.0,25.0,0.984313725490196
17.0,24.0,0.7764705882352941
18.0,24.0,0.5529411764705883
17.0,25.0,0.8705882352941177
18.0,24.0,0.5529411764705883
18.0,25.0,0.6588235294117647
17.0,25.0,0.8705882352941177
18.0,24.0,0.5529411764705883
19.0,24.0,0.3333333333333333
19.0,25.0,0.42745098039215684
18.0,24.0,0.5529411764705883
19.0,25.0,0.42745098039215684
18.0,25.0,0.6588235294117647
19.0,24.0,0.3333333333333333
20.0,24.0,0.16470588235294117
19.0,25.0,0.42745098039215684
20.0,24.0,0.16470588235294117
20.0,25.0,0.22745098039215686
19.0,25.0,0.42745098039215684
20.0,24.0,0.16470588235294117
21.0,24.0,0.054901960784313725
21.0,25.0,0.09019607843137255
20.0,24.0,0.16470588235294117
21.0,25.0,0.09019607843137255
20.0,25.0,0.22745098039215686
21.0,24.0,0.054901960784313725
22.0,24.0,0.00392156862745098
21.0,25.0,0.09019607843137255
22.0,24.0,0.00392156862745098
22.0,25.0,0.01568627450980392
21.0,25.0,0.09019607843137255
22.0,24.0,0.00392156862745098
23.0,24.0,0.011764705882352941
23.0,25.0,0.00392156862745098
22.0,24.0,0.00392156862745098
23.0,25.0,0.00392156862745098
22.0,25.0,0.01568627450980392
23.0,24.0,0.011764705882352941
24.0,24.0,0.058823529411764705
23.0,25.0,0.00392156862745098
24.0,24.0,0.058823529411764705
24.0,25.0,0.0392156862745098
23.0,25.0,0.00392156862745098
24.0,24.0,0.058823529411764705
25.0,24.0,0.13333333333333333
25.0,25.0,0.10588235294117647
24.0,24.0,0.058823529411764705
25.0,25.0,0.10588235294117647
24.0,25.0,0.0392156862745098
25.0,24.0,0.13333333333333333
26.0,24.0,0.2235294117647059
25.0,25.0,0.10588235294117647
26.0,24.0,0.2235294117647059
26.0,25.0,0.19607843137254902
25.0,25.0,0.10588235294117647
26.0,24.0,0.2235294117647059
27.0,24.0,0.3215686274509804
27.0,25.0,0.29411764705882354
26.0,24.0,0.2235294117647059
27.0,25.0,0.29411764705882354
26.0,25.0,0.19607843137254902
27.0,24.0,0.3215686274509804
28.0,24.0,0.4196078431372549
27.0,25.0,0.29411764705882354
28.0,24.0,0.4196078431372549
28.0,25.0,0.39215686274509803
27.0,25.0,0.29411764705882354
28.0,24.0,0.4196078431372549
29.0,24.0,0.5137254901960784
29.0,25.0,0.49019607843137253
28.0,24.0,0.4196078431372549
29.0,25.0,0.49019607843137253
28.0,25.0,0.39215686274509803
29.0,24.0,0.5137254901960784
30.0,24.0,0.6
29.0,25.0,0.49019607843137253
30.0,24.0,0.6
30.0,25.0,0.5764705882352941
29.0,25.0,0.49019607843137253
30.0,24.0,0.6
31.0,24.0,0.6745098039215687
31.0,25.0,0.6588235294117647
30.0,24.0,0.6
31.0,25.0,0.6588235294117647
30.0,25.0,0.5764705882352941
31.0,24.0,0.6745098039215687
32.0,24.0,0.7450980392156863
31.0,25.0,0.6588235294117647
32.0,24.0,0.7450980392156863
32.0,25.0,0.7254901960784313
31.0,25.0,0.6588235294117647
1.0,25.0,0.6980392156862745
2.0,25.0,0.6039215686274509
2.0,26.0,0.8784313725490196
1.0,25.0,0.6980392156862745
2.0,26.0,0.8784313725490196
1.0,26.0,0.807843137254902
2.0,25.0,0.6039215686274509
3.0,25.0,0.403921568627451
2.0,26.0,0.8784313725490196
3.0,25.0,0.403921568627451
3.0,26.0,0.9294117647058824
2.0,26.0,0.8784313725490196
3.0,25.0,0.403921568627451
4.0,25.0,0.1607843137254902
4.0,26.0,0.788235294117647
3.0,25.0,0.403921568627451
4.0,26.0,0.788235294117647
3.0,26.0,0.9294117647058824
4.0,25.0,0.1607843137254902
5.0,25.0,0.058823529411764705
4.0,26.0,0.788235294117647
5.0,25.0,0.058823529411764705
5.0,26.0,0.4
4.0,26.0,0.788235294117647
5.0,25.0,0.058823529411764705
6.0,25.0,0.2627450980392157
6.0,26.0,0.07450980392156863
5.0,25.0,0.058823529411764705
6.0,26.0,0.07450980392156863
5.0,26.0,0.4
6.0,25.0,0.2627450980392157
7.0,25.0,0.6862745098039216
6.0,26.0,0.07450980392156863
7.0,25.0,0.6862745098039216
7.0,26.0,0.20392156862745098
6.0,26.0,0.07450980392156863
7.0,25.0,0.6862745098039216
8.0,25.0,0.9529411764705882
8.0,26.0,0.6862745098039216
7.0,25.0,0.6862745098039216
8.0,26.0,0.6862745098039216
7.0,26.0,0.20392156862745098
8.0,25.0,0.9529411764705882
9.0,25.0,0.8117647058823529
8.0,26.0,0.6862745098039216
9.0,25.0,0.8117647058823529
9.0,26.0,0.9607843137254902
8.0,26.0,0.6862745098039216
9.0,25.0,0.8117647058823529
10.0,25.0,0.396078431372549
10.0,26.0,0.7294117647058823
9.0,25.0,0.8117647058823529
10.0,26.0,0.7294117647058823
9.0,26.0,0.9607843137254902
10.0,25.0,0.396078431372549
11.0,25.0,0.06666666666666667
10.0,26.0,0.7294117647058823
11.0,25.0,0.06666666666666667
11.0,26.0,0.26666666666666666
10.0,26.0,0.7294117647058823
11.0,25.0,0.06666666666666667
12.0,25.0,0.06666666666666667
12.0,26.0,0.023529411764705882
11.0,25.0,0.06666666666666667
12.0,26.0,0.023529411764705882
11.0,26.0,0.26666666666666666
12.0,25.0,0.06666666666666667
13.0,25.0,0.3411764705882353
12.0,26.0,0.023529411764705882
13.0,25.0,0.3411764705882353
13.0,26.0,0.1607843137254902
12.0,26.0,0.023529411764705882
13.0,25.0,0.3411764705882353
14.0,25.0,0.6941176470588235
14.0,26.0,0.5137254901960784
13.0,25.0,0.3411764705882353
14.0,26.0,0.5137254901960784
13.0,26.0,0.1607843137254902
14.0,25.0,0.6941176470588235
15.0,25.0,0.9333333333333333
14.0,26.0,0.5137254901960784
15.0,25.0,0.9333333333333333
15.0,26.0,0.8392156862745098
14.0,26.0,0.5137254901960784
15.0,25.0,0.9333333333333333
16.0,25.0,0.984313725490196
16.0,26.0,0.984313725490196
15.0,25.0,0.9333333333333333
16.0,26.0,0.984313725490196
15.0,26.0,0.8392156862745098
16.0,25.0,0.984313725490196
17.0,25.0,0.8705882352941177
16.0,26.0,0.984313725490196
17.0,25.0,0.8705882352941177
17.0,26.0,0.9372549019607843
16.0,26.0,0.984313725490196
17.0,25.0,0.8705882352941177
18.0,25.0,0.6588235294117647
18.0,26.0,0.7490196078431373
17.0,25.0,0.8705882352941177
18.0,26.0,0.7490196078431373
17.0,26.0,0.9372549019607843
18.0,25.0,0.6588235294117647
19.0,25.0,0.42745098039215684
18.0,26.0,0.7490196078431373
19.0,25.0,0.42745098039215684
19.0,26.0,0.5137254901960784
18.0,26.0,0.7490196078431373
19.0,25.0,0.42745098039215684
20.0,25.0,0.22745098039215686
20.0,26.0,0.29411764705882354
19.0,25.0,0.42745098039215684
20.0,26.0,0.29411764705882354
19.0,26.0,0.5137254901960784
20.0,25.0,0.22745098039215686
21.0,25.0,0.09019607843137255
20.0,26.0,0.29411764705882354
21.0,25.0,0.09019607843137255
21.0,26.0,0.12941176470588237
20.0,26.0,0.29411764705882354
21.0,25.0,0.09019607843137255
22.0,25.0,0.01568627450980392
22.0,26.0,0.03137254901960784
21.0,25.0,0.09019607843137255
22.0,26.0,0.03137254901960784
21.0,26.0,0.12941176470588237
22.0,25.0,0.01568627450980392
23.0,25.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,25.0,0.00392156862745098
23.0,26.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,25.0,0.00392156862745098
24.0,25.0,0.0392156862745098
24.0,26.0,0.023529411764705882
23.0,25.0,0.00392156862745098
24.0,26.0,0.023529411764705882
23.0,26.0,0.00392156862745098
24.0,25.0,0.0392156862745098
25.0,25.0,0.10588235294117647
24.0,26.0,0.023529411764705882
25.0,25.0,0.10588235294117647
25.0,26.0,0.08627450980392157
24.0,26.0,0.023529411764705882
25.0,25.0,0.10588235294117647
26.0,25.0,0.19607843137254902
26.0,26.0,0.16862745098039217
25.0,25.0,0.10588235294117647
26.0,26.0,0.16862745098039217
25.0,26.0,0.08627450980392157
26.0,25.0,0.19607843137254902
27.0,25.0,0.29411764705882354
26.0,26.0,0.16862745098039217
27.0,25.0,0.29411764705882354
27.0,26.0,0.26666666666666666
26.0,26.0,0.16862745098039217
27.0,25.0,0.29411764705882354
28.0,25.0,0.39215686274509803
28.0,26.0,0.3686274509803922
27.0,25.0,0.29411764705882354
28.0,26.0,0.3686274509803922
27.0,26.0,0.26666666666666666
28.0,25.0,0.39215686274509803
29.0,25.0,0.49019607843137253
28.0,26.0,0.3686274509803922
29.0,25.0,0.49019607843137253
29.0,26.0,0.4666666666666667
28.0,26.0,0.3686274509803922
29.0,25.0,0.49019607843137253
30.0,25.0,0.5764705882352941
30.0,26.0,0.5568627450980392
29.0,25.0,0.49019607843137253
30.0,26.0,0.5568627450980392
29.0,26.0,0.4666666666666667
30.0,25.0,0.5764705882352941
31.0,25.0,0.6588235294117647
30.0,26.0,0.5568627450980392
31.0,25.0,0.6588235294117647
31.0,26.0,0.6392156862745098
30.0,26.0,0.5568627450980392
31.0,25.0,0.6588235294117647
32.0,25.0,0.7254901960784313
32.0,26.0,0.7137254901960784
31.0,25.0,0.6588235294117647
32.0,26.0,0.7137254901960784
31.0,26.0,0.6392156862745098
1.0,26.0,0.807843137254902
2.0,26.0,0.8784313725490196
1.0,27.0,0.11764705882352941
2.0,26.0,0.8784313725490196
2.0,27.0,0.20392156862745098
1.0,27.0,0.11764705882352941
2.0,26.0,0.8784313725490196
3.0,26.0,0.9294117647058824
3.0,27.0,0.45098039215686275
2.0,26.0,0.8784313725490196
3.0,27.0,0.45098039215686275
2.0,27.0,0.20392156862745098
3.0,26.0,0.9294117647058824
4.0,26.0,0.788235294117647
3.0,27.0,0.45098039215686275
4.0,26.0,0.788235294117647
4.0,27.0,0.807843137254902
3.0,27.0,0.45098039215686275
4.0,26.0,0.788235294117647
5.0,26.0,0.4
5.0,27.0,0.9058823529411765
4.0,26.0,0.788235294117647
5.0,27.0,0.9058823529411765
4.0,27.0,0.807843137254902
5.0,26.0,0.4
6.0,26.0,0.07450980392156863
5.0,27.0,0.9058823529411765
6.0,26.0,0.07450980392156863
6.0,27.0,0.5019607843137255
5.0,27.0,0.9058823529411765
6.0,26.0,0.07450980392156863
7.0,26.0,0.20392156862745098
7.0,27.0,0.07450980392156863
6.0,26.0,0.07450980392156863
7.0,27.0,0.07450980392156863
6.0,27.0,0.5019607843137255
7.0,26.0,0.20392156862745098
8.0,26.0,0.6862745098039216
7.0,27.0,0.07450980392156863
8.0,26.0,0.6862745098039216
8.0,27.0,0.2627450980392157
7.0,27.0,0.07450980392156863
8.0,26.0,0.6862745098039216
9.0,26.0,0.9607843137254902
9.0,27.0,0.8
8.0,26.0,0.6862745098039216
9.0,27.0,0.8
8.0,27.0,0.2627450980392157
9.0,26.0,0.9607843137254902
10.0,26.0,0.7294117647058823
9.0,27.0,0.8
10.0,26.0,0.7294117647058823
10.0,27.0,0.9333333333333333
9.0,27.0,0.8
10.0,26.0,0.7294117647058823
11.0,26.0,0.26666666666666666
11.0,27.0,0.5372549019607843
10.0,26.0,0.7294117647058823
11.0,27.0,0.5372549019607843
10.0,27.0,0.9333333333333333
11.0,26.0,0.26666666666666666
12.0,26.0,0.023529411764705882
11.0,27.0,0.5372549019607843
12.0,26.0,0.023529411764705882
12.0,27.0,0.10980392156862745
11.0,27.0,0.5372549019607843
12.0,26.0,0.023529411764705882
13.0,26.0,0.1607843137254902
13.0,27.0,0.050980392156862744
12.0,26.0,0.023529411764705882
13.0,27.0,0.050980392156862744
12.0,27.0,0.10980392156862745
13.0,26.0,0.1607843137254902
14.0,26.0,0.5137254901960784
13.0,27.0,0.050980392156862744
14.0,26.0,0.5137254901960784
14.0,27.0,0.3411764705882353
13.0,27.0,0.050980392156862744
14.0,26.0,0.5137254901960784
15.0,26.0,0.8392156862745098
15.0,27.0,0.7176470588235294
14.0,26.0,0.5137254901960784
15.0,27.0,0.7176470588235294
14.0,27.0,0.3411764705882353
15.0,26.0,0.8392156862745098
16.0,26.0,0.984313725490196
15.0,27.0,0.7176470588235294
16.0,26.0,0.984313725490196
16.0,27.0,0.9529411764705882
15.0,27.0,0.7176470588235294
16.0,26.0,0.984313725490196
17.0,26.0,0.9372549019607843
17.0,27.0,0.9725490196078431
16.0,26.0,0.984313725490196
17.0,27.0,0.9725490196078431
16.0,27.0,0.9529411764705882
17.0,26.0,0.9372549019607843
18.0,26.0,0.7490196078431373
17.0,27.0,0.9725490196078431
18.0,26.0,0.7490196078431373
18.0,27.0,0.8235294117647058
17.0,27.0,0.9725490196078431
18.0,26.0,0.7490196078431373
19.0,26.0,0.5137254901960784
19.0,27.0,0.592156862745098
18.0,26.0,0.7490196078431373
19.0,27.0,0.592156862745098
18.0,27.0,0.8235294117647058
19.0,26.0,0.5137254901960784
20.0,26.0,0.29411764705882354
19.0,27.0,0.592156862745098
20.0,26.0,0.29411764705882354
20.0,27.0,0.3568627450980392
19.0,27.0,0.592156862745098
20.0,26.0,0.29411764705882354
21.0,26.0,0.12941176470588237
21.0,27.0,0.16862745098039217
20.0,26.0,0.29411764705882354
21.0,27.0,0.16862745098039217
20.0,27.0,0.3568627450980392
21.0,26.0,0.12941176470588237
22.0,26.0,0.03137254901960784
21.0,27.0,0.16862745098039217
22.0,26.0,0.03137254901960784
22.0,27.0,0.054901960784313725
21.0,27.0,0.16862745098039217
22.0,26.0,0.03137254901960784
23.0,26.0,0.00392156862745098
23.0,27.0,0.00392156862745098
22.0,26.0,0.03137254901960784
23.0,27.0,0.00392156862745098
22.0,27.0,0.054901960784313725
23.0,26.0,0.00392156862745098
24.0,26.0,0.023529411764705882
23.0,27.0,0.00392156862745098
24.0,26.0,0.023529411764705882
24.0,27.0,0.01568627450980392
23.0,27.0,0.00392156862745098
24.0,26.0,0.023529411764705882
25.0,26.0,0.08627450980392157
25.0,27.0,0.06666666666666667
24.0,26.0,0.023529411764705882
25.0,27.0,0.06666666666666667
24.0,27.0,0.01568627450980392
25.0,26.0,0.08627450980392157
26.0,26.0,0.16862745098039217
25.0,27.0,0.06666666666666667
26.0,26.0,0.16862745098039217
26.0,27.0,0.14901960784313725
25.0,27.0,0.06666666666666667
26.0,26.0,0.16862745098039217
27.0,26.0,0.26666666666666666
27.0,27.0,0.24313725490196078
26.0,26.0,0.16862745098039217
27.0,27.0,0.24313725490196078
26.0,27.0,0.14901960784313725
27.0,26.0,0.26666666666666666
28.0,26.0,0.3686274509803922
27.0,27.0,0.24313725490196078
28.0,26.0,0.3686274509803922
28.0,27.0,0.34509803921568627
27.0,27.0,0.24313725490196078
28.0,26.0,0.3686274509803922
29.0,26.0,0.4666666666666667
29.0,27.0,0.4470588235294118
28.0,26.0,0.3686274509803922
29.0,27.0,0.4470588235294118
28.0,27.0,0.34509803921568627
29.0,26.0,0.4666666666666667
30.0,26.0,0.5568627450980392
29.0,27.0,0.4470588235294118
30.0,26.0,0.5568627450980392
30.0,27.0,0.5372549019607843
29.0,27.0,0.4470588235294118
30.0,26.0,0.5568627450980392
31.0,26.0,0.6392156862745098
31.0,27.0,0.6235294117647059
30.0,26.0,0.5568627450980392
31.0,27.0,0.6235294117647059
30.0,27.0,0.5372549019607843
31.0,26.0,0.6392156862745098
32.0,26.0,0.7137254901960784
31.0,27.0,0.6235294117647059
32.0,26.0,0.7137254901960784
32.0,27.0,0.6980392156862745
31.0,27.0,0.6235294117647059
1.0,27.0,0.11764705882352941
2.0,27.0,0.20392156862745098
2.0,28.0,0.27058823529411763
1.0,27.0,0.11764705882352941
2.0,28.0,0.27058823529411763
1.0,28.0,0.43137254901960786
2.0,27.0,0.20392156862745098
3.0,27.0,0.45098039215686275
2.0,28.0,0.27058823529411763
3.0,27.0,0.45098039215686275
3.0,28.0,0.08627450980392157
2.0,28.0,0.27058823529411763
3.0,27.0,0.45098039215686275
4.0,27.0,0.807843137254902
4.0,28.0,0.20392156862745098
3.0,27.0,0.45098039215686275
4.0,28.0,0.20392156862745098
3.0,28.0,0.08627450980392157
4.0,27.0,0.807843137254902
5.0,27.0,0.9058823529411765
4.0,28.0,0.20392156862745098
5.0,27.0,0.9058823529411765
5.0,28.0,0.7058823529411765
4.0,28.0,0.20392156862745098
5.0,27.0,0.9058823529411765
6.0,27.0,0.5019607843137255
6.0,28.0,0.9058823529411765
5.0,27.0,0.9058823529411765
6.0,28.0,0.9058823529411765
5.0,28.0,0.7058823529411765
6.0,27.0,0.5019607843137255
7.0,27.0,0.07450980392156863
6.0,28.0,0.9058823529411765
7.0,27.0,0.07450980392156863
7.0,28.0,0.4
6.0,28.0,0.9058823529411765
7.0,27.0,0.07450980392156863
8.0,27.0,0.2627450980392157
8.0,28.0,0.058823529411764705
7.0,27.0,0.07450980392156863
8.0,28.0,0.058823529411764705
7.0,28.0,0.4
8.0,27.0,0.2627450980392157
9.0,27.0,0.8
8.0,28.0,0.058823529411764705
9.0,27.0,0.8
9.0,28.0,0.4745098039215686
8.0,28.0,0.058823529411764705
9.0,27.0,0.8
10.0,27.0,0.9333333333333333
10.0,28.0,0.9411764705882353
9.0,27.0,0.8
10.0,28.0,0.9411764705882353
9.0,28.0,0.4745098039215686
10.0,27.0,0.9333333333333333
11.0,27.0,0.5372549019607843
10.0,28.0,0.9411764705882353
11.0,27.0,0.5372549019607843
11.0,28.0,0.7725490196078432
10.0,28.0,0.9411764705882353
11.0,27.0,0.5372549019607843
12.0,27.0,0.10980392156862745
12.0,28.0,0.26666666666666666
11.0,27.0,0.5372549019607843
12.0,28.0,0.26666666666666666
11.0,28.0,0.7725490196078432
12.0,27.0,0.10980392156862745
13.0,27.0,0.050980392156862744
12.0,28.0,0.26666666666666666
13.0,27.0,0.050980392156862744
13.0,28.0,0.023529411764705882
12.0,28.0,0.26666666666666666
13.0,27.0,0.050980392156862744
14.0,27.0,0.3411764705882353
14.0,28.0,0.20784313725490197
13.0,27.0,0.050980392156862744
14.0,28.0,0.20784313725490197
13.0,28.0,0.023529411764705882
14.0,27.0,0.3411764705882353
15.0,27.0,0.7176470588235294
14.0,28.0,0.20784313725490197
15.0,27.0,0.7176470588235294
15.0,28.0,0.596078431372549
14.0,28.0,0.20784313725490197
15.0,27.0,0.7176470588235294
16.0,27.0,0.9529411764705882
16.0,28.0,0.8980392156862745
15.0,27.0,0.7176470588235294
16.0,28.0,0.8980392156862745
15.0,28.0,0.596078431372549
16.0,27.0,0.9529411764705882
17.0,27.0,0.9725490196078431
16.0,28.0,0.8980392156862745
17.0,27.0,0.9725490196078431
17.0,28.0,0.9882352941176471
16.0,28.0,0.8980392156862745
17.0,27.0,0.9725490196078431
18.0,27.0,0.8235294117647058
18.0,28.0,0.8784313725490196
17.0,27.0,0.9725490196078431
18.0,28.0,0.8784313725490196
17.0,28.0,0.9882352941176471
18.0,27.0,0.8235294117647058
19.0,27.0,0.592156862745098
18.0,28.0,0.8784313725490196
19.0,27.0,0.592156862745098
19.0,28.0,0.6588235294117647
18.0,28.0,0.8784313725490196
19.0,27.0,0.592156862745098
20.0,27.0,0.3568627450980392
20.0,28.0,0.41568627450980394
19.0,27.0,0.592156862745098
20.0,28.0,0.41568627450980394
19.0,28.0,0.6588235294117647
20.0,27.0,0.3568627450980392
21.0,27.0,0.16862745098039217
20.0,28.0,0.41568627450980394
21.0,27.0,0.16862745098039217
21.0,28.0,0.21176470588235294
20.0,28.0,0.41568627450980394
21.0,27.0,0.16862745098039217
22.0,27.0,0.054901960784313725
22.0,28.0,0.07450980392156863
21.0,27.0,0.16862745098039217
22.0,28.0,0.07450980392156863
21.0,28.0,0.21176470588235294
22.0,27.0,0.054901960784313725
23.0,27.0,0.00392156862745098
22.0,28.0,0.07450980392156863
23.0,27.0,0.00392156862745098
23.0,28.0,0.011764705882352941
22.0,28.0,0.07450980392156863
23.0,27.0,0.00392156862745098
24.0,27.0,0.01568627450980392
24.0,28.0,0.00784313725490196
23.0,27.0,0.00392156862745098
24.0,28.0,0.00784313725490196
23.0,28.0,0.011764705882352941
24.0,27.0,0.01568627450980392
25.0,27.0,0.06666666666666667
24.0,28.0,0.00784313725490196
25.0,27.0,0.06666666666666667
25.0,28.0,0.054901960784313725
24.0,28.0,0.00784313725490196
25.0,27.0,0.06666666666666667
26.0,27.0,0.14901960784313725
26.0,28.0,0.12941176470588237
25.0,27.0,0.06666666666666667
26.0,28.0,0.12941176470588237
25.0,28.0,0.054901960784313725
26.0,27.0,0.14901960784313725
27.0,27.0,0.24313725490196078
26.0,28.0,0.12941176470588237
27.0,27.0,0.24313725490196078
27.0,28.0,0.2235294117647059
26.0,28.0,0.12941176470588237
27.0,27.0,0.24313725490196078
28.0,27.0,0.34509803921568627
28.0,28.0,0.3254901960784314
27.0,27.0,0.24313725490196078
28.0,28.0,0.3254901960784314
27.0,28.0,0.2235294117647059
28.0,27.0,0.34509803921568627
29.0,27.0,0.4470588235294118
28.0,28.0,0.3254901960784314
29.0,27.0,0.4470588235294118
29.0,28.0,0.42745098039215684
28.0,28.0,0.3254901960784314
29.0,27.0,0.4470588235294118
30.0,27.0,0.5372549019607843
30.0,28.0,0.5254901960784314
29.0,27.0,0.4470588235294118
30.0,28.0,0.5254901960784314
29.0,28.0,0.42745098039215684
30.0,27.0,0.5372549019607843
31.0,27.0,0.6235294117647059
30.0,28.0,0.5254901960784314
31.0,27.0,0.6235294117647059
31.0,28.0,0.611764705882353
30.0,28.0,0.5254901960784314
31.0,27.0,0.6235294117647059
32.0,27.0,0.6980392156862745
32.0,28.0,0.6862745098039216
31.0,27.0,0.6235294117647059
32.0,28.0,0.6862745098039216
31.0,28.0,0.611764705882353
1.0,28.0,0.43137254901960786
2.0,28.0,0.27058823529411763
1.0,29.0,0.9450980392156862
2.0,28.0,0.27058823529411763
2.0,29.0,0.8980392156862745
1.0,29.0,0.9450980392156862
2.0,28.0,0.27058823529411763
3.0,28.0,0.08627450980392157
3.0,29.0,0.6078431372549019
2.0,28.0,0.27058823529411763
3.0,29.0,0.6078431372549019
2.0,29.0,0.8980392156862745
3.0,28.0,0.08627450980392157
4.0,28.0,0.20392156862745098
3.0,29.0,0.6078431372549019
4.0,28.0,0.20392156862745098
4.0,29.0,0.15294117647058825
3.0,29.0,0.6078431372549019
4.0,28.0,0.20392156862745098
5.0,28.0,0.7058823529411765
5.0,29.0,0.20392156862745098
4.0,28.0,0.20392156862745098
5.0,29.0,0.20392156862745098
4.0,29.0,0.15294117647058825
5.0,28.0,0.7058823529411765
6.0,28.0,0.9058823529411765
5.0,29.0,0.20392156862745098
6.0,28.0,0.9058823529411765
6.0,29.0,0.807843137254902
5.0,29.0,0.20392156862745098
6.0,28.0,0.9058823529411765
7.0,28.0,0.4
7.0,29.0,0.788235294117647
6.0,28.0,0.9058823529411765
7.0,29.0,0.788235294117647
6.0,29.0,0.807843137254902
7.0,28.0,0.4
8.0,28.0,0.058823529411764705
7.0,29.0,0.788235294117647
8.0,28.0,0.058823529411764705
8.0,29.0,0.1607843137254902
7.0,29.0,0.788235294117647
8.0,28.0,0.058823529411764705
9.0,28.0,0.4745098039215686
9.0,29.0,0.20392156862745098
8.0,28.0,0.058823529411764705
9.0,29.0,0.20392156862745098
8.0,29.0,0.1607843137254902
9.0,28.0,0.4745098039215686
10.0,28.0,0.9411764705882353
9.0,29.0,0.20392156862745098
10.0,28.0,0.9411764705882353
10.0,29.0,0.8
9.0,29.0,0.20392156862745098
10.0,28.0,0.9411764705882353
11.0,28.0,0.7725490196078432
11.0,29.0,0.9098039215686274
10.0,28.0,0.9411764705882353
11.0,29.0,0.9098039215686274
10.0,29.0,0.8
11.0,28.0,0.7725490196078432
12.0,28.0,0.26666666666666666
11.0,29.0,0.9098039215686274
12.0,28.0,0.26666666666666666
12.0,29.0,0.44313725490196076
11.0,29.0,0.9098039215686274
12.0,28.0,0.26666666666666666
13.0,28.0,0.023529411764705882
13.0,29.0,0.050980392156862744
12.0,28.0,0.26666666666666666
13.0,29.0,0.050980392156862744
12.0,29.0,0.44313725490196076
13.0,28.0,0.023529411764705882
14.0,28.0,0.20784313725490197
13.0,29.0,0.050980392156862744
14.0,28.0,0.20784313725490197
14.0,29.0,0.11764705882352941
13.0,29.0,0.050980392156862744
14.0,28.0,0.20784313725490197
15.0,28.0,0.596078431372549
15.0,29.0,0.48627450980392156
14.0,28.0,0.20784313725490197
15.0,29.0,0.48627450980392156
14.0,29.0,0.11764705882352941
15.0,28.0,0.596078431372549
16.0,28.0,0.8980392156862745
15.0,29.0,0.48627450980392156
16.0,28.0,0.8980392156862745
16.0,29.0,0.8392156862745098
15.0,29.0,0.48627450980392156
16.0,28.0,0.8980392156862745
17.0,28.0,0.9882352941176471
17.0,29.0,0.9882352941176471
16.0,28.0,0.8980392156862745
17.0,29.0,0.9882352941176471
16.0,29.0,0.8392156862745098
17.0,28.0,0.9882352941176471
18.0,28.0,0.8784313725490196
17.0,29.0,0.9882352941176471
18.0,28.0,0.8784313725490196
18.0,29.0,0.9176470588235294
17.0,29.0,0.9882352941176471
18.0,28.0,0.8784313725490196
19.0,28.0,0.6588235294117647
19.0,29.0,0.7098039215686275
18.0,28.0,0.8784313725490196
19.0,29.0,0.7098039215686275
18.0,29.0,0.9176470588235294
19.0,28.0,0.6588235294117647
20.0,28.0,0.41568627450980394
19.0,29.0,0.7098039215686275
20.0,28.0,0.41568627450980394
20.0,29.0,0.4627450980392157
19.0,29.0,0.7098039215686275
20.0,28.0,0.41568627450980394
21.0,28.0,0.21176470588235294
21.0,29.0,0.24705882352941178
20.0,28.0,0.41568627450980394
21.0,29.0,0.24705882352941178
20.0,29.0,0.4627450980392157
21.0,28.0,0.21176470588235294
22.0,28.0,0.07450980392156863
21.0,29.0,0.24705882352941178
22.0,28.0,0.07450980392156863
22.0,29.0,0.09411764705882353
21.0,29.0,0.24705882352941178
22.0,28.0,0.07450980392156863
23.0,28.0,0.011764705882352941
23.0,29.0,0.01568627450980392
22.0,28.0,0.07450980392156863
23.0,29.0,0.01568627450980392
22.0,29.0,0.09411764705882353
23.0,28.0,0.011764705882352941
24.0,28.0,0.00784313725490196
23.0,29.0,0.01568627450980392
24.0,28.0,0.00784313725490196
24.0,29.0,0.00392156862745098
23.0,29.0,0.01568627450980392
24.0,28.0,0.00784313725490196
25.0,28.0,0.054901960784313725
25.0,29.0,0.043137254901960784
24.0,28.0,0.00784313725490196
25.0,29.0,0.043137254901960784
24.0,29.0,0.00392156862745098
25.0,28.0,0.054901960784313725
26.0,28.0,0.12941176470588237
25.0,29.0,0.043137254901960784
26.0,28.0,0.12941176470588237
26.0,29.0,0.11764705882352941
25.0,29.0,0.043137254901960784
26.0,28.0,0.12941176470588237
27.0,28.0,0.2235294117647059
27.0,29.0,0.21176470588235294
26.0,28.0,0.12941176470588237
27.0,29.0,0.21176470588235294
26.0,29.0,0.11764705882352941
27.0,28.0,0.2235294117647059
28.0,28.0,0.3254901960784314
27.0,29.0,0.21176470588235294
28.0,28.0,0.3254901960784314
28.0,29.0,0.3137254901960784
27.0,29.0,0.21176470588235294
28.0,28.0,0.3254901960784314
29.0,28.0,0.42745098039215684
29.0,29.0,0.41568627450980394
28.0,28.0,0.3254901960784314
29.0,29.0,0.41568627450980394
28.0,29.0,0.3137254901960784
29.0,28.0,0.42745098039215684
30.0,28.0,0.5254901960784314
29.0,29.0,0.41568627450980394
30.0,28.0,0.5254901960784314
30.0,29.0,0.5098039215686274
29.0,29.0,0.41568627450980394
30.0,28.0,0.5254901960784314
31.0,28.0,0.611764705882353
31.0,29.0,0.6
30.0,28.0,0.5254901960784314
31.0,29.0,0.6
30.0,29.0,0.5098039215686274
31.0,28.0,0.611764705882353
32.0,28.0,0.6862745098039216
31.0,29.0,0.6
32.0,28.0,0.6862745098039216
32.0,29.0,0.6784313725490196
31.0,29.0,0.6
1.0,29.0,0.9450980392156862
2.0,29.0,0.8980392156862745
2.0,30.0,0.7607843137254902
1.0,29.0,0.9450980392156862
2.0,30.0,0.7607843137254902
1.0,30.0,0.5490196078431373
2.0,29.0,0.8980392156862745
3.0,29.0,0.6078431372549019
2.0,30.0,0.7607843137254902
3.0,29.0,0.6078431372549019
3.0,30.0,0.9450980392156862
2.0,30.0,0.7607843137254902
3.0,29.0,0.6078431372549019
4.0,29.0,0.15294117647058825
4.0,30.0,0.6078431372549019
3.0,29.0,0.6078431372549019
4.0,30.0,0.6078431372549019
3.0,30.0,0.9450980392156862
4.0,29.0,0.15294117647058825
5.0,29.0,0.20392156862745098
4.0,30.0,0.6078431372549019
5.0,29.0,0.20392156862745098
5.0,30.0,0.08627450980392157
4.0,30.0,0.6078431372549019
5.0,29.0,0.20392156862745098
6.0,29.0,0.807843137254902
6.0,30.0,0.45098039215686275
5.0,29.0,0.20392156862745098
6.0,30.0,0.45098039215686275
5.0,30.0,0.08627450980392157
6.0,29.0,0.807843137254902
7.0,29.0,0.788235294117647
6.0,30.0,0.45098039215686275
7.0,29.0,0.788235294117647
7.0,30.0,0.9294117647058824
6.0,30.0,0.45098039215686275
7.0,29.0,0.788235294117647
8.0,29.0,0.1607843137254902
8.0,30.0,0.403921568627451
7.0,29.0,0.788235294117647
8.0,30.0,0.403921568627451
7.0,30.0,0.9294117647058824
8.0,29.0,0.1607843137254902
9.0,29.0,0.20392156862745098
8.0,30.0,0.403921568627451
9.0,29.0,0.20392156862745098
9.0,30.0,0.07450980392156863
8.0,30.0,0.403921568627451
9.0,29.0,0.20392156862745098
10.0,29.0,0.8
10.0,30.0,0.6196078431372549
9.0,29.0,0.20392156862745098
10.0,30.0,0.6196078431372549
9.0,30.0,0.07450980392156863
10.0,29.0,0.8
11.0,29.0,0.9098039215686274
10.0,30.0,0.6196078431372549
11.0,29.0,0.9098039215686274
11.0,30.0,0.9568627450980393
10.0,30.0,0.6196078431372549
11.0,29.0,0.9098039215686274
12.0,29.0,0.44313725490196076
12.0,30.0,0.5882352941176471
11.0,29.0,0.9098039215686274
12.0,30.0,0.5882352941176471
11.0,30.0,0.9568627450980393
12.0,29.0,0.44313725490196076
13.0,29.0,0.050980392156862744
12.0,30.0,0.5882352941176471
13.0,29.0,0.050980392156862744
13.0,30.0,0.10980392156862745
12.0,30.0,0.5882352941176471
13.0,29.0,0.050980392156862744
14.0,29.0,0.11764705882352941
14.0,30.0,0.06666666666666667
13.0,29.0,0.050980392156862744
14.0,30.0,0.06666666666666667
13.0,30.0,0.10980392156862745
14.0,29.0,0.11764705882352941
15.0,29.0,0.48627450980392156
14.0,30.0,0.06666666666666667
15.0,29.0,0.48627450980392156
15.0,30.0,0.4
14.0,30.0,0.06666666666666667
15.0,29.0,0.48627450980392156
16.0,29.0,0.8392156862745098
16.0,30.0,0.7803921568627451
15.0,29.0,0.48627450980392156
16.0,30.0,0.7803921568627451
15.0,30.0,0.4
16.0,29.0,0.8392156862745098
17.0,29.0,0.9882352941176471
16.0,30.0,0.7803921568627451
17.0,29.0,0.9882352941176471
17.0,30.0,0.9803921568627451
16.0,30.0,0.7803921568627451
17.0,29.0,0.9882352941176471
18.0,29.0,0.9176470588235294
18.0,30.0,0.9450980392156862
17.0,29.0,0.9882352941176471
18.0,30.0,0.9450980392156862
17.0,30.0,0.9803921568627451
18.0,29.0,0.9176470588235294
19.0,29.0,0.7098039215686275
18.0,30.0,0.9450980392156862
19.0,29.0,0.7098039215686275
19.0,30.0,0.7490196078431373
18.0,30.0,0.9450980392156862
19.0,29.0,0.7098039215686275
20.0,29.0,0.4627450980392157
20.0,30.0,0.5019607843137255
19.0,29.0,0.7098039215686275
20.0,30.0,0.5019607843137255
19.0,30.0,0.7490196078431373
20.0,29.0,0.4627450980392157
21.0,29.0,0.24705882352941178
20.0,30.0,0.5019607843137255
21.0,29.0,0.24705882352941178
21.0,30.0,0.27450980392156865
20.0,30.0,0.5019607843137255
21.0,29.0,0.24705882352941178
22.0,29.0,0.09411764705882353
22.0,30.0,0.10980392156862745
21.0,29.0,0.24705882352941178
22.0,30.0,0.10980392156862745
21.0,30.0,0.27450980392156865
22.0,29.0,0.09411764705882353
23.0,29.0,0.01568627450980392
22.0,30.0,0.10980392156862745
23.0,29.0,0.01568627450980392
23.0,30.0,0.023529411764705882
22.0,30.0,0.10980392156862745
23.0,29.0,0.01568627450980392
24.0,29.0,0.00392156862745098
24.0,30.0,0.00392156862745098
23.0,29.0,0.01568627450980392
24.0,30.0,0.00392156862745098
23.0,30.0,0.023529411764705882
24.0,29.0,0.00392156862745098
25.0,29.0,0.043137254901960784
24.0,30.0,0.00392156862745098
25.0,29.0,0.043137254901960784
25.0,30.0,0.03529411764705882
24.0,30.0,0.00392156862745098
25.0,29.0,0.043137254901960784
26.0,29.0,0.11764705882352941
26.0,30.0,0.10588235294117647
25.0,29.0,0.043137254901960784
26.0,30.0,0.10588235294117647
25.0,30.0,0.03529411764705882
26.0,29.0,0.11764705882352941
27.0,29.0,0.21176470588235294
26.0,30.0,0.10588235294117647
27.0,29.0,0.21176470588235294
27.0,30.0,0.2
26.0,30.0,0.10588235294117647
27.0,29.0,0.21176470588235294
28.0,29.0,0.3137254901960784
28.0,30.0,0.30196078431372547
27.0,29.0,0.21176470588235294
28.0,30.0,0.30196078431372547
27.0,30.0,0.2
28.0,29.0,0.3137254901960784
29.0,29.0,0.41568627450980394
28.0,30.0,0.30196078431372547
29.0,29.0,0.41568627450980394
29.0,30.0,0.403921568627451
28.0,30.0,0.30196078431372547
29.0,29.0,0.41568627450980394
30.0,29.0,0.5098039215686274
30.0,30.0,0.5019607843137255
29.0,29.0,0.41568627450980394
30.0,30.0,0.5019607843137255
29.0,30.0,0.403921568627451
30.0,29.0,0.5098039215686274
31.0,29.0,0.6
30.0,30.0,0.5019607843137255
31.0,29.0,0.6
31.0,30.0,0.592156862745098
30.0,30.0,0.5019607843137255
31.0,29.0,0.6
32.0,29.0,0.6784313725490196
32.0,30.0,0.6705882352941176
31.0,29.0,0.6
32.0,30.0,0.6705882352941176
31.0,30.0,0.592156862745098
1.0,30.0,0.5490196078431373
2.0,30.0,0.7607843137254902
1.0,31.0,0.10196078431372549
2.0,30.0,0.7607843137254902
2.0,31.0,0.3058823529411765
1.0,31.0,0.10196078431372549
2.0,30.0,0.7607843137254902
3.0,30.0,0.9450980392156862
3.0,31.0,0.7607843137254902
2.0,30.0,0.7607843137254902
3.0,31.0,0.7607843137254902
2.0,31.0,0.3058823529411765
3.0,30.0,0.9450980392156862
4.0,30.0,0.6078431372549019
3.0,31.0,0.7607843137254902
4.0,30.0,0.6078431372549019
4.0,31.0,0.8980392156862745
3.0,31.0,0.7607843137254902
4.0,30.0,0.6078431372549019
5.0,30.0,0.08627450980392157
5.0,31.0,0.27058823529411763
4.0,30.0,0.6078431372549019
5.0,31.0,0.27058823529411763
4.0,31.0,0.8980392156862745
5.0,30.0,0.08627450980392157
6.0,30.0,0.45098039215686275
5.0,31.0,0.27058823529411763
6.0,30.0,0.45098039215686275
6.0,31.0,0.20392156862745098
5.0,31.0,0.27058823529411763
6.0,30.0,0.45098039215686275
7.0,30.0,0.9294117647058824
7.0,31.0,0.8784313725490196
6.0,30.0,0.45098039215686275
7.0,31.0,0.8784313725490196
6.0,31.0,0.20392156862745098
7.0,30.0,0.9294117647058824
8.0,30.0,0.403921568627451
7.0,31.0,0.8784313725490196
8.0,30.0,0.403921568627451
8.0,31.0,0.6039215686274509
7.0,31.0,0.8784313725490196
8.0,30.0,0.403921568627451
9.0,30.0,0.07450980392156863
9.0,31.0,0.058823529411764705
8.0,30.0,0.403921568627451
9.0,31.0,0.058823529411764705
8.0,31.0,0.6039215686274509
9.0,30.0,0.07450980392156863
10.0,30.0,0.6196078431372549
9.0,31.0,0.058823529411764705
10.0,30.0,0.6196078431372549
10.0,31.0,0.4745098039215686
9.0,31.0,0.058823529411764705
10.0,30.0,0.6196078431372549
11.0,30.0,0.9568627450980393
11.0,31.0,0.9529411764705882
10.0,30.0,0.6196078431372549
11.0,31.0,0.9529411764705882
10.0,31.0,0.4745098039215686
11.0,30.0,0.9568627450980393
12.0,30.0,0.5882352941176471
11.0,31.0,0.9529411764705882
12.0,30.0,0.5882352941176471
12.0,31.0,0.6823529411764706
11.0,31.0,0.9529411764705882
12.0,30.0,0.5882352941176471
13.0,30.0,0.10980392156862745
13.0,31.0,0.16470588235294117
12.0,30.0,0.5882352941176471
13.0,31.0,0.16470588235294117
12.0,31.0,0.6823529411764706
13.0,30.0,0.10980392156862745
14.0,30.0,0.06666666666666667
13.0,31.0,0.16470588235294117
14.0,30.0,0.06666666666666667
14.0,31.0,0.0392156862745098
13.0,31.0,0.16470588235294117
14.0,30.0,0.06666666666666667
15.0,30.0,0.4
15.0,31.0,0.3411764705882353
14.0,30.0,0.06666666666666667
15.0,31.0,0.3411764705882353
14.0,31.0,0.0392156862745098
15.0,30.0,0.4
16.0,30.0,0.7803921568627451
15.0,31.0,0.3411764705882353
16.0,30.0,0.7803921568627451
16.0,31.0,0.7411764705882353
15.0,31.0,0.3411764705882353
16.0,30.0,0.7803921568627451
17.0,30.0,0.9803921568627451
17.0,31.0,0.9686274509803922
16.0,30.0,0.7803921568627451
17.0,31.0,0.9686274509803922
16.0,31.0,0.7411764705882353
17.0,30.0,0.9803921568627451
18.0,30.0,0.9450980392156862
17.0,31.0,0.9686274509803922
18.0,30.0,0.9450980392156862
18.0,31.0,0.9568627450980393
17.0,31.0,0.9686274509803922
18.0,30.0,0.9450980392156862
19.0,30.0,0.7490196078431373
19.0,31.0,0.7764705882352941
18.0,30.0,0.9450980392156862
19.0,31.0,0.7764705882352941
18.0,31.0,0.9568627450980393
19.0,30.0,0.7490196078431373
20.0,30.0,0.5019607843137255
19.0,31.0,0.7764705882352941
20.0,30.0,0.5019607843137255
20.0,31.0,0.5254901960784314
19.0,31.0,0.7764705882352941
20.0,30.0,0.5019607843137255
21.0,30.0,0.27450980392156865
21.0,31.0,0.29411764705882354
20.0,30.0,0.5019607843137255
21.0,31.0,0.29411764705882354
20.0,31.0,0.5254901960784314
21.0,30.0,0.27450980392156865
22.0,30.0,0.10980392156862745
21.0,31.0,0.29411764705882354
22.0,30.0,0.10980392156862745
22.0,31.0,0.12156862745098039
21.0,31.0,0.29411764705882354
22.0,30.0,0.10980392156862745
23.0,30.0,0.023529411764705882
23.0,31.0,0.027450980392156862
22.0,30.0,0.10980392156862745
23.0,31.0,0.027450980392156862
22.0,31.0,0.12156862745098039
23.0,30.0,0.023529411764705882
24.0,30.0,0.00392156862745098
23.0,31.0,0.027450980392156862
24.0,30.0,0.00392156862745098
24.0,31.0,0.00392156862745098
23.0,31.0,0.027450980392156862
24.0,30.0,0.00392156862745098
25.0,30.0,0.03529411764705882
25.0,31.0,0.03137254901960784
24.0,30.0,0.00392156862745098
25.0,31.0,0.03137254901960784
24.0,31.0,0.00392156862745098
25.0,30.0,0.03529411764705882
26.0,30.0,0.10588235294117647
25.0,31.0,0.03137254901960784
26.0,30.0,0.10588235294117647
26.0,31.0,0.10196078431372549
25.0,31.0,0.03137254901960784
26.0,30.0,0.10588235294117647
27.0,30.0,0.2
27.0,31.0,0.19215686274509805
26.0,30.0,0.10588235294117647
27.0,31.0,0.19215686274509805
26.0,31.0,0.10196078431372549
27.0,30.0,0.2
28.0,30.0,0.30196078431372547
27.0,31.0,0.19215686274509805
28.0,30.0,0.30196078431372547
28.0,31.0,0.29411764705882354
27.0,31.0,0.19215686274509805
28.0,30.0,0.30196078431372547
29.0,30.0,0.403921568627451
29.0,31.0,0.396078431372549
28.0,30.0,0.30196078431372547
29.0,31.0,0.396078431372549
28.0,31.0,0.29411764705882354
29.0,30.0,0.403921568627451
30.0,30.0,0.5019607843137255
29.0,31.0,0.396078431372549
30.0,30.0,0.5019607843137255
30.0,31.0,0.49411764705882355
29.0,31.0,0.396078431372549
30.0,30.0,0.5019607843137255
31.0,30.0,0.592156862745098
31.0,31.0,0.5843137254901961
30.0,30.0,0.5019607843137255
31.0,31.0,0.5843137254901961
30.0,31.0,0.49411764705882355
31.0,30.0,0.592156862745098
32.0,30.0,0.6705882352941176
31.0,31.0,0.5843137254901961
32.0,30.0,0.6705882352941176
32.0,31.0,0.6666666666666666
31.0,31.0,0.5843137254901961
1.0,31.0,0.10196078431372549
2.0,31.0,0.3058823529411765
2.0,32.0,0.10196078431372549
1.0,31.0,0.10196078431372549
2.0,32.0,0.10196078431372549
1.0,32.0,0.00392156862745098
2.0,31.0,0.3058823529411765
3.0,31.0,0.7607843137254902
2.0,32.0,0.10196078431372549
3.0,31.0,0.7607843137254902
3.0,32.0,0.5490196078431373
2.0,32.0,0.10196078431372549
3.0,31.0,0.7607843137254902
4.0,31.0,0.8980392156862745
4.0,32.0,0.9450980392156862
3.0,31.0,0.7607843137254902
4.0,32.0,0.9450980392156862
3.0,32.0,0.5490196078431373
4.0,31.0,0.8980392156862745
5.0,31.0,0.27058823529411763
4.0,32.0,0.9450980392156862
5.0,31.0,0.27058823529411763
5.0,32.0,0.43137254901960786
4.0,32.0,0.9450980392156862
5.0,31.0,0.27058823529411763
6.0,31.0,0.20392156862745098
6.0,32.0,0.11764705882352941
5.0,31.0,0.27058823529411763
6.0,32.0,0.11764705882352941
5.0,32.0,0.43137254901960786
6.0,31.0,0.20392156862745098
7.0,31.0,0.8784313725490196
6.0,32.0,0.11764705882352941
7.0,31.0,0.8784313725490196
7.0,32.0,0.807843137254902
6.0,32.0,0.11764705882352941
7.0,31.0,0.8784313725490196
8.0,31.0,0.6039215686274509
8.0,32.0,0.6980392156862745
7.0,31.0,0.8784313725490196
8.0,32.0,0.6980392156862745
7.0,32.0,0.807843137254902
8.0,31.0,0.6039215686274509
9.0,31.0,0.058823529411764705
8.0,32.0,0.6980392156862745
9.0,31.0,0.058823529411764705
9.0,32.0,0.07450980392156863
8.0,32.0,0.6980392156862745
9.0,31.0,0.058823529411764705
10.0,31.0,0.4745098039215686
10.0,32.0,0.403921568627451
9.0,31.0,0.058823529411764705
10.0,32.0,0.403921568627451
9.0,32.0,0.07450980392156863
10.0,31.0,0.4745098039215686
11.0,31.0,0.9529411764705882
10.0,32.0,0.403921568627451
11.0,31.0,0.9529411764705882
11.0,32.0,0.9411764705882353
10.0,32.0,0.403921568627451
11.0,31.0,0.9529411764705882
12.0,31.0,0.6823529411764706
12.0,32.0,0.7294117647058823
11.0,31.0,0.9529411764705882
12.0,32.0,0.7294117647058823
11.0,32.0,0.9411764705882353
12.0,31.0,0.6823529411764706
13.0,31.0,0.16470588235294117
12.0,32.0,0.7294117647058823
13.0,31.0,0.16470588235294117
13.0,32.0,0.19607843137254902
12.0,32.0,0.7294117647058823
13.0,31.0,0.16470588235294117
14.0,31.0,0.0392156862745098
14.0,32.0,0.03137254901960784
13.0,31.0,0.16470588235294117
14.0,32.0,0.03137254901960784
13.0,32.0,0.19607843137254902
14.0,31.0,0.0392156862745098
15.0,31.0,0.3411764705882353
14.0,32.0,0.03137254901960784
15.0,31.0,0.3411764705882353
15.0,32.0,0.3137254901960784
14.0,32.0,0.03137254901960784
15.0,31.0,0.3411764705882353
16.0,31.0,0.7411764705882353
16.0,32.0,0.7176470588235294
15.0,31.0,0.3411764705882353
16.0,32.0,0.7176470588235294
15.0,32.0,0.3137254901960784
16.0,31.0,0.7411764705882353
17.0,31.0,0.9686274509803922
16.0,32.0,0.7176470588235294
17.0,31.0,0.9686274509803922
17.0,32.0,0.9607843137254902
16.0,32.0,0.7176470588235294
17.0,31.0,0.9686274509803922
18.0,31.0,0.9568627450980393
18.0,32.0,0.9647058823529412
17.0,31.0,0.9686274509803922
18.0,32.0,0.9647058823529412
17.0,32.0,0.9607843137254902
18.0,31.0,0.9568627450980393
19.0,31.0,0.7764705882352941
18.0,32.0,0.9647058823529412
19.0,31.0,0.7764705882352941
19.0,32.0,0.788235294117647
18.0,32.0,0.9647058823529412
19.0,31.0,0.7764705882352941
20.0,31.0,0.5254901960784314
20.0,32.0,0.5411764705882353
19.0,31.0,0.7764705882352941
20.0,32.0,0.5411764705882353
19.0,32.0,0.788235294117647
20.0,31.0,0.5254901960784314
21.0,31.0,0.29411764705882354
20.0,32.0,0.5411764705882353
21.0,31.0,0.29411764705882354
21.0,32.0,0.30196078431372547
20.0,32.0,0.5411764705882353
21.0,31.0,0.29411764705882354
22.0,31.0,0.12156862745098039
22.0,32.0,0.12941176470588237
21.0,31.0,0.29411764705882354
22.0,32.0,0.12941176470588237
21.0,32.0,0.30196078431372547
22.0,31.0,0.12156862745098039
23.0,31.0,0.027450980392156862
22.0,32.0,0.12941176470588237
23.0,31.0,0.027450980392156862
23.0,32.0,0.03137254901960784
22.0,32.0,0.12941176470588237
23.0,31.0,0.027450980392156862
24.0,31.0,0.00392156862745098
24.0,32.0,0.00392156862745098
23.0,31.0,0.027450980392156862
24.0,32.0,0.00392156862745098
23.0,32.0,0.03137254901960784
24.0,31.0,0.00392156862745098
25.0,31.0,0.03137254901960784
24.0,32.0,0.00392156862745098
25.0,31.0,0.03137254901960784
25.0,32.0,0.03137254901960784
24.0,32.0,0.00392156862745098
25.0,31.0,0.03137254901960784
26.0,31.0,0.10196078431372549
26.0,32.0,0.09803921568627451
25.0,31.0,0.03137254901960784
26.0,32.0,0.09803921568627451
25.0,32.0,0.03137254901960784
26.0,31.0,0.10196078431372549
27.0,31.0,0.19215686274509805
26.0,32.0,0.09803921568627451
27.0,31.0,0.19215686274509805
27.0,32.0,0.18823529411764706
26.0,32.0,0.09803921568627451
27.0,31.0,0.19215686274509805
28.0,31.0,0.29411764705882354
28.0,32.0,0.2901960784313726
27.0,31.0,0.19215686274509805
28.0,32.0,0.2901960784313726
27.0,32.0,0.18823529411764706
28.0,31.0,0.29411764705882354
29.0,31.0,0.396078431372549
28.0,32.0,0.2901960784313726
29.0,31.0,0.396078431372549
29.0,32.0,0.39215686274509803
28.0,32.0,0.2901960784313726
29.0,31.0,0.396078431372549
30.0,31.0,0.49411764705882355
30.0,32.0,0.49019607843137253
29.0,31.0,0.396078431372549
30.0,32.0,0.49019607843137253
29.0,32.0,0.39215686274509803
30.0,31.0,0.49411764705882355
31.0,31.0,0.5843137254901961
30.0,32.0,0.49019607843137253
31.0,31.0,0.5843137254901961
31.0,32.0,0.5843137254901961
30.0,32.0,0.49019607843137253
31.0,31.0,0.5843137254901961
32.0,31.0,0.6666666666666666
32.0,32.0,0.6627450980392157
31.0,31.0,0.5843137254901961
32.0,32.0,0.6627450980392157
31.0,32.0,0.5843137254901961


==> image-mesh-interpolationpsnr.csv <==
nr_vertices,nodal,l2_lagrange,qi_lagrange,l2_pixel
32,Inf,55.8260214105425,22.6060627286091,327.596586133769
16,21.1414791667821,22.0201524595887,21.4832485015481,23.1064499440861
13,18.8614645851096,19.6497595270397,19.0525016827376,19.9810786793106


==> image-mesh-interpolationqi_lagrange.csv <==
x,y,f_xy
1.0,1.0,0.6485294117647058
2.0,1.0,0.656372549019608
2.0,2.0,0.5841299019607843
1.0,1.0,0.6485294117647058
2.0,2.0,0.5841299019607843
1.0,2.0,0.5833333333333334
2.0,1.0,0.656372549019608
3.0,1.0,0.6561274509803922
2.0,2.0,0.5841299019607843
3.0,1.0,0.6561274509803922
3.0,2.0,0.5914215686274509
2.0,2.0,0.5841299019607843
3.0,1.0,0.6561274509803922
4.0,1.0,0.6686274509803922
4.0,2.0,0.5992647058823528
3.0,1.0,0.6561274509803922
4.0,2.0,0.5992647058823528
3.0,2.0,0.5914215686274509
4.0,1.0,0.6686274509803922
5.0,1.0,0.6725490196078432
4.0,2.0,0.5992647058823528
5.0,1.0,0.6725490196078432
5.0,2.0,0.6110294117647058
4.0,2.0,0.5992647058823528
5.0,1.0,0.6725490196078432
6.0,1.0,0.6889705882352941
6.0,2.0,0.6228553921568628
5.0,1.0,0.6725490196078432
6.0,2.0,0.6228553921568628
5.0,2.0,0.6110294117647058
6.0,1.0,0.6889705882352941
7.0,1.0,0.6996323529411764
6.0,2.0,0.6228553921568628
7.0,1.0,0.6996323529411764
7.0,2.0,0.638970588235294
6.0,2.0,0.6228553921568628
7.0,1.0,0.6996323529411764
8.0,1.0,0.7176470588235294
8.0,2.0,0.6572916666666667
7.0,1.0,0.6996323529411764
8.0,2.0,0.6572916666666667
7.0,2.0,0.638970588235294
8.0,1.0,0.7176470588235294
9.0,1.0,0.7318627450980391
8.0,2.0,0.6572916666666667
9.0,1.0,0.7318627450980391
9.0,2.0,0.6747549019607842
8.0,2.0,0.6572916666666667
9.0,1.0,0.7318627450980391
10.0,1.0,0.7531862745098039
10.0,2.0,0.6968137254901958
9.0,1.0,0.7318627450980391
10.0,2.0,0.6968137254901958
9.0,2.0,0.6747549019607842
10.0,1.0,0.7531862745098039
11.0,1.0,0.7685049019607844
10.0,2.0,0.6968137254901958
11.0,1.0,0.7685049019607844
11.0,2.0,0.7176470588235295
10.0,2.0,0.6968137254901958
11.0,1.0,0.7685049019607844
12.0,1.0,0.7894607843137255
12.0,2.0,0.7401960784313723
11.0,1.0,0.7685049019607844
12.0,2.0,0.7401960784313723
11.0,2.0,0.7176470588235295
12.0,1.0,0.7894607843137255
13.0,1.0,0.8061274509803922
12.0,2.0,0.7401960784313723
13.0,1.0,0.8061274509803922
13.0,2.0,0.763970588235294
12.0,2.0,0.7401960784313723
13.0,1.0,0.8061274509803922
14.0,1.0,0.8294117647058823
14.0,2.0,0.7871323529411764
13.0,1.0,0.8061274509803922
14.0,2.0,0.7871323529411764
13.0,2.0,0.763970588235294
14.0,1.0,0.8294117647058823
15.0,1.0,0.8464460784313724
14.0,2.0,0.7871323529411764
15.0,1.0,0.8464460784313724
15.0,2.0,0.8107843137254903
14.0,2.0,0.7871323529411764
15.0,1.0,0.8464460784313724
16.0,1.0,0.8659313725490196
16.0,2.0,0.8309436274509805
15.0,1.0,0.8464460784313724
16.0,2.0,0.8309436274509805
15.0,2.0,0.8107843137254903
16.0,1.0,0.8659313725490196
17.0,1.0,0.8832107843137254
16.0,2.0,0.8309436274509805
17.0,1.0,0.8832107843137254
17.0,2.0,0.8541666666666666
16.0,2.0,0.8309436274509805
17.0,1.0,0.8832107843137254
18.0,1.0,0.9019607843137256
18.0,2.0,0.8737745098039217
17.0,1.0,0.8832107843137254
18.0,2.0,0.8737745098039217
17.0,2.0,0.8541666666666666
18.0,1.0,0.9019607843137256
19.0,1.0,0.9162990196078433
18.0,2.0,0.8737745098039217
19.0,1.0,0.9162990196078433
19.0,2.0,0.8933823529411766
18.0,2.0,0.8737745098039217
19.0,1.0,0.9162990196078433
20.0,1.0,0.933578431372549
20.0,2.0,0.9099264705882354
19.0,1.0,0.9162990196078433
20.0,2.0,0.9099264705882354
19.0,2.0,0.8933823529411766
20.0,1.0,0.933578431372549
21.0,1.0,0.9450980392156864
20.0,2.0,0.9099264705882354
21.0,1.0,0.9450980392156864
21.0,2.0,0.9284313725490198
20.0,2.0,0.9099264705882354
21.0,1.0,0.9450980392156864
22.0,1.0,0.9580882352941177
22.0,2.0,0.9412990196078429
21.0,1.0,0.9450980392156864
22.0,2.0,0.9412990196078429
21.0,2.0,0.9284313725490198
22.0,1.0,0.9580882352941177
23.0,1.0,0.9661764705882353
22.0,2.0,0.9412990196078429
23.0,1.0,0.9661764705882353
23.0,2.0,0.9558823529411765
22.0,2.0,0.9412990196078429
23.0,1.0,0.9661764705882353
24.0,1.0,0.975
24.0,2.0,0.9648897058823528
23.0,1.0,0.9661764705882353
24.0,2.0,0.9648897058823528
23.0,2.0,0.9558823529411765
24.0,1.0,0.975
25.0,1.0,0.9827205882352941
24.0,2.0,0.9648897058823528
25.0,1.0,0.9827205882352941
25.0,2.0,0.9759803921568627
24.0,2.0,0.9648897058823528
25.0,1.0,0.9827205882352941
26.0,1.0,0.9909313725490196
26.0,2.0,0.9837009803921566
25.0,1.0,0.9827205882352941
26.0,2.0,0.9837009803921566
25.0,2.0,0.9759803921568627
26.0,1.0,0.9909313725490196
27.0,1.0,0.9944852941176471
26.0,2.0,0.9837009803921566
27.0,1.0,0.9944852941176471
27.0,2.0,0.9887254901960785
26.0,2.0,0.9837009803921566
27.0,1.0,0.9944852941176471
28.0,1.0,0.9963235294117647
28.0,2.0,0.9949754901960783
27.0,1.0,0.9944852941176471
28.0,2.0,0.9949754901960783
27.0,2.0,0.9887254901960785
28.0,1.0,0.9963235294117647
29.0,1.0,0.9991421568627451
28.0,2.0,0.9949754901960783
29.0,1.0,0.9991421568627451
29.0,2.0,0.9965686274509804
28.0,2.0,0.9949754901960783
29.0,1.0,0.9991421568627451
30.0,1.0,1.0
30.0,2.0,0.9994485294117645
29.0,1.0,0.9991421568627451
30.0,2.0,0.9994485294117645
29.0,2.0,0.9965686274509804
30.0,1.0,1.0
31.0,1.0,0.9997549019607843
30.0,2.0,0.9994485294117645
31.0,1.0,0.9997549019607843
31.0,2.0,1.0
30.0,2.0,0.9994485294117645
31.0,1.0,0.9997549019607843
32.0,1.0,0.9970588235294118
32.0,2.0,0.9997549019607843
31.0,1.0,0.9997549019607843
32.0,2.0,0.9997549019607843
31.0,2.0,1.0
1.0,2.0,0.5833333333333334
2.0,2.0,0.5841299019607843
1.0,3.0,0.49044117647058827
2.0,2.0,0.5841299019607843
2.0,3.0,0.49387254901960786
1.0,3.0,0.49044117647058827
2.0,2.0,0.5841299019607843
3.0,2.0,0.5914215686274509
3.0,3.0,0.5012867647058823
2.0,2.0,0.5841299019607843
3.0,3.0,0.5012867647058823
2.0,3.0,0.49387254901960786
3.0,2.0,0.5914215686274509
4.0,2.0,0.5992647058823528
3.0,3.0,0.5012867647058823
4.0,2.0,0.5992647058823528
4.0,3.0,0.5100490196078431
3.0,3.0,0.5012867647058823
4.0,2.0,0.5992647058823528
5.0,2.0,0.6110294117647058
5.0,3.0,0.5242647058823529
4.0,2.0,0.5992647058823528
5.0,3.0,0.5242647058823529
4.0,3.0,0.5100490196078431
5.0,2.0,0.6110294117647058
6.0,2.0,0.6228553921568628
5.0,3.0,0.5242647058823529
6.0,2.0,0.6228553921568628
6.0,3.0,0.5375
5.0,3.0,0.5242647058823529
6.0,2.0,0.6228553921568628
7.0,2.0,0.638970588235294
7.0,3.0,0.5562499999999999
6.0,2.0,0.6228553921568628
7.0,3.0,0.5562499999999999
6.0,3.0,0.5375
7.0,2.0,0.638970588235294
8.0,2.0,0.6572916666666667
7.0,3.0,0.5562499999999999
8.0,2.0,0.6572916666666667
8.0,3.0,0.576470588235294
7.0,3.0,0.5562499999999999
8.0,2.0,0.6572916666666667
9.0,2.0,0.6747549019607842
9.0,3.0,0.5990808823529411
8.0,2.0,0.6572916666666667
9.0,3.0,0.5990808823529411
8.0,3.0,0.576470588235294
9.0,2.0,0.6747549019607842
10.0,2.0,0.6968137254901958
9.0,3.0,0.5990808823529411
10.0,2.0,0.6968137254901958
10.0,3.0,0.6232843137254901
9.0,3.0,0.5990808823529411
10.0,2.0,0.6968137254901958
11.0,2.0,0.7176470588235295
11.0,3.0,0.6496936274509805
10.0,2.0,0.6968137254901958
11.0,3.0,0.6496936274509805
10.0,3.0,0.6232843137254901
11.0,2.0,0.7176470588235295
12.0,2.0,0.7401960784313723
11.0,3.0,0.6496936274509805
12.0,2.0,0.7401960784313723
12.0,3.0,0.6745098039215686
11.0,3.0,0.6496936274509805
12.0,2.0,0.7401960784313723
13.0,2.0,0.763970588235294
13.0,3.0,0.7015931372549018
12.0,2.0,0.7401960784313723
13.0,3.0,0.7015931372549018
12.0,3.0,0.6745098039215686
13.0,2.0,0.763970588235294
14.0,2.0,0.7871323529411764
13.0,3.0,0.7015931372549018
14.0,2.0,0.7871323529411764
14.0,3.0,0.7291666666666666
13.0,3.0,0.7015931372549018
14.0,2.0,0.7871323529411764
15.0,2.0,0.8107843137254903
15.0,3.0,0.7564338235294117
14.0,2.0,0.7871323529411764
15.0,3.0,0.7564338235294117
14.0,3.0,0.7291666666666666
15.0,2.0,0.8107843137254903
16.0,2.0,0.8309436274509805
15.0,3.0,0.7564338235294117
16.0,2.0,0.8309436274509805
16.0,3.0,0.7838235294117648
15.0,3.0,0.7564338235294117
16.0,2.0,0.8309436274509805
17.0,2.0,0.8541666666666666
17.0,3.0,0.8107230392156863
16.0,2.0,0.8309436274509805
17.0,3.0,0.8107230392156863
16.0,3.0,0.7838235294117648
17.0,2.0,0.8541666666666666
18.0,2.0,0.8737745098039217
17.0,3.0,0.8107230392156863
18.0,2.0,0.8737745098039217
18.0,3.0,0.8350490196078432
17.0,3.0,0.8107230392156863
18.0,2.0,0.8737745098039217
19.0,2.0,0.8933823529411766
19.0,3.0,0.8583946078431375
18.0,2.0,0.8737745098039217
19.0,3.0,0.8583946078431375
18.0,3.0,0.8350490196078432
19.0,2.0,0.8933823529411766
20.0,2.0,0.9099264705882354
19.0,3.0,0.8583946078431375
20.0,2.0,0.9099264705882354
20.0,3.0,0.8816176470588235
19.0,3.0,0.8583946078431375
20.0,2.0,0.9099264705882354
21.0,2.0,0.9284313725490198
21.0,3.0,0.9014705882352942
20.0,2.0,0.9099264705882354
21.0,3.0,0.9014705882352942
20.0,3.0,0.8816176470588235
21.0,2.0,0.9284313725490198
22.0,2.0,0.9412990196078429
21.0,3.0,0.9014705882352942
22.0,2.0,0.9412990196078429
22.0,3.0,0.9208333333333334
21.0,3.0,0.9014705882352942
22.0,2.0,0.9412990196078429
23.0,2.0,0.9558823529411765
23.0,3.0,0.936764705882353
22.0,2.0,0.9412990196078429
23.0,3.0,0.936764705882353
22.0,3.0,0.9208333333333334
23.0,2.0,0.9558823529411765
24.0,2.0,0.9648897058823528
23.0,3.0,0.936764705882353
24.0,2.0,0.9648897058823528
24.0,3.0,0.9522058823529412
23.0,3.0,0.936764705882353
24.0,2.0,0.9648897058823528
25.0,2.0,0.9759803921568627
25.0,3.0,0.963970588235294
24.0,2.0,0.9648897058823528
25.0,3.0,0.963970588235294
24.0,3.0,0.9522058823529412
25.0,2.0,0.9759803921568627
26.0,2.0,0.9837009803921566
25.0,3.0,0.963970588235294
26.0,2.0,0.9837009803921566
26.0,3.0,0.9727941176470588
25.0,3.0,0.963970588235294
26.0,2.0,0.9837009803921566
27.0,2.0,0.9887254901960785
27.0,3.0,0.9830882352941175
26.0,2.0,0.9837009803921566
27.0,3.0,0.9830882352941175
26.0,3.0,0.9727941176470588
27.0,2.0,0.9887254901960785
28.0,2.0,0.9949754901960783
27.0,3.0,0.9830882352941175
28.0,2.0,0.9949754901960783
28.0,3.0,0.9884803921568628
27.0,3.0,0.9830882352941175
28.0,2.0,0.9949754901960783
29.0,2.0,0.9965686274509804
29.0,3.0,0.9949142156862745
28.0,2.0,0.9949754901960783
29.0,3.0,0.9949142156862745
28.0,3.0,0.9884803921568628
29.0,2.0,0.9965686274509804
30.0,2.0,0.9994485294117645
29.0,3.0,0.9949142156862745
30.0,2.0,0.9994485294117645
30.0,3.0,0.9965686274509804
29.0,3.0,0.9949142156862745
30.0,2.0,0.9994485294117645
31.0,2.0,1.0
31.0,3.0,0.9994485294117645
30.0,2.0,0.9994485294117645
31.0,3.0,0.9994485294117645
30.0,3.0,0.9965686274509804
31.0,2.0,1.0
32.0,2.0,0.9997549019607843
31.0,3.0,0.9994485294117645
32.0,2.0,0.9997549019607843
32.0,3.0,1.0
31.0,3.0,0.9994485294117645
1.0,3.0,0.49044117647058827
2.0,3.0,0.49387254901960786
2.0,4.0,0.39607843137254917
1.0,3.0,0.49044117647058827
2.0,4.0,0.39607843137254917
1.0,4.0,0.3924019607843137
2.0,3.0,0.49387254901960786
3.0,3.0,0.5012867647058823
2.0,4.0,0.39607843137254917
3.0,3.0,0.5012867647058823
3.0,4.0,0.40392156862745093
2.0,4.0,0.39607843137254917
3.0,3.0,0.5012867647058823
4.0,3.0,0.5100490196078431
4.0,4.0,0.4150735294117649
3.0,3.0,0.5012867647058823
4.0,4.0,0.4150735294117649
3.0,4.0,0.40392156862745093
4.0,3.0,0.5100490196078431
5.0,3.0,0.5242647058823529
4.0,4.0,0.4150735294117649
5.0,3.0,0.5242647058823529
5.0,4.0,0.4276960784313725
4.0,4.0,0.4150735294117649
5.0,3.0,0.5242647058823529
6.0,3.0,0.5375
6.0,4.0,0.446139705882353
5.0,3.0,0.5242647058823529
6.0,4.0,0.446139705882353
5.0,4.0,0.4276960784313725
6.0,3.0,0.5375
7.0,3.0,0.5562499999999999
6.0,4.0,0.446139705882353
7.0,3.0,0.5562499999999999
7.0,4.0,0.46642156862745104
6.0,4.0,0.446139705882353
7.0,3.0,0.5562499999999999
8.0,3.0,0.576470588235294
8.0,4.0,0.4892156862745098
7.0,3.0,0.5562499999999999
8.0,4.0,0.4892156862745098
7.0,4.0,0.46642156862745104
8.0,3.0,0.576470588235294
9.0,3.0,0.5990808823529411
8.0,4.0,0.4892156862745098
9.0,3.0,0.5990808823529411
9.0,4.0,0.5134803921568627
8.0,4.0,0.4892156862745098
9.0,3.0,0.5990808823529411
10.0,3.0,0.6232843137254901
10.0,4.0,0.5408088235294116
9.0,3.0,0.5990808823529411
10.0,4.0,0.5408088235294116
9.0,4.0,0.5134803921568627
10.0,3.0,0.6232843137254901
11.0,3.0,0.6496936274509805
10.0,4.0,0.5408088235294116
11.0,3.0,0.6496936274509805
11.0,4.0,0.5720588235294116
10.0,4.0,0.5408088235294116
11.0,3.0,0.6496936274509805
12.0,3.0,0.6745098039215686
12.0,4.0,0.6028799019607841
11.0,3.0,0.6496936274509805
12.0,4.0,0.6028799019607841
11.0,4.0,0.5720588235294116
12.0,3.0,0.6745098039215686
13.0,3.0,0.7015931372549018
12.0,4.0,0.6028799019607841
13.0,3.0,0.7015931372549018
13.0,4.0,0.6345588235294116
12.0,4.0,0.6028799019607841
13.0,3.0,0.7015931372549018
14.0,3.0,0.7291666666666666
14.0,4.0,0.6658700980392157
13.0,3.0,0.7015931372549018
14.0,4.0,0.6658700980392157
13.0,4.0,0.6345588235294116
14.0,3.0,0.7291666666666666
15.0,3.0,0.7564338235294117
14.0,4.0,0.6658700980392157
15.0,3.0,0.7564338235294117
15.0,4.0,0.697549019607843
14.0,4.0,0.6658700980392157
15.0,3.0,0.7564338235294117
16.0,3.0,0.7838235294117648
16.0,4.0,0.7289828431372546
15.0,3.0,0.7564338235294117
16.0,4.0,0.7289828431372546
15.0,4.0,0.697549019607843
16.0,3.0,0.7838235294117648
17.0,3.0,0.8107230392156863
16.0,4.0,0.7289828431372546
17.0,3.0,0.8107230392156863
17.0,4.0,0.7605392156862745
16.0,4.0,0.7289828431372546
17.0,3.0,0.8107230392156863
18.0,3.0,0.8350490196078432
18.0,4.0,0.7911764705882351
17.0,3.0,0.8107230392156863
18.0,4.0,0.7911764705882351
17.0,4.0,0.7605392156862745
18.0,3.0,0.8350490196078432
19.0,3.0,0.8583946078431375
18.0,4.0,0.7911764705882351
19.0,3.0,0.8583946078431375
19.0,4.0,0.8193627450980393
18.0,4.0,0.7911764705882351
19.0,3.0,0.8583946078431375
20.0,3.0,0.8816176470588235
20.0,4.0,0.8463235294117648
19.0,3.0,0.8583946078431375
20.0,4.0,0.8463235294117648
19.0,4.0,0.8193627450980393
20.0,3.0,0.8816176470588235
21.0,3.0,0.9014705882352942
20.0,4.0,0.8463235294117648
21.0,3.0,0.9014705882352942
21.0,4.0,0.8703431372549021
20.0,4.0,0.8463235294117648
21.0,3.0,0.9014705882352942
22.0,3.0,0.9208333333333334
22.0,4.0,0.8934436274509806
21.0,3.0,0.9014705882352942
22.0,4.0,0.8934436274509806
21.0,4.0,0.8703431372549021
22.0,3.0,0.9208333333333334
23.0,3.0,0.936764705882353
22.0,4.0,0.8934436274509806
23.0,3.0,0.936764705882353
23.0,4.0,0.9137254901960785
22.0,4.0,0.8934436274509806
23.0,3.0,0.936764705882353
24.0,3.0,0.9522058823529412
24.0,4.0,0.9326593137254902
23.0,3.0,0.936764705882353
24.0,4.0,0.9326593137254902
23.0,4.0,0.9137254901960785
24.0,3.0,0.9522058823529412
25.0,3.0,0.963970588235294
24.0,4.0,0.9326593137254902
25.0,3.0,0.963970588235294
25.0,4.0,0.948529411764706
24.0,4.0,0.9326593137254902
25.0,3.0,0.963970588235294
26.0,3.0,0.9727941176470588
26.0,4.0,0.9604779411764706
25.0,3.0,0.963970588235294
26.0,4.0,0.9604779411764706
25.0,4.0,0.948529411764706
26.0,3.0,0.9727941176470588
27.0,3.0,0.9830882352941175
26.0,4.0,0.9604779411764706
27.0,3.0,0.9830882352941175
27.0,4.0,0.9723039215686274
26.0,4.0,0.9604779411764706
27.0,3.0,0.9830882352941175
28.0,3.0,0.9884803921568628
28.0,4.0,0.9803921568627452
27.0,3.0,0.9830882352941175
28.0,4.0,0.9803921568627452
27.0,4.0,0.9723039215686274
28.0,3.0,0.9884803921568628
29.0,3.0,0.9949142156862745
28.0,4.0,0.9803921568627452
29.0,3.0,0.9949142156862745
29.0,4.0,0.9882352941176471
28.0,4.0,0.9803921568627452
29.0,3.0,0.9949142156862745
30.0,3.0,0.9965686274509804
30.0,4.0,0.9949142156862745
29.0,3.0,0.9949142156862745
30.0,4.0,0.9949142156862745
29.0,4.0,0.9882352941176471
30.0,3.0,0.9965686274509804
31.0,3.0,0.9994485294117645
30.0,4.0,0.9949142156862745
31.0,3.0,0.9994485294117645
31.0,4.0,0.9965686274509804
30.0,4.0,0.9949142156862745
31.0,3.0,0.9994485294117645
32.0,3.0,1.0
32.0,4.0,0.9991421568627452
31.0,3.0,0.9994485294117645
32.0,4.0,0.9991421568627452
31.0,4.0,0.9965686274509804
1.0,4.0,0.3924019607843137
2.0,4.0,0.39607843137254917
1.0,5.0,0.29093137254901963
2.0,4.0,0.39607843137254917
2.0,5.0,0.2943627450980392
1.0,5.0,0.29093137254901963
2.0,4.0,0.39607843137254917
3.0,4.0,0.40392156862745093
3.0,5.0,0.30232843137254894
2.0,4.0,0.39607843137254917
3.0,5.0,0.30232843137254894
2.0,5.0,0.2943627450980392
3.0,4.0,0.40392156862745093
4.0,4.0,0.4150735294117649
3.0,5.0,0.30232843137254894
4.0,4.0,0.4150735294117649
4.0,5.0,0.3137254901960784
3.0,5.0,0.30232843137254894
4.0,4.0,0.4150735294117649
5.0,4.0,0.4276960784313725
5.0,5.0,0.32622549019607855
4.0,4.0,0.4150735294117649
5.0,5.0,0.32622549019607855
4.0,5.0,0.3137254901960784
5.0,4.0,0.4276960784313725
6.0,4.0,0.446139705882353
5.0,5.0,0.32622549019607855
6.0,4.0,0.446139705882353
6.0,5.0,0.34534313725490196
5.0,5.0,0.32622549019607855
6.0,4.0,0.446139705882353
7.0,4.0,0.46642156862745104
7.0,5.0,0.3683823529411766
6.0,4.0,0.446139705882353
7.0,5.0,0.3683823529411766
6.0,5.0,0.34534313725490196
7.0,4.0,0.46642156862745104
8.0,4.0,0.4892156862745098
7.0,5.0,0.3683823529411766
8.0,4.0,0.4892156862745098
8.0,5.0,0.39240196078431366
7.0,5.0,0.3683823529411766
8.0,4.0,0.4892156862745098
9.0,4.0,0.5134803921568627
9.0,5.0,0.41966911764705894
8.0,4.0,0.4892156862745098
9.0,5.0,0.41966911764705894
8.0,5.0,0.39240196078431366
9.0,4.0,0.5134803921568627
10.0,4.0,0.5408088235294116
9.0,5.0,0.41966911764705894
10.0,4.0,0.5408088235294116
10.0,5.0,0.4509803921568628
9.0,5.0,0.41966911764705894
10.0,4.0,0.5408088235294116
11.0,4.0,0.5720588235294116
11.0,5.0,0.4856004901960784
10.0,4.0,0.5408088235294116
11.0,5.0,0.4856004901960784
10.0,5.0,0.4509803921568628
11.0,4.0,0.5720588235294116
12.0,4.0,0.6028799019607841
11.0,5.0,0.4856004901960784
12.0,4.0,0.6028799019607841
12.0,5.0,0.521078431372549
11.0,5.0,0.4856004901960784
12.0,4.0,0.6028799019607841
13.0,4.0,0.6345588235294116
13.0,5.0,0.5564338235294117
12.0,4.0,0.6028799019607841
13.0,5.0,0.5564338235294117
12.0,5.0,0.521078431372549
13.0,4.0,0.6345588235294116
14.0,4.0,0.6658700980392157
13.0,5.0,0.5564338235294117
14.0,4.0,0.6658700980392157
14.0,5.0,0.5950980392156862
13.0,5.0,0.5564338235294117
14.0,4.0,0.6658700980392157
15.0,4.0,0.697549019607843
15.0,5.0,0.6308823529411762
14.0,4.0,0.6658700980392157
15.0,5.0,0.6308823529411762
14.0,5.0,0.5950980392156862
15.0,4.0,0.697549019607843
16.0,4.0,0.7289828431372546
15.0,5.0,0.6308823529411762
16.0,4.0,0.7289828431372546
16.0,5.0,0.6696078431372549
15.0,5.0,0.6308823529411762
16.0,4.0,0.7289828431372546
17.0,4.0,0.7605392156862745
17.0,5.0,0.7050857843137254
16.0,4.0,0.7289828431372546
17.0,5.0,0.7050857843137254
16.0,5.0,0.6696078431372549
17.0,4.0,0.7605392156862745
18.0,4.0,0.7911764705882351
17.0,5.0,0.7050857843137254
18.0,4.0,0.7911764705882351
18.0,5.0,0.740686274509804
17.0,5.0,0.7050857843137254
18.0,4.0,0.7911764705882351
19.0,4.0,0.8193627450980393
19.0,5.0,0.775122549019608
18.0,4.0,0.7911764705882351
19.0,5.0,0.775122549019608
18.0,5.0,0.740686274509804
19.0,4.0,0.8193627450980393
20.0,4.0,0.8463235294117648
19.0,5.0,0.775122549019608
20.0,4.0,0.8463235294117648
20.0,5.0,0.807107843137255
19.0,5.0,0.775122549019608
20.0,4.0,0.8463235294117648
21.0,4.0,0.8703431372549021
21.0,5.0,0.8348651960784316
20.0,4.0,0.8463235294117648
21.0,5.0,0.8348651960784316
20.0,5.0,0.807107843137255
21.0,4.0,0.8703431372549021
22.0,4.0,0.8934436274509806
21.0,5.0,0.8348651960784316
22.0,4.0,0.8934436274509806
22.0,5.0,0.8625
21.0,5.0,0.8348651960784316
22.0,4.0,0.8934436274509806
23.0,4.0,0.9137254901960785
23.0,5.0,0.8888480392156864
22.0,4.0,0.8934436274509806
23.0,5.0,0.8888480392156864
22.0,5.0,0.8625
23.0,4.0,0.9137254901960785
24.0,4.0,0.9326593137254902
23.0,5.0,0.8888480392156864
24.0,4.0,0.9326593137254902
24.0,5.0,0.9095588235294119
23.0,5.0,0.8888480392156864
24.0,4.0,0.9326593137254902
25.0,4.0,0.948529411764706
25.0,5.0,0.9289828431372549
24.0,4.0,0.9326593137254902
25.0,5.0,0.9289828431372549
24.0,5.0,0.9095588235294119
25.0,4.0,0.948529411764706
26.0,4.0,0.9604779411764706
25.0,5.0,0.9289828431372549
26.0,4.0,0.9604779411764706
26.0,5.0,0.9450980392156864
25.0,5.0,0.9289828431372549
26.0,4.0,0.9604779411764706
27.0,4.0,0.9723039215686274
27.0,5.0,0.960110294117647
26.0,4.0,0.9604779411764706
27.0,5.0,0.960110294117647
26.0,5.0,0.9450980392156864
27.0,4.0,0.9723039215686274
28.0,4.0,0.9803921568627452
27.0,5.0,0.960110294117647
28.0,4.0,0.9803921568627452
28.0,5.0,0.9720588235294118
27.0,5.0,0.960110294117647
28.0,4.0,0.9803921568627452
29.0,4.0,0.9882352941176471
29.0,5.0,0.9803921568627452
28.0,4.0,0.9803921568627452
29.0,5.0,0.9803921568627452
28.0,5.0,0.9720588235294118
29.0,4.0,0.9882352941176471
30.0,4.0,0.9949142156862745
29.0,5.0,0.9803921568627452
30.0,4.0,0.9949142156862745
30.0,5.0,0.9884803921568628
29.0,5.0,0.9803921568627452
30.0,4.0,0.9949142156862745
31.0,4.0,0.9965686274509804
31.0,5.0,0.9949754901960783
30.0,4.0,0.9949142156862745
31.0,5.0,0.9949754901960783
30.0,5.0,0.9884803921568628
31.0,4.0,0.9965686274509804
32.0,4.0,0.9991421568627452
31.0,5.0,0.9949754901960783
32.0,4.0,0.9991421568627452
32.0,5.0,0.9963235294117647
31.0,5.0,0.9949754901960783
1.0,5.0,0.29093137254901963
2.0,5.0,0.2943627450980392
2.0,6.0,0.19356617647058835
1.0,5.0,0.29093137254901963
2.0,6.0,0.19356617647058835
1.0,6.0,0.18946078431372548
2.0,5.0,0.2943627450980392
3.0,5.0,0.30232843137254894
2.0,6.0,0.19356617647058835
3.0,5.0,0.30232843137254894
3.0,6.0,0.20073529411764707
2.0,6.0,0.19356617647058835
3.0,5.0,0.30232843137254894
4.0,5.0,0.3137254901960784
4.0,6.0,0.21250000000000008
3.0,5.0,0.30232843137254894
4.0,6.0,0.21250000000000008
3.0,6.0,0.20073529411764707
4.0,5.0,0.3137254901960784
5.0,5.0,0.32622549019607855
4.0,6.0,0.21250000000000008
5.0,5.0,0.32622549019607855
5.0,6.0,0.22450980392156863
4.0,6.0,0.21250000000000008
5.0,5.0,0.32622549019607855
6.0,5.0,0.34534313725490196
6.0,6.0,0.2441789215686275
5.0,5.0,0.32622549019607855
6.0,6.0,0.2441789215686275
5.0,6.0,0.22450980392156863
6.0,5.0,0.34534313725490196
7.0,5.0,0.3683823529411766
6.0,6.0,0.2441789215686275
7.0,5.0,0.3683823529411766
7.0,6.0,0.26715686274509803
6.0,6.0,0.2441789215686275
7.0,5.0,0.3683823529411766
8.0,5.0,0.39240196078431366
8.0,6.0,0.29417892156862746
7.0,5.0,0.3683823529411766
8.0,6.0,0.29417892156862746
7.0,6.0,0.26715686274509803
8.0,5.0,0.39240196078431366
9.0,5.0,0.41966911764705894
8.0,6.0,0.29417892156862746
9.0,5.0,0.41966911764705894
9.0,6.0,0.32205882352941173
8.0,6.0,0.29417892156862746
9.0,5.0,0.41966911764705894
10.0,5.0,0.4509803921568628
10.0,6.0,0.35661764705882354
9.0,5.0,0.41966911764705894
10.0,6.0,0.35661764705882354
9.0,6.0,0.32205882352941173
10.0,5.0,0.4509803921568628
11.0,5.0,0.4856004901960784
10.0,6.0,0.35661764705882354
11.0,5.0,0.4856004901960784
11.0,6.0,0.39240196078431366
10.0,6.0,0.35661764705882354
11.0,5.0,0.4856004901960784
12.0,5.0,0.521078431372549
12.0,6.0,0.4310661764705883
11.0,5.0,0.4856004901960784
12.0,6.0,0.4310661764705883
11.0,6.0,0.39240196078431366
12.0,5.0,0.521078431372549
13.0,5.0,0.5564338235294117
12.0,6.0,0.4310661764705883
13.0,5.0,0.5564338235294117
13.0,6.0,0.4705882352941177
12.0,6.0,0.4310661764705883
13.0,5.0,0.5564338235294117
14.0,5.0,0.5950980392156862
14.0,6.0,0.5132965686274508
13.0,5.0,0.5564338235294117
14.0,6.0,0.5132965686274508
13.0,6.0,0.4705882352941177
14.0,5.0,0.5950980392156862
15.0,5.0,0.6308823529411762
14.0,6.0,0.5132965686274508
15.0,5.0,0.6308823529411762
15.0,6.0,0.5563725490196078
14.0,6.0,0.5132965686274508
15.0,5.0,0.6308823529411762
16.0,5.0,0.6696078431372549
16.0,6.0,0.5995098039215686
15.0,5.0,0.6308823529411762
16.0,6.0,0.5995098039215686
15.0,6.0,0.5563725490196078
16.0,5.0,0.6696078431372549
17.0,5.0,0.7050857843137254
16.0,6.0,0.5995098039215686
17.0,5.0,0.7050857843137254
17.0,6.0,0.6424019607843138
16.0,6.0,0.5995098039215686
17.0,5.0,0.7050857843137254
18.0,5.0,0.740686274509804
18.0,6.0,0.6819240196078432
17.0,5.0,0.7050857843137254
18.0,6.0,0.6819240196078432
17.0,6.0,0.6424019607843138
18.0,5.0,0.740686274509804
19.0,5.0,0.775122549019608
18.0,6.0,0.6819240196078432
19.0,5.0,0.775122549019608
19.0,6.0,0.7213235294117648
18.0,6.0,0.6819240196078432
19.0,5.0,0.775122549019608
20.0,5.0,0.807107843137255
20.0,6.0,0.7599877450980391
19.0,5.0,0.775122549019608
20.0,6.0,0.7599877450980391
19.0,6.0,0.7213235294117648
20.0,5.0,0.807107843137255
21.0,5.0,0.8348651960784316
20.0,6.0,0.7599877450980391
21.0,5.0,0.8348651960784316
21.0,6.0,0.7953431372549018
20.0,6.0,0.7599877450980391
21.0,5.0,0.8348651960784316
22.0,5.0,0.8625
22.0,6.0,0.8270220588235294
21.0,5.0,0.8348651960784316
22.0,6.0,0.8270220588235294
21.0,6.0,0.7953431372549018
22.0,5.0,0.8625
23.0,5.0,0.8888480392156864
22.0,6.0,0.8270220588235294
23.0,5.0,0.8888480392156864
23.0,6.0,0.8580882352941176
22.0,6.0,0.8270220588235294
23.0,5.0,0.8888480392156864
24.0,5.0,0.9095588235294119
24.0,6.0,0.8825367647058825
23.0,5.0,0.8888480392156864
24.0,6.0,0.8825367647058825
23.0,6.0,0.8580882352941176
24.0,5.0,0.9095588235294119
25.0,5.0,0.9289828431372549
24.0,6.0,0.8825367647058825
25.0,5.0,0.9289828431372549
25.0,6.0,0.9088235294117648
24.0,6.0,0.8825367647058825
25.0,5.0,0.9289828431372549
26.0,5.0,0.9450980392156864
26.0,6.0,0.9284313725490196
25.0,5.0,0.9289828431372549
26.0,6.0,0.9284313725490196
25.0,6.0,0.9088235294117648
26.0,5.0,0.9450980392156864
27.0,5.0,0.960110294117647
26.0,6.0,0.9284313725490196
27.0,5.0,0.960110294117647
27.0,6.0,0.9450980392156864
26.0,6.0,0.9284313725490196
27.0,5.0,0.960110294117647
28.0,5.0,0.9720588235294118
28.0,6.0,0.960110294117647
27.0,5.0,0.960110294117647
28.0,6.0,0.960110294117647
27.0,6.0,0.9450980392156864
28.0,5.0,0.9720588235294118
29.0,5.0,0.9803921568627452
28.0,6.0,0.960110294117647
29.0,5.0,0.9803921568627452
29.0,6.0,0.9723039215686274
28.0,6.0,0.960110294117647
29.0,5.0,0.9803921568627452
30.0,5.0,0.9884803921568628
30.0,6.0,0.9830882352941175
29.0,5.0,0.9803921568627452
30.0,6.0,0.9830882352941175
29.0,6.0,0.9723039215686274
30.0,5.0,0.9884803921568628
31.0,5.0,0.9949754901960783
30.0,6.0,0.9830882352941175
31.0,5.0,0.9949754901960783
31.0,6.0,0.9887254901960785
30.0,6.0,0.9830882352941175
31.0,5.0,0.9949754901960783
32.0,5.0,0.9963235294117647
32.0,6.0,0.9944852941176471
31.0,5.0,0.9949754901960783
32.0,6.0,0.9944852941176471
31.0,6.0,0.9887254901960785
1.0,6.0,0.18946078431372548
2.0,6.0,0.19356617647058835
1.0,7.0,0.1008578431372549
2.0,6.0,0.19356617647058835
2.0,7.0,0.10318627450980392
1.0,7.0,0.1008578431372549
2.0,6.0,0.19356617647058835
3.0,6.0,0.20073529411764707
3.0,7.0,0.10870098039215692
2.0,6.0,0.19356617647058835
3.0,7.0,0.10870098039215692
2.0,7.0,0.10318627450980392
3.0,6.0,0.20073529411764707
4.0,6.0,0.21250000000000008
3.0,7.0,0.10870098039215692
4.0,6.0,0.21250000000000008
4.0,7.0,0.11887254901960784
3.0,7.0,0.10870098039215692
4.0,6.0,0.21250000000000008
5.0,6.0,0.22450980392156863
5.0,7.0,0.13186274509803922
4.0,6.0,0.21250000000000008
5.0,7.0,0.13186274509803922
4.0,7.0,0.11887254901960784
5.0,6.0,0.22450980392156863
6.0,6.0,0.2441789215686275
5.0,7.0,0.13186274509803922
6.0,6.0,0.2441789215686275
6.0,7.0,0.1497549019607843
5.0,7.0,0.13186274509803922
6.0,6.0,0.2441789215686275
7.0,6.0,0.26715686274509803
7.0,7.0,0.17064950980392157
6.0,6.0,0.2441789215686275
7.0,7.0,0.17064950980392157
6.0,7.0,0.1497549019607843
7.0,6.0,0.26715686274509803
8.0,6.0,0.29417892156862746
7.0,7.0,0.17064950980392157
8.0,6.0,0.29417892156862746
8.0,7.0,0.1965686274509804
7.0,7.0,0.17064950980392157
8.0,6.0,0.29417892156862746
9.0,6.0,0.32205882352941173
9.0,7.0,0.22493872549019614
8.0,6.0,0.29417892156862746
9.0,7.0,0.22493872549019614
8.0,7.0,0.1965686274509804
9.0,6.0,0.32205882352941173
10.0,6.0,0.35661764705882354
9.0,7.0,0.22493872549019614
10.0,6.0,0.35661764705882354
10.0,7.0,0.2593137254901961
9.0,7.0,0.22493872549019614
10.0,6.0,0.35661764705882354
11.0,6.0,0.39240196078431366
11.0,7.0,0.2981004901960784
10.0,6.0,0.35661764705882354
11.0,7.0,0.2981004901960784
10.0,7.0,0.2593137254901961
11.0,6.0,0.39240196078431366
12.0,6.0,0.4310661764705883
11.0,7.0,0.2981004901960784
12.0,6.0,0.4310661764705883
12.0,7.0,0.33749999999999997
11.0,7.0,0.2981004901960784
12.0,6.0,0.4310661764705883
13.0,6.0,0.4705882352941177
13.0,7.0,0.38069852941176474
12.0,6.0,0.4310661764705883
13.0,7.0,0.38069852941176474
12.0,7.0,0.33749999999999997
13.0,6.0,0.4705882352941177
14.0,6.0,0.5132965686274508
13.0,7.0,0.38069852941176474
14.0,6.0,0.5132965686274508
14.0,7.0,0.4272058823529411
13.0,7.0,0.38069852941176474
14.0,6.0,0.5132965686274508
15.0,6.0,0.5563725490196078
15.0,7.0,0.47444852941176463
14.0,6.0,0.5132965686274508
15.0,7.0,0.47444852941176463
14.0,7.0,0.4272058823529411
15.0,6.0,0.5563725490196078
16.0,6.0,0.5995098039215686
15.0,7.0,0.47444852941176463
16.0,6.0,0.5995098039215686
16.0,7.0,0.5247549019607842
15.0,7.0,0.47444852941176463
16.0,6.0,0.5995098039215686
17.0,6.0,0.6424019607843138
17.0,7.0,0.571813725490196
16.0,6.0,0.5995098039215686
17.0,7.0,0.571813725490196
16.0,7.0,0.5247549019607842
17.0,6.0,0.6424019607843138
18.0,6.0,0.6819240196078432
17.0,7.0,0.571813725490196
18.0,6.0,0.6819240196078432
18.0,7.0,0.6188725490196078
17.0,7.0,0.571813725490196
18.0,6.0,0.6819240196078432
19.0,6.0,0.7213235294117648
19.0,7.0,0.6626225490196079
18.0,6.0,0.6819240196078432
19.0,7.0,0.6626225490196079
18.0,7.0,0.6188725490196078
19.0,6.0,0.7213235294117648
20.0,6.0,0.7599877450980391
19.0,7.0,0.6626225490196079
20.0,6.0,0.7599877450980391
20.0,7.0,0.7088235294117649
19.0,7.0,0.6626225490196079
20.0,6.0,0.7599877450980391
21.0,6.0,0.7953431372549018
21.0,7.0,0.7485294117647058
20.0,6.0,0.7599877450980391
21.0,7.0,0.7485294117647058
20.0,7.0,0.7088235294117649
21.0,6.0,0.7953431372549018
22.0,6.0,0.8270220588235294
21.0,7.0,0.7485294117647058
22.0,6.0,0.8270220588235294
22.0,7.0,0.7875000000000001
21.0,7.0,0.7485294117647058
22.0,6.0,0.8270220588235294
23.0,6.0,0.8580882352941176
23.0,7.0,0.8224264705882354
22.0,6.0,0.8270220588235294
23.0,7.0,0.8224264705882354
22.0,7.0,0.7875000000000001
23.0,6.0,0.8580882352941176
24.0,6.0,0.8825367647058825
23.0,7.0,0.8224264705882354
24.0,6.0,0.8825367647058825
24.0,7.0,0.8541666666666666
23.0,7.0,0.8224264705882354
24.0,6.0,0.8825367647058825
25.0,6.0,0.9088235294117648
25.0,7.0,0.8816176470588235
24.0,6.0,0.8825367647058825
25.0,7.0,0.8816176470588235
24.0,7.0,0.8541666666666666
25.0,6.0,0.9088235294117648
26.0,6.0,0.9284313725490196
25.0,7.0,0.8816176470588235
26.0,6.0,0.9284313725490196
26.0,7.0,0.9058823529411766
25.0,7.0,0.8816176470588235
26.0,6.0,0.9284313725490196
27.0,6.0,0.9450980392156864
27.0,7.0,0.9284313725490196
26.0,6.0,0.9284313725490196
27.0,7.0,0.9284313725490196
26.0,7.0,0.9058823529411766
27.0,6.0,0.9450980392156864
28.0,6.0,0.960110294117647
27.0,7.0,0.9284313725490196
28.0,6.0,0.960110294117647
28.0,7.0,0.9450980392156864
27.0,7.0,0.9284313725490196
28.0,6.0,0.960110294117647
29.0,6.0,0.9723039215686274
29.0,7.0,0.9604779411764703
28.0,6.0,0.960110294117647
29.0,7.0,0.9604779411764703
28.0,7.0,0.9450980392156864
29.0,6.0,0.9723039215686274
30.0,6.0,0.9830882352941175
29.0,7.0,0.9604779411764703
30.0,6.0,0.9830882352941175
30.0,7.0,0.9727941176470588
29.0,7.0,0.9604779411764703
30.0,6.0,0.9830882352941175
31.0,6.0,0.9887254901960785
31.0,7.0,0.9837009803921568
30.0,6.0,0.9830882352941175
31.0,7.0,0.9837009803921568
30.0,7.0,0.9727941176470588
31.0,6.0,0.9887254901960785
32.0,6.0,0.9944852941176471
31.0,7.0,0.9837009803921568
32.0,6.0,0.9944852941176471
32.0,7.0,0.9909313725490196
31.0,7.0,0.9837009803921568
1.0,7.0,0.1008578431372549
2.0,7.0,0.10318627450980392
2.0,8.0,0.03566176470588235
1.0,7.0,0.1008578431372549
2.0,8.0,0.03566176470588235
1.0,8.0,0.033823529411764704
2.0,7.0,0.10318627450980392
3.0,7.0,0.10870098039215692
2.0,8.0,0.03566176470588235
3.0,7.0,0.10870098039215692
3.0,8.0,0.03799019607843137
2.0,8.0,0.03566176470588235
3.0,7.0,0.10870098039215692
4.0,7.0,0.11887254901960784
4.0,8.0,0.046752450980392136
3.0,7.0,0.10870098039215692
4.0,8.0,0.046752450980392136
3.0,8.0,0.03799019607843137
4.0,7.0,0.11887254901960784
5.0,7.0,0.13186274509803922
4.0,8.0,0.046752450980392136
5.0,7.0,0.13186274509803922
5.0,8.0,0.05661764705882353
4.0,8.0,0.046752450980392136
5.0,7.0,0.13186274509803922
6.0,7.0,0.1497549019607843
6.0,8.0,0.07009803921568626
5.0,7.0,0.13186274509803922
6.0,8.0,0.07009803921568626
5.0,8.0,0.05661764705882353
6.0,7.0,0.1497549019607843
7.0,7.0,0.17064950980392157
6.0,8.0,0.07009803921568626
7.0,7.0,0.17064950980392157
7.0,8.0,0.08750000000000001
6.0,8.0,0.07009803921568626
7.0,7.0,0.17064950980392157
8.0,7.0,0.1965686274509804
8.0,8.0,0.10863970588235297
7.0,7.0,0.17064950980392157
8.0,8.0,0.10863970588235297
7.0,8.0,0.08750000000000001
8.0,7.0,0.1965686274509804
9.0,7.0,0.22493872549019614
8.0,8.0,0.10863970588235297
9.0,7.0,0.22493872549019614
9.0,8.0,0.13455882352941176
8.0,8.0,0.10863970588235297
9.0,7.0,0.22493872549019614
10.0,7.0,0.2593137254901961
10.0,8.0,0.16678921568627453
9.0,7.0,0.22493872549019614
10.0,8.0,0.16678921568627453
9.0,8.0,0.13455882352941176
10.0,7.0,0.2593137254901961
11.0,7.0,0.2981004901960784
10.0,8.0,0.16678921568627453
11.0,7.0,0.2981004901960784
11.0,8.0,0.20441176470588235
10.0,8.0,0.16678921568627453
11.0,7.0,0.2981004901960784
12.0,7.0,0.33749999999999997
12.0,8.0,0.2444852941176471
11.0,7.0,0.2981004901960784
12.0,8.0,0.2444852941176471
11.0,8.0,0.20441176470588235
12.0,7.0,0.33749999999999997
13.0,7.0,0.38069852941176474
12.0,8.0,0.2444852941176471
13.0,7.0,0.38069852941176474
13.0,8.0,0.2901960784313725
12.0,8.0,0.2444852941176471
13.0,7.0,0.38069852941176474
14.0,7.0,0.4272058823529411
14.0,8.0,0.33762254901960786
13.0,7.0,0.38069852941176474
14.0,8.0,0.33762254901960786
13.0,8.0,0.2901960784313725
14.0,7.0,0.4272058823529411
15.0,7.0,0.47444852941176463
14.0,8.0,0.33762254901960786
15.0,7.0,0.47444852941176463
15.0,8.0,0.3884803921568627
14.0,8.0,0.33762254901960786
15.0,7.0,0.47444852941176463
16.0,7.0,0.5247549019607842
16.0,8.0,0.44252450980392166
15.0,7.0,0.47444852941176463
16.0,8.0,0.44252450980392166
15.0,8.0,0.3884803921568627
16.0,7.0,0.5247549019607842
17.0,7.0,0.571813725490196
16.0,8.0,0.44252450980392166
17.0,7.0,0.571813725490196
17.0,8.0,0.49436274509803924
16.0,8.0,0.44252450980392166
17.0,7.0,0.571813725490196
18.0,7.0,0.6188725490196078
18.0,8.0,0.5480392156862746
17.0,7.0,0.571813725490196
18.0,8.0,0.5480392156862746
17.0,8.0,0.49436274509803924
18.0,7.0,0.6188725490196078
19.0,7.0,0.6626225490196079
18.0,8.0,0.5480392156862746
19.0,7.0,0.6626225490196079
19.0,8.0,0.5995098039215685
18.0,8.0,0.5480392156862746
19.0,7.0,0.6626225490196079
20.0,7.0,0.7088235294117649
20.0,8.0,0.6498774509803923
19.0,7.0,0.6626225490196079
20.0,8.0,0.6498774509803923
19.0,8.0,0.5995098039215685
20.0,7.0,0.7088235294117649
21.0,7.0,0.7485294117647058
20.0,8.0,0.6498774509803923
21.0,7.0,0.7485294117647058
21.0,8.0,0.6973039215686273
20.0,8.0,0.6498774509803923
21.0,7.0,0.7485294117647058
22.0,7.0,0.7875000000000001
22.0,8.0,0.7404411764705883
21.0,7.0,0.7485294117647058
22.0,8.0,0.7404411764705883
21.0,8.0,0.6973039215686273
22.0,7.0,0.7875000000000001
23.0,7.0,0.8224264705882354
22.0,8.0,0.7404411764705883
23.0,7.0,0.8224264705882354
23.0,8.0,0.7803921568627452
22.0,8.0,0.7404411764705883
23.0,7.0,0.8224264705882354
24.0,7.0,0.8541666666666666
24.0,8.0,0.8186274509803922
23.0,7.0,0.8224264705882354
24.0,8.0,0.8186274509803922
23.0,8.0,0.7803921568627452
24.0,7.0,0.8541666666666666
25.0,7.0,0.8816176470588235
24.0,8.0,0.8186274509803922
25.0,7.0,0.8816176470588235
25.0,8.0,0.8509803921568627
24.0,8.0,0.8186274509803922
25.0,7.0,0.8816176470588235
26.0,7.0,0.9058823529411766
26.0,8.0,0.8816176470588235
25.0,7.0,0.8816176470588235
26.0,8.0,0.8816176470588235
25.0,8.0,0.8509803921568627
26.0,7.0,0.9058823529411766
27.0,7.0,0.9284313725490196
26.0,8.0,0.8816176470588235
27.0,7.0,0.9284313725490196
27.0,8.0,0.9088235294117648
26.0,8.0,0.8816176470588235
27.0,7.0,0.9284313725490196
28.0,7.0,0.9450980392156864
28.0,8.0,0.9289828431372547
27.0,7.0,0.9284313725490196
28.0,8.0,0.9289828431372547
27.0,8.0,0.9088235294117648
28.0,7.0,0.9450980392156864
29.0,7.0,0.9604779411764703
28.0,8.0,0.9289828431372547
29.0,7.0,0.9604779411764703
29.0,8.0,0.948529411764706
28.0,8.0,0.9289828431372547
29.0,7.0,0.9604779411764703
30.0,7.0,0.9727941176470588
30.0,8.0,0.9639705882352939
29.0,7.0,0.9604779411764703
30.0,8.0,0.9639705882352939
29.0,8.0,0.948529411764706
30.0,7.0,0.9727941176470588
31.0,7.0,0.9837009803921568
30.0,8.0,0.9639705882352939
31.0,7.0,0.9837009803921568
31.0,8.0,0.9759803921568627
30.0,8.0,0.9639705882352939
31.0,7.0,0.9837009803921568
32.0,7.0,0.9909313725490196
32.0,8.0,0.9827205882352941
31.0,7.0,0.9837009803921568
32.0,8.0,0.9827205882352941
31.0,8.0,0.9759803921568627
1.0,8.0,0.033823529411764704
2.0,8.0,0.03566176470588235
1.0,9.0,0.008946078431372548
2.0,8.0,0.03566176470588235
2.0,9.0,0.007107843137254902
1.0,9.0,0.008946078431372548
2.0,8.0,0.03566176470588235
3.0,8.0,0.03799019607843137
3.0,9.0,0.008700980392156867
2.0,8.0,0.03566176470588235
3.0,9.0,0.008700980392156867
2.0,9.0,0.007107843137254902
3.0,8.0,0.03799019607843137
4.0,8.0,0.046752450980392136
3.0,9.0,0.008700980392156867
4.0,8.0,0.046752450980392136
4.0,9.0,0.007352941176470588
3.0,9.0,0.008700980392156867
4.0,8.0,0.046752450980392136
5.0,8.0,0.05661764705882353
5.0,9.0,0.012806372549019611
4.0,8.0,0.046752450980392136
5.0,9.0,0.012806372549019611
4.0,9.0,0.007352941176470588
5.0,8.0,0.05661764705882353
6.0,8.0,0.07009803921568626
5.0,9.0,0.012806372549019611
6.0,8.0,0.07009803921568626
6.0,9.0,0.018137254901960782
5.0,9.0,0.012806372549019611
6.0,8.0,0.07009803921568626
7.0,8.0,0.08750000000000001
7.0,9.0,0.02806372549019608
6.0,8.0,0.07009803921568626
7.0,9.0,0.02806372549019608
6.0,9.0,0.018137254901960782
7.0,8.0,0.08750000000000001
8.0,8.0,0.10863970588235297
7.0,9.0,0.02806372549019608
8.0,8.0,0.10863970588235297
8.0,9.0,0.04142156862745098
7.0,9.0,0.02806372549019608
8.0,8.0,0.10863970588235297
9.0,8.0,0.13455882352941176
9.0,9.0,0.06207107843137256
8.0,8.0,0.10863970588235297
9.0,9.0,0.06207107843137256
8.0,9.0,0.04142156862745098
9.0,8.0,0.13455882352941176
10.0,8.0,0.16678921568627453
9.0,9.0,0.06207107843137256
10.0,8.0,0.16678921568627453
10.0,9.0,0.0877450980392157
9.0,9.0,0.06207107843137256
10.0,8.0,0.16678921568627453
11.0,8.0,0.20441176470588235
11.0,9.0,0.11979166666666671
10.0,8.0,0.16678921568627453
11.0,9.0,0.11979166666666671
10.0,9.0,0.0877450980392157
11.0,8.0,0.20441176470588235
12.0,8.0,0.2444852941176471
11.0,9.0,0.11979166666666671
12.0,8.0,0.2444852941176471
12.0,9.0,0.15759803921568627
11.0,9.0,0.11979166666666671
12.0,8.0,0.2444852941176471
13.0,8.0,0.2901960784313725
13.0,9.0,0.20104166666666676
12.0,8.0,0.2444852941176471
13.0,9.0,0.20104166666666676
12.0,9.0,0.15759803921568627
13.0,8.0,0.2901960784313725
14.0,8.0,0.33762254901960786
13.0,9.0,0.20104166666666676
14.0,8.0,0.33762254901960786
14.0,9.0,0.24779411764705886
13.0,9.0,0.20104166666666676
14.0,8.0,0.33762254901960786
15.0,8.0,0.3884803921568627
15.0,9.0,0.3020220588235294
14.0,8.0,0.33762254901960786
15.0,9.0,0.3020220588235294
14.0,9.0,0.24779411764705886
15.0,8.0,0.3884803921568627
16.0,8.0,0.44252450980392166
15.0,9.0,0.3020220588235294
16.0,8.0,0.44252450980392166
16.0,9.0,0.35710784313725497
15.0,9.0,0.3020220588235294
16.0,8.0,0.44252450980392166
17.0,8.0,0.49436274509803924
17.0,9.0,0.4148284313725492
16.0,8.0,0.44252450980392166
17.0,9.0,0.4148284313725492
16.0,9.0,0.35710784313725497
17.0,8.0,0.49436274509803924
18.0,8.0,0.5480392156862746
17.0,9.0,0.4148284313725492
18.0,8.0,0.5480392156862746
18.0,9.0,0.4708333333333334
17.0,9.0,0.4148284313725492
18.0,8.0,0.5480392156862746
19.0,8.0,0.5995098039215685
19.0,9.0,0.528799019607843
18.0,8.0,0.5480392156862746
19.0,9.0,0.528799019607843
18.0,9.0,0.4708333333333334
19.0,8.0,0.5995098039215685
20.0,8.0,0.6498774509803923
19.0,9.0,0.528799019607843
20.0,8.0,0.6498774509803923
20.0,9.0,0.584313725490196
19.0,9.0,0.528799019607843
20.0,8.0,0.6498774509803923
21.0,8.0,0.6973039215686273
21.0,9.0,0.6385416666666668
20.0,8.0,0.6498774509803923
21.0,9.0,0.6385416666666668
20.0,9.0,0.584313725490196
21.0,8.0,0.6973039215686273
22.0,8.0,0.7404411764705883
21.0,9.0,0.6385416666666668
22.0,8.0,0.7404411764705883
22.0,9.0,0.6897058823529411
21.0,9.0,0.6385416666666668
22.0,8.0,0.7404411764705883
23.0,8.0,0.7803921568627452
23.0,9.0,0.7362745098039216
22.0,8.0,0.7404411764705883
23.0,9.0,0.7362745098039216
22.0,9.0,0.6897058823529411
23.0,8.0,0.7803921568627452
24.0,8.0,0.8186274509803922
23.0,9.0,0.7362745098039216
24.0,8.0,0.8186274509803922
24.0,9.0,0.7799019607843138
23.0,9.0,0.7362745098039216
24.0,8.0,0.8186274509803922
25.0,8.0,0.8509803921568627
25.0,9.0,0.8186274509803922
24.0,8.0,0.8186274509803922
25.0,9.0,0.8186274509803922
24.0,9.0,0.7799019607843138
25.0,8.0,0.8509803921568627
26.0,8.0,0.8816176470588235
25.0,9.0,0.8186274509803922
26.0,8.0,0.8816176470588235
26.0,9.0,0.8541666666666666
25.0,9.0,0.8186274509803922
26.0,8.0,0.8816176470588235
27.0,8.0,0.9088235294117648
27.0,9.0,0.8825367647058826
26.0,8.0,0.8816176470588235
27.0,9.0,0.8825367647058826
26.0,9.0,0.8541666666666666
27.0,8.0,0.9088235294117648
28.0,8.0,0.9289828431372547
27.0,9.0,0.8825367647058826
28.0,8.0,0.9289828431372547
28.0,9.0,0.9095588235294119
27.0,9.0,0.8825367647058826
28.0,8.0,0.9289828431372547
29.0,8.0,0.948529411764706
29.0,9.0,0.9326593137254899
28.0,8.0,0.9289828431372547
29.0,9.0,0.9326593137254899
28.0,9.0,0.9095588235294119
29.0,8.0,0.948529411764706
30.0,8.0,0.9639705882352939
29.0,9.0,0.9326593137254899
30.0,8.0,0.9639705882352939
30.0,9.0,0.9522058823529412
29.0,9.0,0.9326593137254899
30.0,8.0,0.9639705882352939
31.0,8.0,0.9759803921568627
31.0,9.0,0.9648897058823528
30.0,8.0,0.9639705882352939
31.0,9.0,0.9648897058823528
30.0,9.0,0.9522058823529412
31.0,8.0,0.9759803921568627
32.0,8.0,0.9827205882352941
31.0,9.0,0.9648897058823528
32.0,8.0,0.9827205882352941
32.0,9.0,0.975
31.0,9.0,0.9648897058823528
1.0,9.0,0.008946078431372548
2.0,9.0,0.007107843137254902
2.0,10.0,0.034007352941176475
1.0,9.0,0.008946078431372548
2.0,10.0,0.034007352941176475
1.0,10.0,0.03529411764705882
2.0,9.0,0.007107843137254902
3.0,9.0,0.008700980392156867
2.0,10.0,0.034007352941176475
3.0,9.0,0.008700980392156867
3.0,10.0,0.027450980392156862
2.0,10.0,0.034007352941176475
3.0,9.0,0.008700980392156867
4.0,9.0,0.007352941176470588
4.0,10.0,0.02218137254901961
3.0,9.0,0.008700980392156867
4.0,10.0,0.02218137254901961
3.0,10.0,0.027450980392156862
4.0,9.0,0.007352941176470588
5.0,9.0,0.012806372549019611
4.0,10.0,0.02218137254901961
5.0,9.0,0.012806372549019611
5.0,10.0,0.01519607843137255
4.0,10.0,0.02218137254901961
5.0,9.0,0.012806372549019611
6.0,9.0,0.018137254901960782
6.0,10.0,0.010232843137254904
5.0,9.0,0.012806372549019611
6.0,10.0,0.010232843137254904
5.0,10.0,0.01519607843137255
6.0,9.0,0.018137254901960782
7.0,9.0,0.02806372549019608
6.0,10.0,0.010232843137254904
7.0,9.0,0.02806372549019608
7.0,10.0,0.006862745098039216
6.0,10.0,0.010232843137254904
7.0,9.0,0.02806372549019608
8.0,9.0,0.04142156862745098
8.0,10.0,0.008946078431372552
7.0,9.0,0.02806372549019608
8.0,10.0,0.008946078431372552
7.0,10.0,0.006862745098039216
8.0,9.0,0.04142156862745098
9.0,9.0,0.06207107843137256
8.0,10.0,0.008946078431372552
9.0,9.0,0.06207107843137256
9.0,10.0,0.014705882352941175
8.0,10.0,0.008946078431372552
9.0,9.0,0.06207107843137256
10.0,9.0,0.0877450980392157
10.0,10.0,0.031127450980392164
9.0,9.0,0.06207107843137256
10.0,10.0,0.031127450980392164
9.0,10.0,0.014705882352941175
10.0,9.0,0.0877450980392157
11.0,9.0,0.11979166666666671
10.0,10.0,0.031127450980392164
11.0,9.0,0.11979166666666671
11.0,10.0,0.04975490196078431
10.0,10.0,0.031127450980392164
11.0,9.0,0.11979166666666671
12.0,9.0,0.15759803921568627
12.0,10.0,0.08137254901960786
11.0,9.0,0.11979166666666671
12.0,10.0,0.08137254901960786
11.0,10.0,0.04975490196078431
12.0,9.0,0.15759803921568627
13.0,9.0,0.20104166666666676
12.0,10.0,0.08137254901960786
13.0,9.0,0.20104166666666676
13.0,10.0,0.11887254901960784
12.0,10.0,0.08137254901960786
13.0,9.0,0.20104166666666676
14.0,9.0,0.24779411764705886
14.0,10.0,0.16317401960784317
13.0,9.0,0.20104166666666676
14.0,10.0,0.16317401960784317
13.0,10.0,0.11887254901960784
14.0,9.0,0.24779411764705886
15.0,9.0,0.3020220588235294
14.0,10.0,0.16317401960784317
15.0,9.0,0.3020220588235294
15.0,10.0,0.2159313725490196
14.0,10.0,0.16317401960784317
15.0,9.0,0.3020220588235294
16.0,9.0,0.35710784313725497
16.0,10.0,0.2713235294117647
15.0,9.0,0.3020220588235294
16.0,10.0,0.2713235294117647
15.0,10.0,0.2159313725490196
16.0,9.0,0.35710784313725497
17.0,9.0,0.4148284313725492
16.0,10.0,0.2713235294117647
17.0,9.0,0.4148284313725492
17.0,10.0,0.32990196078431366
16.0,10.0,0.2713235294117647
17.0,9.0,0.4148284313725492
18.0,9.0,0.4708333333333334
18.0,10.0,0.39215686274509814
17.0,9.0,0.4148284313725492
18.0,10.0,0.39215686274509814
17.0,10.0,0.32990196078431366
18.0,9.0,0.4708333333333334
19.0,9.0,0.528799019607843
18.0,10.0,0.39215686274509814
19.0,9.0,0.528799019607843
19.0,10.0,0.4546568627450981
18.0,10.0,0.39215686274509814
19.0,9.0,0.528799019607843
20.0,9.0,0.584313725490196
20.0,10.0,0.5169117647058823
19.0,9.0,0.528799019607843
20.0,10.0,0.5169117647058823
19.0,10.0,0.4546568627450981
20.0,9.0,0.584313725490196
21.0,9.0,0.6385416666666668
20.0,10.0,0.5169117647058823
21.0,9.0,0.6385416666666668
21.0,10.0,0.5762254901960783
20.0,10.0,0.5169117647058823
21.0,9.0,0.6385416666666668
22.0,9.0,0.6897058823529411
22.0,10.0,0.6340073529411765
21.0,9.0,0.6385416666666668
22.0,10.0,0.6340073529411765
21.0,10.0,0.5762254901960783
22.0,9.0,0.6897058823529411
23.0,9.0,0.7362745098039216
22.0,10.0,0.6340073529411765
23.0,9.0,0.7362745098039216
23.0,10.0,0.6862745098039215
22.0,10.0,0.6340073529411765
23.0,9.0,0.7362745098039216
24.0,9.0,0.7799019607843138
24.0,10.0,0.7362745098039216
23.0,9.0,0.7362745098039216
24.0,10.0,0.7362745098039216
23.0,10.0,0.6862745098039215
24.0,9.0,0.7799019607843138
25.0,9.0,0.8186274509803922
24.0,10.0,0.7362745098039216
25.0,9.0,0.8186274509803922
25.0,10.0,0.7803921568627452
24.0,10.0,0.7362745098039216
25.0,9.0,0.8186274509803922
26.0,9.0,0.8541666666666666
26.0,10.0,0.8224264705882353
25.0,9.0,0.8186274509803922
26.0,10.0,0.8224264705882353
25.0,10.0,0.7803921568627452
26.0,9.0,0.8541666666666666
27.0,9.0,0.8825367647058826
26.0,10.0,0.8224264705882353
27.0,9.0,0.8825367647058826
27.0,10.0,0.8580882352941176
26.0,10.0,0.8224264705882353
27.0,9.0,0.8825367647058826
28.0,9.0,0.9095588235294119
28.0,10.0,0.8888480392156863
27.0,9.0,0.8825367647058826
28.0,10.0,0.8888480392156863
27.0,10.0,0.8580882352941176
28.0,9.0,0.9095588235294119
29.0,9.0,0.9326593137254899
28.0,10.0,0.8888480392156863
29.0,9.0,0.9326593137254899
29.0,10.0,0.9137254901960785
28.0,10.0,0.8888480392156863
29.0,9.0,0.9326593137254899
30.0,9.0,0.9522058823529412
30.0,10.0,0.9367647058823529
29.0,9.0,0.9326593137254899
30.0,10.0,0.9367647058823529
29.0,10.0,0.9137254901960785
30.0,9.0,0.9522058823529412
31.0,9.0,0.9648897058823528
30.0,10.0,0.9367647058823529
31.0,9.0,0.9648897058823528
31.0,10.0,0.9558823529411765
30.0,10.0,0.9367647058823529
31.0,9.0,0.9648897058823528
32.0,9.0,0.975
32.0,10.0,0.9661764705882353
31.0,9.0,0.9648897058823528
32.0,10.0,0.9661764705882353
31.0,10.0,0.9558823529411765
1.0,10.0,0.03529411764705882
2.0,10.0,0.034007352941176475
1.0,11.0,0.13504901960784316
2.0,10.0,0.034007352941176475
2.0,11.0,0.12622549019607843
1.0,11.0,0.13504901960784316
2.0,10.0,0.034007352941176475
3.0,10.0,0.027450980392156862
3.0,11.0,0.11672794117647062
2.0,10.0,0.034007352941176475
3.0,11.0,0.11672794117647062
2.0,11.0,0.12622549019607843
3.0,10.0,0.027450980392156862
4.0,10.0,0.02218137254901961
3.0,11.0,0.11672794117647062
4.0,10.0,0.02218137254901961
4.0,11.0,0.09852941176470588
3.0,11.0,0.11672794117647062
4.0,10.0,0.02218137254901961
5.0,10.0,0.01519607843137255
5.0,11.0,0.08131127450980391
4.0,10.0,0.02218137254901961
5.0,11.0,0.08131127450980391
4.0,11.0,0.09852941176470588
5.0,10.0,0.01519607843137255
6.0,10.0,0.010232843137254904
5.0,11.0,0.08131127450980391
6.0,10.0,0.010232843137254904
6.0,11.0,0.05857843137254903
5.0,11.0,0.08131127450980391
6.0,10.0,0.010232843137254904
7.0,10.0,0.006862745098039216
7.0,11.0,0.03848039215686275
6.0,10.0,0.010232843137254904
7.0,11.0,0.03848039215686275
6.0,11.0,0.05857843137254903
7.0,10.0,0.006862745098039216
8.0,10.0,0.008946078431372552
7.0,11.0,0.03848039215686275
8.0,10.0,0.008946078431372552
8.0,11.0,0.019852941176470587
7.0,11.0,0.03848039215686275
8.0,10.0,0.008946078431372552
9.0,10.0,0.014705882352941175
9.0,11.0,0.010355392156862745
8.0,10.0,0.008946078431372552
9.0,11.0,0.010355392156862745
8.0,11.0,0.019852941176470587
9.0,10.0,0.014705882352941175
10.0,10.0,0.031127450980392164
9.0,11.0,0.010355392156862745
10.0,10.0,0.031127450980392164
10.0,11.0,0.006862745098039217
9.0,11.0,0.010355392156862745
10.0,10.0,0.031127450980392164
11.0,10.0,0.04975490196078431
11.0,11.0,0.012622549019607843
10.0,10.0,0.031127450980392164
11.0,11.0,0.012622549019607843
10.0,11.0,0.006862745098039217
11.0,10.0,0.04975490196078431
12.0,10.0,0.08137254901960786
11.0,11.0,0.012622549019607843
12.0,10.0,0.08137254901960786
12.0,11.0,0.026470588235294117
11.0,11.0,0.012622549019607843
12.0,10.0,0.08137254901960786
13.0,10.0,0.11887254901960784
13.0,11.0,0.05453431372549021
12.0,10.0,0.08137254901960786
13.0,11.0,0.05453431372549021
12.0,11.0,0.026470588235294117
13.0,10.0,0.11887254901960784
14.0,10.0,0.16317401960784317
13.0,11.0,0.05453431372549021
14.0,10.0,0.16317401960784317
14.0,11.0,0.0911764705882353
13.0,11.0,0.05453431372549021
14.0,10.0,0.16317401960784317
15.0,10.0,0.2159313725490196
15.0,11.0,0.1357230392156863
14.0,10.0,0.16317401960784317
15.0,11.0,0.1357230392156863
14.0,11.0,0.0911764705882353
15.0,10.0,0.2159313725490196
16.0,10.0,0.2713235294117647
15.0,11.0,0.1357230392156863
16.0,10.0,0.2713235294117647
16.0,11.0,0.1889705882352941
15.0,11.0,0.1357230392156863
16.0,10.0,0.2713235294117647
17.0,10.0,0.32990196078431366
17.0,11.0,0.24810049019607844
16.0,10.0,0.2713235294117647
17.0,11.0,0.24810049019607844
16.0,11.0,0.1889705882352941
17.0,10.0,0.32990196078431366
18.0,10.0,0.39215686274509814
17.0,11.0,0.24810049019607844
18.0,10.0,0.39215686274509814
18.0,11.0,0.31323529411764706
17.0,11.0,0.24810049019607844
18.0,10.0,0.39215686274509814
19.0,10.0,0.4546568627450981
19.0,11.0,0.377328431372549
18.0,10.0,0.39215686274509814
19.0,11.0,0.377328431372549
18.0,11.0,0.31323529411764706
19.0,10.0,0.4546568627450981
20.0,10.0,0.5169117647058823
19.0,11.0,0.377328431372549
20.0,10.0,0.5169117647058823
20.0,11.0,0.4463235294117648
19.0,11.0,0.377328431372549
20.0,10.0,0.5169117647058823
21.0,10.0,0.5762254901960783
21.0,11.0,0.5097426470588234
20.0,10.0,0.5169117647058823
21.0,11.0,0.5097426470588234
20.0,11.0,0.4463235294117648
21.0,10.0,0.5762254901960783
22.0,10.0,0.6340073529411765
21.0,11.0,0.5097426470588234
22.0,10.0,0.6340073529411765
22.0,11.0,0.572549019607843
21.0,11.0,0.5097426470588234
22.0,10.0,0.6340073529411765
23.0,10.0,0.6862745098039215
23.0,11.0,0.6340073529411765
22.0,10.0,0.6340073529411765
23.0,11.0,0.6340073529411765
22.0,11.0,0.572549019607843
23.0,10.0,0.6862745098039215
24.0,10.0,0.7362745098039216
23.0,11.0,0.6340073529411765
24.0,10.0,0.7362745098039216
24.0,11.0,0.6897058823529411
23.0,11.0,0.6340073529411765
24.0,10.0,0.7362745098039216
25.0,10.0,0.7803921568627452
25.0,11.0,0.740441176470588
24.0,10.0,0.7362745098039216
25.0,11.0,0.740441176470588
24.0,11.0,0.6897058823529411
25.0,10.0,0.7803921568627452
26.0,10.0,0.8224264705882353
25.0,11.0,0.740441176470588
26.0,10.0,0.8224264705882353
26.0,11.0,0.7874999999999999
25.0,11.0,0.740441176470588
26.0,10.0,0.8224264705882353
27.0,10.0,0.8580882352941176
27.0,11.0,0.8270220588235295
26.0,10.0,0.8224264705882353
27.0,11.0,0.8270220588235295
26.0,11.0,0.7874999999999999
27.0,10.0,0.8580882352941176
28.0,10.0,0.8888480392156863
27.0,11.0,0.8270220588235295
28.0,10.0,0.8888480392156863
28.0,11.0,0.8625000000000002
27.0,11.0,0.8270220588235295
28.0,10.0,0.8888480392156863
29.0,10.0,0.9137254901960785
29.0,11.0,0.8934436274509806
28.0,10.0,0.8888480392156863
29.0,11.0,0.8934436274509806
28.0,11.0,0.8625000000000002
29.0,10.0,0.9137254901960785
30.0,10.0,0.9367647058823529
29.0,11.0,0.8934436274509806
30.0,10.0,0.9367647058823529
30.0,11.0,0.9208333333333334
29.0,11.0,0.8934436274509806
30.0,10.0,0.9367647058823529
31.0,10.0,0.9558823529411765
31.0,11.0,0.941299019607843
30.0,10.0,0.9367647058823529
31.0,11.0,0.941299019607843
30.0,11.0,0.9208333333333334
31.0,10.0,0.9558823529411765
32.0,10.0,0.9661764705882353
31.0,11.0,0.941299019607843
32.0,10.0,0.9661764705882353
32.0,11.0,0.9580882352941177
31.0,11.0,0.941299019607843
1.0,11.0,0.13504901960784316
2.0,11.0,0.12622549019607843
2.0,12.0,0.29871323529411764
1.0,11.0,0.13504901960784316
2.0,12.0,0.29871323529411764
1.0,12.0,0.3051470588235294
2.0,11.0,0.12622549019607843
3.0,11.0,0.11672794117647062
2.0,12.0,0.29871323529411764
3.0,11.0,0.11672794117647062
3.0,12.0,0.27794117647058825
2.0,12.0,0.29871323529411764
3.0,11.0,0.11672794117647062
4.0,11.0,0.09852941176470588
4.0,12.0,0.2522671568627451
3.0,11.0,0.11672794117647062
4.0,12.0,0.2522671568627451
3.0,12.0,0.27794117647058825
4.0,11.0,0.09852941176470588
5.0,11.0,0.08131127450980391
4.0,12.0,0.2522671568627451
5.0,11.0,0.08131127450980391
5.0,12.0,0.2154411764705882
4.0,12.0,0.2522671568627451
5.0,11.0,0.08131127450980391
6.0,11.0,0.05857843137254903
6.0,12.0,0.17573529411764705
5.0,11.0,0.08131127450980391
6.0,12.0,0.17573529411764705
5.0,12.0,0.2154411764705882
6.0,11.0,0.05857843137254903
7.0,11.0,0.03848039215686275
6.0,12.0,0.17573529411764705
7.0,11.0,0.03848039215686275
7.0,12.0,0.13357843137254904
6.0,12.0,0.17573529411764705
7.0,11.0,0.03848039215686275
8.0,11.0,0.019852941176470587
8.0,12.0,0.09644607843137254
7.0,11.0,0.03848039215686275
8.0,12.0,0.09644607843137254
7.0,12.0,0.13357843137254904
8.0,11.0,0.019852941176470587
9.0,11.0,0.010355392156862745
8.0,12.0,0.09644607843137254
9.0,11.0,0.010355392156862745
9.0,12.0,0.058823529411764705
8.0,12.0,0.09644607843137254
9.0,11.0,0.010355392156862745
10.0,11.0,0.006862745098039217
10.0,12.0,0.030637254901960786
9.0,11.0,0.010355392156862745
10.0,12.0,0.030637254901960786
9.0,12.0,0.058823529411764705
10.0,11.0,0.006862745098039217
11.0,11.0,0.012622549019607843
10.0,12.0,0.030637254901960786
11.0,11.0,0.012622549019607843
11.0,12.0,0.011764705882352941
10.0,12.0,0.030637254901960786
11.0,11.0,0.012622549019607843
12.0,11.0,0.026470588235294117
12.0,12.0,0.008762254901960784
11.0,11.0,0.012622549019607843
12.0,12.0,0.008762254901960784
11.0,12.0,0.011764705882352941
12.0,11.0,0.026470588235294117
13.0,11.0,0.05453431372549021
12.0,12.0,0.008762254901960784
13.0,11.0,0.05453431372549021
13.0,12.0,0.01446078431372549
12.0,12.0,0.008762254901960784
13.0,11.0,0.05453431372549021
14.0,11.0,0.0911764705882353
14.0,12.0,0.03560049019607842
13.0,11.0,0.05453431372549021
14.0,12.0,0.03560049019607842
13.0,12.0,0.01446078431372549
14.0,11.0,0.0911764705882353
15.0,11.0,0.1357230392156863
14.0,12.0,0.03560049019607842
15.0,11.0,0.1357230392156863
15.0,12.0,0.06862745098039215
14.0,12.0,0.03560049019607842
15.0,11.0,0.1357230392156863
16.0,11.0,0.1889705882352941
16.0,12.0,0.11593137254901964
15.0,11.0,0.1357230392156863
16.0,12.0,0.11593137254901964
15.0,12.0,0.06862745098039215
16.0,11.0,0.1889705882352941
17.0,11.0,0.24810049019607844
16.0,12.0,0.11593137254901964
17.0,11.0,0.24810049019607844
17.0,12.0,0.16985294117647062
16.0,12.0,0.11593137254901964
17.0,11.0,0.24810049019607844
18.0,11.0,0.31323529411764706
18.0,12.0,0.23296568627450986
17.0,11.0,0.24810049019607844
18.0,12.0,0.23296568627450986
17.0,12.0,0.16985294117647062
18.0,11.0,0.31323529411764706
19.0,11.0,0.377328431372549
18.0,12.0,0.23296568627450986
19.0,11.0,0.377328431372549
19.0,12.0,0.3017156862745098
18.0,12.0,0.23296568627450986
19.0,11.0,0.377328431372549
20.0,11.0,0.4463235294117648
20.0,12.0,0.3724264705882353
19.0,11.0,0.377328431372549
20.0,12.0,0.3724264705882353
19.0,12.0,0.3017156862745098
20.0,11.0,0.4463235294117648
21.0,11.0,0.5097426470588234
20.0,12.0,0.3724264705882353
21.0,11.0,0.5097426470588234
21.0,12.0,0.4426470588235295
20.0,12.0,0.3724264705882353
21.0,11.0,0.5097426470588234
22.0,11.0,0.572549019607843
22.0,12.0,0.5097426470588234
21.0,11.0,0.5097426470588234
22.0,12.0,0.5097426470588234
21.0,12.0,0.4426470588235295
22.0,11.0,0.572549019607843
23.0,11.0,0.6340073529411765
22.0,12.0,0.5097426470588234
23.0,11.0,0.6340073529411765
23.0,12.0,0.5762254901960783
22.0,12.0,0.5097426470588234
23.0,11.0,0.6340073529411765
24.0,11.0,0.6897058823529411
24.0,12.0,0.6385416666666668
23.0,11.0,0.6340073529411765
24.0,12.0,0.6385416666666668
23.0,12.0,0.5762254901960783
24.0,11.0,0.6897058823529411
25.0,11.0,0.740441176470588
24.0,12.0,0.6385416666666668
25.0,11.0,0.740441176470588
25.0,12.0,0.6973039215686273
24.0,12.0,0.6385416666666668
25.0,11.0,0.740441176470588
26.0,11.0,0.7874999999999999
26.0,12.0,0.7485294117647059
25.0,11.0,0.740441176470588
26.0,12.0,0.7485294117647059
25.0,12.0,0.6973039215686273
26.0,11.0,0.7874999999999999
27.0,11.0,0.8270220588235295
26.0,12.0,0.7485294117647059
27.0,11.0,0.8270220588235295
27.0,12.0,0.795343137254902
26.0,12.0,0.7485294117647059
27.0,11.0,0.8270220588235295
28.0,11.0,0.8625000000000002
28.0,12.0,0.8348651960784313
27.0,11.0,0.8270220588235295
28.0,12.0,0.8348651960784313
27.0,12.0,0.795343137254902
28.0,11.0,0.8625000000000002
29.0,11.0,0.8934436274509806
28.0,12.0,0.8348651960784313
29.0,11.0,0.8934436274509806
29.0,12.0,0.8703431372549022
28.0,12.0,0.8348651960784313
29.0,11.0,0.8934436274509806
30.0,11.0,0.9208333333333334
30.0,12.0,0.9014705882352941
29.0,11.0,0.8934436274509806
30.0,12.0,0.9014705882352941
29.0,12.0,0.8703431372549022
30.0,11.0,0.9208333333333334
31.0,11.0,0.941299019607843
30.0,12.0,0.9014705882352941
31.0,11.0,0.941299019607843
31.0,12.0,0.9284313725490198
30.0,12.0,0.9014705882352941
31.0,11.0,0.941299019607843
32.0,11.0,0.9580882352941177
32.0,12.0,0.9450980392156864
31.0,11.0,0.941299019607843
32.0,12.0,0.9450980392156864
31.0,12.0,0.9284313725490198
1.0,12.0,0.3051470588235294
2.0,12.0,0.29871323529411764
1.0,13.0,0.5393382352941176
2.0,12.0,0.29871323529411764
2.0,13.0,0.5262254901960784
1.0,13.0,0.5393382352941176
2.0,12.0,0.29871323529411764
3.0,12.0,0.27794117647058825
3.0,13.0,0.5025122549019608
2.0,12.0,0.29871323529411764
3.0,13.0,0.5025122549019608
2.0,13.0,0.5262254901960784
3.0,12.0,0.27794117647058825
4.0,12.0,0.2522671568627451
3.0,13.0,0.5025122549019608
4.0,12.0,0.2522671568627451
4.0,13.0,0.4642156862745098
3.0,13.0,0.5025122549019608
4.0,12.0,0.2522671568627451
5.0,12.0,0.2154411764705882
5.0,13.0,0.41825980392156864
4.0,12.0,0.2522671568627451
5.0,13.0,0.41825980392156864
4.0,13.0,0.4642156862745098
5.0,12.0,0.2154411764705882
6.0,12.0,0.17573529411764705
5.0,13.0,0.41825980392156864
6.0,12.0,0.17573529411764705
6.0,13.0,0.35955882352941176
5.0,13.0,0.41825980392156864
6.0,12.0,0.17573529411764705
7.0,12.0,0.13357843137254904
7.0,13.0,0.2988970588235294
6.0,12.0,0.17573529411764705
7.0,13.0,0.2988970588235294
6.0,13.0,0.35955882352941176
7.0,12.0,0.13357843137254904
8.0,12.0,0.09644607843137254
7.0,13.0,0.2988970588235294
8.0,12.0,0.09644607843137254
8.0,13.0,0.23161764705882357
7.0,13.0,0.2988970588235294
8.0,12.0,0.09644607843137254
9.0,12.0,0.058823529411764705
9.0,13.0,0.17064950980392157
8.0,12.0,0.09644607843137254
9.0,13.0,0.17064950980392157
8.0,13.0,0.23161764705882357
9.0,12.0,0.058823529411764705
10.0,12.0,0.030637254901960786
9.0,13.0,0.17064950980392157
10.0,12.0,0.030637254901960786
10.0,13.0,0.11029411764705882
9.0,13.0,0.17064950980392157
10.0,12.0,0.030637254901960786
11.0,12.0,0.011764705882352941
11.0,13.0,0.0650735294117647
10.0,12.0,0.030637254901960786
11.0,13.0,0.0650735294117647
10.0,13.0,0.11029411764705882
11.0,12.0,0.011764705882352941
12.0,12.0,0.008762254901960784
11.0,13.0,0.0650735294117647
12.0,12.0,0.008762254901960784
12.0,13.0,0.02769607843137255
11.0,13.0,0.0650735294117647
12.0,12.0,0.008762254901960784
13.0,12.0,0.01446078431372549
13.0,13.0,0.010049019607843136
12.0,12.0,0.008762254901960784
13.0,13.0,0.010049019607843136
12.0,13.0,0.02769607843137255
13.0,12.0,0.01446078431372549
14.0,12.0,0.03560049019607842
13.0,13.0,0.010049019607843136
14.0,12.0,0.03560049019607842
14.0,13.0,0.007107843137254902
13.0,13.0,0.010049019607843136
14.0,12.0,0.03560049019607842
15.0,12.0,0.06862745098039215
15.0,13.0,0.024264705882352935
14.0,12.0,0.03560049019607842
15.0,13.0,0.024264705882352935
14.0,13.0,0.007107843137254902
15.0,12.0,0.06862745098039215
16.0,12.0,0.11593137254901964
15.0,13.0,0.024264705882352935
16.0,12.0,0.11593137254901964
16.0,13.0,0.0568627450980392
15.0,13.0,0.024264705882352935
16.0,12.0,0.11593137254901964
17.0,12.0,0.16985294117647062
17.0,13.0,0.10416666666666669
16.0,12.0,0.11593137254901964
17.0,13.0,0.10416666666666669
16.0,13.0,0.0568627450980392
17.0,12.0,0.16985294117647062
18.0,12.0,0.23296568627450986
17.0,13.0,0.10416666666666669
18.0,12.0,0.23296568627450986
18.0,13.0,0.16127450980392158
17.0,13.0,0.10416666666666669
18.0,12.0,0.23296568627450986
19.0,12.0,0.3017156862745098
19.0,13.0,0.2254289215686275
18.0,12.0,0.23296568627450986
19.0,13.0,0.2254289215686275
18.0,13.0,0.16127450980392158
19.0,12.0,0.3017156862745098
20.0,12.0,0.3724264705882353
19.0,13.0,0.2254289215686275
20.0,12.0,0.3724264705882353
20.0,13.0,0.2980392156862745
19.0,13.0,0.2254289215686275
20.0,12.0,0.3724264705882353
21.0,12.0,0.4426470588235295
21.0,13.0,0.37242647058823536
20.0,12.0,0.3724264705882353
21.0,13.0,0.37242647058823536
20.0,13.0,0.2980392156862745
21.0,12.0,0.4426470588235295
22.0,12.0,0.5097426470588234
21.0,13.0,0.37242647058823536
22.0,12.0,0.5097426470588234
22.0,13.0,0.4463235294117648
21.0,13.0,0.37242647058823536
22.0,12.0,0.5097426470588234
23.0,12.0,0.5762254901960783
23.0,13.0,0.5169117647058823
22.0,12.0,0.5097426470588234
23.0,13.0,0.5169117647058823
22.0,13.0,0.4463235294117648
23.0,12.0,0.5762254901960783
24.0,12.0,0.6385416666666668
23.0,13.0,0.5169117647058823
24.0,12.0,0.6385416666666668
24.0,13.0,0.584313725490196
23.0,13.0,0.5169117647058823
24.0,12.0,0.6385416666666668
25.0,12.0,0.6973039215686273
25.0,13.0,0.6498774509803922
24.0,12.0,0.6385416666666668
25.0,13.0,0.6498774509803922
24.0,13.0,0.584313725490196
25.0,12.0,0.6973039215686273
26.0,12.0,0.7485294117647059
25.0,13.0,0.6498774509803922
26.0,12.0,0.7485294117647059
26.0,13.0,0.7088235294117647
25.0,13.0,0.6498774509803922
26.0,12.0,0.7485294117647059
27.0,12.0,0.795343137254902
27.0,13.0,0.7599877450980392
26.0,12.0,0.7485294117647059
27.0,13.0,0.7599877450980392
26.0,13.0,0.7088235294117647
27.0,12.0,0.795343137254902
28.0,12.0,0.8348651960784313
27.0,13.0,0.7599877450980392
28.0,12.0,0.8348651960784313
28.0,13.0,0.807107843137255
27.0,13.0,0.7599877450980392
28.0,12.0,0.8348651960784313
29.0,12.0,0.8703431372549022
29.0,13.0,0.8463235294117646
28.0,12.0,0.8348651960784313
29.0,13.0,0.8463235294117646
28.0,13.0,0.807107843137255
29.0,12.0,0.8703431372549022
30.0,12.0,0.9014705882352941
29.0,13.0,0.8463235294117646
30.0,12.0,0.9014705882352941
30.0,13.0,0.8816176470588236
29.0,13.0,0.8463235294117646
30.0,12.0,0.9014705882352941
31.0,12.0,0.9284313725490198
31.0,13.0,0.9099264705882353
30.0,12.0,0.9014705882352941
31.0,13.0,0.9099264705882353
30.0,13.0,0.8816176470588236
31.0,12.0,0.9284313725490198
32.0,12.0,0.9450980392156864
31.0,13.0,0.9099264705882353
32.0,12.0,0.9450980392156864
32.0,13.0,0.933578431372549
31.0,13.0,0.9099264705882353
1.0,13.0,0.5393382352941176
2.0,13.0,0.5262254901960784
2.0,14.0,0.7686887254901961
1.0,13.0,0.5393382352941176
2.0,14.0,0.7686887254901961
1.0,14.0,0.7823529411764705
2.0,13.0,0.5262254901960784
3.0,13.0,0.5025122549019608
2.0,14.0,0.7686887254901961
3.0,13.0,0.5025122549019608
3.0,14.0,0.7450980392156863
2.0,14.0,0.7686887254901961
3.0,13.0,0.5025122549019608
4.0,13.0,0.4642156862745098
4.0,14.0,0.7050857843137255
3.0,13.0,0.5025122549019608
4.0,14.0,0.7050857843137255
3.0,14.0,0.7450980392156863
4.0,13.0,0.4642156862745098
5.0,13.0,0.41825980392156864
4.0,14.0,0.7050857843137255
5.0,13.0,0.41825980392156864
5.0,14.0,0.6563725490196077
4.0,14.0,0.7050857843137255
5.0,13.0,0.41825980392156864
6.0,13.0,0.35955882352941176
6.0,14.0,0.5906862745098037
5.0,13.0,0.41825980392156864
6.0,14.0,0.5906862745098037
5.0,14.0,0.6563725490196077
6.0,13.0,0.35955882352941176
7.0,13.0,0.2988970588235294
6.0,14.0,0.5906862745098037
7.0,13.0,0.2988970588235294
7.0,14.0,0.5142156862745098
6.0,14.0,0.5906862745098037
7.0,13.0,0.2988970588235294
8.0,13.0,0.23161764705882357
8.0,14.0,0.429718137254902
7.0,13.0,0.2988970588235294
8.0,14.0,0.429718137254902
7.0,14.0,0.5142156862745098
8.0,13.0,0.23161764705882357
9.0,13.0,0.17064950980392157
8.0,14.0,0.429718137254902
9.0,13.0,0.17064950980392157
9.0,14.0,0.3370098039215686
8.0,14.0,0.429718137254902
9.0,13.0,0.17064950980392157
10.0,13.0,0.11029411764705882
10.0,14.0,0.2522671568627451
9.0,13.0,0.17064950980392157
10.0,14.0,0.2522671568627451
9.0,14.0,0.3370098039215686
10.0,13.0,0.11029411764705882
11.0,13.0,0.0650735294117647
10.0,14.0,0.2522671568627451
11.0,13.0,0.0650735294117647
11.0,14.0,0.16887254901960783
10.0,14.0,0.2522671568627451
11.0,13.0,0.0650735294117647
12.0,13.0,0.02769607843137255
12.0,14.0,0.10098039215686275
11.0,13.0,0.0650735294117647
12.0,14.0,0.10098039215686275
11.0,14.0,0.16887254901960783
12.0,13.0,0.02769607843137255
13.0,13.0,0.010049019607843136
12.0,14.0,0.10098039215686275
13.0,13.0,0.010049019607843136
13.0,14.0,0.047303921568627456
12.0,14.0,0.10098039215686275
13.0,13.0,0.010049019607843136
14.0,13.0,0.007107843137254902
14.0,14.0,0.0178921568627451
13.0,13.0,0.010049019607843136
14.0,14.0,0.0178921568627451
13.0,14.0,0.047303921568627456
14.0,13.0,0.007107843137254902
15.0,13.0,0.024264705882352935
14.0,14.0,0.0178921568627451
15.0,13.0,0.024264705882352935
15.0,14.0,0.007107843137254902
14.0,14.0,0.0178921568627451
15.0,13.0,0.024264705882352935
16.0,13.0,0.0568627450980392
16.0,14.0,0.020036764705882358
15.0,13.0,0.024264705882352935
16.0,14.0,0.020036764705882358
15.0,14.0,0.007107843137254902
16.0,13.0,0.0568627450980392
17.0,13.0,0.10416666666666669
16.0,14.0,0.020036764705882358
17.0,13.0,0.10416666666666669
17.0,14.0,0.04926470588235294
16.0,14.0,0.020036764705882358
17.0,13.0,0.10416666666666669
18.0,13.0,0.16127450980392158
18.0,14.0,0.09693627450980394
17.0,13.0,0.10416666666666669
18.0,14.0,0.09693627450980394
17.0,14.0,0.04926470588235294
18.0,13.0,0.16127450980392158
19.0,13.0,0.2254289215686275
18.0,14.0,0.09693627450980394
19.0,13.0,0.2254289215686275
19.0,14.0,0.1573529411764706
18.0,14.0,0.09693627450980394
19.0,13.0,0.2254289215686275
20.0,13.0,0.2980392156862745
20.0,14.0,0.2254289215686275
19.0,13.0,0.2254289215686275
20.0,14.0,0.2254289215686275
19.0,14.0,0.1573529411764706
20.0,13.0,0.2980392156862745
21.0,13.0,0.37242647058823536
20.0,14.0,0.2254289215686275
21.0,13.0,0.37242647058823536
21.0,14.0,0.3017156862745098
20.0,14.0,0.2254289215686275
21.0,13.0,0.37242647058823536
22.0,13.0,0.4463235294117648
22.0,14.0,0.3773284313725491
21.0,13.0,0.37242647058823536
22.0,14.0,0.3773284313725491
21.0,14.0,0.3017156862745098
22.0,13.0,0.4463235294117648
23.0,13.0,0.5169117647058823
22.0,14.0,0.3773284313725491
23.0,13.0,0.5169117647058823
23.0,14.0,0.4546568627450981
22.0,14.0,0.3773284313725491
23.0,13.0,0.5169117647058823
24.0,13.0,0.584313725490196
24.0,14.0,0.528799019607843
23.0,13.0,0.5169117647058823
24.0,14.0,0.528799019607843
23.0,14.0,0.4546568627450981
24.0,13.0,0.584313725490196
25.0,13.0,0.6498774509803922
24.0,14.0,0.528799019607843
25.0,13.0,0.6498774509803922
25.0,14.0,0.5995098039215685
24.0,14.0,0.528799019607843
25.0,13.0,0.6498774509803922
26.0,13.0,0.7088235294117647
26.0,14.0,0.6626225490196078
25.0,13.0,0.6498774509803922
26.0,14.0,0.6626225490196078
25.0,14.0,0.5995098039215685
26.0,13.0,0.7088235294117647
27.0,13.0,0.7599877450980392
26.0,14.0,0.6626225490196078
27.0,13.0,0.7599877450980392
27.0,14.0,0.7213235294117647
26.0,14.0,0.6626225490196078
27.0,13.0,0.7599877450980392
28.0,13.0,0.807107843137255
28.0,14.0,0.7751225490196078
27.0,13.0,0.7599877450980392
28.0,14.0,0.7751225490196078
27.0,14.0,0.7213235294117647
28.0,13.0,0.807107843137255
29.0,13.0,0.8463235294117646
28.0,14.0,0.7751225490196078
29.0,13.0,0.8463235294117646
29.0,14.0,0.8193627450980393
28.0,14.0,0.7751225490196078
29.0,13.0,0.8463235294117646
30.0,13.0,0.8816176470588236
30.0,14.0,0.8583946078431375
29.0,13.0,0.8463235294117646
30.0,14.0,0.8583946078431375
29.0,14.0,0.8193627450980393
30.0,13.0,0.8816176470588236
31.0,13.0,0.9099264705882353
30.0,14.0,0.8583946078431375
31.0,13.0,0.9099264705882353
31.0,14.0,0.8933823529411766
30.0,14.0,0.8583946078431375
31.0,13.0,0.9099264705882353
32.0,13.0,0.933578431372549
32.0,14.0,0.9162990196078432
31.0,13.0,0.9099264705882353
32.0,14.0,0.9162990196078432
31.0,14.0,0.8933823529411766
1.0,14.0,0.7823529411764705
2.0,14.0,0.7686887254901961
1.0,15.0,0.9466911764705883
2.0,14.0,0.7686887254901961
2.0,15.0,0.9460784313725491
1.0,15.0,0.9466911764705883
2.0,14.0,0.7686887254901961
3.0,14.0,0.7450980392156863
3.0,15.0,0.928799019607843
2.0,14.0,0.7686887254901961
3.0,15.0,0.928799019607843
2.0,15.0,0.9460784313725491
3.0,14.0,0.7450980392156863
4.0,14.0,0.7050857843137255
3.0,15.0,0.928799019607843
4.0,14.0,0.7050857843137255
4.0,15.0,0.9083333333333333
3.0,15.0,0.928799019607843
4.0,14.0,0.7050857843137255
5.0,14.0,0.6563725490196077
5.0,15.0,0.8666666666666666
4.0,14.0,0.7050857843137255
5.0,15.0,0.8666666666666666
4.0,15.0,0.9083333333333333
5.0,14.0,0.6563725490196077
6.0,14.0,0.5906862745098037
5.0,15.0,0.8666666666666666
6.0,14.0,0.5906862745098037
6.0,15.0,0.817156862745098
5.0,15.0,0.8666666666666666
6.0,14.0,0.5906862745098037
7.0,14.0,0.5142156862745098
7.0,15.0,0.7430147058823531
6.0,14.0,0.5906862745098037
7.0,15.0,0.7430147058823531
6.0,15.0,0.817156862745098
7.0,14.0,0.5142156862745098
8.0,14.0,0.429718137254902
7.0,15.0,0.7430147058823531
8.0,14.0,0.429718137254902
8.0,15.0,0.6566176470588234
7.0,15.0,0.7430147058823531
8.0,14.0,0.429718137254902
9.0,14.0,0.3370098039215686
9.0,15.0,0.5525735294117646
8.0,14.0,0.429718137254902
9.0,15.0,0.5525735294117646
8.0,15.0,0.6566176470588234
9.0,14.0,0.3370098039215686
10.0,14.0,0.2522671568627451
9.0,15.0,0.5525735294117646
10.0,14.0,0.2522671568627451
10.0,15.0,0.4409313725490196
9.0,15.0,0.5525735294117646
10.0,14.0,0.2522671568627451
11.0,14.0,0.16887254901960783
11.0,15.0,0.32984068627450985
10.0,14.0,0.2522671568627451
11.0,15.0,0.32984068627450985
10.0,15.0,0.4409313725490196
11.0,14.0,0.16887254901960783
12.0,14.0,0.10098039215686275
11.0,15.0,0.32984068627450985
12.0,14.0,0.10098039215686275
12.0,15.0,0.22352941176470587
11.0,15.0,0.32984068627450985
12.0,14.0,0.10098039215686275
13.0,14.0,0.047303921568627456
13.0,15.0,0.13596813725490198
12.0,14.0,0.10098039215686275
13.0,15.0,0.13596813725490198
12.0,15.0,0.22352941176470587
13.0,14.0,0.047303921568627456
14.0,14.0,0.0178921568627451
13.0,15.0,0.13596813725490198
14.0,14.0,0.0178921568627451
14.0,15.0,0.06691176470588235
13.0,15.0,0.13596813725490198
14.0,14.0,0.0178921568627451
15.0,14.0,0.007107843137254902
15.0,15.0,0.02579656862745098
14.0,14.0,0.0178921568627451
15.0,15.0,0.02579656862745098
14.0,15.0,0.06691176470588235
15.0,14.0,0.007107843137254902
16.0,14.0,0.020036764705882358
15.0,15.0,0.02579656862745098
16.0,14.0,0.020036764705882358
16.0,15.0,0.007352941176470588
15.0,15.0,0.02579656862745098
16.0,14.0,0.020036764705882358
17.0,14.0,0.04926470588235294
17.0,15.0,0.0164828431372549
16.0,14.0,0.020036764705882358
17.0,15.0,0.0164828431372549
16.0,15.0,0.007352941176470588
17.0,14.0,0.04926470588235294
18.0,14.0,0.09693627450980394
17.0,15.0,0.0164828431372549
18.0,14.0,0.09693627450980394
18.0,15.0,0.04558823529411765
17.0,15.0,0.0164828431372549
18.0,14.0,0.09693627450980394
19.0,14.0,0.1573529411764706
19.0,15.0,0.09693627450980394
18.0,14.0,0.09693627450980394
19.0,15.0,0.09693627450980394
18.0,15.0,0.04558823529411765
19.0,14.0,0.1573529411764706
20.0,14.0,0.2254289215686275
19.0,15.0,0.09693627450980394
20.0,14.0,0.2254289215686275
20.0,15.0,0.16127450980392158
19.0,15.0,0.09693627450980394
20.0,14.0,0.2254289215686275
21.0,14.0,0.3017156862745098
21.0,15.0,0.23296568627450986
20.0,14.0,0.2254289215686275
21.0,15.0,0.23296568627450986
20.0,15.0,0.16127450980392158
21.0,14.0,0.3017156862745098
22.0,14.0,0.3773284313725491
21.0,15.0,0.23296568627450986
22.0,14.0,0.3773284313725491
22.0,15.0,0.31323529411764706
21.0,15.0,0.23296568627450986
22.0,14.0,0.3773284313725491
23.0,14.0,0.4546568627450981
23.0,15.0,0.39215686274509814
22.0,14.0,0.3773284313725491
23.0,15.0,0.39215686274509814
22.0,15.0,0.31323529411764706
23.0,14.0,0.4546568627450981
24.0,14.0,0.528799019607843
23.0,15.0,0.39215686274509814
24.0,14.0,0.528799019607843
24.0,15.0,0.4708333333333334
23.0,15.0,0.39215686274509814
24.0,14.0,0.528799019607843
25.0,14.0,0.5995098039215685
25.0,15.0,0.5480392156862745
24.0,14.0,0.528799019607843
25.0,15.0,0.5480392156862745
24.0,15.0,0.4708333333333334
25.0,14.0,0.5995098039215685
26.0,14.0,0.6626225490196078
25.0,15.0,0.5480392156862745
26.0,14.0,0.6626225490196078
26.0,15.0,0.6188725490196078
25.0,15.0,0.5480392156862745
26.0,14.0,0.6626225490196078
27.0,14.0,0.7213235294117647
27.0,15.0,0.681924019607843
26.0,14.0,0.6626225490196078
27.0,15.0,0.681924019607843
26.0,15.0,0.6188725490196078
27.0,14.0,0.7213235294117647
28.0,14.0,0.7751225490196078
27.0,15.0,0.681924019607843
28.0,14.0,0.7751225490196078
28.0,15.0,0.740686274509804
27.0,15.0,0.681924019607843
28.0,14.0,0.7751225490196078
29.0,14.0,0.8193627450980393
29.0,15.0,0.7911764705882354
28.0,14.0,0.7751225490196078
29.0,15.0,0.7911764705882354
28.0,15.0,0.740686274509804
29.0,14.0,0.8193627450980393
30.0,14.0,0.8583946078431375
29.0,15.0,0.7911764705882354
30.0,14.0,0.8583946078431375
30.0,15.0,0.8350490196078432
29.0,15.0,0.7911764705882354
30.0,14.0,0.8583946078431375
31.0,14.0,0.8933823529411766
31.0,15.0,0.8737745098039217
30.0,14.0,0.8583946078431375
31.0,15.0,0.8737745098039217
30.0,15.0,0.8350490196078432
31.0,14.0,0.8933823529411766
32.0,14.0,0.9162990196078432
31.0,15.0,0.8737745098039217
32.0,14.0,0.9162990196078432
32.0,15.0,0.9019607843137254
31.0,15.0,0.8737745098039217
1.0,15.0,0.9466911764705883
2.0,15.0,0.9460784313725491
2.0,16.0,0.9466299019607843
1.0,15.0,0.9466911764705883
2.0,16.0,0.9466299019607843
1.0,16.0,0.946813725490196
2.0,15.0,0.9460784313725491
3.0,15.0,0.928799019607843
2.0,16.0,0.9466299019607843
3.0,15.0,0.928799019607843
3.0,16.0,0.9654411764705882
2.0,16.0,0.9466299019607843
3.0,15.0,0.928799019607843
4.0,15.0,0.9083333333333333
4.0,16.0,0.9669730392156864
3.0,15.0,0.928799019607843
4.0,16.0,0.9669730392156864
3.0,16.0,0.9654411764705882
4.0,15.0,0.9083333333333333
5.0,15.0,0.8666666666666666
4.0,16.0,0.9669730392156864
5.0,15.0,0.8666666666666666
5.0,16.0,0.9747549019607844
4.0,16.0,0.9669730392156864
5.0,15.0,0.8666666666666666
6.0,15.0,0.817156862745098
6.0,16.0,0.9548406862745097
5.0,15.0,0.8666666666666666
6.0,16.0,0.9548406862745097
5.0,16.0,0.9747549019607844
6.0,15.0,0.817156862745098
7.0,15.0,0.7430147058823531
6.0,16.0,0.9548406862745097
7.0,15.0,0.7430147058823531
7.0,16.0,0.9264705882352943
6.0,16.0,0.9548406862745097
7.0,15.0,0.7430147058823531
8.0,15.0,0.6566176470588234
8.0,16.0,0.8588235294117649
7.0,15.0,0.7430147058823531
8.0,16.0,0.8588235294117649
7.0,16.0,0.9264705882352943
8.0,15.0,0.6566176470588234
9.0,15.0,0.5525735294117646
8.0,16.0,0.8588235294117649
9.0,15.0,0.5525735294117646
9.0,16.0,0.7715686274509804
8.0,16.0,0.8588235294117649
9.0,15.0,0.5525735294117646
10.0,15.0,0.4409313725490196
10.0,16.0,0.6554534313725491
9.0,15.0,0.5525735294117646
10.0,16.0,0.6554534313725491
9.0,16.0,0.7715686274509804
10.0,15.0,0.4409313725490196
11.0,15.0,0.32984068627450985
10.0,16.0,0.6554534313725491
11.0,15.0,0.32984068627450985
11.0,16.0,0.5262254901960783
10.0,16.0,0.6554534313725491
11.0,15.0,0.32984068627450985
12.0,15.0,0.22352941176470587
12.0,16.0,0.39509803921568637
11.0,15.0,0.32984068627450985
12.0,16.0,0.39509803921568637
11.0,16.0,0.5262254901960783
12.0,15.0,0.22352941176470587
13.0,15.0,0.13596813725490198
12.0,16.0,0.39509803921568637
13.0,15.0,0.13596813725490198
13.0,16.0,0.26691176470588235
12.0,16.0,0.39509803921568637
13.0,15.0,0.13596813725490198
14.0,15.0,0.06691176470588235
14.0,16.0,0.16305147058823527
13.0,15.0,0.13596813725490198
14.0,16.0,0.16305147058823527
13.0,16.0,0.26691176470588235
14.0,15.0,0.06691176470588235
15.0,15.0,0.02579656862745098
14.0,16.0,0.16305147058823527
15.0,15.0,0.02579656862745098
15.0,16.0,0.07892156862745099
14.0,16.0,0.16305147058823527
15.0,15.0,0.02579656862745098
16.0,15.0,0.007352941176470588
16.0,16.0,0.029718137254901956
15.0,15.0,0.02579656862745098
16.0,16.0,0.029718137254901956
15.0,16.0,0.07892156862745099
16.0,15.0,0.007352941176470588
17.0,15.0,0.0164828431372549
16.0,16.0,0.029718137254901956
17.0,15.0,0.0164828431372549
17.0,16.0,0.007352941176470588
16.0,16.0,0.029718137254901956
17.0,15.0,0.0164828431372549
18.0,15.0,0.04558823529411765
18.0,16.0,0.0164828431372549
17.0,15.0,0.0164828431372549
18.0,16.0,0.0164828431372549
17.0,16.0,0.007352941176470588
18.0,15.0,0.04558823529411765
19.0,15.0,0.09693627450980394
18.0,16.0,0.0164828431372549
19.0,15.0,0.09693627450980394
19.0,16.0,0.04926470588235294
18.0,16.0,0.0164828431372549
19.0,15.0,0.09693627450980394
20.0,15.0,0.16127450980392158
20.0,16.0,0.10416666666666669
19.0,15.0,0.09693627450980394
20.0,16.0,0.10416666666666669
19.0,16.0,0.04926470588235294
20.0,15.0,0.16127450980392158
21.0,15.0,0.23296568627450986
20.0,16.0,0.10416666666666669
21.0,15.0,0.23296568627450986
21.0,16.0,0.1698529411764706
20.0,16.0,0.10416666666666669
21.0,15.0,0.23296568627450986
22.0,15.0,0.31323529411764706
22.0,16.0,0.24810049019607844
21.0,15.0,0.23296568627450986
22.0,16.0,0.24810049019607844
21.0,16.0,0.1698529411764706
22.0,15.0,0.31323529411764706
23.0,15.0,0.39215686274509814
22.0,16.0,0.24810049019607844
23.0,15.0,0.39215686274509814
23.0,16.0,0.3299019607843137
22.0,16.0,0.24810049019607844
23.0,15.0,0.39215686274509814
24.0,15.0,0.4708333333333334
24.0,16.0,0.41482843137254916
23.0,15.0,0.39215686274509814
24.0,16.0,0.41482843137254916
23.0,16.0,0.3299019607843137
24.0,15.0,0.4708333333333334
25.0,15.0,0.5480392156862745
24.0,16.0,0.41482843137254916
25.0,15.0,0.5480392156862745
25.0,16.0,0.49436274509803924
24.0,16.0,0.41482843137254916
25.0,15.0,0.5480392156862745
26.0,15.0,0.6188725490196078
26.0,16.0,0.5718137254901959
25.0,15.0,0.5480392156862745
26.0,16.0,0.5718137254901959
25.0,16.0,0.49436274509803924
26.0,15.0,0.6188725490196078
27.0,15.0,0.681924019607843
26.0,16.0,0.5718137254901959
27.0,15.0,0.681924019607843
27.0,16.0,0.6424019607843138
26.0,16.0,0.5718137254901959
27.0,15.0,0.681924019607843
28.0,15.0,0.740686274509804
28.0,16.0,0.7050857843137254
27.0,15.0,0.681924019607843
28.0,16.0,0.7050857843137254
27.0,16.0,0.6424019607843138
28.0,15.0,0.740686274509804
29.0,15.0,0.7911764705882354
28.0,16.0,0.7050857843137254
29.0,15.0,0.7911764705882354
29.0,16.0,0.7605392156862747
28.0,16.0,0.7050857843137254
29.0,15.0,0.7911764705882354
30.0,15.0,0.8350490196078432
30.0,16.0,0.8107230392156862
29.0,15.0,0.7911764705882354
30.0,16.0,0.8107230392156862
29.0,16.0,0.7605392156862747
30.0,15.0,0.8350490196078432
31.0,15.0,0.8737745098039217
30.0,16.0,0.8107230392156862
31.0,15.0,0.8737745098039217
31.0,16.0,0.8541666666666666
30.0,16.0,0.8107230392156862
31.0,15.0,0.8737745098039217
32.0,15.0,0.9019607843137254
32.0,16.0,0.8832107843137254
31.0,15.0,0.8737745098039217
32.0,16.0,0.8832107843137254
31.0,16.0,0.8541666666666666
1.0,16.0,0.946813725490196
2.0,16.0,0.9466299019607843
1.0,17.0,0.7066176470588238
2.0,16.0,0.9466299019607843
2.0,17.0,0.7313725490196078
1.0,17.0,0.7066176470588238
2.0,16.0,0.9466299019607843
3.0,16.0,0.9654411764705882
3.0,17.0,0.7650735294117647
2.0,16.0,0.9466299019607843
3.0,17.0,0.7650735294117647
2.0,17.0,0.7313725490196078
3.0,16.0,0.9654411764705882
4.0,16.0,0.9669730392156864
3.0,17.0,0.7650735294117647
4.0,16.0,0.9669730392156864
4.0,17.0,0.8264705882352941
3.0,17.0,0.7650735294117647
4.0,16.0,0.9669730392156864
5.0,16.0,0.9747549019607844
5.0,17.0,0.8778799019607845
4.0,16.0,0.9669730392156864
5.0,17.0,0.8778799019607845
4.0,17.0,0.8264705882352941
5.0,16.0,0.9747549019607844
6.0,16.0,0.9548406862745097
5.0,17.0,0.8778799019607845
6.0,16.0,0.9548406862745097
6.0,17.0,0.9379901960784315
5.0,17.0,0.8778799019607845
6.0,16.0,0.9548406862745097
7.0,16.0,0.9264705882352943
7.0,17.0,0.9634191176470587
6.0,16.0,0.9548406862745097
7.0,17.0,0.9634191176470587
6.0,17.0,0.9379901960784315
7.0,16.0,0.9264705882352943
8.0,16.0,0.8588235294117649
7.0,17.0,0.9634191176470587
8.0,16.0,0.8588235294117649
8.0,17.0,0.9715686274509804
7.0,17.0,0.9634191176470587
8.0,16.0,0.8588235294117649
9.0,16.0,0.7715686274509804
9.0,17.0,0.9287377450980393
8.0,16.0,0.8588235294117649
9.0,17.0,0.9287377450980393
8.0,17.0,0.9715686274509804
9.0,16.0,0.7715686274509804
10.0,16.0,0.6554534313725491
9.0,17.0,0.9287377450980393
10.0,16.0,0.6554534313725491
10.0,17.0,0.8514705882352941
9.0,17.0,0.9287377450980393
10.0,16.0,0.6554534313725491
11.0,16.0,0.5262254901960783
11.0,17.0,0.7312500000000003
10.0,16.0,0.6554534313725491
11.0,17.0,0.7312500000000003
10.0,17.0,0.8514705882352941
11.0,16.0,0.5262254901960783
12.0,16.0,0.39509803921568637
11.0,17.0,0.7312500000000003
12.0,16.0,0.39509803921568637
12.0,17.0,0.591421568627451
11.0,17.0,0.7312500000000003
12.0,16.0,0.39509803921568637
13.0,16.0,0.26691176470588235
13.0,17.0,0.44136029411764716
12.0,16.0,0.39509803921568637
13.0,17.0,0.44136029411764716
12.0,17.0,0.591421568627451
13.0,16.0,0.26691176470588235
14.0,16.0,0.16305147058823527
13.0,17.0,0.44136029411764716
14.0,16.0,0.16305147058823527
14.0,17.0,0.2973039215686275
13.0,17.0,0.44136029411764716
14.0,16.0,0.16305147058823527
15.0,16.0,0.07892156862745099
15.0,17.0,0.1754289215686275
14.0,16.0,0.16305147058823527
15.0,17.0,0.1754289215686275
14.0,17.0,0.2973039215686275
15.0,16.0,0.07892156862745099
16.0,16.0,0.029718137254901956
15.0,17.0,0.1754289215686275
16.0,16.0,0.029718137254901956
16.0,17.0,0.08284313725490196
15.0,17.0,0.1754289215686275
16.0,16.0,0.029718137254901956
17.0,16.0,0.007352941176470588
17.0,17.0,0.029718137254901956
16.0,16.0,0.029718137254901956
17.0,17.0,0.029718137254901956
16.0,17.0,0.08284313725490196
17.0,16.0,0.007352941176470588
18.0,16.0,0.0164828431372549
17.0,17.0,0.029718137254901956
18.0,16.0,0.0164828431372549
18.0,17.0,0.007352941176470589
17.0,17.0,0.029718137254901956
18.0,16.0,0.0164828431372549
19.0,16.0,0.04926470588235294
19.0,17.0,0.020036764705882355
18.0,16.0,0.0164828431372549
19.0,17.0,0.020036764705882355
18.0,17.0,0.007352941176470589
19.0,16.0,0.04926470588235294
20.0,16.0,0.10416666666666669
19.0,17.0,0.020036764705882355
20.0,16.0,0.10416666666666669
20.0,17.0,0.05686274509803921
19.0,17.0,0.020036764705882355
20.0,16.0,0.10416666666666669
21.0,16.0,0.1698529411764706
21.0,17.0,0.11593137254901964
20.0,16.0,0.10416666666666669
21.0,17.0,0.11593137254901964
20.0,17.0,0.05686274509803921
21.0,16.0,0.1698529411764706
22.0,16.0,0.24810049019607844
21.0,17.0,0.11593137254901964
22.0,16.0,0.24810049019607844
22.0,17.0,0.18897058823529408
21.0,17.0,0.11593137254901964
22.0,16.0,0.24810049019607844
23.0,16.0,0.3299019607843137
23.0,17.0,0.2713235294117647
22.0,16.0,0.24810049019607844
23.0,17.0,0.2713235294117647
22.0,17.0,0.18897058823529408
23.0,16.0,0.3299019607843137
24.0,16.0,0.41482843137254916
23.0,17.0,0.2713235294117647
24.0,16.0,0.41482843137254916
24.0,17.0,0.3571078431372549
23.0,17.0,0.2713235294117647
24.0,16.0,0.41482843137254916
25.0,16.0,0.49436274509803924
25.0,17.0,0.4425245098039216
24.0,16.0,0.41482843137254916
25.0,17.0,0.4425245098039216
24.0,17.0,0.3571078431372549
25.0,16.0,0.49436274509803924
26.0,16.0,0.5718137254901959
25.0,17.0,0.4425245098039216
26.0,16.0,0.5718137254901959
26.0,17.0,0.5247549019607842
25.0,17.0,0.4425245098039216
26.0,16.0,0.5718137254901959
27.0,16.0,0.6424019607843138
27.0,17.0,0.5995098039215685
26.0,16.0,0.5718137254901959
27.0,17.0,0.5995098039215685
26.0,17.0,0.5247549019607842
27.0,16.0,0.6424019607843138
28.0,16.0,0.7050857843137254
27.0,17.0,0.5995098039215685
28.0,16.0,0.7050857843137254
28.0,17.0,0.6696078431372549
27.0,17.0,0.5995098039215685
28.0,16.0,0.7050857843137254
29.0,16.0,0.7605392156862747
29.0,17.0,0.7289828431372549
28.0,16.0,0.7050857843137254
29.0,17.0,0.7289828431372549
28.0,17.0,0.6696078431372549
29.0,16.0,0.7605392156862747
30.0,16.0,0.8107230392156862
29.0,17.0,0.7289828431372549
30.0,16.0,0.8107230392156862
30.0,17.0,0.7838235294117648
29.0,17.0,0.7289828431372549
30.0,16.0,0.8107230392156862
31.0,16.0,0.8541666666666666
31.0,17.0,0.8309436274509805
30.0,16.0,0.8107230392156862
31.0,17.0,0.8309436274509805
30.0,17.0,0.7838235294117648
31.0,16.0,0.8541666666666666
32.0,16.0,0.8832107843137254
31.0,17.0,0.8309436274509805
32.0,16.0,0.8832107843137254
32.0,17.0,0.8659313725490196
31.0,17.0,0.8309436274509805
1.0,17.0,0.7066176470588238
2.0,17.0,0.7313725490196078
2.0,18.0,0.3528799019607842
1.0,17.0,0.7066176470588238
2.0,18.0,0.3528799019607842
1.0,18.0,0.32475490196078427
2.0,17.0,0.7313725490196078
3.0,17.0,0.7650735294117647
2.0,18.0,0.3528799019607842
3.0,17.0,0.7650735294117647
3.0,18.0,0.40465686274509804
2.0,18.0,0.3528799019607842
3.0,17.0,0.7650735294117647
4.0,17.0,0.8264705882352941
4.0,18.0,0.48688725490196083
3.0,17.0,0.7650735294117647
4.0,18.0,0.48688725490196083
3.0,18.0,0.40465686274509804
4.0,17.0,0.8264705882352941
5.0,17.0,0.8778799019607845
4.0,18.0,0.48688725490196083
5.0,17.0,0.8778799019607845
5.0,18.0,0.591421568627451
4.0,18.0,0.48688725490196083
5.0,17.0,0.8778799019607845
6.0,17.0,0.9379901960784315
6.0,18.0,0.7046568627450979
5.0,17.0,0.8778799019607845
6.0,18.0,0.7046568627450979
5.0,18.0,0.591421568627451
6.0,17.0,0.9379901960784315
7.0,17.0,0.9634191176470587
6.0,18.0,0.7046568627450979
7.0,17.0,0.9634191176470587
7.0,18.0,0.8262254901960783
6.0,18.0,0.7046568627450979
7.0,17.0,0.9634191176470587
8.0,17.0,0.9715686274509804
8.0,18.0,0.9120710784313726
7.0,17.0,0.9634191176470587
8.0,18.0,0.9120710784313726
7.0,18.0,0.8262254901960783
8.0,17.0,0.9715686274509804
9.0,17.0,0.9287377450980393
8.0,18.0,0.9120710784313726
9.0,17.0,0.9287377450980393
9.0,18.0,0.9700980392156863
8.0,18.0,0.9120710784313726
9.0,17.0,0.9287377450980393
10.0,17.0,0.8514705882352941
10.0,18.0,0.9585171568627451
9.0,17.0,0.9287377450980393
10.0,18.0,0.9585171568627451
9.0,18.0,0.9700980392156863
10.0,17.0,0.8514705882352941
11.0,17.0,0.7312500000000003
10.0,18.0,0.9585171568627451
11.0,17.0,0.7312500000000003
11.0,18.0,0.9004901960784314
10.0,18.0,0.9585171568627451
11.0,17.0,0.7312500000000003
12.0,17.0,0.591421568627451
12.0,18.0,0.7803308823529413
11.0,17.0,0.7312500000000003
12.0,18.0,0.7803308823529413
11.0,18.0,0.9004901960784314
12.0,17.0,0.591421568627451
13.0,17.0,0.44136029411764716
12.0,18.0,0.7803308823529413
13.0,17.0,0.44136029411764716
13.0,18.0,0.6299019607843136
12.0,18.0,0.7803308823529413
13.0,17.0,0.44136029411764716
14.0,17.0,0.2973039215686275
14.0,18.0,0.46446078431372545
13.0,17.0,0.44136029411764716
14.0,18.0,0.46446078431372545
13.0,18.0,0.6299019607843136
14.0,17.0,0.2973039215686275
15.0,17.0,0.1754289215686275
14.0,18.0,0.46446078431372545
15.0,17.0,0.1754289215686275
15.0,18.0,0.3053921568627451
14.0,18.0,0.46446078431372545
15.0,17.0,0.1754289215686275
16.0,17.0,0.08284313725490196
16.0,18.0,0.1754289215686275
15.0,17.0,0.1754289215686275
16.0,18.0,0.1754289215686275
15.0,18.0,0.3053921568627451
16.0,17.0,0.08284313725490196
17.0,17.0,0.029718137254901956
16.0,18.0,0.1754289215686275
17.0,17.0,0.029718137254901956
17.0,18.0,0.07892156862745099
16.0,18.0,0.1754289215686275
17.0,17.0,0.029718137254901956
18.0,17.0,0.007352941176470589
18.0,18.0,0.025796568627450982
17.0,17.0,0.029718137254901956
18.0,18.0,0.025796568627450982
17.0,18.0,0.07892156862745099
18.0,17.0,0.007352941176470589
19.0,17.0,0.020036764705882355
18.0,18.0,0.025796568627450982
19.0,17.0,0.020036764705882355
19.0,18.0,0.007107843137254902
18.0,18.0,0.025796568627450982
19.0,17.0,0.020036764705882355
20.0,17.0,0.05686274509803921
20.0,18.0,0.024264705882352935
19.0,17.0,0.020036764705882355
20.0,18.0,0.024264705882352935
19.0,18.0,0.007107843137254902
20.0,17.0,0.05686274509803921
21.0,17.0,0.11593137254901964
20.0,18.0,0.024264705882352935
21.0,17.0,0.11593137254901964
21.0,18.0,0.06862745098039216
20.0,18.0,0.024264705882352935
21.0,17.0,0.11593137254901964
22.0,17.0,0.18897058823529408
22.0,18.0,0.13572303921568626
21.0,17.0,0.11593137254901964
22.0,18.0,0.13572303921568626
21.0,18.0,0.06862745098039216
22.0,17.0,0.18897058823529408
23.0,17.0,0.2713235294117647
22.0,18.0,0.13572303921568626
23.0,17.0,0.2713235294117647
23.0,18.0,0.21593137254901967
22.0,18.0,0.13572303921568626
23.0,17.0,0.2713235294117647
24.0,17.0,0.3571078431372549
24.0,18.0,0.30202205882352934
23.0,17.0,0.2713235294117647
24.0,18.0,0.30202205882352934
23.0,18.0,0.21593137254901967
24.0,17.0,0.3571078431372549
25.0,17.0,0.4425245098039216
24.0,18.0,0.30202205882352934
25.0,17.0,0.4425245098039216
25.0,18.0,0.3884803921568627
24.0,18.0,0.30202205882352934
25.0,17.0,0.4425245098039216
26.0,17.0,0.5247549019607842
26.0,18.0,0.47444852941176463
25.0,17.0,0.4425245098039216
26.0,18.0,0.47444852941176463
25.0,18.0,0.3884803921568627
26.0,17.0,0.5247549019607842
27.0,17.0,0.5995098039215685
26.0,18.0,0.47444852941176463
27.0,17.0,0.5995098039215685
27.0,18.0,0.5563725490196078
26.0,18.0,0.47444852941176463
27.0,17.0,0.5995098039215685
28.0,17.0,0.6696078431372549
28.0,18.0,0.6308823529411762
27.0,17.0,0.5995098039215685
28.0,18.0,0.6308823529411762
27.0,18.0,0.5563725490196078
28.0,17.0,0.6696078431372549
29.0,17.0,0.7289828431372549
28.0,18.0,0.6308823529411762
29.0,17.0,0.7289828431372549
29.0,18.0,0.697549019607843
28.0,18.0,0.6308823529411762
29.0,17.0,0.7289828431372549
30.0,17.0,0.7838235294117648
30.0,18.0,0.7564338235294117
29.0,17.0,0.7289828431372549
30.0,18.0,0.7564338235294117
29.0,18.0,0.697549019607843
30.0,17.0,0.7838235294117648
31.0,17.0,0.8309436274509805
30.0,18.0,0.7564338235294117
31.0,17.0,0.8309436274509805
31.0,18.0,0.8107843137254903
30.0,18.0,0.7564338235294117
31.0,17.0,0.8309436274509805
32.0,17.0,0.8659313725490196
32.0,18.0,0.8464460784313724
31.0,17.0,0.8309436274509805
32.0,18.0,0.8464460784313724
31.0,18.0,0.8107843137254903
1.0,18.0,0.32475490196078427
2.0,18.0,0.3528799019607842
1.0,19.0,0.0741421568627451
2.0,18.0,0.3528799019607842
2.0,19.0,0.06715686274509805
1.0,19.0,0.0741421568627451
2.0,18.0,0.3528799019607842
3.0,18.0,0.40465686274509804
3.0,19.0,0.10379901960784314
2.0,18.0,0.3528799019607842
3.0,19.0,0.10379901960784314
2.0,19.0,0.06715686274509805
3.0,18.0,0.40465686274509804
4.0,18.0,0.48688725490196083
3.0,19.0,0.10379901960784314
4.0,18.0,0.48688725490196083
4.0,19.0,0.13897058823529415
3.0,19.0,0.10379901960784314
4.0,18.0,0.48688725490196083
5.0,18.0,0.591421568627451
5.0,19.0,0.23069852941176475
4.0,18.0,0.48688725490196083
5.0,19.0,0.23069852941176475
4.0,19.0,0.13897058823529415
5.0,18.0,0.591421568627451
6.0,18.0,0.7046568627450979
5.0,19.0,0.23069852941176475
6.0,18.0,0.7046568627450979
6.0,19.0,0.3490196078431373
5.0,19.0,0.23069852941176475
6.0,18.0,0.7046568627450979
7.0,18.0,0.8262254901960783
7.0,19.0,0.5123161764705882
6.0,18.0,0.7046568627450979
7.0,19.0,0.5123161764705882
6.0,19.0,0.3490196078431373
7.0,18.0,0.8262254901960783
8.0,18.0,0.9120710784313726
7.0,19.0,0.5123161764705882
8.0,18.0,0.9120710784313726
8.0,19.0,0.6857843137254903
7.0,19.0,0.5123161764705882
8.0,18.0,0.9120710784313726
9.0,18.0,0.9700980392156863
9.0,19.0,0.8356617647058823
8.0,18.0,0.9120710784313726
9.0,19.0,0.8356617647058823
8.0,19.0,0.6857843137254903
9.0,18.0,0.9700980392156863
10.0,18.0,0.9585171568627451
9.0,19.0,0.8356617647058823
10.0,18.0,0.9585171568627451
10.0,19.0,0.9458333333333334
9.0,19.0,0.8356617647058823
10.0,18.0,0.9585171568627451
11.0,18.0,0.9004901960784314
11.0,19.0,0.9685661764705882
10.0,18.0,0.9585171568627451
11.0,19.0,0.9685661764705882
10.0,19.0,0.9458333333333334
11.0,18.0,0.9004901960784314
12.0,18.0,0.7803308823529413
11.0,19.0,0.9685661764705882
12.0,18.0,0.7803308823529413
12.0,19.0,0.92671568627451
11.0,19.0,0.9685661764705882
12.0,18.0,0.7803308823529413
13.0,18.0,0.6299019607843136
13.0,19.0,0.8031250000000002
12.0,18.0,0.7803308823529413
13.0,19.0,0.8031250000000002
12.0,19.0,0.92671568627451
13.0,18.0,0.6299019607843136
14.0,18.0,0.46446078431372545
13.0,19.0,0.8031250000000002
14.0,18.0,0.46446078431372545
14.0,19.0,0.6416666666666666
13.0,19.0,0.8031250000000002
14.0,18.0,0.46446078431372545
15.0,18.0,0.3053921568627451
15.0,19.0,0.4644607843137255
14.0,18.0,0.46446078431372545
15.0,19.0,0.4644607843137255
14.0,19.0,0.6416666666666666
15.0,18.0,0.3053921568627451
16.0,18.0,0.1754289215686275
15.0,19.0,0.4644607843137255
16.0,18.0,0.1754289215686275
16.0,19.0,0.2973039215686275
15.0,19.0,0.4644607843137255
16.0,18.0,0.1754289215686275
17.0,18.0,0.07892156862745099
17.0,19.0,0.16305147058823527
16.0,18.0,0.1754289215686275
17.0,19.0,0.16305147058823527
16.0,19.0,0.2973039215686275
17.0,18.0,0.07892156862745099
18.0,18.0,0.025796568627450982
17.0,19.0,0.16305147058823527
18.0,18.0,0.025796568627450982
18.0,19.0,0.06691176470588235
17.0,19.0,0.16305147058823527
18.0,18.0,0.025796568627450982
19.0,18.0,0.007107843137254902
19.0,19.0,0.0178921568627451
18.0,18.0,0.025796568627450982
19.0,19.0,0.0178921568627451
18.0,19.0,0.06691176470588235
19.0,18.0,0.007107843137254902
20.0,18.0,0.024264705882352935
19.0,19.0,0.0178921568627451
20.0,18.0,0.024264705882352935
20.0,19.0,0.007107843137254902
19.0,19.0,0.0178921568627451
20.0,18.0,0.024264705882352935
21.0,18.0,0.06862745098039216
21.0,19.0,0.03560049019607843
20.0,18.0,0.024264705882352935
21.0,19.0,0.03560049019607843
20.0,19.0,0.007107843137254902
21.0,18.0,0.06862745098039216
22.0,18.0,0.13572303921568626
21.0,19.0,0.03560049019607843
22.0,18.0,0.13572303921568626
22.0,19.0,0.09117647058823529
21.0,19.0,0.03560049019607843
22.0,18.0,0.13572303921568626
23.0,18.0,0.21593137254901967
23.0,19.0,0.1631740196078432
22.0,18.0,0.13572303921568626
23.0,19.0,0.1631740196078432
22.0,19.0,0.09117647058823529
23.0,18.0,0.21593137254901967
24.0,18.0,0.30202205882352934
23.0,19.0,0.1631740196078432
24.0,18.0,0.30202205882352934
24.0,19.0,0.24779411764705883
23.0,19.0,0.1631740196078432
24.0,18.0,0.30202205882352934
25.0,18.0,0.3884803921568627
25.0,19.0,0.3376225490196079
24.0,18.0,0.30202205882352934
25.0,19.0,0.3376225490196079
24.0,19.0,0.24779411764705883
25.0,18.0,0.3884803921568627
26.0,18.0,0.47444852941176463
25.0,19.0,0.3376225490196079
26.0,18.0,0.47444852941176463
26.0,19.0,0.42720588235294116
25.0,19.0,0.3376225490196079
26.0,18.0,0.47444852941176463
27.0,18.0,0.5563725490196078
27.0,19.0,0.5132965686274509
26.0,18.0,0.47444852941176463
27.0,19.0,0.5132965686274509
26.0,19.0,0.42720588235294116
27.0,18.0,0.5563725490196078
28.0,18.0,0.6308823529411762
27.0,19.0,0.5132965686274509
28.0,18.0,0.6308823529411762
28.0,19.0,0.5950980392156862
27.0,19.0,0.5132965686274509
28.0,18.0,0.6308823529411762
29.0,18.0,0.697549019607843
29.0,19.0,0.6658700980392157
28.0,18.0,0.6308823529411762
29.0,19.0,0.6658700980392157
28.0,19.0,0.5950980392156862
29.0,18.0,0.697549019607843
30.0,18.0,0.7564338235294117
29.0,19.0,0.6658700980392157
30.0,18.0,0.7564338235294117
30.0,19.0,0.7291666666666665
29.0,19.0,0.6658700980392157
30.0,18.0,0.7564338235294117
31.0,18.0,0.8107843137254903
31.0,19.0,0.7871323529411766
30.0,18.0,0.7564338235294117
31.0,19.0,0.7871323529411766
30.0,19.0,0.7291666666666665
31.0,18.0,0.8107843137254903
32.0,18.0,0.8464460784313724
31.0,19.0,0.7871323529411766
32.0,18.0,0.8464460784313724
32.0,19.0,0.8294117647058823
31.0,19.0,0.7871323529411766
1.0,19.0,0.0741421568627451
2.0,19.0,0.06715686274509805
2.0,20.0,0.1995710784313726
1.0,19.0,0.0741421568627451
2.0,20.0,0.1995710784313726
1.0,20.0,0.21519607843137253
2.0,19.0,0.06715686274509805
3.0,19.0,0.10379901960784314
2.0,20.0,0.1995710784313726
3.0,19.0,0.10379901960784314
3.0,20.0,0.13676470588235295
2.0,20.0,0.1995710784313726
3.0,19.0,0.10379901960784314
4.0,19.0,0.13897058823529415
4.0,20.0,0.09607843137254904
3.0,19.0,0.10379901960784314
4.0,20.0,0.09607843137254904
3.0,20.0,0.13676470588235295
4.0,19.0,0.13897058823529415
5.0,19.0,0.23069852941176475
4.0,20.0,0.09607843137254904
5.0,19.0,0.23069852941176475
5.0,20.0,0.0536764705882353
4.0,20.0,0.09607843137254904
5.0,19.0,0.23069852941176475
6.0,19.0,0.3490196078431373
6.0,20.0,0.09056372549019612
5.0,19.0,0.23069852941176475
6.0,20.0,0.09056372549019612
5.0,20.0,0.0536764705882353
6.0,19.0,0.3490196078431373
7.0,19.0,0.5123161764705882
6.0,20.0,0.09056372549019612
7.0,19.0,0.5123161764705882
7.0,20.0,0.17867647058823533
6.0,20.0,0.09056372549019612
7.0,19.0,0.5123161764705882
8.0,19.0,0.6857843137254903
8.0,20.0,0.35306372549019605
7.0,19.0,0.5123161764705882
8.0,20.0,0.35306372549019605
7.0,20.0,0.17867647058823533
8.0,19.0,0.6857843137254903
9.0,19.0,0.8356617647058823
8.0,20.0,0.35306372549019605
9.0,19.0,0.8356617647058823
9.0,20.0,0.5647058823529412
8.0,20.0,0.35306372549019605
9.0,19.0,0.8356617647058823
10.0,19.0,0.9458333333333334
10.0,20.0,0.7675245098039217
9.0,19.0,0.8356617647058823
10.0,20.0,0.7675245098039217
9.0,20.0,0.5647058823529412
10.0,19.0,0.9458333333333334
11.0,19.0,0.9685661764705882
10.0,20.0,0.7675245098039217
11.0,19.0,0.9685661764705882
11.0,20.0,0.9191176470588237
10.0,20.0,0.7675245098039217
11.0,19.0,0.9685661764705882
12.0,19.0,0.92671568627451
12.0,20.0,0.971139705882353
11.0,19.0,0.9685661764705882
12.0,20.0,0.971139705882353
11.0,20.0,0.9191176470588237
12.0,19.0,0.92671568627451
13.0,19.0,0.8031250000000002
12.0,20.0,0.971139705882353
13.0,19.0,0.8031250000000002
13.0,20.0,0.9343137254901962
12.0,20.0,0.971139705882353
13.0,19.0,0.8031250000000002
14.0,19.0,0.6416666666666666
14.0,20.0,0.8031250000000002
13.0,19.0,0.8031250000000002
14.0,20.0,0.8031250000000002
13.0,20.0,0.9343137254901962
14.0,19.0,0.6416666666666666
15.0,19.0,0.4644607843137255
14.0,20.0,0.8031250000000002
15.0,19.0,0.4644607843137255
15.0,20.0,0.6299019607843136
14.0,20.0,0.8031250000000002
15.0,19.0,0.4644607843137255
16.0,19.0,0.2973039215686275
16.0,20.0,0.44136029411764716
15.0,19.0,0.4644607843137255
16.0,20.0,0.44136029411764716
15.0,20.0,0.6299019607843136
16.0,19.0,0.2973039215686275
17.0,19.0,0.16305147058823527
16.0,20.0,0.44136029411764716
17.0,19.0,0.16305147058823527
17.0,20.0,0.26691176470588235
16.0,20.0,0.44136029411764716
17.0,19.0,0.16305147058823527
18.0,19.0,0.06691176470588235
18.0,20.0,0.13596813725490195
17.0,19.0,0.16305147058823527
18.0,20.0,0.13596813725490195
17.0,20.0,0.26691176470588235
18.0,19.0,0.06691176470588235
19.0,19.0,0.0178921568627451
18.0,20.0,0.13596813725490195
19.0,19.0,0.0178921568627451
19.0,20.0,0.047303921568627456
18.0,20.0,0.13596813725490195
19.0,19.0,0.0178921568627451
20.0,19.0,0.007107843137254902
20.0,20.0,0.01004901960784314
19.0,19.0,0.0178921568627451
20.0,20.0,0.01004901960784314
19.0,20.0,0.047303921568627456
20.0,19.0,0.007107843137254902
21.0,19.0,0.03560049019607843
20.0,20.0,0.01004901960784314
21.0,19.0,0.03560049019607843
21.0,20.0,0.014460784313725489
20.0,20.0,0.01004901960784314
21.0,19.0,0.03560049019607843
22.0,19.0,0.09117647058823529
22.0,20.0,0.0545343137254902
21.0,19.0,0.03560049019607843
22.0,20.0,0.0545343137254902
21.0,20.0,0.014460784313725489
22.0,19.0,0.09117647058823529
23.0,19.0,0.1631740196078432
22.0,20.0,0.0545343137254902
23.0,19.0,0.1631740196078432
23.0,20.0,0.11887254901960786
22.0,20.0,0.0545343137254902
23.0,19.0,0.1631740196078432
24.0,19.0,0.24779411764705883
24.0,20.0,0.20104166666666673
23.0,19.0,0.1631740196078432
24.0,20.0,0.20104166666666673
23.0,20.0,0.11887254901960786
24.0,19.0,0.24779411764705883
25.0,19.0,0.3376225490196079
24.0,20.0,0.20104166666666673
25.0,19.0,0.3376225490196079
25.0,20.0,0.2901960784313725
24.0,20.0,0.20104166666666673
25.0,19.0,0.3376225490196079
26.0,19.0,0.42720588235294116
26.0,20.0,0.3806985294117647
25.0,19.0,0.3376225490196079
26.0,20.0,0.3806985294117647
25.0,20.0,0.2901960784313725
26.0,19.0,0.42720588235294116
27.0,19.0,0.5132965686274509
26.0,20.0,0.3806985294117647
27.0,19.0,0.5132965686274509
27.0,20.0,0.4705882352941177
26.0,20.0,0.3806985294117647
27.0,19.0,0.5132965686274509
28.0,19.0,0.5950980392156862
28.0,20.0,0.5564338235294116
27.0,19.0,0.5132965686274509
28.0,20.0,0.5564338235294116
27.0,20.0,0.4705882352941177
28.0,19.0,0.5950980392156862
29.0,19.0,0.6658700980392157
28.0,20.0,0.5564338235294116
29.0,19.0,0.6658700980392157
29.0,20.0,0.6345588235294116
28.0,20.0,0.5564338235294116
29.0,19.0,0.6658700980392157
30.0,19.0,0.7291666666666665
30.0,20.0,0.7015931372549018
29.0,19.0,0.6658700980392157
30.0,20.0,0.7015931372549018
29.0,20.0,0.6345588235294116
30.0,19.0,0.7291666666666665
31.0,19.0,0.7871323529411766
30.0,20.0,0.7015931372549018
31.0,19.0,0.7871323529411766
31.0,20.0,0.7639705882352943
30.0,20.0,0.7015931372549018
31.0,19.0,0.7871323529411766
32.0,19.0,0.8294117647058823
32.0,20.0,0.8061274509803921
31.0,19.0,0.7871323529411766
32.0,20.0,0.8061274509803921
31.0,20.0,0.7639705882352943
1.0,20.0,0.21519607843137253
2.0,20.0,0.1995710784313726
1.0,21.0,0.6927696078431372
2.0,20.0,0.1995710784313726
2.0,21.0,0.6639705882352941
1.0,21.0,0.6927696078431372
2.0,20.0,0.1995710784313726
3.0,20.0,0.13676470588235295
3.0,21.0,0.5738970588235295
2.0,20.0,0.1995710784313726
3.0,21.0,0.5738970588235295
2.0,21.0,0.6639705882352941
3.0,20.0,0.13676470588235295
4.0,20.0,0.09607843137254904
3.0,21.0,0.5738970588235295
4.0,20.0,0.09607843137254904
4.0,21.0,0.4458333333333333
3.0,21.0,0.5738970588235295
4.0,20.0,0.09607843137254904
5.0,20.0,0.0536764705882353
5.0,21.0,0.29185049019607845
4.0,20.0,0.09607843137254904
5.0,21.0,0.29185049019607845
4.0,21.0,0.4458333333333333
5.0,20.0,0.0536764705882353
6.0,20.0,0.09056372549019612
5.0,21.0,0.29185049019607845
6.0,20.0,0.09056372549019612
6.0,21.0,0.1372549019607843
5.0,21.0,0.29185049019607845
6.0,20.0,0.09056372549019612
7.0,20.0,0.17867647058823533
7.0,21.0,0.06948529411764706
6.0,20.0,0.09056372549019612
7.0,21.0,0.06948529411764706
6.0,21.0,0.1372549019607843
7.0,20.0,0.17867647058823533
8.0,20.0,0.35306372549019605
7.0,21.0,0.06948529411764706
8.0,20.0,0.35306372549019605
8.0,21.0,0.09142156862745097
7.0,21.0,0.06948529411764706
8.0,20.0,0.35306372549019605
9.0,20.0,0.5647058823529412
9.0,21.0,0.2526348039215686
8.0,20.0,0.35306372549019605
9.0,21.0,0.2526348039215686
8.0,21.0,0.09142156862745097
9.0,20.0,0.5647058823529412
10.0,20.0,0.7675245098039217
9.0,21.0,0.2526348039215686
10.0,20.0,0.7675245098039217
10.0,21.0,0.4860294117647059
9.0,21.0,0.2526348039215686
10.0,20.0,0.7675245098039217
11.0,20.0,0.9191176470588237
11.0,21.0,0.7267769607843138
10.0,20.0,0.7675245098039217
11.0,21.0,0.7267769607843138
10.0,21.0,0.4860294117647059
11.0,20.0,0.9191176470588237
12.0,20.0,0.971139705882353
11.0,21.0,0.7267769607843138
12.0,20.0,0.971139705882353
12.0,21.0,0.9107843137254904
11.0,21.0,0.7267769607843138
12.0,20.0,0.971139705882353
13.0,20.0,0.9343137254901962
13.0,21.0,0.9711397058823528
12.0,20.0,0.971139705882353
13.0,21.0,0.9711397058823528
12.0,21.0,0.9107843137254904
13.0,20.0,0.9343137254901962
14.0,20.0,0.8031250000000002
13.0,21.0,0.9711397058823528
14.0,20.0,0.8031250000000002
14.0,21.0,0.92671568627451
13.0,21.0,0.9711397058823528
14.0,20.0,0.8031250000000002
15.0,20.0,0.6299019607843136
15.0,21.0,0.7803308823529412
14.0,20.0,0.8031250000000002
15.0,21.0,0.7803308823529412
14.0,21.0,0.92671568627451
15.0,20.0,0.6299019607843136
16.0,20.0,0.44136029411764716
15.0,21.0,0.7803308823529412
16.0,20.0,0.44136029411764716
16.0,21.0,0.591421568627451
15.0,21.0,0.7803308823529412
16.0,20.0,0.44136029411764716
17.0,20.0,0.26691176470588235
17.0,21.0,0.3950980392156863
16.0,20.0,0.44136029411764716
17.0,21.0,0.3950980392156863
16.0,21.0,0.591421568627451
17.0,20.0,0.26691176470588235
18.0,20.0,0.13596813725490195
17.0,21.0,0.3950980392156863
18.0,20.0,0.13596813725490195
18.0,21.0,0.2235294117647059
17.0,21.0,0.3950980392156863
18.0,20.0,0.13596813725490195
19.0,20.0,0.047303921568627456
19.0,21.0,0.10098039215686275
18.0,20.0,0.13596813725490195
19.0,21.0,0.10098039215686275
18.0,21.0,0.2235294117647059
19.0,20.0,0.047303921568627456
20.0,20.0,0.01004901960784314
19.0,21.0,0.10098039215686275
20.0,20.0,0.01004901960784314
20.0,21.0,0.02769607843137255
19.0,21.0,0.10098039215686275
20.0,20.0,0.01004901960784314
21.0,20.0,0.014460784313725489
21.0,21.0,0.008762254901960786
20.0,20.0,0.01004901960784314
21.0,21.0,0.008762254901960786
20.0,21.0,0.02769607843137255
21.0,20.0,0.014460784313725489
22.0,20.0,0.0545343137254902
21.0,21.0,0.008762254901960786
22.0,20.0,0.0545343137254902
22.0,21.0,0.026470588235294117
21.0,21.0,0.008762254901960786
22.0,20.0,0.0545343137254902
23.0,20.0,0.11887254901960786
23.0,21.0,0.08137254901960786
22.0,20.0,0.0545343137254902
23.0,21.0,0.08137254901960786
22.0,21.0,0.026470588235294117
23.0,20.0,0.11887254901960786
24.0,20.0,0.20104166666666673
23.0,21.0,0.08137254901960786
24.0,20.0,0.20104166666666673
24.0,21.0,0.1575980392156863
23.0,21.0,0.08137254901960786
24.0,20.0,0.20104166666666673
25.0,20.0,0.2901960784313725
25.0,21.0,0.24448529411764708
24.0,20.0,0.20104166666666673
25.0,21.0,0.24448529411764708
24.0,21.0,0.1575980392156863
25.0,20.0,0.2901960784313725
26.0,20.0,0.3806985294117647
25.0,21.0,0.24448529411764708
26.0,20.0,0.3806985294117647
26.0,21.0,0.3375
25.0,21.0,0.24448529411764708
26.0,20.0,0.3806985294117647
27.0,20.0,0.4705882352941177
27.0,21.0,0.4310661764705883
26.0,20.0,0.3806985294117647
27.0,21.0,0.4310661764705883
26.0,21.0,0.3375
27.0,20.0,0.4705882352941177
28.0,20.0,0.5564338235294116
27.0,21.0,0.4310661764705883
28.0,20.0,0.5564338235294116
28.0,21.0,0.521078431372549
27.0,21.0,0.4310661764705883
28.0,20.0,0.5564338235294116
29.0,20.0,0.6345588235294116
29.0,21.0,0.6028799019607843
28.0,20.0,0.5564338235294116
29.0,21.0,0.6028799019607843
28.0,21.0,0.521078431372549
29.0,20.0,0.6345588235294116
30.0,20.0,0.7015931372549018
29.0,21.0,0.6028799019607843
30.0,20.0,0.7015931372549018
30.0,21.0,0.6745098039215686
29.0,21.0,0.6028799019607843
30.0,20.0,0.7015931372549018
31.0,20.0,0.7639705882352943
31.0,21.0,0.7401960784313725
30.0,20.0,0.7015931372549018
31.0,21.0,0.7401960784313725
30.0,21.0,0.6745098039215686
31.0,20.0,0.7639705882352943
32.0,20.0,0.8061274509803921
31.0,21.0,0.7401960784313725
32.0,20.0,0.8061274509803921
32.0,21.0,0.7894607843137255
31.0,21.0,0.7401960784313725
1.0,21.0,0.6927696078431372
2.0,21.0,0.6639705882352941
2.0,22.0,0.8826593137254901
1.0,21.0,0.6927696078431372
2.0,22.0,0.8826593137254901
1.0,22.0,0.8958333333333334
2.0,21.0,0.6639705882352941
3.0,21.0,0.5738970588235295
2.0,22.0,0.8826593137254901
3.0,21.0,0.5738970588235295
3.0,22.0,0.909558823529412
2.0,22.0,0.8826593137254901
3.0,21.0,0.5738970588235295
4.0,21.0,0.4458333333333333
4.0,22.0,0.8490196078431373
3.0,21.0,0.5738970588235295
4.0,22.0,0.8490196078431373
3.0,22.0,0.909558823529412
4.0,21.0,0.4458333333333333
5.0,21.0,0.29185049019607845
4.0,22.0,0.8490196078431373
5.0,21.0,0.29185049019607845
5.0,22.0,0.745343137254902
4.0,22.0,0.8490196078431373
5.0,21.0,0.29185049019607845
6.0,21.0,0.1372549019607843
6.0,22.0,0.5301470588235294
5.0,21.0,0.29185049019607845
6.0,22.0,0.5301470588235294
5.0,22.0,0.745343137254902
6.0,21.0,0.1372549019607843
7.0,21.0,0.06948529411764706
6.0,22.0,0.5301470588235294
7.0,21.0,0.06948529411764706
7.0,22.0,0.28480392156862744
6.0,22.0,0.5301470588235294
7.0,21.0,0.06948529411764706
8.0,21.0,0.09142156862745097
8.0,22.0,0.11047794117647058
7.0,21.0,0.06948529411764706
8.0,22.0,0.11047794117647058
7.0,22.0,0.28480392156862744
8.0,21.0,0.09142156862745097
9.0,21.0,0.2526348039215686
8.0,22.0,0.11047794117647058
9.0,21.0,0.2526348039215686
9.0,22.0,0.06053921568627452
8.0,22.0,0.11047794117647058
9.0,21.0,0.2526348039215686
10.0,21.0,0.4860294117647059
10.0,22.0,0.20900735294117645
9.0,21.0,0.2526348039215686
10.0,22.0,0.20900735294117645
9.0,22.0,0.06053921568627452
10.0,21.0,0.4860294117647059
11.0,21.0,0.7267769607843138
10.0,22.0,0.20900735294117645
11.0,21.0,0.7267769607843138
11.0,22.0,0.4568627450980392
10.0,22.0,0.20900735294117645
11.0,21.0,0.7267769607843138
12.0,21.0,0.9107843137254904
12.0,22.0,0.7267769607843136
11.0,21.0,0.7267769607843138
12.0,22.0,0.7267769607843136
11.0,22.0,0.4568627450980392
12.0,21.0,0.9107843137254904
13.0,21.0,0.9711397058823528
12.0,22.0,0.7267769607843136
13.0,21.0,0.9711397058823528
13.0,22.0,0.9191176470588237
12.0,22.0,0.7267769607843136
13.0,21.0,0.9711397058823528
14.0,21.0,0.92671568627451
14.0,22.0,0.9685661764705884
13.0,21.0,0.9711397058823528
14.0,22.0,0.9685661764705884
13.0,22.0,0.9191176470588237
14.0,21.0,0.92671568627451
15.0,21.0,0.7803308823529412
14.0,22.0,0.9685661764705884
15.0,21.0,0.7803308823529412
15.0,22.0,0.9004901960784314
14.0,22.0,0.9685661764705884
15.0,21.0,0.7803308823529412
16.0,21.0,0.591421568627451
16.0,22.0,0.7312500000000002
15.0,21.0,0.7803308823529412
16.0,22.0,0.7312500000000002
15.0,22.0,0.9004901960784314
16.0,21.0,0.591421568627451
17.0,21.0,0.3950980392156863
16.0,22.0,0.7312500000000002
17.0,21.0,0.3950980392156863
17.0,22.0,0.5262254901960783
16.0,22.0,0.7312500000000002
17.0,21.0,0.3950980392156863
18.0,21.0,0.2235294117647059
18.0,22.0,0.32984068627450985
17.0,21.0,0.3950980392156863
18.0,22.0,0.32984068627450985
17.0,22.0,0.5262254901960783
18.0,21.0,0.2235294117647059
19.0,21.0,0.10098039215686275
18.0,22.0,0.32984068627450985
19.0,21.0,0.10098039215686275
19.0,22.0,0.16887254901960785
18.0,22.0,0.32984068627450985
19.0,21.0,0.10098039215686275
20.0,21.0,0.02769607843137255
20.0,22.0,0.06507352941176471
19.0,21.0,0.10098039215686275
20.0,22.0,0.06507352941176471
19.0,22.0,0.16887254901960785
20.0,21.0,0.02769607843137255
21.0,21.0,0.008762254901960786
20.0,22.0,0.06507352941176471
21.0,21.0,0.008762254901960786
21.0,22.0,0.011764705882352941
20.0,22.0,0.06507352941176471
21.0,21.0,0.008762254901960786
22.0,21.0,0.026470588235294117
22.0,22.0,0.012622549019607842
21.0,21.0,0.008762254901960786
22.0,22.0,0.012622549019607842
21.0,22.0,0.011764705882352941
22.0,21.0,0.026470588235294117
23.0,21.0,0.08137254901960786
22.0,22.0,0.012622549019607842
23.0,21.0,0.08137254901960786
23.0,22.0,0.04975490196078432
22.0,22.0,0.012622549019607842
23.0,21.0,0.08137254901960786
24.0,21.0,0.1575980392156863
24.0,22.0,0.1197916666666667
23.0,21.0,0.08137254901960786
24.0,22.0,0.1197916666666667
23.0,22.0,0.04975490196078432
24.0,21.0,0.1575980392156863
25.0,21.0,0.24448529411764708
24.0,22.0,0.1197916666666667
25.0,21.0,0.24448529411764708
25.0,22.0,0.2044117647058823
24.0,22.0,0.1197916666666667
25.0,21.0,0.24448529411764708
26.0,21.0,0.3375
26.0,22.0,0.2981004901960784
25.0,21.0,0.24448529411764708
26.0,22.0,0.2981004901960784
25.0,22.0,0.2044117647058823
26.0,21.0,0.3375
27.0,21.0,0.4310661764705883
26.0,22.0,0.2981004901960784
27.0,21.0,0.4310661764705883
27.0,22.0,0.39240196078431366
26.0,22.0,0.2981004901960784
27.0,21.0,0.4310661764705883
28.0,21.0,0.521078431372549
28.0,22.0,0.4856004901960784
27.0,21.0,0.4310661764705883
28.0,22.0,0.4856004901960784
27.0,22.0,0.39240196078431366
28.0,21.0,0.521078431372549
29.0,21.0,0.6028799019607843
28.0,22.0,0.4856004901960784
29.0,21.0,0.6028799019607843
29.0,22.0,0.5720588235294116
28.0,22.0,0.4856004901960784
29.0,21.0,0.6028799019607843
30.0,21.0,0.6745098039215686
30.0,22.0,0.6496936274509804
29.0,21.0,0.6028799019607843
30.0,22.0,0.6496936274509804
29.0,22.0,0.5720588235294116
30.0,21.0,0.6745098039215686
31.0,21.0,0.7401960784313725
30.0,22.0,0.6496936274509804
31.0,21.0,0.7401960784313725
31.0,22.0,0.7176470588235295
30.0,22.0,0.6496936274509804
31.0,21.0,0.7401960784313725
32.0,21.0,0.7894607843137255
32.0,22.0,0.7685049019607841
31.0,21.0,0.7401960784313725
32.0,22.0,0.7685049019607841
31.0,22.0,0.7176470588235295
1.0,22.0,0.8958333333333334
2.0,22.0,0.8826593137254901
1.0,23.0,0.4321078431372549
2.0,22.0,0.8826593137254901
2.0,23.0,0.48308823529411765
1.0,23.0,0.4321078431372549
2.0,22.0,0.8826593137254901
3.0,22.0,0.909558823529412
3.0,23.0,0.6033088235294118
2.0,22.0,0.8826593137254901
3.0,23.0,0.6033088235294118
2.0,23.0,0.48308823529411765
3.0,22.0,0.909558823529412
4.0,22.0,0.8490196078431373
3.0,23.0,0.6033088235294118
4.0,22.0,0.8490196078431373
4.0,23.0,0.7671568627450981
3.0,23.0,0.6033088235294118
4.0,22.0,0.8490196078431373
5.0,22.0,0.745343137254902
5.0,23.0,0.8716299019607846
4.0,22.0,0.8490196078431373
5.0,23.0,0.8716299019607846
4.0,23.0,0.7671568627450981
5.0,22.0,0.745343137254902
6.0,22.0,0.5301470588235294
5.0,23.0,0.8716299019607846
6.0,22.0,0.5301470588235294
6.0,23.0,0.8879901960784315
5.0,23.0,0.8716299019607846
6.0,22.0,0.5301470588235294
7.0,22.0,0.28480392156862744
7.0,23.0,0.6958946078431371
6.0,22.0,0.5301470588235294
7.0,23.0,0.6958946078431371
6.0,23.0,0.8879901960784315
7.0,22.0,0.28480392156862744
8.0,22.0,0.11047794117647058
7.0,23.0,0.6958946078431371
8.0,22.0,0.11047794117647058
8.0,23.0,0.40441176470588225
7.0,23.0,0.6958946078431371
8.0,22.0,0.11047794117647058
9.0,22.0,0.06053921568627452
9.0,23.0,0.1499387254901961
8.0,22.0,0.11047794117647058
9.0,23.0,0.1499387254901961
8.0,23.0,0.40441176470588225
9.0,22.0,0.06053921568627452
10.0,22.0,0.20900735294117645
9.0,23.0,0.1499387254901961
10.0,22.0,0.20900735294117645
10.0,23.0,0.05735294117647059
9.0,23.0,0.1499387254901961
10.0,22.0,0.20900735294117645
11.0,22.0,0.4568627450980392
11.0,23.0,0.20900735294117648
10.0,22.0,0.20900735294117645
11.0,23.0,0.20900735294117648
10.0,23.0,0.05735294117647059
11.0,22.0,0.4568627450980392
12.0,22.0,0.7267769607843136
11.0,23.0,0.20900735294117648
12.0,22.0,0.7267769607843136
12.0,23.0,0.4860294117647059
11.0,23.0,0.20900735294117648
12.0,22.0,0.7267769607843136
13.0,22.0,0.9191176470588237
13.0,23.0,0.7675245098039216
12.0,22.0,0.7267769607843136
13.0,23.0,0.7675245098039216
12.0,23.0,0.4860294117647059
13.0,22.0,0.9191176470588237
14.0,22.0,0.9685661764705884
13.0,23.0,0.7675245098039216
14.0,22.0,0.9685661764705884
14.0,23.0,0.9458333333333335
13.0,23.0,0.7675245098039216
14.0,22.0,0.9685661764705884
15.0,22.0,0.9004901960784314
15.0,23.0,0.9585171568627452
14.0,22.0,0.9685661764705884
15.0,23.0,0.9585171568627452
14.0,23.0,0.9458333333333335
15.0,22.0,0.9004901960784314
16.0,22.0,0.7312500000000002
15.0,23.0,0.9585171568627452
16.0,22.0,0.7312500000000002
16.0,23.0,0.8514705882352942
15.0,23.0,0.9585171568627452
16.0,22.0,0.7312500000000002
17.0,22.0,0.5262254901960783
17.0,23.0,0.6554534313725491
16.0,22.0,0.7312500000000002
17.0,23.0,0.6554534313725491
16.0,23.0,0.8514705882352942
17.0,22.0,0.5262254901960783
18.0,22.0,0.32984068627450985
17.0,23.0,0.6554534313725491
18.0,22.0,0.32984068627450985
18.0,23.0,0.44093137254901965
17.0,23.0,0.6554534313725491
18.0,22.0,0.32984068627450985
19.0,22.0,0.16887254901960785
19.0,23.0,0.25226715686274515
18.0,22.0,0.32984068627450985
19.0,23.0,0.25226715686274515
18.0,23.0,0.44093137254901965
19.0,22.0,0.16887254901960785
20.0,22.0,0.06507352941176471
19.0,23.0,0.25226715686274515
20.0,22.0,0.06507352941176471
20.0,23.0,0.1102941176470588
19.0,23.0,0.25226715686274515
20.0,22.0,0.06507352941176471
21.0,22.0,0.011764705882352941
21.0,23.0,0.030637254901960786
20.0,22.0,0.06507352941176471
21.0,23.0,0.030637254901960786
20.0,23.0,0.1102941176470588
21.0,22.0,0.011764705882352941
22.0,22.0,0.012622549019607842
21.0,23.0,0.030637254901960786
22.0,22.0,0.012622549019607842
22.0,23.0,0.006862745098039216
21.0,23.0,0.030637254901960786
22.0,22.0,0.012622549019607842
23.0,22.0,0.04975490196078432
23.0,23.0,0.03112745098039216
22.0,22.0,0.012622549019607842
23.0,23.0,0.03112745098039216
22.0,23.0,0.006862745098039216
23.0,22.0,0.04975490196078432
24.0,22.0,0.1197916666666667
23.0,23.0,0.03112745098039216
24.0,22.0,0.1197916666666667
24.0,23.0,0.0877450980392157
23.0,23.0,0.03112745098039216
24.0,22.0,0.1197916666666667
25.0,22.0,0.2044117647058823
25.0,23.0,0.16678921568627456
24.0,22.0,0.1197916666666667
25.0,23.0,0.16678921568627456
24.0,23.0,0.0877450980392157
25.0,22.0,0.2044117647058823
26.0,22.0,0.2981004901960784
25.0,23.0,0.16678921568627456
26.0,22.0,0.2981004901960784
26.0,23.0,0.2593137254901961
25.0,23.0,0.16678921568627456
26.0,22.0,0.2981004901960784
27.0,22.0,0.39240196078431366
27.0,23.0,0.35661764705882354
26.0,22.0,0.2981004901960784
27.0,23.0,0.35661764705882354
26.0,23.0,0.2593137254901961
27.0,22.0,0.39240196078431366
28.0,22.0,0.4856004901960784
27.0,23.0,0.35661764705882354
28.0,22.0,0.4856004901960784
28.0,23.0,0.4509803921568628
27.0,23.0,0.35661764705882354
28.0,22.0,0.4856004901960784
29.0,22.0,0.5720588235294116
29.0,23.0,0.5408088235294117
28.0,22.0,0.4856004901960784
29.0,23.0,0.5408088235294117
28.0,23.0,0.4509803921568628
29.0,22.0,0.5720588235294116
30.0,22.0,0.6496936274509804
29.0,23.0,0.5408088235294117
30.0,22.0,0.6496936274509804
30.0,23.0,0.6232843137254901
29.0,23.0,0.5408088235294117
30.0,22.0,0.6496936274509804
31.0,22.0,0.7176470588235295
31.0,23.0,0.6968137254901959
30.0,22.0,0.6496936274509804
31.0,23.0,0.6968137254901959
30.0,23.0,0.6232843137254901
31.0,22.0,0.7176470588235295
32.0,22.0,0.7685049019607841
31.0,23.0,0.6968137254901959
32.0,22.0,0.7685049019607841
32.0,23.0,0.7531862745098039
31.0,23.0,0.6968137254901959
1.0,23.0,0.4321078431372549
2.0,23.0,0.48308823529411765
2.0,24.0,0.15036764705882352
1.0,23.0,0.4321078431372549
2.0,24.0,0.15036764705882352
1.0,24.0,0.1321078431372549
2.0,23.0,0.48308823529411765
3.0,23.0,0.6033088235294118
2.0,24.0,0.15036764705882352
3.0,23.0,0.6033088235294118
3.0,24.0,0.13627450980392156
2.0,24.0,0.15036764705882352
3.0,23.0,0.6033088235294118
4.0,23.0,0.7671568627450981
4.0,24.0,0.26617647058823535
3.0,23.0,0.6033088235294118
4.0,24.0,0.26617647058823535
3.0,24.0,0.13627450980392156
4.0,23.0,0.7671568627450981
5.0,23.0,0.8716299019607846
4.0,24.0,0.26617647058823535
5.0,23.0,0.8716299019607846
5.0,24.0,0.48112745098039217
4.0,24.0,0.26617647058823535
5.0,23.0,0.8716299019607846
6.0,23.0,0.8879901960784315
6.0,24.0,0.7522058823529411
5.0,23.0,0.8716299019607846
6.0,24.0,0.7522058823529411
5.0,24.0,0.48112745098039217
6.0,23.0,0.8879901960784315
7.0,23.0,0.6958946078431371
6.0,24.0,0.7522058823529411
7.0,23.0,0.6958946078431371
7.0,24.0,0.9098039215686277
6.0,24.0,0.7522058823529411
7.0,23.0,0.6958946078431371
8.0,23.0,0.40441176470588225
8.0,24.0,0.7666666666666667
7.0,23.0,0.6958946078431371
8.0,24.0,0.7666666666666667
7.0,24.0,0.9098039215686277
8.0,23.0,0.40441176470588225
9.0,23.0,0.1499387254901961
8.0,24.0,0.7666666666666667
9.0,23.0,0.1499387254901961
9.0,24.0,0.4475490196078431
8.0,24.0,0.7666666666666667
9.0,23.0,0.1499387254901961
10.0,23.0,0.05735294117647059
10.0,24.0,0.1499387254901961
9.0,23.0,0.1499387254901961
10.0,24.0,0.1499387254901961
9.0,24.0,0.4475490196078431
10.0,23.0,0.05735294117647059
11.0,23.0,0.20900735294117648
10.0,24.0,0.1499387254901961
11.0,23.0,0.20900735294117648
11.0,24.0,0.06053921568627451
10.0,24.0,0.1499387254901961
11.0,23.0,0.20900735294117648
12.0,23.0,0.4860294117647059
12.0,24.0,0.2526348039215687
11.0,23.0,0.20900735294117648
12.0,24.0,0.2526348039215687
11.0,24.0,0.06053921568627451
12.0,23.0,0.4860294117647059
13.0,23.0,0.7675245098039216
12.0,24.0,0.2526348039215687
13.0,23.0,0.7675245098039216
13.0,24.0,0.5647058823529412
12.0,24.0,0.2526348039215687
13.0,23.0,0.7675245098039216
14.0,23.0,0.9458333333333335
14.0,24.0,0.8356617647058823
13.0,23.0,0.7675245098039216
14.0,24.0,0.8356617647058823
13.0,24.0,0.5647058823529412
14.0,23.0,0.9458333333333335
15.0,23.0,0.9585171568627452
14.0,24.0,0.8356617647058823
15.0,23.0,0.9585171568627452
15.0,24.0,0.9700980392156863
14.0,24.0,0.8356617647058823
15.0,23.0,0.9585171568627452
16.0,23.0,0.8514705882352942
16.0,24.0,0.9287377450980393
15.0,23.0,0.9585171568627452
16.0,24.0,0.9287377450980393
15.0,24.0,0.9700980392156863
16.0,23.0,0.8514705882352942
17.0,23.0,0.6554534313725491
16.0,24.0,0.9287377450980393
17.0,23.0,0.6554534313725491
17.0,24.0,0.7715686274509804
16.0,24.0,0.9287377450980393
17.0,23.0,0.6554534313725491
18.0,23.0,0.44093137254901965
18.0,24.0,0.5525735294117646
17.0,23.0,0.6554534313725491
18.0,24.0,0.5525735294117646
17.0,24.0,0.7715686274509804
18.0,23.0,0.44093137254901965
19.0,23.0,0.25226715686274515
18.0,24.0,0.5525735294117646
19.0,23.0,0.25226715686274515
19.0,24.0,0.33700980392156865
18.0,24.0,0.5525735294117646
19.0,23.0,0.25226715686274515
20.0,23.0,0.1102941176470588
20.0,24.0,0.1706495098039216
19.0,23.0,0.25226715686274515
20.0,24.0,0.1706495098039216
19.0,24.0,0.33700980392156865
20.0,23.0,0.1102941176470588
21.0,23.0,0.030637254901960786
20.0,24.0,0.1706495098039216
21.0,23.0,0.030637254901960786
21.0,24.0,0.0588235294117647
20.0,24.0,0.1706495098039216
21.0,23.0,0.030637254901960786
22.0,23.0,0.006862745098039216
22.0,24.0,0.010355392156862746
21.0,23.0,0.030637254901960786
22.0,24.0,0.010355392156862746
21.0,24.0,0.0588235294117647
22.0,23.0,0.006862745098039216
23.0,23.0,0.03112745098039216
22.0,24.0,0.010355392156862746
23.0,23.0,0.03112745098039216
23.0,24.0,0.014705882352941175
22.0,24.0,0.010355392156862746
23.0,23.0,0.03112745098039216
24.0,23.0,0.0877450980392157
24.0,24.0,0.062071078431372544
23.0,23.0,0.03112745098039216
24.0,24.0,0.062071078431372544
23.0,24.0,0.014705882352941175
24.0,23.0,0.0877450980392157
25.0,23.0,0.16678921568627456
24.0,24.0,0.062071078431372544
25.0,23.0,0.16678921568627456
25.0,24.0,0.13455882352941176
24.0,24.0,0.062071078431372544
25.0,23.0,0.16678921568627456
26.0,23.0,0.2593137254901961
26.0,24.0,0.2249387254901961
25.0,23.0,0.16678921568627456
26.0,24.0,0.2249387254901961
25.0,24.0,0.13455882352941176
26.0,23.0,0.2593137254901961
27.0,23.0,0.35661764705882354
26.0,24.0,0.2249387254901961
27.0,23.0,0.35661764705882354
27.0,24.0,0.3220588235294118
26.0,24.0,0.2249387254901961
27.0,23.0,0.35661764705882354
28.0,23.0,0.4509803921568628
28.0,24.0,0.4196691176470589
27.0,23.0,0.35661764705882354
28.0,24.0,0.4196691176470589
27.0,24.0,0.3220588235294118
28.0,23.0,0.4509803921568628
29.0,23.0,0.5408088235294117
28.0,24.0,0.4196691176470589
29.0,23.0,0.5408088235294117
29.0,24.0,0.5134803921568627
28.0,24.0,0.4196691176470589
29.0,23.0,0.5408088235294117
30.0,23.0,0.6232843137254901
30.0,24.0,0.5990808823529412
29.0,23.0,0.5408088235294117
30.0,24.0,0.5990808823529412
29.0,24.0,0.5134803921568627
30.0,23.0,0.6232843137254901
31.0,23.0,0.6968137254901959
30.0,24.0,0.5990808823529412
31.0,23.0,0.6968137254901959
31.0,24.0,0.6747549019607842
30.0,24.0,0.5990808823529412
31.0,23.0,0.6968137254901959
32.0,23.0,0.7531862745098039
32.0,24.0,0.7318627450980392
31.0,23.0,0.6968137254901959
32.0,24.0,0.7318627450980392
31.0,24.0,0.6747549019607842
1.0,24.0,0.1321078431372549
2.0,24.0,0.15036764705882352
1.0,25.0,0.6398284313725491
2.0,24.0,0.15036764705882352
2.0,25.0,0.580392156862745
1.0,25.0,0.6398284313725491
2.0,24.0,0.15036764705882352
3.0,24.0,0.13627450980392156
3.0,25.0,0.4183823529411765
2.0,24.0,0.15036764705882352
3.0,25.0,0.4183823529411765
2.0,25.0,0.580392156862745
3.0,24.0,0.13627450980392156
4.0,24.0,0.26617647058823535
3.0,25.0,0.4183823529411765
4.0,24.0,0.26617647058823535
4.0,25.0,0.21151960784313728
3.0,25.0,0.4183823529411765
4.0,24.0,0.26617647058823535
5.0,24.0,0.48112745098039217
5.0,25.0,0.15073529411764708
4.0,24.0,0.26617647058823535
5.0,25.0,0.15073529411764708
4.0,25.0,0.21151960784313728
5.0,24.0,0.48112745098039217
6.0,24.0,0.7522058823529411
5.0,25.0,0.15073529411764708
6.0,24.0,0.7522058823529411
6.0,25.0,0.2982843137254902
5.0,25.0,0.15073529411764708
6.0,24.0,0.7522058823529411
7.0,24.0,0.9098039215686277
7.0,25.0,0.6576593137254902
6.0,24.0,0.7522058823529411
7.0,25.0,0.6576593137254902
6.0,25.0,0.2982843137254902
7.0,24.0,0.9098039215686277
8.0,24.0,0.7666666666666667
7.0,25.0,0.6576593137254902
8.0,24.0,0.7666666666666667
8.0,25.0,0.9019607843137257
7.0,25.0,0.6576593137254902
8.0,24.0,0.7666666666666667
9.0,24.0,0.4475490196078431
9.0,25.0,0.7666666666666667
8.0,24.0,0.7666666666666667
9.0,25.0,0.7666666666666667
8.0,25.0,0.9019607843137257
9.0,24.0,0.4475490196078431
10.0,24.0,0.1499387254901961
9.0,25.0,0.7666666666666667
10.0,24.0,0.1499387254901961
10.0,25.0,0.4044117647058823
9.0,25.0,0.7666666666666667
10.0,24.0,0.1499387254901961
11.0,24.0,0.06053921568627451
11.0,25.0,0.11047794117647058
10.0,24.0,0.1499387254901961
11.0,25.0,0.11047794117647058
10.0,25.0,0.4044117647058823
11.0,24.0,0.06053921568627451
12.0,24.0,0.2526348039215687
11.0,25.0,0.11047794117647058
12.0,24.0,0.2526348039215687
12.0,25.0,0.09142156862745097
11.0,25.0,0.11047794117647058
12.0,24.0,0.2526348039215687
13.0,24.0,0.5647058823529412
13.0,25.0,0.35306372549019616
12.0,24.0,0.2526348039215687
13.0,25.0,0.35306372549019616
12.0,25.0,0.09142156862745097
13.0,24.0,0.5647058823529412
14.0,24.0,0.8356617647058823
13.0,25.0,0.35306372549019616
14.0,24.0,0.8356617647058823
14.0,25.0,0.6857843137254902
13.0,25.0,0.35306372549019616
14.0,24.0,0.8356617647058823
15.0,24.0,0.9700980392156863
15.0,25.0,0.9120710784313725
14.0,24.0,0.8356617647058823
15.0,25.0,0.9120710784313725
14.0,25.0,0.6857843137254902
15.0,24.0,0.9700980392156863
16.0,24.0,0.9287377450980393
15.0,25.0,0.9120710784313725
16.0,24.0,0.9287377450980393
16.0,25.0,0.9715686274509804
15.0,25.0,0.9120710784313725
16.0,24.0,0.9287377450980393
17.0,24.0,0.7715686274509804
17.0,25.0,0.8588235294117649
16.0,24.0,0.9287377450980393
17.0,25.0,0.8588235294117649
16.0,25.0,0.9715686274509804
17.0,24.0,0.7715686274509804
18.0,24.0,0.5525735294117646
17.0,25.0,0.8588235294117649
18.0,24.0,0.5525735294117646
18.0,25.0,0.6566176470588235
17.0,25.0,0.8588235294117649
18.0,24.0,0.5525735294117646
19.0,24.0,0.33700980392156865
19.0,25.0,0.429718137254902
18.0,24.0,0.5525735294117646
19.0,25.0,0.429718137254902
18.0,25.0,0.6566176470588235
19.0,24.0,0.33700980392156865
20.0,24.0,0.1706495098039216
19.0,25.0,0.429718137254902
20.0,24.0,0.1706495098039216
20.0,25.0,0.23161764705882354
19.0,25.0,0.429718137254902
20.0,24.0,0.1706495098039216
21.0,24.0,0.0588235294117647
21.0,25.0,0.09644607843137255
20.0,24.0,0.1706495098039216
21.0,25.0,0.09644607843137255
20.0,25.0,0.23161764705882354
21.0,24.0,0.0588235294117647
22.0,24.0,0.010355392156862746
21.0,25.0,0.09644607843137255
22.0,24.0,0.010355392156862746
22.0,25.0,0.019852941176470587
21.0,25.0,0.09644607843137255
22.0,24.0,0.010355392156862746
23.0,24.0,0.014705882352941175
23.0,25.0,0.008946078431372547
22.0,24.0,0.010355392156862746
23.0,25.0,0.008946078431372547
22.0,25.0,0.019852941176470587
23.0,24.0,0.014705882352941175
24.0,24.0,0.062071078431372544
23.0,25.0,0.008946078431372547
24.0,24.0,0.062071078431372544
24.0,25.0,0.04142156862745098
23.0,25.0,0.008946078431372547
24.0,24.0,0.062071078431372544
25.0,24.0,0.13455882352941176
25.0,25.0,0.10863970588235294
24.0,24.0,0.062071078431372544
25.0,25.0,0.10863970588235294
24.0,25.0,0.04142156862745098
25.0,24.0,0.13455882352941176
26.0,24.0,0.2249387254901961
25.0,25.0,0.10863970588235294
26.0,24.0,0.2249387254901961
26.0,25.0,0.19656862745098036
25.0,25.0,0.10863970588235294
26.0,24.0,0.2249387254901961
27.0,24.0,0.3220588235294118
27.0,25.0,0.2941789215686274
26.0,24.0,0.2249387254901961
27.0,25.0,0.2941789215686274
26.0,25.0,0.19656862745098036
27.0,24.0,0.3220588235294118
28.0,24.0,0.4196691176470589
27.0,25.0,0.2941789215686274
28.0,24.0,0.4196691176470589
28.0,25.0,0.39240196078431366
27.0,25.0,0.2941789215686274
28.0,24.0,0.4196691176470589
29.0,24.0,0.5134803921568627
29.0,25.0,0.4892156862745098
28.0,24.0,0.4196691176470589
29.0,25.0,0.4892156862745098
28.0,25.0,0.39240196078431366
29.0,24.0,0.5134803921568627
30.0,24.0,0.5990808823529412
29.0,25.0,0.4892156862745098
30.0,24.0,0.5990808823529412
30.0,25.0,0.576470588235294
29.0,25.0,0.4892156862745098
30.0,24.0,0.5990808823529412
31.0,24.0,0.6747549019607842
31.0,25.0,0.6572916666666665
30.0,24.0,0.5990808823529412
31.0,25.0,0.6572916666666665
30.0,25.0,0.576470588235294
31.0,24.0,0.6747549019607842
32.0,24.0,0.7318627450980392
31.0,25.0,0.6572916666666665
32.0,24.0,0.7318627450980392
32.0,25.0,0.7176470588235295
31.0,25.0,0.6572916666666665
1.0,25.0,0.6398284313725491
2.0,25.0,0.580392156862745
2.0,26.0,0.7890931372549022
1.0,25.0,0.6398284313725491
2.0,26.0,0.7890931372549022
1.0,26.0,0.7666666666666667
2.0,25.0,0.580392156862745
3.0,25.0,0.4183823529411765
2.0,26.0,0.7890931372549022
3.0,25.0,0.4183823529411765
3.0,26.0,0.8546568627450981
2.0,26.0,0.7890931372549022
3.0,25.0,0.4183823529411765
4.0,25.0,0.21151960784313728
4.0,26.0,0.7139705882352942
3.0,25.0,0.4183823529411765
4.0,26.0,0.7139705882352942
3.0,26.0,0.8546568627450981
4.0,25.0,0.21151960784313728
5.0,25.0,0.15073529411764708
4.0,26.0,0.7139705882352942
5.0,25.0,0.15073529411764708
5.0,26.0,0.4142156862745099
4.0,26.0,0.7139705882352942
5.0,25.0,0.15073529411764708
6.0,25.0,0.2982843137254902
6.0,26.0,0.16372549019607846
5.0,25.0,0.15073529411764708
6.0,26.0,0.16372549019607846
5.0,26.0,0.4142156862745099
6.0,25.0,0.2982843137254902
7.0,25.0,0.6576593137254902
6.0,26.0,0.16372549019607846
7.0,25.0,0.6576593137254902
7.0,26.0,0.2480392156862745
6.0,26.0,0.16372549019607846
7.0,25.0,0.6576593137254902
8.0,25.0,0.9019607843137257
8.0,26.0,0.6576593137254901
7.0,25.0,0.6576593137254902
8.0,26.0,0.6576593137254901
7.0,26.0,0.2480392156862745
8.0,25.0,0.9019607843137257
9.0,25.0,0.7666666666666667
8.0,26.0,0.6576593137254901
9.0,25.0,0.7666666666666667
9.0,26.0,0.9098039215686275
8.0,26.0,0.6576593137254901
9.0,25.0,0.7666666666666667
10.0,25.0,0.4044117647058823
10.0,26.0,0.6958946078431372
9.0,25.0,0.7666666666666667
10.0,26.0,0.6958946078431372
9.0,26.0,0.9098039215686275
10.0,25.0,0.4044117647058823
11.0,25.0,0.11047794117647058
10.0,26.0,0.6958946078431372
11.0,25.0,0.11047794117647058
11.0,26.0,0.2848039215686275
10.0,26.0,0.6958946078431372
11.0,25.0,0.11047794117647058
12.0,25.0,0.09142156862745097
12.0,26.0,0.06948529411764708
11.0,25.0,0.11047794117647058
12.0,26.0,0.06948529411764708
11.0,26.0,0.2848039215686275
12.0,25.0,0.09142156862745097
13.0,25.0,0.35306372549019616
12.0,26.0,0.06948529411764708
13.0,25.0,0.35306372549019616
13.0,26.0,0.1786764705882353
12.0,26.0,0.06948529411764708
13.0,25.0,0.35306372549019616
14.0,25.0,0.6857843137254902
14.0,26.0,0.5123161764705882
13.0,25.0,0.35306372549019616
14.0,26.0,0.5123161764705882
13.0,26.0,0.1786764705882353
14.0,25.0,0.6857843137254902
15.0,25.0,0.9120710784313725
14.0,26.0,0.5123161764705882
15.0,25.0,0.9120710784313725
15.0,26.0,0.8262254901960785
14.0,26.0,0.5123161764705882
15.0,25.0,0.9120710784313725
16.0,25.0,0.9715686274509804
16.0,26.0,0.9634191176470588
15.0,25.0,0.9120710784313725
16.0,26.0,0.9634191176470588
15.0,26.0,0.8262254901960785
16.0,25.0,0.9715686274509804
17.0,25.0,0.8588235294117649
16.0,26.0,0.9634191176470588
17.0,25.0,0.8588235294117649
17.0,26.0,0.9264705882352943
16.0,26.0,0.9634191176470588
17.0,25.0,0.8588235294117649
18.0,25.0,0.6566176470588235
18.0,26.0,0.7430147058823529
17.0,25.0,0.8588235294117649
18.0,26.0,0.7430147058823529
17.0,26.0,0.9264705882352943
18.0,25.0,0.6566176470588235
19.0,25.0,0.429718137254902
18.0,26.0,0.7430147058823529
19.0,25.0,0.429718137254902
19.0,26.0,0.5142156862745098
18.0,26.0,0.7430147058823529
19.0,25.0,0.429718137254902
20.0,25.0,0.23161764705882354
20.0,26.0,0.29889705882352935
19.0,25.0,0.429718137254902
20.0,26.0,0.29889705882352935
19.0,26.0,0.5142156862745098
20.0,25.0,0.23161764705882354
21.0,25.0,0.09644607843137255
20.0,26.0,0.29889705882352935
21.0,25.0,0.09644607843137255
21.0,26.0,0.13357843137254902
20.0,26.0,0.29889705882352935
21.0,25.0,0.09644607843137255
22.0,25.0,0.019852941176470587
22.0,26.0,0.03848039215686274
21.0,25.0,0.09644607843137255
22.0,26.0,0.03848039215686274
21.0,26.0,0.13357843137254902
22.0,25.0,0.019852941176470587
23.0,25.0,0.008946078431372547
22.0,26.0,0.03848039215686274
23.0,25.0,0.008946078431372547
23.0,26.0,0.006862745098039215
22.0,26.0,0.03848039215686274
23.0,25.0,0.008946078431372547
24.0,25.0,0.04142156862745098
24.0,26.0,0.028063725490196086
23.0,25.0,0.008946078431372547
24.0,26.0,0.028063725490196086
23.0,26.0,0.006862745098039215
24.0,25.0,0.04142156862745098
25.0,25.0,0.10863970588235294
24.0,26.0,0.028063725490196086
25.0,25.0,0.10863970588235294
25.0,26.0,0.0875
24.0,26.0,0.028063725490196086
25.0,25.0,0.10863970588235294
26.0,25.0,0.19656862745098036
26.0,26.0,0.1706495098039216
25.0,25.0,0.10863970588235294
26.0,26.0,0.1706495098039216
25.0,26.0,0.0875
26.0,25.0,0.19656862745098036
27.0,25.0,0.2941789215686274
26.0,26.0,0.1706495098039216
27.0,25.0,0.2941789215686274
27.0,26.0,0.26715686274509803
26.0,26.0,0.1706495098039216
27.0,25.0,0.2941789215686274
28.0,25.0,0.39240196078431366
28.0,26.0,0.36838235294117655
27.0,25.0,0.2941789215686274
28.0,26.0,0.36838235294117655
27.0,26.0,0.26715686274509803
28.0,25.0,0.39240196078431366
29.0,25.0,0.4892156862745098
28.0,26.0,0.36838235294117655
29.0,25.0,0.4892156862745098
29.0,26.0,0.46642156862745104
28.0,26.0,0.36838235294117655
29.0,25.0,0.4892156862745098
30.0,25.0,0.576470588235294
30.0,26.0,0.5562499999999999
29.0,25.0,0.4892156862745098
30.0,26.0,0.5562499999999999
29.0,26.0,0.46642156862745104
30.0,25.0,0.576470588235294
31.0,25.0,0.6572916666666665
30.0,26.0,0.5562499999999999
31.0,25.0,0.6572916666666665
31.0,26.0,0.638970588235294
30.0,26.0,0.5562499999999999
31.0,25.0,0.6572916666666665
32.0,25.0,0.7176470588235295
32.0,26.0,0.6996323529411764
31.0,25.0,0.6572916666666665
32.0,26.0,0.6996323529411764
31.0,26.0,0.638970588235294
1.0,26.0,0.7666666666666667
2.0,26.0,0.7890931372549022
1.0,27.0,0.21973039215686274
2.0,26.0,0.7890931372549022
2.0,27.0,0.2602941176470588
1.0,27.0,0.21973039215686274
2.0,26.0,0.7890931372549022
3.0,26.0,0.8546568627450981
3.0,27.0,0.4702205882352942
2.0,26.0,0.7890931372549022
3.0,27.0,0.4702205882352942
2.0,27.0,0.2602941176470588
3.0,26.0,0.8546568627450981
4.0,26.0,0.7139705882352942
3.0,27.0,0.4702205882352942
4.0,26.0,0.7139705882352942
4.0,27.0,0.7526960784313725
3.0,27.0,0.4702205882352942
4.0,26.0,0.7139705882352942
5.0,26.0,0.4142156862745099
5.0,27.0,0.8045955882352941
4.0,26.0,0.7139705882352942
5.0,27.0,0.8045955882352941
4.0,27.0,0.7526960784313725
5.0,26.0,0.4142156862745099
6.0,26.0,0.16372549019607846
5.0,27.0,0.8045955882352941
6.0,26.0,0.16372549019607846
6.0,27.0,0.49901960784313726
5.0,27.0,0.8045955882352941
6.0,26.0,0.16372549019607846
7.0,26.0,0.2480392156862745
7.0,27.0,0.16372549019607846
6.0,26.0,0.16372549019607846
7.0,27.0,0.16372549019607846
6.0,27.0,0.49901960784313726
7.0,26.0,0.2480392156862745
8.0,26.0,0.6576593137254901
7.0,27.0,0.16372549019607846
8.0,26.0,0.6576593137254901
8.0,27.0,0.2982843137254902
7.0,27.0,0.16372549019607846
8.0,26.0,0.6576593137254901
9.0,26.0,0.9098039215686275
9.0,27.0,0.7522058823529413
8.0,26.0,0.6576593137254901
9.0,27.0,0.7522058823529413
8.0,27.0,0.2982843137254902
9.0,26.0,0.9098039215686275
10.0,26.0,0.6958946078431372
9.0,27.0,0.7522058823529413
10.0,26.0,0.6958946078431372
10.0,27.0,0.8879901960784315
9.0,27.0,0.7522058823529413
10.0,26.0,0.6958946078431372
11.0,26.0,0.2848039215686275
11.0,27.0,0.5301470588235294
10.0,26.0,0.6958946078431372
11.0,27.0,0.5301470588235294
10.0,27.0,0.8879901960784315
11.0,26.0,0.2848039215686275
12.0,26.0,0.06948529411764708
11.0,27.0,0.5301470588235294
12.0,26.0,0.06948529411764708
12.0,27.0,0.13725490196078433
11.0,27.0,0.5301470588235294
12.0,26.0,0.06948529411764708
13.0,26.0,0.1786764705882353
13.0,27.0,0.09056372549019609
12.0,26.0,0.06948529411764708
13.0,27.0,0.09056372549019609
12.0,27.0,0.13725490196078433
13.0,26.0,0.1786764705882353
14.0,26.0,0.5123161764705882
13.0,27.0,0.09056372549019609
14.0,26.0,0.5123161764705882
14.0,27.0,0.3490196078431373
13.0,27.0,0.09056372549019609
14.0,26.0,0.5123161764705882
15.0,26.0,0.8262254901960785
15.0,27.0,0.704656862745098
14.0,26.0,0.5123161764705882
15.0,27.0,0.704656862745098
14.0,27.0,0.3490196078431373
15.0,26.0,0.8262254901960785
16.0,26.0,0.9634191176470588
15.0,27.0,0.704656862745098
16.0,26.0,0.9634191176470588
16.0,27.0,0.9379901960784315
15.0,27.0,0.704656862745098
16.0,26.0,0.9634191176470588
17.0,26.0,0.9264705882352943
17.0,27.0,0.9548406862745098
16.0,26.0,0.9634191176470588
17.0,27.0,0.9548406862745098
16.0,27.0,0.9379901960784315
17.0,26.0,0.9264705882352943
18.0,26.0,0.7430147058823529
17.0,27.0,0.9548406862745098
18.0,26.0,0.7430147058823529
18.0,27.0,0.817156862745098
17.0,27.0,0.9548406862745098
18.0,26.0,0.7430147058823529
19.0,26.0,0.5142156862745098
19.0,27.0,0.5906862745098036
18.0,26.0,0.7430147058823529
19.0,27.0,0.5906862745098036
18.0,27.0,0.817156862745098
19.0,26.0,0.5142156862745098
20.0,26.0,0.29889705882352935
19.0,27.0,0.5906862745098036
20.0,26.0,0.29889705882352935
20.0,27.0,0.3595588235294118
19.0,27.0,0.5906862745098036
20.0,26.0,0.29889705882352935
21.0,26.0,0.13357843137254902
21.0,27.0,0.17573529411764707
20.0,26.0,0.29889705882352935
21.0,27.0,0.17573529411764707
20.0,27.0,0.3595588235294118
21.0,26.0,0.13357843137254902
22.0,26.0,0.03848039215686274
21.0,27.0,0.17573529411764707
22.0,26.0,0.03848039215686274
22.0,27.0,0.05857843137254903
21.0,27.0,0.17573529411764707
22.0,26.0,0.03848039215686274
23.0,26.0,0.006862745098039215
23.0,27.0,0.010232843137254904
22.0,26.0,0.03848039215686274
23.0,27.0,0.010232843137254904
22.0,27.0,0.05857843137254903
23.0,26.0,0.006862745098039215
24.0,26.0,0.028063725490196086
23.0,27.0,0.010232843137254904
24.0,26.0,0.028063725490196086
24.0,27.0,0.018137254901960786
23.0,27.0,0.010232843137254904
24.0,26.0,0.028063725490196086
25.0,26.0,0.0875
25.0,27.0,0.07009803921568629
24.0,26.0,0.028063725490196086
25.0,27.0,0.07009803921568629
24.0,27.0,0.018137254901960786
25.0,26.0,0.0875
26.0,26.0,0.1706495098039216
25.0,27.0,0.07009803921568629
26.0,26.0,0.1706495098039216
26.0,27.0,0.1497549019607843
25.0,27.0,0.07009803921568629
26.0,26.0,0.1706495098039216
27.0,26.0,0.26715686274509803
27.0,27.0,0.24417892156862744
26.0,26.0,0.1706495098039216
27.0,27.0,0.24417892156862744
26.0,27.0,0.1497549019607843
27.0,26.0,0.26715686274509803
28.0,26.0,0.36838235294117655
27.0,27.0,0.24417892156862744
28.0,26.0,0.36838235294117655
28.0,27.0,0.34534313725490196
27.0,27.0,0.24417892156862744
28.0,26.0,0.36838235294117655
29.0,26.0,0.46642156862745104
29.0,27.0,0.4461397058823531
28.0,26.0,0.36838235294117655
29.0,27.0,0.4461397058823531
28.0,27.0,0.34534313725490196
29.0,26.0,0.46642156862745104
30.0,26.0,0.5562499999999999
29.0,27.0,0.4461397058823531
30.0,26.0,0.5562499999999999
30.0,27.0,0.5375
29.0,27.0,0.4461397058823531
30.0,26.0,0.5562499999999999
31.0,26.0,0.638970588235294
31.0,27.0,0.6228553921568627
30.0,26.0,0.5562499999999999
31.0,27.0,0.6228553921568627
30.0,27.0,0.5375
31.0,26.0,0.638970588235294
32.0,26.0,0.6996323529411764
31.0,27.0,0.6228553921568627
32.0,26.0,0.6996323529411764
32.0,27.0,0.688970588235294
31.0,27.0,0.6228553921568627
1.0,27.0,0.21973039215686274
2.0,27.0,0.2602941176470588
2.0,28.0,0.32040441176470574
1.0,27.0,0.21973039215686274
2.0,28.0,0.32040441176470574
1.0,28.0,0.4237745098039216
2.0,27.0,0.2602941176470588
3.0,27.0,0.4702205882352942
2.0,28.0,0.32040441176470574
3.0,27.0,0.4702205882352942
3.0,28.0,0.1605392156862745
2.0,28.0,0.32040441176470574
3.0,27.0,0.4702205882352942
4.0,27.0,0.7526960784313725
4.0,28.0,0.283639705882353
3.0,27.0,0.4702205882352942
4.0,28.0,0.283639705882353
3.0,28.0,0.1605392156862745
4.0,27.0,0.7526960784313725
5.0,27.0,0.8045955882352941
4.0,28.0,0.283639705882353
5.0,27.0,0.8045955882352941
5.0,28.0,0.6681372549019609
4.0,28.0,0.283639705882353
5.0,27.0,0.8045955882352941
6.0,27.0,0.49901960784313726
6.0,28.0,0.8045955882352942
5.0,27.0,0.8045955882352941
6.0,28.0,0.8045955882352942
5.0,28.0,0.6681372549019609
6.0,27.0,0.49901960784313726
7.0,27.0,0.16372549019607846
6.0,28.0,0.8045955882352942
7.0,27.0,0.16372549019607846
7.0,28.0,0.4142156862745098
6.0,28.0,0.8045955882352942
7.0,27.0,0.16372549019607846
8.0,27.0,0.2982843137254902
8.0,28.0,0.15073529411764705
7.0,27.0,0.16372549019607846
8.0,28.0,0.15073529411764705
7.0,28.0,0.4142156862745098
8.0,27.0,0.2982843137254902
9.0,27.0,0.7522058823529413
8.0,28.0,0.15073529411764705
9.0,27.0,0.7522058823529413
9.0,28.0,0.48112745098039217
8.0,28.0,0.15073529411764705
9.0,27.0,0.7522058823529413
10.0,27.0,0.8879901960784315
10.0,28.0,0.8716299019607844
9.0,27.0,0.7522058823529413
10.0,28.0,0.8716299019607844
9.0,28.0,0.48112745098039217
10.0,27.0,0.8879901960784315
11.0,27.0,0.5301470588235294
10.0,28.0,0.8716299019607844
11.0,27.0,0.5301470588235294
11.0,28.0,0.745343137254902
10.0,28.0,0.8716299019607844
11.0,27.0,0.5301470588235294
12.0,27.0,0.13725490196078433
12.0,28.0,0.29185049019607834
11.0,27.0,0.5301470588235294
12.0,28.0,0.29185049019607834
11.0,28.0,0.745343137254902
12.0,27.0,0.13725490196078433
13.0,27.0,0.09056372549019609
12.0,28.0,0.29185049019607834
13.0,27.0,0.09056372549019609
13.0,28.0,0.05367647058823529
12.0,28.0,0.29185049019607834
13.0,27.0,0.09056372549019609
14.0,27.0,0.3490196078431373
14.0,28.0,0.23069852941176472
13.0,27.0,0.09056372549019609
14.0,28.0,0.23069852941176472
13.0,28.0,0.05367647058823529
14.0,27.0,0.3490196078431373
15.0,27.0,0.704656862745098
14.0,28.0,0.23069852941176472
15.0,27.0,0.704656862745098
15.0,28.0,0.591421568627451
14.0,28.0,0.23069852941176472
15.0,27.0,0.704656862745098
16.0,27.0,0.9379901960784315
16.0,28.0,0.8778799019607842
15.0,27.0,0.704656862745098
16.0,28.0,0.8778799019607842
15.0,28.0,0.591421568627451
16.0,27.0,0.9379901960784315
17.0,27.0,0.9548406862745098
16.0,28.0,0.8778799019607842
17.0,27.0,0.9548406862745098
17.0,28.0,0.9747549019607844
16.0,28.0,0.8778799019607842
17.0,27.0,0.9548406862745098
18.0,27.0,0.817156862745098
18.0,28.0,0.8666666666666669
17.0,27.0,0.9548406862745098
18.0,28.0,0.8666666666666669
17.0,28.0,0.9747549019607844
18.0,27.0,0.817156862745098
19.0,27.0,0.5906862745098036
18.0,28.0,0.8666666666666669
19.0,27.0,0.5906862745098036
19.0,28.0,0.6563725490196078
18.0,28.0,0.8666666666666669
19.0,27.0,0.5906862745098036
20.0,27.0,0.3595588235294118
20.0,28.0,0.4182598039215687
19.0,27.0,0.5906862745098036
20.0,28.0,0.4182598039215687
19.0,28.0,0.6563725490196078
20.0,27.0,0.3595588235294118
21.0,27.0,0.17573529411764707
20.0,28.0,0.4182598039215687
21.0,27.0,0.17573529411764707
21.0,28.0,0.21544117647058822
20.0,28.0,0.4182598039215687
21.0,27.0,0.17573529411764707
22.0,27.0,0.05857843137254903
22.0,28.0,0.0813112745098039
21.0,27.0,0.17573529411764707
22.0,28.0,0.0813112745098039
21.0,28.0,0.21544117647058822
22.0,27.0,0.05857843137254903
23.0,27.0,0.010232843137254904
22.0,28.0,0.0813112745098039
23.0,27.0,0.010232843137254904
23.0,28.0,0.015196078431372549
22.0,28.0,0.0813112745098039
23.0,27.0,0.010232843137254904
24.0,27.0,0.018137254901960786
24.0,28.0,0.012806372549019607
23.0,27.0,0.010232843137254904
24.0,28.0,0.012806372549019607
23.0,28.0,0.015196078431372549
24.0,27.0,0.018137254901960786
25.0,27.0,0.07009803921568629
24.0,28.0,0.012806372549019607
25.0,27.0,0.07009803921568629
25.0,28.0,0.05661764705882354
24.0,28.0,0.012806372549019607
25.0,27.0,0.07009803921568629
26.0,27.0,0.1497549019607843
26.0,28.0,0.13186274509803925
25.0,27.0,0.07009803921568629
26.0,28.0,0.13186274509803925
25.0,28.0,0.05661764705882354
26.0,27.0,0.1497549019607843
27.0,27.0,0.24417892156862744
26.0,28.0,0.13186274509803925
27.0,27.0,0.24417892156862744
27.0,28.0,0.22450980392156866
26.0,28.0,0.13186274509803925
27.0,27.0,0.24417892156862744
28.0,27.0,0.34534313725490196
28.0,28.0,0.3262254901960785
27.0,27.0,0.24417892156862744
28.0,28.0,0.3262254901960785
27.0,28.0,0.22450980392156866
28.0,27.0,0.34534313725490196
29.0,27.0,0.4461397058823531
28.0,28.0,0.3262254901960785
29.0,27.0,0.4461397058823531
29.0,28.0,0.42769607843137253
28.0,28.0,0.3262254901960785
29.0,27.0,0.4461397058823531
30.0,27.0,0.5375
30.0,28.0,0.5242647058823529
29.0,27.0,0.4461397058823531
30.0,28.0,0.5242647058823529
29.0,28.0,0.42769607843137253
30.0,27.0,0.5375
31.0,27.0,0.6228553921568627
30.0,28.0,0.5242647058823529
31.0,27.0,0.6228553921568627
31.0,28.0,0.6110294117647059
30.0,28.0,0.5242647058823529
31.0,27.0,0.6228553921568627
32.0,27.0,0.688970588235294
32.0,28.0,0.6725490196078432
31.0,27.0,0.6228553921568627
32.0,28.0,0.6725490196078432
31.0,28.0,0.6110294117647059
1.0,28.0,0.4237745098039216
2.0,28.0,0.32040441176470574
1.0,29.0,0.8555147058823531
2.0,28.0,0.32040441176470574
2.0,29.0,0.8350490196078432
1.0,29.0,0.8555147058823531
2.0,28.0,0.32040441176470574
3.0,28.0,0.1605392156862745
3.0,29.0,0.5768382352941175
2.0,28.0,0.32040441176470574
3.0,29.0,0.5768382352941175
2.0,29.0,0.8350490196078432
3.0,28.0,0.1605392156862745
4.0,28.0,0.283639705882353
3.0,29.0,0.5768382352941175
4.0,28.0,0.283639705882353
4.0,29.0,0.2161764705882353
3.0,29.0,0.5768382352941175
4.0,28.0,0.283639705882353
5.0,28.0,0.6681372549019609
5.0,29.0,0.283639705882353
4.0,28.0,0.283639705882353
5.0,29.0,0.283639705882353
4.0,29.0,0.2161764705882353
5.0,28.0,0.6681372549019609
6.0,28.0,0.8045955882352942
5.0,29.0,0.283639705882353
6.0,28.0,0.8045955882352942
6.0,29.0,0.7526960784313725
5.0,29.0,0.283639705882353
6.0,28.0,0.8045955882352942
7.0,28.0,0.4142156862745098
7.0,29.0,0.7139705882352941
6.0,28.0,0.8045955882352942
7.0,29.0,0.7139705882352941
6.0,29.0,0.7526960784313725
7.0,28.0,0.4142156862745098
8.0,28.0,0.15073529411764705
7.0,29.0,0.7139705882352941
8.0,28.0,0.15073529411764705
8.0,29.0,0.21151960784313728
7.0,29.0,0.7139705882352941
8.0,28.0,0.15073529411764705
9.0,28.0,0.48112745098039217
9.0,29.0,0.26617647058823535
8.0,28.0,0.15073529411764705
9.0,29.0,0.26617647058823535
8.0,29.0,0.21151960784313728
9.0,28.0,0.48112745098039217
10.0,28.0,0.8716299019607844
9.0,29.0,0.26617647058823535
10.0,28.0,0.8716299019607844
10.0,29.0,0.767156862745098
9.0,29.0,0.26617647058823535
10.0,28.0,0.8716299019607844
11.0,28.0,0.745343137254902
11.0,29.0,0.8490196078431372
10.0,28.0,0.8716299019607844
11.0,29.0,0.8490196078431372
10.0,29.0,0.767156862745098
11.0,28.0,0.745343137254902
12.0,28.0,0.29185049019607834
11.0,29.0,0.8490196078431372
12.0,28.0,0.29185049019607834
12.0,29.0,0.44583333333333336
11.0,29.0,0.8490196078431372
12.0,28.0,0.29185049019607834
13.0,28.0,0.05367647058823529
13.0,29.0,0.09607843137254905
12.0,28.0,0.29185049019607834
13.0,29.0,0.09607843137254905
12.0,29.0,0.44583333333333336
13.0,28.0,0.05367647058823529
14.0,28.0,0.23069852941176472
13.0,29.0,0.09607843137254905
14.0,28.0,0.23069852941176472
14.0,29.0,0.13897058823529412
13.0,29.0,0.09607843137254905
14.0,28.0,0.23069852941176472
15.0,28.0,0.591421568627451
15.0,29.0,0.48688725490196083
14.0,28.0,0.23069852941176472
15.0,29.0,0.48688725490196083
14.0,29.0,0.13897058823529412
15.0,28.0,0.591421568627451
16.0,28.0,0.8778799019607842
15.0,29.0,0.48688725490196083
16.0,28.0,0.8778799019607842
16.0,29.0,0.8264705882352942
15.0,29.0,0.48688725490196083
16.0,28.0,0.8778799019607842
17.0,28.0,0.9747549019607844
17.0,29.0,0.9669730392156863
16.0,28.0,0.8778799019607842
17.0,29.0,0.9669730392156863
16.0,29.0,0.8264705882352942
17.0,28.0,0.9747549019607844
18.0,28.0,0.8666666666666669
17.0,29.0,0.9669730392156863
18.0,28.0,0.8666666666666669
18.0,29.0,0.9083333333333334
17.0,29.0,0.9669730392156863
18.0,28.0,0.8666666666666669
19.0,28.0,0.6563725490196078
19.0,29.0,0.7050857843137255
18.0,28.0,0.8666666666666669
19.0,29.0,0.7050857843137255
18.0,29.0,0.9083333333333334
19.0,28.0,0.6563725490196078
20.0,28.0,0.4182598039215687
19.0,29.0,0.7050857843137255
20.0,28.0,0.4182598039215687
20.0,29.0,0.4642156862745098
19.0,29.0,0.7050857843137255
20.0,28.0,0.4182598039215687
21.0,28.0,0.21544117647058822
21.0,29.0,0.25226715686274515
20.0,28.0,0.4182598039215687
21.0,29.0,0.25226715686274515
20.0,29.0,0.4642156862745098
21.0,28.0,0.21544117647058822
22.0,28.0,0.0813112745098039
21.0,29.0,0.25226715686274515
22.0,28.0,0.0813112745098039
22.0,29.0,0.0985294117647059
21.0,29.0,0.25226715686274515
22.0,28.0,0.0813112745098039
23.0,28.0,0.015196078431372549
23.0,29.0,0.02218137254901961
22.0,28.0,0.0813112745098039
23.0,29.0,0.02218137254901961
22.0,29.0,0.0985294117647059
23.0,28.0,0.015196078431372549
24.0,28.0,0.012806372549019607
23.0,29.0,0.02218137254901961
24.0,28.0,0.012806372549019607
24.0,29.0,0.007352941176470588
23.0,29.0,0.02218137254901961
24.0,28.0,0.012806372549019607
25.0,28.0,0.05661764705882354
25.0,29.0,0.04675245098039215
24.0,28.0,0.012806372549019607
25.0,29.0,0.04675245098039215
24.0,29.0,0.007352941176470588
25.0,28.0,0.05661764705882354
26.0,28.0,0.13186274509803925
25.0,29.0,0.04675245098039215
26.0,28.0,0.13186274509803925
26.0,29.0,0.11887254901960785
25.0,29.0,0.04675245098039215
26.0,28.0,0.13186274509803925
27.0,28.0,0.22450980392156866
27.0,29.0,0.21250000000000005
26.0,28.0,0.13186274509803925
27.0,29.0,0.21250000000000005
26.0,29.0,0.11887254901960785
27.0,28.0,0.22450980392156866
28.0,28.0,0.3262254901960785
27.0,29.0,0.21250000000000005
28.0,28.0,0.3262254901960785
28.0,29.0,0.3137254901960785
27.0,29.0,0.21250000000000005
28.0,28.0,0.3262254901960785
29.0,28.0,0.42769607843137253
29.0,29.0,0.41507352941176473
28.0,28.0,0.3262254901960785
29.0,29.0,0.41507352941176473
28.0,29.0,0.3137254901960785
29.0,28.0,0.42769607843137253
30.0,28.0,0.5242647058823529
29.0,29.0,0.41507352941176473
30.0,28.0,0.5242647058823529
30.0,29.0,0.5100490196078431
29.0,29.0,0.41507352941176473
30.0,28.0,0.5242647058823529
31.0,28.0,0.6110294117647059
31.0,29.0,0.599264705882353
30.0,28.0,0.5242647058823529
31.0,29.0,0.599264705882353
30.0,29.0,0.5100490196078431
31.0,28.0,0.6110294117647059
32.0,28.0,0.6725490196078432
31.0,29.0,0.599264705882353
32.0,28.0,0.6725490196078432
32.0,29.0,0.6686274509803921
31.0,29.0,0.599264705882353
1.0,29.0,0.8555147058823531
2.0,29.0,0.8350490196078432
2.0,30.0,0.7294117647058822
1.0,29.0,0.8555147058823531
2.0,30.0,0.7294117647058822
1.0,30.0,0.5723039215686274
2.0,29.0,0.8350490196078432
3.0,29.0,0.5768382352941175
2.0,30.0,0.7294117647058822
3.0,29.0,0.5768382352941175
3.0,30.0,0.8799019607843138
2.0,30.0,0.7294117647058822
3.0,29.0,0.5768382352941175
4.0,29.0,0.2161764705882353
4.0,30.0,0.5768382352941175
3.0,29.0,0.5768382352941175
4.0,30.0,0.5768382352941175
3.0,30.0,0.8799019607843138
4.0,29.0,0.2161764705882353
5.0,29.0,0.283639705882353
4.0,30.0,0.5768382352941175
5.0,29.0,0.283639705882353
5.0,30.0,0.1605392156862745
4.0,30.0,0.5768382352941175
5.0,29.0,0.283639705882353
6.0,29.0,0.7526960784313725
6.0,30.0,0.47022058823529417
5.0,29.0,0.283639705882353
6.0,30.0,0.47022058823529417
5.0,30.0,0.1605392156862745
6.0,29.0,0.7526960784313725
7.0,29.0,0.7139705882352941
6.0,30.0,0.47022058823529417
7.0,29.0,0.7139705882352941
7.0,30.0,0.8546568627450981
6.0,30.0,0.47022058823529417
7.0,29.0,0.7139705882352941
8.0,29.0,0.21151960784313728
8.0,30.0,0.4183823529411765
7.0,29.0,0.7139705882352941
8.0,30.0,0.4183823529411765
7.0,30.0,0.8546568627450981
8.0,29.0,0.21151960784313728
9.0,29.0,0.26617647058823535
8.0,30.0,0.4183823529411765
9.0,29.0,0.26617647058823535
9.0,30.0,0.13627450980392156
8.0,30.0,0.4183823529411765
9.0,29.0,0.26617647058823535
10.0,29.0,0.767156862745098
10.0,30.0,0.6033088235294117
9.0,29.0,0.26617647058823535
10.0,30.0,0.6033088235294117
9.0,30.0,0.13627450980392156
10.0,29.0,0.767156862745098
11.0,29.0,0.8490196078431372
10.0,30.0,0.6033088235294117
11.0,29.0,0.8490196078431372
11.0,30.0,0.909558823529412
10.0,30.0,0.6033088235294117
11.0,29.0,0.8490196078431372
12.0,29.0,0.44583333333333336
12.0,30.0,0.5738970588235294
11.0,29.0,0.8490196078431372
12.0,30.0,0.5738970588235294
11.0,30.0,0.909558823529412
12.0,29.0,0.44583333333333336
13.0,29.0,0.09607843137254905
12.0,30.0,0.5738970588235294
13.0,29.0,0.09607843137254905
13.0,30.0,0.13676470588235295
12.0,30.0,0.5738970588235294
13.0,29.0,0.09607843137254905
14.0,29.0,0.13897058823529412
14.0,30.0,0.10379901960784313
13.0,29.0,0.09607843137254905
14.0,30.0,0.10379901960784313
13.0,30.0,0.13676470588235295
14.0,29.0,0.13897058823529412
15.0,29.0,0.48688725490196083
14.0,30.0,0.10379901960784313
15.0,29.0,0.48688725490196083
15.0,30.0,0.40465686274509793
14.0,30.0,0.10379901960784313
15.0,29.0,0.48688725490196083
16.0,29.0,0.8264705882352942
16.0,30.0,0.7650735294117649
15.0,29.0,0.48688725490196083
16.0,30.0,0.7650735294117649
15.0,30.0,0.40465686274509793
16.0,29.0,0.8264705882352942
17.0,29.0,0.9669730392156863
16.0,30.0,0.7650735294117649
17.0,29.0,0.9669730392156863
17.0,30.0,0.9654411764705884
16.0,30.0,0.7650735294117649
17.0,29.0,0.9669730392156863
18.0,29.0,0.9083333333333334
18.0,30.0,0.928799019607843
17.0,29.0,0.9669730392156863
18.0,30.0,0.928799019607843
17.0,30.0,0.9654411764705884
18.0,29.0,0.9083333333333334
19.0,29.0,0.7050857843137255
18.0,30.0,0.928799019607843
19.0,29.0,0.7050857843137255
19.0,30.0,0.7450980392156863
18.0,30.0,0.928799019607843
19.0,29.0,0.7050857843137255
20.0,29.0,0.4642156862745098
20.0,30.0,0.5025122549019607
19.0,29.0,0.7050857843137255
20.0,30.0,0.5025122549019607
19.0,30.0,0.7450980392156863
20.0,29.0,0.4642156862745098
21.0,29.0,0.25226715686274515
20.0,30.0,0.5025122549019607
21.0,29.0,0.25226715686274515
21.0,30.0,0.27794117647058825
20.0,30.0,0.5025122549019607
21.0,29.0,0.25226715686274515
22.0,29.0,0.0985294117647059
22.0,30.0,0.11672794117647065
21.0,29.0,0.25226715686274515
22.0,30.0,0.11672794117647065
21.0,30.0,0.27794117647058825
22.0,29.0,0.0985294117647059
23.0,29.0,0.02218137254901961
22.0,30.0,0.11672794117647065
23.0,29.0,0.02218137254901961
23.0,30.0,0.027450980392156866
22.0,30.0,0.11672794117647065
23.0,29.0,0.02218137254901961
24.0,29.0,0.007352941176470588
24.0,30.0,0.008700980392156861
23.0,29.0,0.02218137254901961
24.0,30.0,0.008700980392156861
23.0,30.0,0.027450980392156866
24.0,29.0,0.007352941176470588
25.0,29.0,0.04675245098039215
24.0,30.0,0.008700980392156861
25.0,29.0,0.04675245098039215
25.0,30.0,0.03799019607843137
24.0,30.0,0.008700980392156861
25.0,29.0,0.04675245098039215
26.0,29.0,0.11887254901960785
26.0,30.0,0.10870098039215688
25.0,29.0,0.04675245098039215
26.0,30.0,0.10870098039215688
25.0,30.0,0.03799019607843137
26.0,29.0,0.11887254901960785
27.0,29.0,0.21250000000000005
26.0,30.0,0.10870098039215688
27.0,29.0,0.21250000000000005
27.0,30.0,0.20073529411764707
26.0,30.0,0.10870098039215688
27.0,29.0,0.21250000000000005
28.0,29.0,0.3137254901960785
28.0,30.0,0.302328431372549
27.0,29.0,0.21250000000000005
28.0,30.0,0.302328431372549
27.0,30.0,0.20073529411764707
28.0,29.0,0.3137254901960785
29.0,29.0,0.41507352941176473
28.0,30.0,0.302328431372549
29.0,29.0,0.41507352941176473
29.0,30.0,0.40392156862745104
28.0,30.0,0.302328431372549
29.0,29.0,0.41507352941176473
30.0,29.0,0.5100490196078431
30.0,30.0,0.5012867647058823
29.0,29.0,0.41507352941176473
30.0,30.0,0.5012867647058823
29.0,30.0,0.40392156862745104
30.0,29.0,0.5100490196078431
31.0,29.0,0.599264705882353
30.0,30.0,0.5012867647058823
31.0,29.0,0.599264705882353
31.0,30.0,0.5914215686274509
30.0,30.0,0.5012867647058823
31.0,29.0,0.599264705882353
32.0,29.0,0.6686274509803921
32.0,30.0,0.656127450980392
31.0,29.0,0.599264705882353
32.0,30.0,0.656127450980392
31.0,30.0,0.5914215686274509
1.0,30.0,0.5723039215686274
2.0,30.0,0.7294117647058822
1.0,31.0,0.16985294117647057
2.0,30.0,0.7294117647058822
2.0,31.0,0.3372549019607843
1.0,31.0,0.16985294117647057
2.0,30.0,0.7294117647058822
3.0,30.0,0.8799019607843138
3.0,31.0,0.7294117647058824
2.0,30.0,0.7294117647058822
3.0,31.0,0.7294117647058824
2.0,31.0,0.3372549019607843
3.0,30.0,0.8799019607843138
4.0,30.0,0.5768382352941175
3.0,31.0,0.7294117647058824
4.0,30.0,0.5768382352941175
4.0,31.0,0.8350490196078432
3.0,31.0,0.7294117647058824
4.0,30.0,0.5768382352941175
5.0,30.0,0.1605392156862745
5.0,31.0,0.3204044117647058
4.0,30.0,0.5768382352941175
5.0,31.0,0.3204044117647058
4.0,31.0,0.8350490196078432
5.0,30.0,0.1605392156862745
6.0,30.0,0.47022058823529417
5.0,31.0,0.3204044117647058
6.0,30.0,0.47022058823529417
6.0,31.0,0.26029411764705884
5.0,31.0,0.3204044117647058
6.0,30.0,0.47022058823529417
7.0,30.0,0.8546568627450981
7.0,31.0,0.7890931372549019
6.0,30.0,0.47022058823529417
7.0,31.0,0.7890931372549019
6.0,31.0,0.26029411764705884
7.0,30.0,0.8546568627450981
8.0,30.0,0.4183823529411765
7.0,31.0,0.7890931372549019
8.0,30.0,0.4183823529411765
8.0,31.0,0.580392156862745
7.0,31.0,0.7890931372549019
8.0,30.0,0.4183823529411765
9.0,30.0,0.13627450980392156
9.0,31.0,0.15036764705882352
8.0,30.0,0.4183823529411765
9.0,31.0,0.15036764705882352
8.0,31.0,0.580392156862745
9.0,30.0,0.13627450980392156
10.0,30.0,0.6033088235294117
9.0,31.0,0.15036764705882352
10.0,30.0,0.6033088235294117
10.0,31.0,0.4830882352941177
9.0,31.0,0.15036764705882352
10.0,30.0,0.6033088235294117
11.0,30.0,0.909558823529412
11.0,31.0,0.8826593137254901
10.0,30.0,0.6033088235294117
11.0,31.0,0.8826593137254901
10.0,31.0,0.4830882352941177
11.0,30.0,0.909558823529412
12.0,30.0,0.5738970588235294
11.0,31.0,0.8826593137254901
12.0,30.0,0.5738970588235294
12.0,31.0,0.663970588235294
11.0,31.0,0.8826593137254901
12.0,30.0,0.5738970588235294
13.0,30.0,0.13676470588235295
13.0,31.0,0.19957107843137253
12.0,30.0,0.5738970588235294
13.0,31.0,0.19957107843137253
12.0,31.0,0.663970588235294
13.0,30.0,0.13676470588235295
14.0,30.0,0.10379901960784313
13.0,31.0,0.19957107843137253
14.0,30.0,0.10379901960784313
14.0,31.0,0.06715686274509805
13.0,31.0,0.19957107843137253
14.0,30.0,0.10379901960784313
15.0,30.0,0.40465686274509793
15.0,31.0,0.3528799019607844
14.0,30.0,0.10379901960784313
15.0,31.0,0.3528799019607844
14.0,31.0,0.06715686274509805
15.0,30.0,0.40465686274509793
16.0,30.0,0.7650735294117649
15.0,31.0,0.3528799019607844
16.0,30.0,0.7650735294117649
16.0,31.0,0.7313725490196079
15.0,31.0,0.3528799019607844
16.0,30.0,0.7650735294117649
17.0,30.0,0.9654411764705884
17.0,31.0,0.9466299019607842
16.0,30.0,0.7650735294117649
17.0,31.0,0.9466299019607842
16.0,31.0,0.7313725490196079
17.0,30.0,0.9654411764705884
18.0,30.0,0.928799019607843
17.0,31.0,0.9466299019607842
18.0,30.0,0.928799019607843
18.0,31.0,0.9460784313725491
17.0,31.0,0.9466299019607842
18.0,30.0,0.928799019607843
19.0,30.0,0.7450980392156863
19.0,31.0,0.7686887254901961
18.0,30.0,0.928799019607843
19.0,31.0,0.7686887254901961
18.0,31.0,0.9460784313725491
19.0,30.0,0.7450980392156863
20.0,30.0,0.5025122549019607
19.0,31.0,0.7686887254901961
20.0,30.0,0.5025122549019607
20.0,31.0,0.5262254901960784
19.0,31.0,0.7686887254901961
20.0,30.0,0.5025122549019607
21.0,30.0,0.27794117647058825
21.0,31.0,0.2987132352941176
20.0,30.0,0.5025122549019607
21.0,31.0,0.2987132352941176
20.0,31.0,0.5262254901960784
21.0,30.0,0.27794117647058825
22.0,30.0,0.11672794117647065
21.0,31.0,0.2987132352941176
22.0,30.0,0.11672794117647065
22.0,31.0,0.12622549019607843
21.0,31.0,0.2987132352941176
22.0,30.0,0.11672794117647065
23.0,30.0,0.027450980392156866
23.0,31.0,0.03400735294117647
22.0,30.0,0.11672794117647065
23.0,31.0,0.03400735294117647
22.0,31.0,0.12622549019607843
23.0,30.0,0.027450980392156866
24.0,30.0,0.008700980392156861
23.0,31.0,0.03400735294117647
24.0,30.0,0.008700980392156861
24.0,31.0,0.007107843137254902
23.0,31.0,0.03400735294117647
24.0,30.0,0.008700980392156861
25.0,30.0,0.03799019607843137
25.0,31.0,0.03566176470588235
24.0,30.0,0.008700980392156861
25.0,31.0,0.03566176470588235
24.0,31.0,0.007107843137254902
25.0,30.0,0.03799019607843137
26.0,30.0,0.10870098039215688
25.0,31.0,0.03566176470588235
26.0,30.0,0.10870098039215688
26.0,31.0,0.10318627450980392
25.0,31.0,0.03566176470588235
26.0,30.0,0.10870098039215688
27.0,30.0,0.20073529411764707
27.0,31.0,0.1935661764705883
26.0,30.0,0.10870098039215688
27.0,31.0,0.1935661764705883
26.0,31.0,0.10318627450980392
27.0,30.0,0.20073529411764707
28.0,30.0,0.302328431372549
27.0,31.0,0.1935661764705883
28.0,30.0,0.302328431372549
28.0,31.0,0.29436274509803917
27.0,31.0,0.1935661764705883
28.0,30.0,0.302328431372549
29.0,30.0,0.40392156862745104
29.0,31.0,0.3960784313725491
28.0,30.0,0.302328431372549
29.0,31.0,0.3960784313725491
28.0,31.0,0.29436274509803917
29.0,30.0,0.40392156862745104
30.0,30.0,0.5012867647058823
29.0,31.0,0.3960784313725491
30.0,30.0,0.5012867647058823
30.0,31.0,0.49387254901960786
29.0,31.0,0.3960784313725491
30.0,30.0,0.5012867647058823
31.0,30.0,0.5914215686274509
31.0,31.0,0.5841299019607843
30.0,30.0,0.5012867647058823
31.0,31.0,0.5841299019607843
30.0,31.0,0.49387254901960786
31.0,30.0,0.5914215686274509
32.0,30.0,0.656127450980392
31.0,31.0,0.5841299019607843
32.0,30.0,0.656127450980392
32.0,31.0,0.6563725490196078
31.0,31.0,0.5841299019607843
1.0,31.0,0.16985294117647057
2.0,31.0,0.3372549019607843
2.0,32.0,0.16985294117647062
1.0,31.0,0.16985294117647057
2.0,32.0,0.16985294117647062
1.0,32.0,0.028431372549019607
2.0,31.0,0.3372549019607843
3.0,31.0,0.7294117647058824
2.0,32.0,0.16985294117647062
3.0,31.0,0.7294117647058824
3.0,32.0,0.5723039215686274
2.0,32.0,0.16985294117647062
3.0,31.0,0.7294117647058824
4.0,31.0,0.8350490196078432
4.0,32.0,0.855514705882353
3.0,31.0,0.7294117647058824
4.0,32.0,0.855514705882353
3.0,32.0,0.5723039215686274
4.0,31.0,0.8350490196078432
5.0,31.0,0.3204044117647058
4.0,32.0,0.855514705882353
5.0,31.0,0.3204044117647058
5.0,32.0,0.42377450980392156
4.0,32.0,0.855514705882353
5.0,31.0,0.3204044117647058
6.0,31.0,0.26029411764705884
6.0,32.0,0.21973039215686274
5.0,31.0,0.3204044117647058
6.0,32.0,0.21973039215686274
5.0,32.0,0.42377450980392156
6.0,31.0,0.26029411764705884
7.0,31.0,0.7890931372549019
6.0,32.0,0.21973039215686274
7.0,31.0,0.7890931372549019
7.0,32.0,0.7666666666666666
6.0,32.0,0.21973039215686274
7.0,31.0,0.7890931372549019
8.0,31.0,0.580392156862745
8.0,32.0,0.6398284313725491
7.0,31.0,0.7890931372549019
8.0,32.0,0.6398284313725491
7.0,32.0,0.7666666666666666
8.0,31.0,0.580392156862745
9.0,31.0,0.15036764705882352
8.0,32.0,0.6398284313725491
9.0,31.0,0.15036764705882352
9.0,32.0,0.1321078431372549
8.0,32.0,0.6398284313725491
9.0,31.0,0.15036764705882352
10.0,31.0,0.4830882352941177
10.0,32.0,0.4321078431372549
9.0,31.0,0.15036764705882352
10.0,32.0,0.4321078431372549
9.0,32.0,0.1321078431372549
10.0,31.0,0.4830882352941177
11.0,31.0,0.8826593137254901
10.0,32.0,0.4321078431372549
11.0,31.0,0.8826593137254901
11.0,32.0,0.8958333333333333
10.0,32.0,0.4321078431372549
11.0,31.0,0.8826593137254901
12.0,31.0,0.663970588235294
12.0,32.0,0.6927696078431372
11.0,31.0,0.8826593137254901
12.0,32.0,0.6927696078431372
11.0,32.0,0.8958333333333333
12.0,31.0,0.663970588235294
13.0,31.0,0.19957107843137253
12.0,32.0,0.6927696078431372
13.0,31.0,0.19957107843137253
13.0,32.0,0.21519607843137253
12.0,32.0,0.6927696078431372
13.0,31.0,0.19957107843137253
14.0,31.0,0.06715686274509805
14.0,32.0,0.0741421568627451
13.0,31.0,0.19957107843137253
14.0,32.0,0.0741421568627451
13.0,32.0,0.21519607843137253
14.0,31.0,0.06715686274509805
15.0,31.0,0.3528799019607844
14.0,32.0,0.0741421568627451
15.0,31.0,0.3528799019607844
15.0,32.0,0.32475490196078427
14.0,32.0,0.0741421568627451
15.0,31.0,0.3528799019607844
16.0,31.0,0.7313725490196079
16.0,32.0,0.7066176470588237
15.0,31.0,0.3528799019607844
16.0,32.0,0.7066176470588237
15.0,32.0,0.32475490196078427
16.0,31.0,0.7313725490196079
17.0,31.0,0.9466299019607842
16.0,32.0,0.7066176470588237
17.0,31.0,0.9466299019607842
17.0,32.0,0.9468137254901962
16.0,32.0,0.7066176470588237
17.0,31.0,0.9466299019607842
18.0,31.0,0.9460784313725491
18.0,32.0,0.9466911764705882
17.0,31.0,0.9466299019607842
18.0,32.0,0.9466911764705882
17.0,32.0,0.9468137254901962
18.0,31.0,0.9460784313725491
19.0,31.0,0.7686887254901961
18.0,32.0,0.9466911764705882
19.0,31.0,0.7686887254901961
19.0,32.0,0.7823529411764706
18.0,32.0,0.9466911764705882
19.0,31.0,0.7686887254901961
20.0,31.0,0.5262254901960784
20.0,32.0,0.5393382352941177
19.0,31.0,0.7686887254901961
20.0,32.0,0.5393382352941177
19.0,32.0,0.7823529411764706
20.0,31.0,0.5262254901960784
21.0,31.0,0.2987132352941176
20.0,32.0,0.5393382352941177
21.0,31.0,0.2987132352941176
21.0,32.0,0.3051470588235294
20.0,32.0,0.5393382352941177
21.0,31.0,0.2987132352941176
22.0,31.0,0.12622549019607843
22.0,32.0,0.13504901960784316
21.0,31.0,0.2987132352941176
22.0,32.0,0.13504901960784316
21.0,32.0,0.3051470588235294
22.0,31.0,0.12622549019607843
23.0,31.0,0.03400735294117647
22.0,32.0,0.13504901960784316
23.0,31.0,0.03400735294117647
23.0,32.0,0.03529411764705882
22.0,32.0,0.13504901960784316
23.0,31.0,0.03400735294117647
24.0,31.0,0.007107843137254902
24.0,32.0,0.008946078431372548
23.0,31.0,0.03400735294117647
24.0,32.0,0.008946078431372548
23.0,32.0,0.03529411764705882
24.0,31.0,0.007107843137254902
25.0,31.0,0.03566176470588235
24.0,32.0,0.008946078431372548
25.0,31.0,0.03566176470588235
25.0,32.0,0.033823529411764704
24.0,32.0,0.008946078431372548
25.0,31.0,0.03566176470588235
26.0,31.0,0.10318627450980392
26.0,32.0,0.10085784313725489
25.0,31.0,0.03566176470588235
26.0,32.0,0.10085784313725489
25.0,32.0,0.033823529411764704
26.0,31.0,0.10318627450980392
27.0,31.0,0.1935661764705883
26.0,32.0,0.10085784313725489
27.0,31.0,0.1935661764705883
27.0,32.0,0.18946078431372548
26.0,32.0,0.10085784313725489
27.0,31.0,0.1935661764705883
28.0,31.0,0.29436274509803917
28.0,32.0,0.29093137254901963
27.0,31.0,0.1935661764705883
28.0,32.0,0.29093137254901963
27.0,32.0,0.18946078431372548
28.0,31.0,0.29436274509803917
29.0,31.0,0.3960784313725491
28.0,32.0,0.29093137254901963
29.0,31.0,0.3960784313725491
29.0,32.0,0.39240196078431366
28.0,32.0,0.29093137254901963
29.0,31.0,0.3960784313725491
30.0,31.0,0.49387254901960786
30.0,32.0,0.4904411764705882
29.0,31.0,0.3960784313725491
30.0,32.0,0.4904411764705882
29.0,32.0,0.39240196078431366
30.0,31.0,0.49387254901960786
31.0,31.0,0.5841299019607843
30.0,32.0,0.4904411764705882
31.0,31.0,0.5841299019607843
31.0,32.0,0.5833333333333334
30.0,32.0,0.4904411764705882
31.0,31.0,0.5841299019607843
32.0,31.0,0.6563725490196078
32.0,32.0,0.6485294117647058
31.0,31.0,0.5841299019607843
32.0,32.0,0.6485294117647058
31.0,32.0,0.5833333333333334


==> image-mesh-interpolationssim.csv <==
nr_vertices,nodal,l2_lagrange,qi_lagrange,l2_pixel
32,1,0.999984869252003,0.978456153980384,1
16,0.938683495891791,0.951330428712345,0.947567935006806,0.966934278165593
13,0.893066039739455,0.908879963566343,0.900534287810123,0.920803984856687


==> output.csv <==
ncoarsen,nrefine,cells,PSNR,SSIM,Duration
0,0,451242,17.19624972677775,0.8083214196652292,65.050862737
1,1,319120,17.141456144180232,0.8184167847300798,83.414638373
2,2,253678,17.13147669270613,0.8132023022044912,81.3269153
3,3,207341,17.138090551129494,0.8081496123194408,72.761679295
4,4,177321,17.1202126278625,0.8026979737059317,64.927781263
5,5,152081,17.11976897808662,0.79683350187905,57.009602098
6,6,135825,17.096385268376633,0.7908070215329798,50.301016591
7,7,119846,17.079334336407765,0.7836383877365988,49.352029323
8,8,109463,17.08080659909256,0.7758463574705502,42.087061427
9,9,99839,17.064264334624593,0.7659259751238987,36.251514876
10,10,93638,17.05008487948248,0.759844052040401,33.286928244
11,11,80006,17.034885515956823,0.7499154883695074,29.22477987
12,12,82627,17.043517839836777,0.7536657144218771,30.262543656
13,13,67377,17.023961059621847,0.7385288433540618,35.148876194
14,15,95524,17.056408058404056,0.7603465317626623,35.313355906
15,16,70524,17.015987681462693,0.7433510734424917,26.390412924

